Invertible Kernel PCA with Random Fourier Features

Kernel principal component analysis (kPCA) is a widely studied method to construct a low-dimensional data representation after a nonlinear transformation. The prevailing method to reconstruct the original input signal from kPCA -- an important task for denoising -- requires us to solve a supervised learning problem. In this paper, we present an alternative method where the reconstruction follows naturally from the compression step. We first approximate the kernel with random Fourier features. Then, we exploit the fact that the nonlinear transformation is invertible in a certain subdomain. Hence, the name \emph{invertible kernel PCA (ikPCA)}. We experiment with different data modalities and show that ikPCA performs similarly to kPCA with supervised reconstruction on denoising tasks, making it a strong alternative.

==> data/ecg/reconstruction_ecg18_lead1.csv <==
x,ecg_true,ecg_true_max,ecg_true_min,ecg_pca_0,ecg_pca_1,ecg_pca_2,ecg_pca_3,ecg_pca_4,ecg_pca_5,ecg_pca_6,ecg_pca_7,ecg_pca_8,ecg_pca_9,ecg_pca_10,ecg_pca_11,ecg_kpca_0,ecg_kpca_1,ecg_kpca_2,ecg_kpca_3,ecg_kpca_4,ecg_kpca_5,ecg_kpca_6,ecg_kpca_7,ecg_kpca_8,ecg_kpca_9,ecg_kpca_10,ecg_kpca_11,ecg_ikpca_0,ecg_ikpca_1,ecg_ikpca_2,ecg_ikpca_3,ecg_ikpca_4,ecg_ikpca_5,ecg_ikpca_6,ecg_ikpca_7,ecg_ikpca_8,ecg_ikpca_9,ecg_ikpca_10,ecg_ikpca_11,mse_pca_mean,mse_pca_std,mse_kpca_mean,mse_kpca_std,mse_ikpca_mean,mse_ikpca_std
0,-0.053513232342527445,-0.01971230553458463,-0.09706645182042176,-0.044451339955997676,-0.07976882737097758,-0.046433364501618585,-0.04490310186870236,-0.04569083254867751,-0.05021314183434993,-0.04626490851114415,-0.05062567601316663,-0.048622603087994154,-0.047307513290815076,-0.04676976077833669,-0.04668955999816785,-0.0456717661014405,-0.04562412943279923,-0.04555127609390369,-0.04573074413335154,-0.04555596603110467,-0.04547926099000429,-0.045477109301416074,-0.04563239492075365,-0.04548579710546686,-0.045590289663855234,-0.04553664077530751,-0.045523756245988235,-0.045072762573240416,-0.043894407351627654,-0.045019971597890264,-0.04504620276292656,-0.045057288178861794,-0.04490059833479313,-0.04504465376766212,-0.0448724371873424,-0.044937529141391645,-0.0450057320251064,-0.04502409862804935,-0.045018786616270234,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
1,-0.05211888362665227,-0.01501031442453415,-0.08826379578739536,-0.04476498070443992,-0.08002487634546677,-0.04674377318804409,-0.045216005934785204,-0.04600245207243932,-0.05051738688633616,-0.04657559189659369,-0.050929248350956205,-0.048929441811123166,-0.047616496514016726,-0.04707962090766638,-0.04699955090988159,-0.04523582316809017,-0.045206695098208856,-0.04516405608959507,-0.04527333626846051,-0.04516673401904871,-0.045124042388021694,-0.045122878067346994,-0.04521167653630812,-0.0451275901022004,-0.04518661011907652,-0.04515575704276181,-0.04514852235077933,-0.04535816765461648,-0.04617564877614696,-0.045425113599566996,-0.0453729289841687,-0.04535733136055364,-0.045473808864099886,-0.04536576986758597,-0.04550914546916419,-0.045434431450486853,-0.045391172409963314,-0.045423570914981594,-0.04542645153426943,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
2,-0.05002744919864532,-0.01385063779086444,-0.09523546666502433,-0.046001976117943676,-0.07867386543717725,-0.04783552916269012,-0.04641989699201674,-0.04714861954487298,-0.05133216710907945,-0.04767969204406179,-0.05171379876006103,-0.049860774049083706,-0.0486441963295695,-0.04814672632661052,-0.04807253330766204,-0.04588741412707038,-0.045890174824023446,-0.045896401688221615,-0.04588549322295538,-0.04589592967982476,-0.04590484184027554,-0.04590512791251042,-0.04588962012488136,-0.04590398474986269,-0.04589277110602308,-0.04589793640499877,-0.04589936445552014,-0.046597521625695075,-0.04613719319799721,-0.04647500257743691,-0.04661491778194264,-0.04659045063125486,-0.046495832795709444,-0.04658223230773731,-0.04647512284404602,-0.04651894606006933,-0.046554067107468046,-0.04654605702513773,-0.04654259254728029,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
3,-0.05254694361781825,-0.007928855973391167,-0.09969386526786388,-0.04880831770845417,-0.0837580775109715,-0.05076970530599779,-0.04925537585139153,-0.05003490463640152,-0.054510127390212326,-0.05060300328851849,-0.054918366240574515,-0.05293614942035954,-0.05163475241014485,-0.05110259900626628,-0.05102323328101126,-0.04943394322300138,-0.04944467042441922,-0.04945960657484313,-0.049419463457739114,-0.04945869419020069,-0.04947285394448566,-0.04947322899232236,-0.049442866862492746,-0.049471707648843545,-0.04945181619773965,-0.04946241302075787,-0.04946483389267226,-0.04938694901147876,-0.049152760768863824,-0.04937985791519715,-0.04936567877746761,-0.04939231633644744,-0.049351197928800127,-0.04938967802853893,-0.04936195301924128,-0.04936294391259844,-0.04938198885610943,-0.049383381593221774,-0.04938235267748144,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
4,-0.05537347707473183,-0.010795961675142126,-0.10185433393838164,-0.052675793181873945,-0.09753645585121115,-0.055193382655289676,-0.05324962615403785,-0.0542502103658599,-0.05999449757879773,-0.05497940799524357,-0.06051850305002552,-0.057974177692380426,-0.056303736104111754,-0.05562067692217093,-0.05551880500521668,-0.0543871103679292,-0.05440939659488329,-0.054437814955939336,-0.054355112166410285,-0.054436181326946026,-0.0544597245948815,-0.054460290557875796,-0.05440574747064902,-0.05445797471890766,-0.054423417698469354,-0.05444274619349719,-0.05444688153011489,-0.053442680484783456,-0.05381766450279376,-0.053508631789580235,-0.053400621698758075,-0.05344974080543538,-0.0535131166001655,-0.05345578300877149,-0.05353364074469756,-0.053485208171132975,-0.05347482166493882,-0.0534856590300536,-0.05348796723198681,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
5,-0.05571515601028564,-0.019274458396871082,-0.09634927013469842,-0.05106380022510011,-0.10450716869520868,-0.054063052886077614,-0.05174741845868932,-0.05293943363492364,-0.05978271324454483,-0.053808140766646834,-0.06040697101990581,-0.057375867386891266,-0.05538583826120348,-0.05457209674747622,-0.05445073477753226,-0.05306223409101264,-0.05311825901993002,-0.053196403511521724,-0.05298706525078943,-0.05319163517376133,-0.053265335186686434,-0.05326727448348322,-0.05310882657281996,-0.05325940248394118,-0.05315565386389571,-0.053211059217267126,-0.0532236839438271,-0.05200903844415846,-0.05324229682361547,-0.05205670340583851,-0.05199314400597275,-0.052014069425614415,-0.05218261482517138,-0.05202756178147432,-0.05220969400395415,-0.05211884741407498,-0.05206779284259806,-0.05205434115638002,-0.0520597872931214,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
6,-0.053191086189033815,-0.02697121801182927,-0.0782603543801728,-0.04577991811575695,-0.09961121880577622,-0.04880094161147323,-0.04646849856536134,-0.047669166285526206,-0.05456211957265735,-0.0485441791478893,-0.0551909086811196,-0.05213780301502228,-0.05013332875912443,-0.04931368049661074,-0.049191437590083605,-0.04747161611794087,-0.04753639747194345,-0.04762927567911976,-0.047386671504417756,-0.04762351313266907,-0.047714201229125966,-0.04771663849180465,-0.04752539361213194,-0.04770676275750005,-0.047580443455416926,-0.04764707236398649,-0.04766250967873724,-0.04674825236201686,-0.04596859247836505,-0.04663140837360797,-0.04673033291037942,-0.04673972800380465,-0.046590406587922725,-0.046727824419990106,-0.04655807631960425,-0.04662173282493851,-0.046688326404438096,-0.04670044587328809,-0.04669522924381646,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
7,-0.05167687194202399,-0.012584850322889553,-0.09291026988147855,-0.041592650619332275,-0.09387406199295768,-0.044526694012755504,-0.04226140573555925,-0.04342750431011238,-0.050121998438330664,-0.04427732415150625,-0.050732683701836936,-0.047767481835072914,-0.04582071960163003,-0.04502467032463196,-0.044905946987061976,-0.04253732043800205,-0.04254742625612058,-0.042562328929921664,-0.04252443570188848,-0.04256139033655496,-0.042576370904854846,-0.042576779598894034,-0.04254569278601537,-0.04257512552179199,-0.04255443346426812,-0.042565239136336815,-0.04256777754015909,-0.042480733564747374,-0.0429528232270508,-0.04247195422255352,-0.04249324329872696,-0.04249016354749273,-0.0425528988771778,-0.042495145504207826,-0.04258615640618104,-0.04253669396921062,-0.0425097025303373,-0.0424946892443955,-0.04249681434620963,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
8,-0.05427074728909232,-0.01599061312623588,-0.11294839532210926,-0.04004953376558205,-0.09605604588067267,-0.043192630566959864,-0.04076593832572921,-0.042015122542971794,-0.049186605803379815,-0.04292549286374475,-0.04984080297806294,-0.046664327632212066,-0.044578856721082014,-0.043726088169028475,-0.0435989056797028,-0.04001202443352659,-0.03996984821969739,-0.03991107837135386,-0.04006868482965207,-0.039914662991684106,-0.03985927106530043,-0.039857813724342175,-0.03997694627342855,-0.03986372938427677,-0.03994171773931475,-0.039900061779471294,-0.03989057281192088,-0.041002270429178124,-0.0408890700544768,-0.040960091702930364,-0.04105570090641322,-0.04099222457454946,-0.04098999024968753,-0.04099054445099009,-0.04100303793840972,-0.04099667721672478,-0.04098433922192565,-0.04098171173045214,-0.04098097523711091,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
9,-0.057250267772669054,-0.022708152339108105,-0.13064655849536672,-0.0401062982047388,-0.10261194664917514,-0.043614127853013204,-0.04090583614933586,-0.04229997884054381,-0.05030365903007383,-0.04331599081978561,-0.051033770887960246,-0.047488689365080036,-0.04516121517164477,-0.044209489215034675,-0.044067548150221666,-0.039614854126847836,-0.03959514376150754,-0.0395720787176746,-0.03964475292653868,-0.03957331847850572,-0.03955702509870061,-0.039556686711777374,-0.039598291847458916,-0.03955809158796528,-0.03958340324379994,-0.039568418774133675,-0.03956545495680533,-0.04114324371964818,-0.042206975127559075,-0.04118897340327497,-0.04119802796857627,-0.041160742787377,-0.04129620992746838,-0.04117152061434154,-0.04132525042382849,-0.041277188599414476,-0.04120500764085271,-0.0411909978507974,-0.04119553970796688,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
10,-0.058525519989271524,-0.027122140289750154,-0.14660283004015598,-0.041275284754782336,-0.09596633213508031,-0.04434455740885822,-0.041974862612120696,-0.043194706352283306,-0.050197747891024457,-0.044083694158642266,-0.05083657947195076,-0.047734712258986615,-0.04569822428457989,-0.04486548531328049,-0.04474129004942687,-0.04101833646119024,-0.04103984311636104,-0.041077153297782186,-0.040995199948570704,-0.041074600311745015,-0.04111877338266232,-0.041120083945246855,-0.04103594041917113,-0.04111481536507957,-0.04105653769217087,-0.04108524767783981,-0.04109253099703949,-0.04217752032985152,-0.04193439414655105,-0.04218486576831774,-0.04222345564024762,-0.04218587512058548,-0.04217853563454726,-0.04218538364980701,-0.042164430782715284,-0.042204962379886406,-0.04218528216141979,-0.04217477057375581,-0.04217486402893449,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
11,-0.05772853790852125,-0.03490278732962292,-0.147327948418,-0.04522315614337989,-0.09695878915374863,-0.048126570344535484,-0.04588492996237016,-0.047038855350417914,-0.0536634640269597,-0.04787980371589114,-0.054267774198538954,-0.05133352679492059,-0.049407087285702304,-0.04861934816063121,-0.04850186420484447,-0.04532751673790893,-0.045342575549303266,-0.0453690747937142,-0.045311601674862444,-0.04536724998793459,-0.045399001930437374,-0.045399948997699634,-0.04533982861254346,-0.04539614324669288,-0.04535438436617363,-0.045374869768976506,-0.04538009545784663,-0.04610001304314081,-0.04641927937734748,-0.04610012006155578,-0.046077761190060386,-0.04609892537115334,-0.04612330618370514,-0.0461008032351503,-0.04614609825751303,-0.04610055237354726,-0.04610471298893301,-0.04613052982708552,-0.046130740753898454,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
12,-0.057232742765492485,-0.0230839658351289,-0.12293903101500399,-0.047642255790501874,-0.10861179449668543,-0.05106387864919891,-0.04842214466252127,-0.04978202555151175,-0.05758901102005304,-0.05077306849300519,-0.05830117998857146,-0.054843220740009184,-0.05257294546959999,-0.05164460868735221,-0.0515061559001164,-0.048413058028691905,-0.048416422995964555,-0.04842343440824808,-0.04841035681835877,-0.04842291907710357,-0.04843237311029484,-0.04843266862524909,-0.0484157670894247,-0.04843148521150943,-0.04841941085651763,-0.048425096621357286,-0.04842662666942264,-0.048780872252679824,-0.048705500964368445,-0.048679736674237875,-0.048714032122798484,-0.04876728581449234,-0.048707463881459336,-0.0487628079931763,-0.0486916986460588,-0.048688489426129127,-0.04874516858691723,-0.04873185788386123,-0.04872984660292671,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
13,-0.056016190983890386,-0.014418900545958385,-0.09963266981733544,-0.047649162053595734,-0.09670014342055679,-0.050401913060873646,-0.04827659528240978,-0.049370641482572246,-0.05565148773589509,-0.05016795158018207,-0.05622443920553417,-0.05344245498409645,-0.05161598175910845,-0.05086911978221634,-0.0507577322724693,-0.049051881290894196,-0.04905432712771888,-0.049056147744885654,-0.04904739964544196,-0.04905609811726935,-0.049055788287914015,-0.049055745824680586,-0.04905397566134762,-0.04905590618245816,-0.04905545461206555,-0.049056244292686714,-0.049056256821596894,-0.04845369505619631,-0.048113530554814765,-0.04848236801188283,-0.04844478504764967,-0.04846862604939417,-0.0484216567516077,-0.04846632135320317,-0.048406113780509255,-0.04845018006898831,-0.04846079906351241,-0.048471532210537766,-0.04847062307467563,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
14,-0.05269437447382803,-4.6030270429738015e-05,-0.08966701037089694,-0.0475691385292713,-0.09013350885632768,-0.04995785961143246,-0.04811359859026266,-0.04906296568386356,-0.0545132188376936,-0.04975483771811046,-0.05501040192870461,-0.052596313497742825,-0.051011377160603465,-0.050363281875214425,-0.05026662449787854,-0.048524548360125305,-0.04851685893704328,-0.048504845147274434,-0.04853391079218005,-0.04850562848636061,-0.04849263150885035,-0.048492261043538466,-0.04851820202298545,-0.04849375483367572,-0.048511318913424195,-0.04850239144410898,-0.04850021951345559,-0.04833724935157791,-0.0483470205520646,-0.048304329256765276,-0.048296610599797105,-0.04832697725078427,-0.04831692749011717,-0.04832609167168267,-0.04831590242962117,-0.048297007757694944,-0.04832171336361363,-0.048317317678434564,-0.0483168495899443,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
15,-0.054815510909433644,0.006220753806353815,-0.09582713263884447,-0.046126556799766516,-0.10771693510417413,-0.049583021302437684,-0.046914387111138066,-0.048288115372483155,-0.056174597681979535,-0.04928924988945308,-0.056894018512750236,-0.05340084761463132,-0.051107454623198656,-0.05016966478870319,-0.050029802166742944,-0.04667927938082868,-0.04664848544205009,-0.046605338148085956,-0.0467204474899359,-0.046607978513437544,-0.0465670365543032,-0.04656595501846153,-0.04665367737994947,-0.046570343715415415,-0.04662786940490064,-0.04659721599709781,-0.046590210743466545,-0.04714569159865108,-0.047417606400374505,-0.04714686206257286,-0.0471585465694573,-0.04717828655252439,-0.04718093588401189,-0.047181057916381684,-0.047173295972696885,-0.047209280243735524,-0.04719040200622386,-0.0471572204043986,-0.04715886207724325,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
16,-0.055015088906902355,0.005298783016698591,-0.1012291654068268,-0.04382356106746599,-0.11750295403387351,-0.047958463521028644,-0.04476602741854924,-0.046409392294414285,-0.05584384042090715,-0.04760703039177248,-0.05670446981721629,-0.0525256562040045,-0.0497821139804608,-0.04866025391663409,-0.04849293893386537,-0.045301245941526985,-0.045251258369380376,-0.04517661616682624,-0.04536442563813654,-0.04518135553003052,-0.04510497382976502,-0.04510286588103696,-0.04525986479714454,-0.04511138864809365,-0.04521631608364185,-0.04516188466164595,-0.0451489881627213,-0.04509787021479159,-0.04557602932046498,-0.04510290655186469,-0.045077068904410274,-0.0450957673133121,-0.04514735021336577,-0.04509954108246433,-0.04515725296975618,-0.04511751561749376,-0.04511025745267566,-0.045111712973838834,-0.04511311388940223,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
17,-0.04933824400674966,-0.011299239896724662,-0.08860518575231005,-0.04262765077079223,-0.12030064290584894,-0.04698667481841473,-0.043621201050293316,-0.04535364022953969,-0.05529945798976181,-0.0466161931737416,-0.05620673555597624,-0.05180142025891817,-0.04890917149068166,-0.04772650393051359,-0.04755012007585023,-0.04492351199989802,-0.04490379400337906,-0.044871129099516585,-0.04494588154809989,-0.044873316062726556,-0.044836232571128655,-0.04483515393204464,-0.04490731370317124,-0.044839496881007995,-0.04488897738168739,-0.044864234494094005,-0.04485807882981877,-0.04396420705433855,-0.04380783645242797,-0.04395932882301528,-0.0439276173409772,-0.043957924147979874,-0.04390500383898743,-0.043953758849074334,-0.04391341587851538,-0.04390373204718679,-0.04393971914836822,-0.043981513074930374,-0.043979153155145355,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
18,-0.05055215307575612,-0.0069151408220474875,-0.09605707387161211,-0.04278509900285715,-0.12387615746077955,-0.04733594562468709,-0.04382237131053158,-0.045631047954722,-0.05601453991552678,-0.046949160618986026,-0.056961743005521426,-0.05236256804830894,-0.049343043404117125,-0.04810833154840386,-0.047924185771649565,-0.04466457543919978,-0.04468496050094436,-0.04471374613322721,-0.04463743889746631,-0.04471197465451012,-0.04473964246620201,-0.04474038000838063,-0.04468151616041816,-0.04473738960613896,-0.044698674507340205,-0.04471920533226568,-0.04472392661193522,-0.04413627104466707,-0.04392287157089687,-0.04417345049684909,-0.04414030805663789,-0.0441285026047718,-0.0441277819214594,-0.04412769007531079,-0.04413796608023753,-0.044128132214880086,-0.04412666425603747,-0.04414222158318405,-0.04414183629576917,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
19,-0.055295243967952185,-0.01583700935742465,-0.10540309081255324,-0.04287550662849822,-0.11828710316828567,-0.04710762069737514,-0.043840130376859174,-0.045522130784257965,-0.05517838291998077,-0.046747925370267,-0.05605924572560047,-0.05178218814508843,-0.04897414520496706,-0.04782591019513233,-0.04765466163474627,-0.043701918448484985,-0.043740523213876045,-0.04379940681424678,-0.04365399352599427,-0.043795621408157785,-0.043857451226172614,-0.043859183268099976,-0.04373383103560495,-0.043852189100886466,-0.0437678962991727,-0.04381121513511987,-0.0438216055397418,-0.044217387526528394,-0.04533072771106745,-0.044188662982362396,-0.04417361546373194,-0.0442339952538406,-0.044324944741670876,-0.04424270008473287,-0.044317059869897174,-0.044283802981101614,-0.04426725936698283,-0.04422449696819308,-0.04422833314393549,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
20,-0.057479173270649685,-0.029798740623618782,-0.09828766333044936,-0.04462370201513576,-0.11463291080877022,-0.0485526329896996,-0.04551922138490099,-0.047080725491904375,-0.05604521640514373,-0.04821870576347621,-0.056862975356111435,-0.052892320564066515,-0.050285442132673976,-0.049219465171089986,-0.049060484632687626,-0.04478522781470935,-0.04483229721458506,-0.04490546085093558,-0.04472792928502332,-0.04490071193428646,-0.04497898126628354,-0.044981194190787846,-0.044824083572166086,-0.044972264621085285,-0.0448661155259837,-0.04492031234724048,-0.04493342644140684,-0.0458851833164047,-0.04702530077761084,-0.0458699320149762,-0.04583187472989901,-0.04589199803305407,-0.04598493126702289,-0.045900508510848974,-0.04598978318481763,-0.04593383008999921,-0.04592400165287448,-0.045897951188308736,-0.04590142915247098,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
21,-0.05705299152872285,-0.033242980994865896,-0.10104170109178409,-0.04690150068128185,-0.11704357894518964,-0.05083788831742387,-0.04779871964437673,-0.049363187307562256,-0.0583446917991499,-0.050503327335521445,-0.05916400276306702,-0.05518581212241093,-0.0525739861339439,-0.05150598607001881,-0.05134670380473958,-0.04750009421413521,-0.04755767501590652,-0.047644644511086555,-0.04742814511615382,-0.04763908902002708,-0.0477291429068869,-0.04773164340703005,-0.04754772198309523,-0.047721538386132065,-0.047598246066902127,-0.04766194065905422,-0.04767711647183376,-0.04812885078275282,-0.04852880984716558,-0.048133566295948935,-0.04808033902361717,-0.048127794481083605,-0.04815344328549512,-0.048130323825806065,-0.048161281962257274,-0.048126192468364935,-0.04813708478125026,-0.04813841720894149,-0.048139302523243645,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
22,-0.05367451325824804,-0.01265149098605308,-0.10606623786634173,-0.04857576390458067,-0.10740231654147317,-0.05187712195110828,-0.04932824087511945,-0.05064032402998165,-0.05817290589539145,-0.05159653332728559,-0.05886004321350046,-0.05552362594565672,-0.05333314737998213,-0.05243744021629773,-0.05230385383285301,-0.0499004748454947,-0.04996493332957958,-0.05005853648242286,-0.04981705787828536,-0.05005269025014959,-0.050145247426846874,-0.05014775051066473,-0.04995393476831683,-0.05013761289437437,-0.050009154668700394,-0.05007662259164177,-0.050092348231325766,-0.049582538060646525,-0.050124972056556735,-0.04965861208067004,-0.04952676669996754,-0.0495779406648631,-0.049665709475818595,-0.04958519205181346,-0.04969249406981042,-0.04962033449484752,-0.049608744081420825,-0.049603188167741584,-0.049606281903947856,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
23,-0.050621684513391406,-0.010140929020351436,-0.12098025753651734,-0.050253663467756886,-0.10171764568637626,-0.05314183257146944,-0.050911962478932364,-0.05205982889510632,-0.05864965341830351,-0.05289636165230322,-0.059250790509222113,-0.056331950100434985,-0.0544156258403687,-0.05363202293524053,-0.053515155858145536,-0.051716620945920264,-0.051698437444178354,-0.051669086295253276,-0.05173796592575348,-0.051671029992337685,-0.0516383429697074,-0.05163739907606854,-0.051701651076765706,-0.05164120136031131,-0.051685030293421586,-0.05166297411178907,-0.05165753509244752,-0.05117683781734539,-0.05148715985220385,-0.05111990586451765,-0.05115532311226644,-0.051179409051087574,-0.05117761460826349,-0.051179836826427724,-0.05117295176277333,-0.051166731764102365,-0.05117885011264899,-0.051160117666504135,-0.05116030747653951,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
24,-0.04929783131632314,-0.010619420970430461,-0.12271812466876629,-0.04660370899249117,-0.11434732467345349,-0.05040549442278276,-0.047470248138777725,-0.04898121985138334,-0.05765560765930816,-0.05008237353528112,-0.05844690281959655,-0.054604743811244506,-0.052082227507656405,-0.05105074700880992,-0.05089691129662485,-0.047603225541003234,-0.04752891013826325,-0.04742010059273708,-0.04769887994648569,-0.04742693421218682,-0.04731801251527821,-0.0473150427835391,-0.04754162108977453,-0.04732706173043759,-0.04747765632064575,-0.04739892354131756,-0.04738046357823132,-0.04773407616299019,-0.04762920949435543,-0.04771019193702141,-0.04781475962538168,-0.04773505352878419,-0.04773711857660441,-0.04773427381771285,-0.047736013636030215,-0.04776061350475585,-0.0477315994147168,-0.04772996547094228,-0.04772965415132535,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
25,-0.05069109049489529,-0.01304018693636403,-0.09352493832200041,-0.04135889304594226,-0.11891236460744813,-0.045711209574773835,-0.042350914483873146,-0.044080687844298166,-0.05401120131649868,-0.04534129801472657,-0.05491708279467655,-0.05051854624781857,-0.047630747974176504,-0.046449900262854546,-0.04627378782170179,-0.04173598066038759,-0.04174548638858663,-0.041763885635606034,-0.04172731532663165,-0.04176257061893137,-0.041786137007563375,-0.041786858445619045,-0.041743686408415685,-0.04178396483855972,-0.041753481685210904,-0.04176809849249895,-0.04177194158304177,-0.04269871034462555,-0.04251478391526837,-0.04267803326837651,-0.04268142770641486,-0.04270493884613861,-0.04265059516655816,-0.04270191043385735,-0.042638413109535256,-0.04267119042205674,-0.04269276262241547,-0.04267728897929553,-0.04267629890792897,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
26,-0.05224043161953981,-0.024064703056756946,-0.08717850245790985,-0.0424875591015952,-0.10577328439910424,-0.04603916682083183,-0.04329707536110067,-0.04470861709496088,-0.05281218402769938,-0.04573730900709157,-0.053551407755867364,-0.04996208325483915,-0.047605561946629335,-0.04664195835323447,-0.04649824584948886,-0.043062870520260615,-0.043111385813409175,-0.043184826875098094,-0.04300239285262039,-0.04318013030221783,-0.04325633720567724,-0.04325845534613824,-0.043102993116026424,-0.04324989616535888,-0.04314562323322942,-0.04319945311122957,-0.04321229136985256,-0.043596209566139646,-0.04264882182069925,-0.04351121869782639,-0.04359152407001947,-0.043569854769069646,-0.04346651793900205,-0.04356013117976877,-0.0434121542928631,-0.043485619843882634,-0.0435306574673933,-0.04349261714731468,-0.04348928921287077,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
27,-0.05100756167087354,-0.02072817096468983,-0.08739976524220364,-0.0463421582561829,-0.09078246552164541,-0.04883615729921002,-0.04691061427275995,-0.047901822765289315,-0.05359228459920489,-0.048624187634170465,-0.05411138001074154,-0.05159089560527285,-0.04993610646408597,-0.0492594477140873,-0.04915853036196216,-0.047587814672564795,-0.047558989225230504,-0.04751358877323611,-0.04762241998829541,-0.047516555147675915,-0.047467367054227376,-0.0474659678248379,-0.047564042667818565,-0.047471611320467635,-0.04753808659343302,-0.047504295927136744,-0.047496070739850446,-0.04706972613984028,-0.04773913352196294,-0.047132658075844165,-0.047119741483890996,-0.04708338971881276,-0.04718991833928308,-0.047091977207062624,-0.04720214524304294,-0.047178910252335546,-0.047118904581236534,-0.04712576206039347,-0.04712915686644328,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
28,-0.05001041000885708,-0.020717422252145064,-0.0815113814295397,-0.0444355131044816,-0.08560978470385677,-0.04674622156454633,-0.044962191785594866,-0.04588055374558809,-0.05115280849567189,-0.04654983011056666,-0.05163375421310194,-0.04929850686989981,-0.04776533255740181,-0.047138403247797514,-0.047044902578671416,-0.04587898475138633,-0.04578745769075972,-0.04564853892955493,-0.04599296371610279,-0.04565744048733578,-0.04551262033870339,-0.04550858222343187,-0.04580330151099414,-0.04552489514986086,-0.04572276355996994,-0.04562079918614629,-0.04559642658682905,-0.04515225708879541,-0.04591535237827979,-0.04514395555033981,-0.04518218637530031,-0.045170323806399126,-0.045256461257228764,-0.04517792962908733,-0.045254645108605177,-0.04524715970148558,-0.04520116265168939,-0.0451541104878523,-0.045157778265186806,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
29,-0.052638496599187186,-0.012036359054308022,-0.08928631317046508,-0.03955831826585633,-0.09228137371920256,-0.04251714681446769,-0.04023272265072592,-0.04140867177288845,-0.04815971723782036,-0.04226567041630622,-0.04877556122837922,-0.045785310997096595,-0.04382210360671486,-0.04301932975130325,-0.04289960350547611,-0.04054288377607515,-0.040521295656140086,-0.040488706087846195,-0.04056995035227388,-0.04049078947357756,-0.04045694908058978,-0.04045600674065008,-0.04052502490675941,-0.040459813840802564,-0.04050609680680739,-0.040482217032079125,-0.040476519437963404,-0.04049950445554803,-0.03947156494735886,-0.040425756867812634,-0.04044930702547868,-0.04048454671063484,-0.040344352955508575,-0.0404735050295958,-0.04031030146297119,-0.04036726285344178,-0.040439014865837127,-0.040431953014410014,-0.040427574327382,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
30,-0.05658802972247715,-0.017108745188193726,-0.08752808742286669,-0.04056300770334235,-0.09954772164775845,-0.043873241794476305,-0.04131750778650981,-0.04263311861345291,-0.05018595260895464,-0.0435918987789439,-0.050874937367238346,-0.047529549794423934,-0.04533318189921158,-0.04443506653362147,-0.044301120989285514,-0.041017379958687795,-0.041088618605773855,-0.04119584332018077,-0.040927938838062894,-0.041189003189138686,-0.04129980511459972,-0.04130288056907148,-0.0410763220480025,-0.04129045201611895,-0.04113868202376665,-0.04121713349507992,-0.04123580797117125,-0.041603768715657324,-0.04109535221432764,-0.04151200963371341,-0.041634283421815785,-0.04159529988214141,-0.04153129889402688,-0.04158909406825221,-0.04149888644089634,-0.0415490692058247,-0.04156792441682107,-0.04156485900342964,-0.041562214661452004,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
31,-0.05721918821557976,-0.025237637550181748,-0.09822825558026609,-0.04180325912261381,-0.0917132304894229,-0.044604216822631125,-0.042441680079993195,-0.04355488542272776,-0.049945723035485896,-0.044366158164540384,-0.05052870813888933,-0.04769800528717443,-0.045839546519970305,-0.04507960535584202,-0.04496626720710032,-0.042318896378302655,-0.04235566051502756,-0.0424106962147055,-0.0422724334151512,-0.042407193774950946,-0.042463833847758245,-0.042465403761556185,-0.042349327731035245,-0.04245905889445879,-0.04238139468733753,-0.04242159182213647,-0.042431142137738895,-0.042657222768141115,-0.04240217058851616,-0.04265986657189132,-0.042659919528826314,-0.04265870108125468,-0.042627217927467397,-0.04265623232029567,-0.04261789151956126,-0.04263923074626808,-0.04264866254072436,-0.04266901071537157,-0.04266775109523988,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
32,-0.05533339809071781,-0.031205280640178183,-0.10522576778543564,-0.04114800831242736,-0.09033963640235262,-0.043908652442279386,-0.04177724061691843,-0.04287442383918598,-0.049173279527149144,-0.043674020110268594,-0.04974787385375819,-0.04695791268765639,-0.04512620231008718,-0.04437719881254393,-0.044265491914931676,-0.04204217954740475,-0.04202868341029071,-0.04200801215288924,-0.042058785693383914,-0.04200934160901616,-0.04198766565635184,-0.04198706035369364,-0.04203102806303636,-0.04198950548376247,-0.04201907936404059,-0.04200386605884594,-0.042000219822812046,-0.041979775241333894,-0.042779440086609756,-0.04199076622642338,-0.041971643036464494,-0.04201049861117792,-0.04207332136505119,-0.0420176816597102,-0.042060858176573755,-0.0420677628774205,-0.04203939315281632,-0.04201543727947084,-0.04201859807927436,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
33,-0.05294433388368907,-0.016903119907571942,-0.10564007266787813,-0.04054420262634485,-0.10699047249819135,-0.044273180747112624,-0.04139414683717411,-0.04287618220206138,-0.05138444836802579,-0.04395624788965668,-0.05216058957690999,-0.048392011065219315,-0.04591780301801804,-0.0449060762168287,-0.04475518658472054,-0.04222087165440416,-0.04216321542988909,-0.042075420813051906,-0.042292439286947696,-0.04208105609105069,-0.04198922413958669,-0.04198665909204183,-0.04217320719616581,-0.041997019787974293,-0.04212237039350827,-0.042057851663086454,-0.04204240523414846,-0.04166356741082045,-0.04265804892343965,-0.04169810921729628,-0.041739649227801774,-0.04166061309321051,-0.04184167949677025,-0.0416732578339419,-0.04184907445306206,-0.04180234285969803,-0.04171292450290863,-0.04166515566801967,-0.04167094511130965,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
34,-0.050251518401481114,-0.011939222494465381,-0.09638269279663988,-0.03728660565323007,-0.10278489195685545,-0.04096238274417989,-0.038124423778617286,-0.03958531506459471,-0.047972194484020264,-0.04064997154221607,-0.04873726254893325,-0.04502245004264098,-0.04258354132191252,-0.04158624874532158,-0.041437511843413766,-0.03957327991199346,-0.03943423523128462,-0.03922320450143471,-0.03974642132571389,-0.03923672593439769,-0.03901676937382786,-0.03901063707634303,-0.039458304635626544,-0.03903541029112431,-0.039335955707989576,-0.03918106902044079,-0.03914404958040942,-0.03840113411192151,-0.040063534401173925,-0.03846673293674586,-0.03838315646637732,-0.03844438808828046,-0.038608946136907504,-0.03846084339430106,-0.038652485362619095,-0.03857588938655691,-0.03851114744441725,-0.03847417888265399,-0.03848122406169747,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
35,-0.04619023547612889,-0.004176229434664951,-0.08747873447105342,-0.03395309160816717,-0.09374940087567826,-0.037308872593183585,-0.034717973173210605,-0.0360516860391865,-0.04370844263322178,-0.03702365846155479,-0.04440690742065395,-0.04101548926251543,-0.038788900623785864,-0.03787842771364617,-0.03774263915660298,-0.0362008563817977,-0.036053856319096876,-0.035831064095872764,-0.03638408437438728,-0.03584532645128936,-0.03561355875770089,-0.03560710492627972,-0.03607929217857061,-0.03563317977039907,-0.03595004834110662,-0.035786631725380415,-0.03574760960671852,-0.0350149562471235,-0.03387715678976623,-0.034960934696004066,-0.034945189068933125,-0.034991474733828756,-0.03483714610027499,-0.034978693925054566,-0.03481275236766811,-0.0348510999549208,-0.03493855853786806,-0.03496946149192978,-0.03496384257305492,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
36,-0.04007748195698017,0.0013852829558656152,-0.08995857663852781,-0.02721271881701598,-0.10757238897746975,-0.03172251977948375,-0.028240635607059382,-0.03003299917115661,-0.040322838827361956,-0.03133922332149912,-0.04126149876514572,-0.03670380535726411,-0.033711514849987974,-0.03248793928746396,-0.0323054543851477,-0.029013970619069775,-0.028926200514580128,-0.028794424387572532,-0.029124315504896577,-0.028802815886092892,-0.028667191504898007,-0.02866343732206911,-0.028941340251957277,-0.028678612439292702,-0.028864615754422337,-0.02876832033862059,-0.028745442725830427,-0.0285261203593572,-0.028844634453498802,-0.028626938894203466,-0.028573058926556386,-0.02854864773017364,-0.02864279581457954,-0.028556894119318436,-0.028678521992269237,-0.028648114217874276,-0.02858523404393026,-0.028584882938213135,-0.028588490410907108,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
37,-0.03183821714315773,0.01230658643203235,-0.09335411401646507,-0.019228973987940993,-0.11233623231463362,-0.024454172179721165,-0.02041995092846127,-0.022496640106559433,-0.034418774145905356,-0.024010072766943287,-0.03550633527120175,-0.030225647375716487,-0.026758684847209557,-0.025341011457626444,-0.02512957867166856,-0.0197359112165465,-0.019679040267162235,-0.019598693515997738,-0.019811432885163127,-0.019603635286791304,-0.019526581626029788,-0.019524532833056392,-0.01968865420418122,-0.019532841925716436,-0.019640754973190025,-0.019583469520847545,-0.01957031096676828,-0.020772921797319887,-0.020776476536572067,-0.02083437229821085,-0.020836627449793574,-0.020783951800381076,-0.020826033040983554,-0.02078708671229769,-0.020842721077370136,-0.02084175490801959,-0.02079814030494223,-0.020824019367238683,-0.020825069431031247,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
38,-0.02403625212317902,0.021916060206189112,-0.06094105224366074,-0.01510706850372069,-0.1023971545728798,-0.020005805810414057,-0.01622363536985721,-0.01817057678294263,-0.029347837558585155,-0.019589452921699148,-0.03036744984165221,-0.025416689727076627,-0.022166336715391408,-0.02083723698225933,-0.020639014132442967,-0.014813969020012219,-0.014761467942225971,-0.014690172805739823,-0.014886033817521701,-0.014694453168371473,-0.01462943169601783,-0.014627755638561063,-0.01477023021418919,-0.014634570895149319,-0.014727053211206168,-0.014677077778173892,-0.01466587296730622,-0.01653851674586506,-0.016200028170637967,-0.01661394717679635,-0.016537864704548412,-0.016545239786074098,-0.016513725407026326,-0.016543339278076857,-0.016529219399376,-0.016533659627582367,-0.016539039211577435,-0.01659623959154774,-0.016594857979916566,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
39,-0.01845312645982742,0.022556293391062594,-0.07693513300076796,-0.0112151024689459,-0.09028032692042182,-0.015652258876096878,-0.012226461420021059,-0.013989953321008657,-0.02411404268527714,-0.015275136615372066,-0.025037582546955213,-0.020553305153137497,-0.017609214913476005,-0.016405348890990636,-0.016225803483053643,-0.011419856509202285,-0.011363364340368736,-0.011283734494601945,-0.011495111013827986,-0.011288628071726968,-0.011212342126675377,-0.011210313450323526,-0.011372905214760486,-0.011218540605398614,-0.011325400188045651,-0.011268660903026103,-0.011255634004004677,-0.012566903323162988,-0.012610055019153897,-0.012553549891891135,-0.012604320895314103,-0.012567110341502232,-0.012593802383871602,-0.012568631295870379,-0.0125828222395765,-0.012598441385936666,-0.012574197465731204,-0.01254051979594495,-0.012541680372138379,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
40,-0.011720168042670254,0.028153999071047868,-0.08343020825711756,-0.007192796831981167,-0.07881045846252864,-0.011211994505468862,-0.008108890647531881,-0.0097062701165632,-0.01887671909002551,-0.010870395342887435,-0.019713265950859073,-0.015651385860389593,-0.012984614722298704,-0.011894147073025359,-0.011731513976589369,-0.007909025095303947,-0.007866201438762514,-0.007804964338859989,-0.007965443641856862,-0.007808761927678504,-0.007748946415766629,-0.007747336047904605,-0.007873466304344766,-0.007753859881523174,-0.007837148164791814,-0.007793235090145689,-0.007783058389700054,-0.008496784534457723,-0.009458894458992315,-0.008480781483397997,-0.008409955453626399,-0.008497565741410614,-0.008583809791188635,-0.00850573941802007,-0.00857482088364809,-0.008527496746177924,-0.008529926218796955,-0.008461449231714263,-0.008465539849037652,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
41,-0.007002746487587777,0.036028512048059465,-0.054953737287426564,-0.001606784516859659,-0.06934766917237356,-0.005408416681450042,-0.002473288729367779,-0.003984199528451759,-0.012658237635912341,-0.005085308820288341,-0.013449500895818712,-0.009607496780793853,-0.0070850821702752795,-0.006053643254675622,-0.005899813744244632,-0.0022416008290195946,-0.0022408399848421077,-0.0022423764371289085,-0.0022448480931721022,-0.0022421901369870214,-0.002246535883655508,-0.002246694627678734,-0.00224086374059592,-0.0022460650689320764,-0.002241180003683312,-0.0022430283711724584,-0.002243687850542593,-0.0028000233736870848,-0.0020432518314496685,-0.0027700554334308286,-0.0027280995331677087,-0.002776315126577039,-0.0026828341282620007,-0.0027683661280883416,-0.0026495012961344996,-0.002677345443259443,-0.0027435777250590233,-0.0027554685998109575,-0.0027520866074826305,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
42,-0.0010013117993749345,0.03720054489154976,-0.059019941438994944,0.005706587371623275,-0.057645271615958504,0.0021512682163074967,0.004896225166256184,0.00348320836889448,-0.00462882680500732,0.0024534414719741405,-0.005368823023222674,-0.0017757476720144877,0.0005832362049517769,0.0015478467657330341,0.0016917094492883418,0.005388596982261093,0.005381784039266716,0.005368412196107575,0.005394603641999573,0.005369371259959546,0.005352167636596807,0.005351641032385096,0.005383082520066763,0.005353753351047564,0.005375989503830345,0.005365338171683751,0.005362532601280606,0.004678249677374653,0.004193933421979296,0.004666437221292566,0.00460185329415691,0.004663195324216209,0.00457343904510787,0.0046564626448344065,0.004544931778194782,0.0045723015378793235,0.004635455997597763,0.0046534268368279945,0.004650449814763466,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
43,0.00850646546765752,0.04084590385909515,-0.03504146329836079,0.013888733043135324,-0.04435255269738572,0.010620220293350297,0.013143742485472999,0.011844713279914395,0.0043870732666516,0.01089801733368457,0.003706772295524083,0.007009995461523982,0.009178680899193705,0.010065476649098975,0.0101977339781536,0.013468243321880903,0.01348550142243571,0.013508504004151437,0.013444237699158559,0.013507140398020553,0.013527542462157437,0.013528058245331457,0.01348263733619902,0.013525957332691846,0.013496677314335945,0.013512659527445214,0.01351619466754341,0.012956520397802509,0.01180739678791675,0.01286926130364638,0.012916403941354718,0.012939070354708003,0.012777975432837232,0.012926074456503869,0.012733111468183081,0.012806450416909075,0.012884656832673704,0.01289631070275279,0.01289080396264115,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
44,0.011639943629546743,0.041132419487820024,-0.02560585441832252,0.01939965073801453,-0.025946207104392348,0.01685483201323271,0.01881961141552774,0.017808205280868666,0.012001790130833988,0.017071120938517804,0.01147211722381338,0.014043960997567205,0.01573246942094923,0.016422916300669766,0.01652589002396027,0.018831797884737794,0.018873041689378665,0.01893278567985836,0.018778156759166338,0.018929055230634553,0.018988185718805336,0.018989788312472177,0.018866013239654002,0.018983299320286744,0.018901276395392297,0.018944328235853646,0.01895436797577824,0.018627284525074457,0.01758147978221028,0.018599508008755577,0.018611113943519726,0.01862174017513597,0.01848598900117615,0.01861115752594424,0.01845781093770648,0.01852767428448404,0.018579593950515175,0.018594643204381957,0.018590306239467915,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
45,0.012753906610074937,0.04290334444112077,-0.022806208551689362,0.0188462816321708,-0.017176132970049,0.016824696430052213,0.01838550267783223,0.017582049113439722,0.012969475797171913,0.01699651475505922,0.012548707551336327,0.014591761252785069,0.015933099875108492,0.01648158577758143,0.016563387342928282,0.017912287995907127,0.017951089827999797,0.01800927355500607,0.017863315855862007,0.018005567057867912,0.018065573288606612,0.018067238573081353,0.01794440249858126,0.018060508965602403,0.017978280721039294,0.018020807327480876,0.018030921267516594,0.018184190147725682,0.017590696297013785,0.01824193459248094,0.018211178195879186,0.01817337712816383,0.018162515658553,0.018171100477015867,0.018143390911602955,0.01817697100557093,0.01816766453617606,0.018177645372081226,0.018176967114553945,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
46,0.01457099975056036,0.055580861902099946,-0.015653303617951836,0.017077415220486575,-0.03379778018979876,0.014222288951688745,0.016426647646969248,0.015291913689156209,0.008777481733366881,0.014464951498226108,0.008183222104585382,0.01106866877557302,0.012963068839411656,0.013737706735739071,0.013853236765245528,0.015609765162121156,0.015578618861850769,0.015534294808396912,0.015650734426577464,0.015537028873084719,0.015494347108002599,0.015493211892257894,0.015583899518438062,0.015497816155634284,0.015557536515678044,0.015525867659546099,0.015518579526451939,0.016265757143264628,0.01630280574079252,0.016252050358574795,0.016180304704433525,0.016266563064366222,0.0162363387092312,0.016265422687716278,0.016234191268098525,0.016217194069053514,0.01626048717530841,0.016268786391050862,0.016268065545307048,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
47,0.017068563550315583,0.06284678300227056,-0.021862793191201112,0.016963313144126465,-0.04326292548248163,0.013583404436415595,0.016192932158716238,0.014849630033391188,0.007137822141114263,0.013870669228533623,0.006434335463165925,0.009850137571635482,0.012092735155367641,0.013009754272782111,0.013146519135687942,0.015884929943940453,0.015816373804235763,0.015714968737844937,0.015972299170956196,0.015721372320296054,0.015618766646206208,0.015615953350480114,0.01582814081048093,0.01562733411876929,0.015768757133903515,0.015695095204333882,0.015677735856783833,0.01592123711533007,0.014923159774191834,0.0159100049327745,0.01586909185344802,0.015923468650450398,0.015785067641669148,0.01591426850783144,0.01575176316632796,0.015828815427304105,0.015888222258299257,0.015871239991386225,0.01586801008050781,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
48,0.01874482480190542,0.0676195517165664,-0.015060124155922568,0.01997426038290724,-0.030853588702475516,0.017121791199450707,0.019324098437588946,0.01819042050486262,0.011682051118650609,0.017364227915312093,0.011088344529699892,0.013971105898066638,0.0158637429636466,0.01663765995350426,0.016753082466523187,0.019464514849369785,0.019452720653598446,0.01943425609599193,0.019478769292284773,0.01943545909859141,0.01941555856557981,0.019414993733339315,0.019454783817164947,0.01941727222930665,0.019444204656697002,0.01943049007108444,0.019427159886658635,0.019170748415206235,0.019784953061318885,0.019129088472339368,0.019089761788756068,0.019191550702166296,0.01917313886649441,0.019192975641423755,0.019168863242907522,0.01915928763512296,0.019193958494038262,0.01919586180938476,0.019196052091852725,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
49,0.011222136145878159,0.04466144069534355,-0.017884637441533267,0.020896497046781808,-0.0307169551276241,0.01799993965888242,0.02023628609797825,0.019085085863955815,0.012476122114883342,0.018246123514083765,0.011873239105158464,0.014800556878658567,0.01672244683516102,0.017508325605594094,0.01762553210680851,0.020346074836076786,0.020395582985365805,0.0204681795302296,0.020282505510998104,0.020463618396050327,0.02053630496411966,0.020538285639582606,0.020387109339834886,0.020530268959683632,0.020429768736268464,0.020482314452396216,0.020494635413869363,0.020021030585748254,0.01868013652850486,0.019985079501861343,0.019977498322917255,0.020002067336890153,0.019825724266767854,0.01998814189977429,0.019756858911663667,0.01987049079110658,0.019947488176526834,0.019938932753091568,0.019933693645470693,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
50,0.004204875580962601,0.026584190486840076,-0.034032979425639875,0.01582724639974029,-0.04619907015264776,0.012346316954313718,0.015033839805593727,0.0136503882610356,0.005708085231235505,0.012642167688754185,0.004983572321715474,0.008501467971380749,0.010811093656135643,0.011755521190685543,0.011896373763804617,0.015189716323858198,0.015250493369370536,0.015339522703962771,0.015111622107094333,0.015333932877289484,0.015422941089302318,0.01542536419120379,0.015240094150865108,0.015415555989372394,0.015292432515674208,0.015356841964340144,0.015371934031045779,0.014798106996188541,0.015188402415499788,0.014787453109218114,0.014747037641111266,0.014804579703918607,0.014829062054649931,0.014807675408545795,0.014811194989033823,0.014812201276764506,0.014817944111650263,0.01476492411425853,0.014766955379977341,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
51,0.0007726200233628195,0.03117899112168981,-0.0520504246061085,0.010646439906044126,-0.06035050465011488,0.006662077000468092,0.009738285962587915,0.008154751133106828,-0.0009362166882480524,0.0070007154906681045,-0.0017655131179976687,0.0022611622719989092,0.004904820251391061,0.005985836713993944,0.006147060253938977,0.010197614823582116,0.0102428435345558,0.010306786324058102,0.010137669924438686,0.010302854172782632,0.010364108149520343,0.010365734365458786,0.010235194233559583,0.010359138015685136,0.010273312379739908,0.010318897921531912,0.010329363068113068,0.009425445704615587,0.008975042958439896,0.009423873957698007,0.009436124886490193,0.009410319502581931,0.009379801937859762,0.009406749344876406,0.009370314041338125,0.009386720673604214,0.009396658862488414,0.009399239663084221,0.009397867071461034,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
52,-0.0031672643713007097,0.03505474599468586,-0.05087476358275185,0.0076591473440337935,-0.07032298063252701,0.0032827745303851854,0.006661642768537567,0.0049223085408475805,-0.005063093232533273,0.0036547306792822413,-0.005973981732306458,-0.00155113343163912,0.0013526263873787619,0.00254000092382498,0.0027170867801731033,0.006836112075395048,0.006865312603740478,0.006905984463635608,0.006796909052695504,0.006903505420326921,0.006941764652988316,0.006942769432496623,0.0068603981415407325,0.006938690106994582,0.006884786300406709,0.006913601123165543,0.006920158615641588,0.006294873371073184,0.005663468370322,0.006318811103765423,0.006306018485680746,0.006287470153880888,0.006231880285882372,0.00628274957610391,0.006223704862700825,0.006257915934155011,0.00627046035883585,0.0062764145346489,0.006274670002391697,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
53,-0.0023727901650290087,0.03530566958739231,-0.03541840666066774,0.007703025423614723,-0.0725237910392122,0.0032006802375610204,0.00667680802514594,0.004887407665433528,-0.0053854204320684905,0.0035833430150983728,-0.006322528541138919,-0.0017723700873042599,0.001214973450211156,0.0024365261505521515,0.0026187093618088852,0.006210280031894722,0.006205696669170593,0.006199217554246194,0.006216331678456194,0.006199615265289809,0.006193446264632522,0.006193283530529231,0.006206472322158861,0.006193944049820543,0.006202607191480094,0.006197993641851741,0.006196937685474979,0.006345130898061137,0.0056051733316103474,0.006296981614775878,0.006363756721163035,0.006344810327439585,0.006254731765770079,0.006337664219107355,0.006220630659373692,0.006289310892951388,0.006315023549891808,0.006326229396010803,0.00632315366348709,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
54,0.0004892946780446734,0.03176113757157919,-0.02714459591636674,0.006143633869780401,-0.07844770837606843,0.0013963506129545515,0.005061587853250001,0.003174839943797381,-0.007656853942887167,0.0017998311373800453,-0.00864494291700802,-0.003847245239205796,-0.0006973832512883098,0.0005906247627622688,0.0007827191652867273,0.005043075683208946,0.005016702789878545,0.004976421079380344,0.005075634490535849,0.004979008593795936,0.004936856479615932,0.004935680180920879,0.005021279676847951,0.004940432035168212,0.004997973351117328,0.004968353769656151,0.004961261569382073,0.004710881821641531,0.004638765232201672,0.004714465195484803,0.004721291134763382,0.004691851132447172,0.004715976605304382,0.004692276400518317,0.004721267339288985,0.004698948218169254,0.00469352855025673,0.00469272930044624,0.004692901693450829,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
55,0.003807019189138344,0.01799649502483951,-0.014633111893440623,0.0035269371063180593,-0.08021876361376061,-0.0011728885768367407,0.0024557080719997747,0.0005878215771852639,-0.010135590186272178,-0.000773441560773155,-0.011113801446604739,-0.00636406532463939,-0.0032456918321956663,-0.0019705597583215702,-0.0017803856823852696,0.0027746187290778584,0.0027495734671830734,0.0027102796068978,0.00280473456738723,0.0027128399422918594,0.002670533362796392,0.0026693347716603144,0.002753959802555834,0.0026741707593258566,0.0027314550736605298,0.002702265858418993,0.002695182051515919,0.0021254068932263595,0.0007465113064940958,0.002029560136714467,0.002106804400467378,0.002113105554140724,0.001885329858119685,0.002095176238924064,0.001851474153686999,0.0019457916560990875,0.0020381846542467654,0.0020829058048377033,0.002074937914445755,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
56,0.007188096933003218,0.036721031786248796,-0.003523713969257165,0.007892104923222556,-0.06608582124765813,0.0037404487257710383,0.00694581989925712,0.005295796458998978,-0.004176878041494029,0.004093305787201603,-0.005040994524778238,-0.000845249249013023,0.0019094092231671878,0.0030358148249841075,0.003203807732420107,0.006686955141327343,0.006665922057015878,0.006635153931370409,0.006713995224668011,0.006637083764245272,0.006606395046063794,0.006605560927898252,0.006669519659237802,0.006608937733594122,0.006651420273116146,0.006629176615629802,0.006623970539552606,0.006602390059150582,0.005883797779700929,0.006561854839586907,0.006696120251472164,0.0065978958056495465,0.006549297336795014,0.006592637139995396,0.006502824667626672,0.006593074195271056,0.0065769849068482485,0.006572264156219085,0.006570286098728778,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
57,0.009711715957215395,0.04564843447234591,-0.021174114056038827,0.015408765604259321,-0.050585610780930365,0.011705147837472455,0.01456460176686015,0.013092645555094326,0.004642243134838402,0.012019925270789947,0.003871380373603666,0.007614329213581059,0.010071710454652799,0.01107655661750661,0.011226420066473331,0.013947768423840646,0.013941894060262795,0.013934540976480938,0.013956230453453426,0.013934955659688716,0.013929171046203708,0.01392903916407947,0.01394285236132707,0.013929581746695775,0.013938235412023877,0.013933298336762224,0.013932268572615857,0.01430822379242262,0.013227530658495914,0.014326477521220984,0.014199803631440177,0.014284039111779853,0.014147732230262059,0.014273461230269784,0.014121351420015492,0.014153745032656677,0.014242756858841483,0.014266788203338281,0.014262404373979963,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
58,0.012196750782579077,0.04451037796903896,-0.024645624827832672,0.020973517664627923,-0.037405972398080384,0.017697248860294976,0.02022675927313864,0.018924647521434756,0.011449310816382882,0.017975705102279367,0.010767395517319391,0.014078457104344612,0.016252288748818317,0.017141188830796204,0.017273760001385814,0.019741435312931384,0.01971731667700416,0.019681825324321722,0.019772205694462194,0.019684056747668974,0.019648530217809237,0.019647564072876485,0.01972145175407474,0.01965147542789344,0.019700613899648146,0.019674910706451703,0.019668884992697006,0.01995021182054986,0.01933732150395806,0.01992247272761891,0.019974572481901428,0.019942984753288914,0.01987795434895049,0.019937066731651614,0.0198898300645358,0.019903685837068266,0.019919202252377248,0.01992616729460625,0.019923743843413225,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
59,0.013793388555055899,0.05701473859213947,-0.009844260307001048,0.02532882172362744,-0.04576798501068419,0.021338854532391108,0.024419390398004177,0.022833628215807544,0.013729873311095325,0.021677969341360175,0.012899410417798202,0.01693174960892978,0.019579126078543774,0.020661663066561507,0.0208231133787144,0.02458843890070604,0.024525904168504867,0.024430406103099284,0.024665590480249557,0.024436537904835066,0.024336731046625447,0.0243339490072597,0.024536757563294015,0.024345188770549427,0.02448149299469053,0.024411291985464222,0.024394493185740065,0.024080191777158432,0.022661029726256738,0.02412175517702973,0.02406257240916209,0.02406335657059805,0.023940695477216486,0.024053285905355774,0.023943466124431843,0.023977950393457577,0.02402522432358991,0.024060137280467315,0.024055923167678545,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
60,0.014906624459111423,0.04264690226046963,-0.012031465509767253,0.030269776313444192,-0.06291434524038828,0.02504026454179191,0.029077816180713742,0.02699941262465124,0.015067436455775065,0.02548473057382859,0.013978977511562038,0.019264024795568237,0.02273384942025438,0.024152693147722122,0.02436430047867836,0.03000019780275724,0.02991729421393177,0.029788287894163015,0.030100612033319814,0.02979665475517392,0.029659097904252713,0.0296552224122457,0.029931775087783347,0.029670866295595604,0.02985764988324619,0.029762134978534152,0.02973906114496055,0.028655104623130666,0.02956665182942247,0.028732104859233342,0.028722854162699683,0.028671195225011947,0.028830184834465176,0.028683942626337503,0.028846369816506293,0.028811320789637898,0.028724410730127797,0.028703699325665275,0.02870920638404449,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
61,0.016154264123326045,0.06369372993542215,-0.015926030910781694,0.032327204478497115,-0.05698792313361601,0.027314821430336464,0.031184734392519328,0.029192625911548652,0.017756064012188898,0.02774083328416579,0.016712797757360592,0.021778410489829945,0.025104168397699064,0.026464101897820315,0.02666692331688683,0.03213060619328157,0.03203480475023478,0.03188681209842931,0.03224766998637749,0.031896378707526124,0.0317395041789495,0.03173509494454439,0.03205149283429156,0.03175289626240294,0.031966243396673026,0.031856932478658576,0.03183059815889652,0.030771714260795408,0.030318537074537126,0.030751884790474464,0.030827800165934012,0.030759269952852678,0.030724225578086035,0.03075462519627655,0.030712253679999878,0.030744376825660946,0.030740633717805565,0.030757409415415923,0.030755362804936345,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
62,0.014004449110420378,0.05790998610376062,-0.013153320802409612,0.02723478665110316,-0.05144646697433938,0.022819178764464362,0.026228339244067173,0.024473411531022164,0.014398488598430856,0.023194469575939895,0.013479433797865594,0.01794193383372332,0.02087172645051607,0.02206974604134588,0.02224841950843815,0.02697564626035915,0.026894395284170147,0.02676923315774983,0.02707537649113524,0.026777316774949034,0.02664477875720506,0.026641052604648954,0.026908531456446023,0.026656095361862357,0.02683637471136191,0.0267439883425992,0.026721741123499013,0.025879804750628087,0.02541130395127127,0.025873530677926575,0.025890879582508807,0.025882069975048518,0.025832587311046932,0.025878332811258585,0.0258409207084719,0.025855255658984173,0.025867030577730033,0.02588133421061681,0.025879665422743774,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
63,0.007188934118549509,0.0422552440507719,-0.03446407739304011,0.01998080007819461,-0.046470255597762404,0.01625155337713102,0.019130794649986176,0.01764865254124473,0.009139773565934232,0.016568509061730984,0.008363576455344864,0.012132426399556386,0.014606812652021333,0.015618612323008986,0.015769512822969064,0.02026503485954601,0.02022544451621463,0.02016089049559228,0.020310890552566626,0.020165183344739133,0.02009277422082202,0.0200906780288617,0.02023246885995133,0.020099120773922872,0.020196036489238983,0.02014737841104849,0.02013533983158033,0.01885429801946253,0.017992764206138684,0.018832091860420994,0.018789187364656276,0.018853560984086894,0.018741371666932433,0.0188456085691744,0.01871705359634651,0.018762833359219112,0.018822269800671945,0.018819767931375398,0.018816733790786293,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
64,0.007133077503491243,0.06203977282418683,-0.04927408582078526,0.015768355192943357,-0.03843296621822161,0.012726566059426127,0.015075041641384089,0.013866120880145032,0.006925787434752159,0.012985093433586628,0.006292676212642654,0.00936676804005918,0.0113850204696251,0.012210302756160016,0.01233338592491095,0.01632454777905313,0.016324786369814263,0.01631927120753863,0.016319672317961605,0.016319829339369096,0.01630740914636418,0.01630696281883784,0.016324971137554208,0.0163087331493936,0.01632307633036449,0.016317356739754346,0.016315457730385303,0.014863527043078893,0.013334877751195398,0.014742687235447572,0.014893388195915418,0.014832523525753356,0.014649548837686146,0.014815537609144325,0.014622854730360955,0.01469710019894949,0.01476230742017879,0.014773301510984351,0.014766266414656512,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
65,0.012392377773241897,0.0729003229976363,-0.028725953262106686,0.016589454491802193,-0.04725310791363482,0.013006596961307532,0.01577281547766849,0.014348853900105655,0.006173985473175306,0.013311110755226877,0.0054282574788245535,0.009049163652736694,0.01142641947104125,0.012398501599455075,0.012543478597754268,0.016796151065948946,0.01680874458048543,0.01682264377197756,0.01677636517129424,0.01682193367596499,0.01683056319730937,0.016830716617185115,0.016806766042760803,0.01683006841429629,0.016815975639625714,0.016824702879406322,0.01682632196083606,0.015445358590489055,0.01482730856570698,0.015504494339065599,0.01546707195516715,0.01543319049895701,0.015423934864849543,0.015431053005895454,0.015439686844735795,0.015430677326015387,0.015426461765587122,0.015466078249612634,0.015464889414955097,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
66,0.01347387249167971,0.07608989058731325,-0.0256191542583258,0.022280564003204495,-0.06268686149530438,0.01751217487808143,0.021193707336143904,0.019298571165293633,0.008418720829490653,0.017917449229912688,0.007426238926904081,0.01224526660964586,0.015409132516999963,0.016702866864626957,0.016895815296485872,0.021945927406820595,0.021941990030396277,0.021932511454049404,0.02194800952278,0.02193323823136021,0.021919516080679206,0.021919077356025822,0.021942808312107844,0.02192083156341556,0.02193807963811759,0.021930146059856045,0.0219279439765624,0.020811968326224086,0.02134110928544348,0.020842142844847138,0.020820527951537764,0.020819371272057432,0.020872185915263193,0.020823838394537577,0.020871267398248614,0.020863256375269822,0.0208382371559668,0.02083044522145311,0.020832405928449288,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
67,0.013932573881118413,0.07632540922725034,-0.02547732516990459,0.030435510962213273,-0.0660384823917155,0.02502137091893113,0.02920146859527682,0.027049686859173635,0.014696451453607337,0.02548152885470115,0.013569564391744884,0.01904120063245207,0.02263352765340151,0.024102463755942435,0.024321541898225735,0.029025253857479488,0.02899053474716043,0.028939318876203268,0.029069520085730938,0.02894254567351509,0.02889101085752266,0.028889603646027853,0.028996490478227166,0.02889529844388125,0.028966457194588242,0.028929312440100673,0.028920582433339077,0.028802937653276635,0.02811157173896479,0.02875502901924135,0.028755781314947715,0.028807960904899253,0.028670861887583183,0.028798586923929635,0.028658545423010065,0.028704559432016812,0.028768614647124626,0.028792218161200228,0.02878802874951847,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
68,0.019175993913965354,0.083326481855167,-0.012790846532252317,0.03965159111139848,-0.05424195554593853,0.03438226625927691,0.03845055640215826,0.036356329638951704,0.024333513493398504,0.03483011607983382,0.023236767943202796,0.028562051108107618,0.03205829204334607,0.033487937647157455,0.033701155977393,0.03796892787790207,0.03792264636894029,0.03785541439806196,0.0380287247597498,0.03785961225456216,0.037793215878338046,0.03779142286560305,0.037930545995620964,0.037798685724074584,0.037890880876080314,0.03784243026518853,0.03783114445276502,0.03804185884701956,0.03763819358414744,0.03803012366485848,0.03802056517921181,0.03803199972508816,0.037983390755212086,0.03802792308361691,0.0379896845159692,0.03798788456682084,0.038015355865283956,0.038023611855102515,0.03802186341282508,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
69,0.03806947985393824,0.1112920052773439,-0.004308675052508508,0.052670743349058094,-0.03510883318868093,0.0477445357381448,0.05154791518953628,0.0495900560501946,0.0383501173364163,0.0481632233796337,0.03732478744535178,0.04230330958878355,0.04557188937615873,0.04690844220826753,0.047107776618399724,0.05134990238112501,0.05132393673591353,0.05128583619179033,0.05138305140553664,0.05128822612243265,0.05125029685237513,0.05124926945765306,0.05132838557338405,0.051253430268837594,0.05130598469244521,0.05127843619043175,0.051271995104209114,0.05111670880243168,0.04946011657972184,0.05107556143199503,0.05118122605840654,0.051102605924696815,0.05092571292069454,0.05108685600641868,0.050900590101783855,0.05099808150928907,0.0510392627334265,0.05109377635820197,0.051086833458225574,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
70,0.05775775766980229,0.13828623234886342,0.010826471015665553,0.0664007420500518,-0.009684661975680048,0.062130813768615734,0.06542749932619385,0.06373047013651395,0.053987938764257754,0.06249372299670443,0.05309920539257461,0.057414478758825174,0.060247611743989,0.06140610630780151,0.06157888498513562,0.06505451153644103,0.06504752395299596,0.06503854587807309,0.06506432073294716,0.06503905997286925,0.06503178137302774,0.06503161220051724,0.06504867436417977,0.06503230706188846,0.0650430917136284,0.06503699899365448,0.06503570944659187,0.06513713688281174,0.0649456726051307,0.06505085088293555,0.06511866405596613,0.06513493093581334,0.06510776589868078,0.065132714453968,0.06511895400830085,0.06510142177897424,0.06512346843824979,0.06509892976668968,0.06509813181985392,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
71,0.06208856422541853,0.14554547243807273,-0.024078835096451916,0.07080350449758295,0.002883256647667587,0.0669918064342012,0.06993470596954725,0.06841979460582999,0.059722789523680105,0.06731576981501561,0.05892943116999645,0.06278160807999555,0.06531070149821569,0.06634487144072285,0.06649910825838823,0.07020022013236708,0.07020910924095074,0.07022075221472274,0.07018754557253262,0.07022006589005635,0.07023034892649244,0.07023061058854084,0.07020764514856698,0.07022954576779149,0.07021478739788177,0.070222842846264,0.07022462139573056,0.06964454204572405,0.06867515077075684,0.06960880802943852,0.06964556277308456,0.06962948728070541,0.0695240422918371,0.06962042839401611,0.06947727129442399,0.06955753873293358,0.06959437121305038,0.06957530063258292,0.06957211982351608,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
72,0.06180577941277369,0.1260873235572989,-0.037216146120714826,0.06960589464108995,-0.010187683978752152,0.06512786285051646,0.06858521898329777,0.06680548167624352,0.05658812851944762,0.06550845918688562,0.05565608094641386,0.06018166780535429,0.06315287920242701,0.06436783531972606,0.06454903471204354,0.06969256438706921,0.06970941806515872,0.06972875907979333,0.06966653156215274,0.06972773180867399,0.06974109013690234,0.06974136375603744,0.06970674459325259,0.0697402265602245,0.06971932058534622,0.06973178228400946,0.06973421952541387,0.06823968402259113,0.0670755765688751,0.06825755794258057,0.06820463365797869,0.06821920002575646,0.06811953760371421,0.06821076376314923,0.06809179764723988,0.06813840232619793,0.06818696893929412,0.06820203571062192,0.06819866824831634,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
73,0.06091652161035585,0.10065890138080567,0.0013862739648556352,0.06797431837224097,-0.026542089750590206,0.06267003840854464,0.06676531636103232,0.06465719712920308,0.05255462524802819,0.06312085912971703,0.051450604218686274,0.056811213705733006,0.060330647648693184,0.061769777090187016,0.06198440984650794,0.06765772434962626,0.06767210150325323,0.06768772711271805,0.06763483661356584,0.06768693712304648,0.06769643501703364,0.06769660080887167,0.06766985449671399,0.06769589909200632,0.06768026960645881,0.06769001112907942,0.06769179903177003,0.06634659266943296,0.06528305553654741,0.06629578172220693,0.0663872167399816,0.06633689187729802,0.06620832117729415,0.06632605699632554,0.06617981585391752,0.06626090625718886,0.066292978629368,0.0663050364002326,0.06630056508643271,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
74,0.06075342253480504,0.10566399865352752,0.030400464962115386,0.06431376833069562,-0.03886440047630284,0.05852338860337249,0.06299396983138769,0.06069265637389486,0.0474809693308167,0.05901552385686592,0.046275772578271035,0.052127644031575875,0.055969609217132996,0.05754062469898036,0.057774927030215924,0.06366968367338743,0.06366299612823435,0.06364808613847847,0.06367416391921069,0.06364920326474119,0.063628472006651,0.06362781863590254,0.06366433991434535,0.0636304338377107,0.06365673562074846,0.06364446910104886,0.06364112417089318,0.0625370727362508,0.06233801789226641,0.06251705024602353,0.062608555216421,0.06252195752536059,0.06254007831692247,0.06252105300001451,0.06254872647465766,0.06254477234195346,0.06251845948815804,0.0625142125185114,0.06251393584331644,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
75,0.057371169047144045,0.09073169538067463,0.014184446702371038,0.06061349411476014,-0.039547409615699775,0.05499244391453718,0.059332290814088466,0.05709827524340393,0.04427294087917398,0.0554701875333421,0.04310298799763185,0.04878373170586614,0.05251334533960087,0.05403841922156438,0.054265869790944096,0.05973355350113354,0.05970664360524583,0.05966335962235205,0.05976505312540435,0.059666214995303474,0.05961848823743123,0.05961712028571508,0.05971139811104012,0.059622634592656855,0.05968683334470007,0.05965439347120287,0.05964643234126228,0.05888468056196926,0.05846758776600034,0.058886475907780914,0.05883702266666847,0.058887960679781255,0.0588099114251,0.0588830120895553,0.0587955484275649,0.05882933746910865,0.05886897731147988,0.05886834843487246,0.05886649394847232,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
76,0.046214941281107556,0.07970161965657253,0.01828952327068639,0.057722715435437826,-0.02996068686750896,0.05280190514205663,0.056601117483935974,0.0546454034404353,0.04341777957878487,0.05322013405538659,0.042393573073382165,0.04736664058173336,0.0506316392039639,0.051966727664165734,0.052165843676862916,0.0564586626009274,0.05643546704364704,0.056400259618335884,0.05648750669852185,0.056402514528512686,0.05636586935225263,0.05636484908610061,0.056439483240494824,0.056368971299638,0.056419067833611176,0.056393234342784794,0.056387064188322025,0.05625520795895305,0.056374927094218284,0.05618838555648144,0.05629834599693891,0.05624825413809273,0.05624441338161271,0.05624679817591421,0.056250034178117886,0.056246351305347816,0.0562399661758426,0.05623640811552271,0.05623564003084097,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
77,0.04011037996018556,0.07277476232586301,0.01324059343072444,0.05641832672499893,-0.021034079996294724,0.05207168197546598,0.05542759805302799,0.05370007886981459,0.04378250647861387,0.05244111148033304,0.04287780551195921,0.047270610047285985,0.05015464504811492,0.051333953922001796,0.05150983685987938,0.055430090779433415,0.05534720141559738,0.055223343920969274,0.055534722743657006,0.05523120930281494,0.05510446740895206,0.05510097083923639,0.05536147732811725,0.055115108599315656,0.0552892270026496,0.05519889598541019,0.055177494255885834,0.055019393604555614,0.05392471952374418,0.05503784531528379,0.05510724396617097,0.05501592102406102,0.0549410244788271,0.05500876188449839,0.05491428513754947,0.05499858264775016,0.05498917769063318,0.05501729264566963,0.055014301947237255,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
78,0.03959795730286892,0.07132524855880215,0.02222569838634939,0.05253661444954054,-0.01869512229544828,0.04853907495878129,0.05162545717328584,0.050036685476063096,0.040915653146345196,0.04887883335171561,0.040083614171474144,0.04412360607719453,0.04677600683062265,0.047860598295262624,0.048022355013474294,0.05138382067742162,0.05124342271724631,0.05103503316572407,0.051562098579971974,0.05104821588269271,0.05083665183170881,0.050830841607968635,0.0512675502504187,0.050854343087645026,0.05114566982952955,0.050994101996424464,0.05095832660670102,0.0513416257818796,0.051287095120104466,0.05133683120814154,0.05129804318476204,0.05134278711789512,0.05131476783439779,0.05134138889493186,0.05131104100966562,0.05131135124067372,0.05133667707769202,0.0513401495433463,0.05133949659921455,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
79,0.03652626765099874,0.06390215864228443,0.020580391464311353,0.045089161147881494,-0.0319719352099235,0.040764476815189,0.04410343790328408,0.04238464661101859,0.03251718045952828,0.04113203986296386,0.03161705028517171,0.035987661192021084,0.03885712527333619,0.04003047596201435,0.04020547029204531,0.04312252223606796,0.04304650585449641,0.042936010336840295,0.04322082435901148,0.04294291582434385,0.0428335159200374,0.042830555102191685,0.04305948050102339,0.04284254580777193,0.04299432135393708,0.042914643493254225,0.04289606054889142,0.04377868616233232,0.042761860559261275,0.04377060553945863,0.04378256895394677,0.043755429628756115,0.04366516305698879,0.04374683069086609,0.043640549210774086,0.04368594495843964,0.0437213239333332,0.04374441793524384,0.04374075865926895,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
80,0.03582529840001131,0.07185084874773319,0.009822480594800731,0.04068164987723534,-0.04196694664434584,0.03604339390386696,0.039624454397607,0.03778103800810127,0.027198107486865804,0.03643760799460265,0.02623271120893235,0.030920223773194346,0.03399774525029129,0.03525617255317586,0.03544385526805886,0.03878584271475456,0.038773785966444166,0.03875740785239815,0.0388022478711658,0.03875838729687192,0.03874365706666234,0.03874328334608721,0.03877580145972724,0.038744805484282725,0.03876586891586706,0.03875441753240564,0.03875186774034018,0.03924983295578582,0.03939808147101429,0.03928429974366198,0.03924711550746676,0.03925730777750191,0.039297910593076184,0.03926116539927118,0.039285775178058,0.03929696320385484,0.03927564942526887,0.039231624657160576,0.039234030093227325,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
81,0.03944565875373594,0.07850436336775038,0.015115214009233656,0.03861141051500454,-0.04344559461192101,0.034006354770503185,0.03756178234776309,0.03573156097086128,0.02522438213676991,0.034397747111402255,0.024265896080600584,0.028919855841644276,0.03197534869031505,0.03322476828109659,0.033411107579591134,0.03709061874367786,0.03705763678064542,0.03700846413074781,0.03713227588554846,0.03701158096201929,0.036961491504492974,0.03696011432146077,0.03706331435132248,0.03696568446308132,0.03703459837540956,0.03699878235370264,0.036990315262801526,0.03720528453192636,0.03749473901805715,0.03717265177510853,0.03722247289781629,0.037214366437244246,0.037236867526676105,0.037216420770897436,0.03725078672351736,0.03723456819050366,0.03722117481324341,0.037212661996855884,0.0372134443483938,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
82,0.036833603491334944,0.07713857974152477,0.0005705956223097768,0.03336159965054076,-0.045750050277537486,0.028921837836241564,0.03234964685025255,0.030585119463024883,0.02045508544132753,0.02929918153541562,0.019531003296002793,0.02401791376544471,0.02696373271445326,0.028168305622351873,0.028347956455666366,0.03286491252033235,0.03279817847141736,0.03269521675239638,0.03294666257924266,0.0327018710751335,0.03259271541044523,0.032589645396680446,0.03280979597509854,0.03260203897466316,0.03275046942714793,0.03267443240008801,0.03265611239347232,0.03202892462249201,0.03255027492353591,0.03201640453287589,0.03200782088573937,0.03203105714138112,0.03207237120327823,0.03203450348040966,0.0320898932899514,0.03204915540530854,0.0320441005491039,0.032030008201867986,0.03203147692849814,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
83,0.027299708319851238,0.06635291387796635,-0.005272113448775987,0.02182892875046845,-0.04848079602116094,0.01788313275836419,0.020929565345270514,0.0193613584495634,0.010358387273506617,0.01821849337411871,0.009537118075313605,0.013524816985249197,0.01614288549627302,0.01721343818603121,0.01737310115168569,0.02248530433891332,0.022450741972376224,0.022391900360601746,0.02252338658525227,0.022395893536662905,0.022327286575539302,0.022325264403979063,0.02245697012945713,0.02233339770132071,0.022424273014019246,0.022379265663654453,0.022367928165969546,0.020616482178573207,0.02100964333466429,0.02064229899653904,0.020603452139844852,0.020613477460797502,0.020645555123995653,0.02061601801328674,0.020651618176237434,0.02063106664812262,0.020624382984463195,0.020619552103627033,0.02062068724609785,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
84,0.012092096608641287,0.051510236088035365,-0.02641660673751216,0.009263081618681968,-0.0529075758572307,0.005774051731397746,0.008467828694672615,0.007081157731572613,-0.0008796277653149113,0.006070590937612906,-0.001605826682779284,0.0019202554324889744,0.004235255827896762,0.0051818811318793175,0.005323061481845619,0.009868467055959968,0.009918053219276376,0.009984530595563295,0.009799891873177115,0.00998057733441728,0.010039886222078114,0.010041389934887518,0.009909807109846897,0.010035266215305753,0.009950295807722956,0.009996587604659423,0.010006855965242662,0.008169256275538023,0.00829365788249545,0.008209629711828505,0.008211370918004599,0.008183368189751539,0.008212000192388158,0.008186155087690147,0.008217821005011568,0.008228831775708384,0.00819614018396242,0.008197028270005033,0.00819827614773109,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
85,-0.010100544550788052,0.022336875155528322,-0.05146868102956492,-0.0004849617642753123,-0.05566578880834234,-0.003581720952263698,-0.0011908046142250748,-0.0024215725309307493,-0.009487329038473923,-0.003318521569881688,-0.010131881605409792,-0.007002235961543464,-0.004947510442910551,-0.00410731396927929,-0.00398200648839042,0.0002986959036856789,0.00038064599173479627,0.0004946053558076585,0.0001885018289441915,0.00048766553970730877,0.000594673355724822,0.0005974808154575518,0.0003668614368355285,0.0005860818198744223,0.00043523689066346624,0.000515922165859608,0.0005342683054907881,-0.0014392615161756114,-0.0019872234610696644,-0.0014291681715821283,-0.0014762969410705676,-0.0014498291309283729,-0.001500640141738933,-0.0014541628168930874,-0.001485570937573405,-0.0015002488044018245,-0.0014670013200089181,-0.0014439729115041466,-0.0014459709401940424,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
86,-0.02350264672421788,0.019152351449836173,-0.06456994991246914,-0.01104014553100147,-0.061347403146207125,-0.013863399015730402,-0.01168364835599386,-0.012805714877410732,-0.019247423925871046,-0.013623445397001912,-0.019835049624295067,-0.01698181421474682,-0.015108562008652583,-0.014342571669062344,-0.014228331342124971,-0.01012092052642193,-0.010079637531250971,-0.010025621469560883,-0.010179124312760355,-0.010028783386170578,-0.009982188821926103,-0.009981034185347515,-0.01008645005774787,-0.009985745744761606,-0.010053225412671181,-0.010016022991070024,-0.010007904799838808,-0.011898886874665116,-0.013028920917494538,-0.011923572851335107,-0.011900235501562585,-0.011911657429531103,-0.012034441218651945,-0.011921836312443838,-0.012074070313752329,-0.011994964149522724,-0.011951603127860951,-0.011948184954086085,-0.01195214746094844,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
87,-0.029249349947748134,0.004470495834853208,-0.07262239024268718,-0.022125732777265126,-0.06591727827762789,-0.024583323178658734,-0.022685890189458248,-0.02366262852615917,-0.029270018160741124,-0.024374447952485615,-0.02978153555861932,-0.027297846441311675,-0.025667214737149058,-0.025000434188990825,-0.024900990078693265,-0.02143296162646196,-0.02140655086334745,-0.02137302324321051,-0.02147107139083215,-0.02137494634164938,-0.021347271027057312,-0.021346606534013202,-0.02141086802940849,-0.021349325682376248,-0.021389988826187208,-0.02136722103810118,-0.021362358382184126,-0.022892188085904274,-0.022879874056338477,-0.022874218129798618,-0.022881948336408376,-0.022875882927491323,-0.022875900734299053,-0.022874676243232486,-0.02287212459075795,-0.022860500427523668,-0.022870632305219588,-0.022866424976169253,-0.022865966667847817,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
88,-0.03728200686211352,-0.00014513841253399205,-0.09143788969929434,-0.029494294711126186,-0.08743724110680254,-0.03274606459646396,-0.030235469075652277,-0.031527844040714764,-0.038947282503181496,-0.032469690563639894,-0.039624098651756715,-0.03633779615333292,-0.034180219745699576,-0.033297966582031435,-0.033166386737417605,-0.02902919515040576,-0.029008007966342512,-0.02898287721880643,-0.029061160671955858,-0.028984245874273312,-0.028965858472823937,-0.028965460964183155,-0.029011402949536157,-0.028967104178605957,-0.028995287658305946,-0.02897881685688731,-0.028975502003685354,-0.030497291092836172,-0.03142010504728387,-0.03050256988050889,-0.030455600603776025,-0.03053636870853015,-0.0305713964070924,-0.030542837598147233,-0.030591460845235428,-0.030567633290739027,-0.030560725361150703,-0.03055639663947654,-0.03055883182983878,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
89,-0.04424311176674617,-0.01308579452107868,-0.1017681377276558,-0.030400341734707848,-0.11792734640283668,-0.03531237496115209,-0.031519939133514155,-0.033472164842361395,-0.04467976240746689,-0.034894892027233726,-0.045702142073686766,-0.04073794484153003,-0.03747876987632909,-0.036146062763930425,-0.035947301907085116,-0.03041128014310537,-0.030454342629706546,-0.030524672694301678,-0.03036160484755664,-0.030519995289194354,-0.030598832653910488,-0.030601112266426925,-0.030446695378295762,-0.030591929613724853,-0.03048637611634602,-0.030539393474428005,-0.030552505886436314,-0.0319138824633542,-0.03334786843239666,-0.03194891812495473,-0.03194441479324113,-0.03193387039744624,-0.032119955524885876,-0.031949335635309196,-0.03212333527674418,-0.03207809148213571,-0.03199680479954688,-0.03194143342672095,-0.03194836074311793,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
90,-0.05089616097059699,-0.01854333709897452,-0.08166965746048069,-0.030303185976667667,-0.11435633217291674,-0.03502026556220374,-0.03137834768475561,-0.03325309152565348,-0.0440158708555345,-0.03461935210455566,-0.044997673304717864,-0.04023050005020547,-0.03710067844979897,-0.03582086513755369,-0.03562999289850181,-0.030255096701548384,-0.030309196246880915,-0.030395628869951542,-0.03019122773751442,-0.030389943876443993,-0.030484747428734263,-0.030487459005874316,-0.030299662183256297,-0.030476526856779908,-0.03034882827983889,-0.030413467843623546,-0.030429292592033665,-0.03172601577737224,-0.031298396837260885,-0.03171918692038993,-0.031753222539320954,-0.031727824535661295,-0.03170369443533382,-0.03172566921036667,-0.03168929237025988,-0.03172302600799894,-0.031719713721442604,-0.03171821900412344,-0.03171744884182769,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
91,-0.05083609830987209,-0.01357862323206956,-0.10436621637962828,-0.033105476409104204,-0.11102586787120815,-0.03747838455705967,-0.034102191284995614,-0.03584014852496444,-0.04581764510369448,-0.03710672287661019,-0.04672781247565936,-0.042308465634174265,-0.039407004649706014,-0.03822057012819831,-0.03804362446632569,-0.033319794573140535,-0.03332012947527549,-0.03332509247173012,-0.03332304105330311,-0.03332462483274747,-0.03333456356400297,-0.033334908815513806,-0.03331989596304595,-0.03333353585541921,-0.03332180668758222,-0.033326674240729985,-0.033328216571318764,-0.034438018568462854,-0.0350536526492239,-0.03446020251665606,-0.03438417777437561,-0.03445535209626247,-0.03448711918779666,-0.03445985209761682,-0.03452132972038706,-0.03447042903648096,-0.0344733137645587,-0.03446714688642676,-0.03446898724585659,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
92,-0.04978177772498107,-0.02361933585636167,-0.09952818270720104,-0.03557525001512788,-0.12690085680153795,-0.040700461561677864,-0.03674343704712058,-0.038780387793013335,-0.05047438614394574,-0.040264860201758956,-0.05154113627137946,-0.046361496842918445,-0.04296087628645565,-0.041570330749454196,-0.04136294383011872,-0.03642871044932119,-0.03643762163184003,-0.03645360945542941,-0.036419705110896775,-0.036452504195309716,-0.036471705216222866,-0.0364722756354981,-0.0364359805802547,-0.03646998228373961,-0.03644472231672972,-0.03645711971451286,-0.036460284150656413,-0.03714503184095299,-0.037875857381909864,-0.03717171831535397,-0.037108305129318044,-0.03715074219406836,-0.037235395220220374,-0.03715808972266881,-0.037250048459151475,-0.03719895340815529,-0.0371808093164308,-0.03715524849349335,-0.037158544128300046,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
93,-0.05511094908010757,-0.030442042208801295,-0.0881027588482888,-0.03628429964548464,-0.13844441290158943,-0.042017545889132445,-0.03759107573701175,-0.03986968221136235,-0.052951009978962044,-0.0415302665177738,-0.054144315095340526,-0.04835018386252067,-0.04454612721932985,-0.04299061289485257,-0.04275862241690593,-0.03709419860481693,-0.03717136952398748,-0.03728950027007879,-0.036999035335765894,-0.037281900382910384,-0.03740594972837054,-0.037409419494850965,-0.037157968890579166,-0.0373954056674552,-0.03722624991500643,-0.03731320675542854,-0.03733406300623304,-0.038010135888718925,-0.038009508849760516,-0.03800646686031217,-0.038041148405406615,-0.03800797323304574,-0.0380158695588566,-0.0380079824769255,-0.038030042707948505,-0.03801957055446704,-0.038007593819726626,-0.03801746769302941,-0.0380172975514168,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
94,-0.05425942426471229,-0.030629197882265664,-0.08039696959462599,-0.036894072276096,-0.14237516066283704,-0.042813692316582073,-0.03824332845856029,-0.04059600684995012,-0.05410257655207071,-0.04231057268602269,-0.055334673095831614,-0.04935218884425972,-0.04542447163428881,-0.04381839134798661,-0.0435788594276585,-0.037425144526722194,-0.0375403317392292,-0.03771568590633308,-0.03728231134347697,-0.03770443711677979,-0.037887537271955235,-0.03789264387630466,-0.0375203677186359,-0.0378720143746984,-0.037621934254991676,-0.037750747398973966,-0.03778156022158924,-0.03871518518024955,-0.03898132164775975,-0.03871717943710775,-0.038654231965853214,-0.038702202559813575,-0.038701737491773254,-0.038701983122143194,-0.038725154923337765,-0.0386724872332024,-0.03870047191934275,-0.038710823449171206,-0.03871050534683015,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
95,-0.05046991831017633,-0.018450020798290043,-0.10255163194812711,-0.040118773441897695,-0.1435903835466656,-0.045925621154274336,-0.041442325481212273,-0.04375018393184996,-0.05699944534396831,-0.04543208625578689,-0.05820806970628088,-0.05233955538391282,-0.04848666355308694,-0.04691118006383898,-0.04667621137090168,-0.04011029837616047,-0.04017057753557482,-0.04026595697075911,-0.04003844632915752,-0.04025971503954797,-0.040363290162665114,-0.04036623735410101,-0.04015998937370733,-0.040354350359808375,-0.04021444314845799,-0.04028551677522697,-0.04030283490319431,-0.04190646284324719,-0.04161771562227653,-0.0418649986471006,-0.041894149569038856,-0.04190724307950718,-0.04185429627162497,-0.04190321700562102,-0.04183908395964333,-0.04186787283404529,-0.04189067034829324,-0.04187920749620607,-0.04187773975794251,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
96,-0.051674085137731494,-0.014537928991289674,-0.10448882863906998,-0.0416841585386969,-0.14521880671741605,-0.04749454396054908,-0.043008516926450906,-0.04531778139514063,-0.05857511466310283,-0.047000708385485736,-0.05978447535639404,-0.053912385755362946,-0.05005714662482933,-0.04848070330278662,-0.04824559145972508,-0.04127582494135298,-0.04129557622619624,-0.041332295961563535,-0.041256595092429675,-0.041329711388262365,-0.0413754792572067,-0.04137686592488761,-0.04129189543081582,-0.04137130002846756,-0.041311701471744414,-0.041340546474097135,-0.04134803769771461,-0.04347098206692143,-0.04385918346592636,-0.0434630182080356,-0.04345721179051542,-0.043471784150322684,-0.04350268832771811,-0.04347449701914403,-0.043481979858416425,-0.04349125235305692,-0.043483571563712256,-0.043440750185388906,-0.04344249013334236,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
97,-0.05310233239175224,-0.01762021757870208,-0.08698628041542493,-0.041043176648439095,-0.1325135967676465,-0.04617651514855078,-0.04221321605309469,-0.04425339675427202,-0.05596593806302879,-0.04574022306357764,-0.057034379716493944,-0.051846527029181244,-0.04844051417132907,-0.04704776367187836,-0.0468400479029242,-0.040770276836117086,-0.04085527208309094,-0.04098802673818207,-0.040667473429304574,-0.04097939291934386,-0.04112186751624418,-0.04112589945553443,-0.04084041214240933,-0.0411096305535907,-0.04091655807853845,-0.04101503888116788,-0.041038903457953115,-0.042651410201778345,-0.043110321452263345,-0.04264844651526028,-0.04257596301828687,-0.04264327113755543,-0.042678261635912575,-0.04264649147495648,-0.042681193088561366,-0.042637269518385645,-0.04265580655193329,-0.042629172210398567,-0.04263075356543166,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
98,-0.051169336486329854,0.027867718860071507,-0.08066912740705404,-0.041667757177292264,-0.12597356645260763,-0.046399016265990536,-0.04274615081279701,-0.044626530118549404,-0.0554216622762288,-0.04599689766572457,-0.056406416015650204,-0.05162491267681098,-0.0484856828579347,-0.047202022437202285,-0.047010576437740356,-0.04171966334437057,-0.041875707208405714,-0.04211237884060812,-0.041525391658192086,-0.04209722465332356,-0.042343485803580834,-0.042350342446709446,-0.0418486977878705,-0.042322639654197934,-0.04198596496676246,-0.04215959071532691,-0.04220105452628178,-0.0431196735859556,-0.043056900254178715,-0.043133485377932684,-0.04310849366092275,-0.04310533511783052,-0.04311813569911783,-0.04310539130023833,-0.04309269661391133,-0.043106057375749254,-0.0431071668329937,-0.043086395577258345,-0.04308686245954556,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
99,-0.04717225964417715,0.02936941526744304,-0.07648488003603908,-0.04128172806644989,-0.12627581092619933,-0.046051613208083965,-0.04236892571984284,-0.04426465646360397,-0.05514792020282529,-0.045646211706998334,-0.05614071348295975,-0.05132017389655591,-0.048155315369784256,-0.046861175130797704,-0.0466681661640218,-0.041759069153714155,-0.041909277060306636,-0.042135479095803514,-0.0415708920620918,-0.042121054284214414,-0.042354448093867916,-0.04236091527353838,-0.04188333808827075,-0.04233477555839635,-0.04201490160210621,-0.04218036646883267,-0.04221972341292496,-0.04274264958118721,-0.042874924389445644,-0.04275103423649421,-0.04273906449677722,-0.04273267866036136,-0.04275764816050658,-0.042733791139641375,-0.04274591846602193,-0.04274079186393715,-0.04273717914647734,-0.04274014651212705,-0.04274054832289195,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
100,-0.046690855913218095,0.015263203377890135,-0.08208189696997827,-0.04186795764998256,-0.11661386050280881,-0.04606271285434234,-0.04282406621010933,-0.04449121880756842,-0.05406223065689755,-0.04570619272732904,-0.05493531767158209,-0.05069601569313603,-0.047912760670837995,-0.04677466167233663,-0.04660492480366354,-0.042473234444916366,-0.04257326171549341,-0.0427240457758023,-0.04234810666111047,-0.04271442698377454,-0.042870076044009366,-0.042874388898296305,-0.04255598105520795,-0.04285695655385634,-0.04264365359947913,-0.04275397935054313,-0.042780226409004765,-0.04313077839451217,-0.043250354374156745,-0.04312930458271537,-0.04311820106587516,-0.04315315056298344,-0.043114197931163445,-0.04315216278863706,-0.043132604959537954,-0.043133575585491156,-0.04314729516428509,-0.04318525770341247,-0.04318415828134879,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
101,-0.051615606744274366,-0.009955652295079382,-0.08859427363218826,-0.04287242849100354,-0.11752610587494483,-0.04706200798337358,-0.0438273573535563,-0.04549245292950472,-0.05505165555556116,-0.04670592774984776,-0.055923665309068386,-0.05168959400679031,-0.04890977311251349,-0.047773078361064716,-0.04760355092276443,-0.04359009906652567,-0.043675057665856096,-0.04380316206350167,-0.04348375035738271,-0.04379498598723437,-0.04392741185037246,-0.04393108574967285,-0.04366038103379934,-0.04391623778638477,-0.04373484819405888,-0.04382861121394287,-0.043850933499215435,-0.0441085009869368,-0.04450491149220938,-0.044209589374464314,-0.04403297423033089,-0.04412517934826068,-0.04417465059586993,-0.04413124117752617,-0.044197329621475615,-0.04415575283714831,-0.0441530153619416,-0.04414376453926788,-0.044146625938417096,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
102,-0.0574698154885766,-0.01760848473745788,-0.12012027153979732,-0.04435107442038617,-0.11800226193857383,-0.04848439397848304,-0.04529317998285819,-0.04693591575686658,-0.05636675225156659,-0.04813309538248686,-0.057227052187535515,-0.053049838279563444,-0.05030734632034753,-0.04918591571942308,-0.049018664787047465,-0.04571373500501639,-0.045797233285571885,-0.04592079541078442,-0.04560733509818159,-0.0459129897777895,-0.046038125491072,-0.04604155875464722,-0.04578290014696676,-0.046027670820531746,-0.04585524328213073,-0.04594502325850894,-0.04596619009608706,-0.045630213313791544,-0.045469085822228465,-0.04560226540504206,-0.0456351904068806,-0.045634316496010366,-0.04562258159778523,-0.045633536698839426,-0.04560029622442102,-0.045628809924666405,-0.04563071396067954,-0.04561882019914184,-0.0456186291435887,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
103,-0.05969482030174003,-0.027742471111883136,-0.12568177328608032,-0.04907555693385418,-0.12483029714695952,-0.05332692829516528,-0.05004456998772742,-0.05173422396334118,-0.06143441472363067,-0.052965596254587556,-0.06231928569924913,-0.058022766320863665,-0.05520194600679028,-0.05404848620929442,-0.053876458420477225,-0.05103156405074921,-0.05107054368217447,-0.05112569200311998,-0.05097995362829833,-0.051122299765777514,-0.05117514617570668,-0.05117654908923437,-0.05106394925355647,-0.05117085842062816,-0.051096817432511966,-0.0511361409986317,-0.05114516989625084,-0.050439585544421746,-0.051768183389883454,-0.050431199655905284,-0.05037029758537698,-0.050454792167772496,-0.0505585635784094,-0.050464870907328215,-0.050550323096035396,-0.05050488185662949,-0.05049351852031472,-0.0504580892239639,-0.05046235606436557,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
104,-0.05811032212993395,-0.031043407564007655,-0.10155800639834449,-0.05473148586082788,-0.1413406230355907,-0.05959200817767363,-0.05583934240249052,-0.05777109574941176,-0.06886116285037372,-0.05917890325275411,-0.06987282115048427,-0.06496068185504467,-0.06173568480747146,-0.0604169533651107,-0.06022027684932269,-0.056784057210008336,-0.05676167535823451,-0.056725941560179856,-0.05681064157537058,-0.056728295147004136,-0.05668891433588497,-0.056687782883568134,-0.056765615736048235,-0.056692342509575215,-0.056745298970431055,-0.056718550930756166,-0.05671198711732554,-0.05620096646940379,-0.056588194139371065,-0.056217698160139065,-0.056214466935025784,-0.05620677082876528,-0.056273662845035044,-0.0562119250262226,-0.05629597195764477,-0.05625696356039489,-0.05622772753628088,-0.056219852408351936,-0.056222018968873216,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
105,-0.057971708470699095,-0.020459543978310124,-0.08381268039061839,-0.05967791034564322,-0.1499932437817001,-0.06474642514718815,-0.06083317451549266,-0.06284759185452429,-0.07441222741982909,-0.06431564255016378,-0.0754671768129107,-0.07034483622825863,-0.0669818344344162,-0.06560667156113764,-0.06540157882286693,-0.061024227436654276,-0.06099515836017155,-0.06095308204764771,-0.06106216098735978,-0.06095571106784879,-0.060913952287066656,-0.06091281698238856,-0.06100010865788241,-0.060917412438248324,-0.0609752771197412,-0.060944944084781884,-0.06093786061562144,-0.06120340835265694,-0.061894955729803906,-0.06124064450990843,-0.06123499833748299,-0.06120602452170946,-0.061323156301865,-0.06121462399868339,-0.06133243369149929,-0.061295001619324385,-0.06124171878620195,-0.0612206928034306,-0.06122448685008397,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
106,-0.06339307179846562,-0.03305885283252581,-0.0905516178255497,-0.06281899289339124,-0.15421984968282318,-0.06794842748534916,-0.06398814248211672,-0.06602677162419186,-0.07773040553564459,-0.06751246720086568,-0.07879803463835301,-0.07361412731727832,-0.07021070473500748,-0.06881901342345775,-0.06861145562251683,-0.06289356871338012,-0.06292437222577577,-0.06297646104907505,-0.06285951648871677,-0.06297294184789377,-0.06303306890561443,-0.0630348301575369,-0.06291883144941374,-0.0630277424486982,-0.06294786364932162,-0.06298758032932107,-0.06299753745739611,-0.06436436334552854,-0.06458756468828744,-0.06439414936474523,-0.0643648597695958,-0.06437714155137761,-0.06439773013086474,-0.06437965202949353,-0.06439422330766073,-0.06440035907093399,-0.06438781126426446,-0.06439479552947054,-0.06439574933733634,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
107,-0.06827668101573424,-0.03186984380646714,-0.0914675006352696,-0.06435496146737953,-0.15533709574235122,-0.06946089726703342,-0.06551875498754321,-0.06754804483072765,-0.07919806245025637,-0.0690269341890635,-0.0802608005666207,-0.07510064158647468,-0.07171281064865313,-0.07032749490628068,-0.07012088796211899,-0.06401056594545625,-0.0640787558982305,-0.06418789312846863,-0.06393018992385624,-0.06418070773487781,-0.06430065678930015,-0.06430409141705541,-0.06406673171884333,-0.06429024546114899,-0.06412876999087595,-0.06421044649435315,-0.0642304612320829,-0.06588781355168413,-0.06795869748483542,-0.06601407325313649,-0.06590560206658279,-0.065900971167511,-0.06618617192125546,-0.0659236521800265,-0.06623526244509428,-0.06610345666796064,-0.06599391281121143,-0.06597196086343855,-0.06598137779338421,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
108,-0.07014946664006748,-0.03978239963291122,-0.08815318724771017,-0.062057255956766984,-0.16446218104809274,-0.06780424109018249,-0.0633671635469093,-0.065651230369873,-0.07876390563461068,-0.0673157940247663,-0.07996007033293566,-0.07415205430833742,-0.07033888179733457,-0.06877963990928722,-0.06854709349994183,-0.06173995814891147,-0.06183257072106295,-0.061978266728997956,-0.061628807691774645,-0.0619687574959127,-0.06212618826651419,-0.062130658010218505,-0.06181633769157062,-0.062112627096300874,-0.0618996875768432,-0.062008045162126595,-0.06203438705340454,-0.06378664901705025,-0.06460399556446432,-0.06385235306300414,-0.06381545955185164,-0.06378951303265525,-0.06392933606509633,-0.06379962456784698,-0.06395152226416381,-0.06388826206733265,-0.06383045395621183,-0.06385127474725646,-0.06385501372279334,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
109,-0.07419652850746539,-0.05059837121218854,-0.09438039149563433,-0.05965579787486878,-0.17311730439390932,-0.06602328059699701,-0.06110713518550816,-0.06363781095615595,-0.07816625173871866,-0.06548209627556421,-0.07949156542451855,-0.07305646235257202,-0.06883158452243313,-0.06710399248047155,-0.06684633821319493,-0.05888852225322657,-0.05904467203019837,-0.05928713442223273,-0.058698531453635974,-0.05927141386031588,-0.05953005918852994,-0.059537355804731996,-0.05901742712128289,-0.05950790652065348,-0.05915680666444059,-0.05933627786947848,-0.05937964485166297,-0.061596277669961515,-0.06267717491807744,-0.06165160016253176,-0.06157204871795773,-0.06161076870182006,-0.061732853845686116,-0.061621398546608655,-0.06174779038688924,-0.06169164532973894,-0.06165394061620253,-0.06164611327567252,-0.061650454201644646,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
110,-0.0772063799788179,-0.04998493804349446,-0.11065300403269686,-0.06242316417537667,-0.1791598979367141,-0.06897445331358548,-0.0639163963950773,-0.066520123709634,-0.08146794853264361,-0.06841764693946681,-0.08283151927690757,-0.07621065783161622,-0.07186382291321741,-0.07008636147772317,-0.06982126965474005,-0.061630687090530316,-0.06186502186722145,-0.06222416373469008,-0.06134182775974901,-0.06220103725439585,-0.06257899134385728,-0.06258957901498148,-0.06182431823468891,-0.06254682291970147,-0.06203178823364131,-0.06229632482618643,-0.06235983923144406,-0.06443672771278236,-0.0660686205114442,-0.06448385654462317,-0.06443965062441182,-0.06443834004657772,-0.06465866426742387,-0.06445517910856947,-0.06470278605197007,-0.06458051376572904,-0.06450594173118021,-0.06447157470521972,-0.06447867103779716,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
111,-0.07851548962243694,-0.052139292759325016,-0.11502714992561476,-0.06431467257698129,-0.16818827479713522,-0.07014408016827794,-0.06564336667877628,-0.06796019126901152,-0.08126092669044477,-0.06964862786328974,-0.08247424661575883,-0.07658293283676462,-0.07271507233834132,-0.07113346802097484,-0.07089758646351531,-0.0638857005965036,-0.06412343470083677,-0.06448507529306695,-0.06359055693109586,-0.0644618819916725,-0.06483938965023511,-0.06484991878166423,-0.06408224451075566,-0.06480738404007784,-0.06429175511789327,-0.06455736441892053,-0.06462089183622427,-0.06610262047225345,-0.06726240778638329,-0.06613694494206294,-0.06608447543154393,-0.06611334721456283,-0.06627091909965474,-0.06612636647804152,-0.06627933979818092,-0.06621908588567424,-0.06616692651953898,-0.06610997767348895,-0.06611601045598789,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
112,-0.07968587861517294,-0.05482480606904034,-0.11992381911279644,-0.0644325900015335,-0.13424006564749702,-0.0683501996709985,-0.06532552891160812,-0.06688253350856083,-0.07582119303475329,-0.06801723466376887,-0.07663659559446821,-0.07267738233566323,-0.07007801568451535,-0.06901511036009897,-0.06885658792777984,-0.06430670688083666,-0.06444414063900904,-0.06465297606800123,-0.06413593991792181,-0.0646395915701475,-0.0648572834637107,-0.06486335004234056,-0.06442033673278821,-0.06483884101601353,-0.06454137615133047,-0.06469468486377536,-0.06473132806237557,-0.0656007454972742,-0.06598024459548658,-0.06568986918837971,-0.06557612768323559,-0.0656011507042441,-0.06568034208406977,-0.06560758091477842,-0.06569522508850653,-0.06565097846097716,-0.06562897750321083,-0.06564203163135686,-0.06564458603592799,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
113,-0.07884369610643187,-0.05157967766436837,-0.13441765274878006,-0.06278966815467363,-0.11461347390274437,-0.0656980306277243,-0.06345256983092522,-0.06460846184728401,-0.07124436080576936,-0.06545084343615348,-0.07184970089965069,-0.06891045267529007,-0.06698072994644806,-0.06619164828217891,-0.06607396409917131,-0.06324867395591408,-0.0633366589501992,-0.06346813061808126,-0.06313762212357872,-0.06345978203506894,-0.06359429899815579,-0.06359800964886606,-0.06332150516830833,-0.0635830061277433,-0.0633981983409638,-0.06349408001155847,-0.0635167954472993,-0.06370639985031795,-0.06373086636164293,-0.06367030467674815,-0.06369690119387901,-0.06370043130351416,-0.06368812245356949,-0.06369943050406227,-0.06367298451730288,-0.06368610986336692,-0.06369604014369291,-0.06366542569909048,-0.0636654060461573,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
114,-0.07715034156441757,-0.04057568430482337,-0.10707311226720784,-0.06233320876160929,-0.11288449627591149,-0.06517015725369228,-0.06297983308311919,-0.06410734251263682,-0.07058029893341723,-0.06492903967055504,-0.07117077508019981,-0.06830369922730209,-0.06642136026974284,-0.06565165427252903,-0.06553685978985396,-0.06363534449457094,-0.06373370947774985,-0.06387709734613575,-0.06350837575705587,-0.06386811889965022,-0.06401070239790865,-0.06401457267792159,-0.06371690652107387,-0.06399890293723266,-0.0638013587585055,-0.0639048951873871,-0.06392909305712083,-0.06322504141330519,-0.06341296782073974,-0.06321165660168766,-0.06319485870663506,-0.06322189588777691,-0.06322458055682997,-0.06322221971219333,-0.06323067375940299,-0.06320915320706581,-0.0632222032119162,-0.06322257602404716,-0.06322259549408588,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
115,-0.0750389734295491,-0.037377645225918674,-0.10212692911963392,-0.0662324301729322,-0.13563934044408615,-0.07012756003244726,-0.06712024527060871,-0.06866831555036705,-0.07755568375753857,-0.06979650562650618,-0.07836640741962927,-0.07442991269817704,-0.07184546158819792,-0.07078865536800673,-0.07063104256029341,-0.06776256954411262,-0.06786336797744277,-0.06801077921526441,-0.06763284801830505,-0.06800153206492927,-0.06814865298554636,-0.06815265457081816,-0.06784613063992584,-0.06813645590005994,-0.06793284452177548,-0.06803942335421133,-0.0680643756964658,-0.06739532286246015,-0.06823269042444524,-0.06742736720914243,-0.06751060758352151,-0.06742118116154391,-0.06755032802644657,-0.06743150672237445,-0.06753632738180251,-0.0675590970344739,-0.06746390151960119,-0.0674388339619852,-0.06744337762364841,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
116,-0.07628461486844934,-0.049015170537773115,-0.11737550906599267,-0.06739573253307764,-0.14396602978270806,-0.07169287312043114,-0.0683751777448904,-0.0700830221226523,-0.079887642768226,-0.07132765106732898,-0.080782040048714,-0.07643926539175783,-0.07358807681492698,-0.07242219915088507,-0.07224831935289652,-0.0679713326807837,-0.06810140564577656,-0.06829670785294387,-0.06780791034250133,-0.0682842732498316,-0.06848515302836324,-0.0684907100297271,-0.06807896638517807,-0.06846824617869059,-0.06819268502247697,-0.06833538544719055,-0.0683692772558805,-0.06872268310270858,-0.06930524863082707,-0.06875966903460363,-0.06873950702345945,-0.0687205263975447,-0.06882600975905354,-0.06872808099081185,-0.06884265920244793,-0.06879267048349372,-0.06875140399159628,-0.06874420022805411,-0.06874732924521866,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
117,-0.0782417308489677,-0.03153759280406076,-0.11278039205261031,-0.06758243835670327,-0.1319733901387239,-0.07119607161006222,-0.06840609206672293,-0.06984228506753035,-0.07808737327937201,-0.07088894212962722,-0.07883950686420213,-0.07518749814044606,-0.07278982237364538,-0.07180939033739102,-0.07166316802808423,-0.06695577620270891,-0.06710429201483625,-0.06733131967786127,-0.06677235073046736,-0.06731672377697259,-0.06755482777910438,-0.06756148396328573,-0.0670785153857273,-0.06753459957557267,-0.06720980549211233,-0.06737684129743236,-0.06741688065957806,-0.06866587718018563,-0.06971862076545413,-0.0687181032310666,-0.06866868625664345,-0.06869852016198048,-0.06879642126269823,-0.06870877782711343,-0.06882824613544476,-0.06878704093898547,-0.06874047742750436,-0.0687225450974119,-0.06872690171161036,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
118,-0.07618823531511405,-0.022965421034652978,-0.1118600137026284,-0.06892369732830854,-0.15507103597235528,-0.07375830341809497,-0.07002564679665452,-0.07194710006570391,-0.0829780351067028,-0.07334740116201136,-0.08398429926097818,-0.07909835141350013,-0.07589054999847465,-0.0745788500110199,-0.07438322217126053,-0.06782948443133344,-0.06796692522842156,-0.0681809485796271,-0.06766284784880619,-0.06816705435458534,-0.06839587087686409,-0.06840233153092742,-0.06794291866203205,-0.06837625769761749,-0.06806582971004654,-0.06822439558057924,-0.06826275057324406,-0.07044746655509253,-0.07101384507285026,-0.07042562006619511,-0.0703902365393956,-0.07043798008077498,-0.07045821610329749,-0.07043942015104895,-0.07046230111654009,-0.07041903579252295,-0.07044128993432656,-0.07045487760998441,-0.07045500619712596,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
119,-0.07833129368923285,-0.021758806157877824,-0.13457966166116755,-0.06977065881781326,-0.18016345487004737,-0.07596592488712167,-0.07118274286862325,-0.0736449733007264,-0.08778047396056701,-0.07543937758261737,-0.08906994285544008,-0.08280888531450847,-0.07869827466815804,-0.07701740754589996,-0.07676672186533672,-0.06944181959708534,-0.06956942845228792,-0.0697678871461372,-0.06928694476424445,-0.06975501318769398,-0.06996684473842076,-0.06997282002991277,-0.0695471481251471,-0.06994870302428174,-0.06966117990509543,-0.06980813471407321,-0.06984365368951878,-0.07171674711072198,-0.07247531617332786,-0.07164275147633795,-0.07172473647596225,-0.07173039697837735,-0.07177639481789025,-0.07173468591781132,-0.07178842377796275,-0.07175779852321745,-0.07174368466699488,-0.0717309306307872,-0.0717323965188568,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
120,-0.0839370514163116,-0.022959003774865015,-0.15314668030783254,-0.07269930501398508,-0.19875786294500458,-0.07977373681229252,-0.07431177689157277,-0.0771234206642147,-0.0932648800033671,-0.07917246756047586,-0.09473733649688405,-0.08758777680677962,-0.08289383237539075,-0.08097443461500374,-0.08068817431074615,-0.07311216650244282,-0.0732268549440359,-0.07340464417450389,-0.0729725231770553,-0.07339313063874685,-0.07358225963583705,-0.07358758508614978,-0.07320685264706767,-0.0735660878451458,-0.07330913259440598,-0.073440622064034,-0.07347235244833397,-0.07483557552219924,-0.07466091050295352,-0.07481430162986222,-0.07487842339124777,-0.07483626953141384,-0.07482818021511235,-0.07483530097458418,-0.07480844539959197,-0.07484844456940062,-0.07483337256012902,-0.07480111299013426,-0.07480127319435648,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
121,-0.08487136194632648,-0.040560856577988094,-0.13317836291351515,-0.0765667521676863,-0.19439919521781535,-0.08317953273306636,-0.0780740000991576,-0.08070216640658413,-0.09579029385737915,-0.08261750008700634,-0.09716666329047287,-0.09048365740142623,-0.08609602240884794,-0.08430187744159306,-0.08403429742518986,-0.07628247416434279,-0.07634316784078914,-0.07644326578205175,-0.07621330297976595,-0.07643657956836207,-0.0765496838595561,-0.07655296539952178,-0.07633235029640834,-0.07653975009137289,-0.07638863505448397,-0.07646433111134572,-0.07648312166088421,-0.07859958179942847,-0.07889820563621122,-0.078595593787767,-0.07857187350421721,-0.07859872290290243,-0.07861148587386614,-0.07859994142360983,-0.07861206419940653,-0.07859462395562397,-0.07860264885262463,-0.07860871264385798,-0.07860901051791828,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
122,-0.08309893065484003,-0.055632202450316706,-0.09646030696006036,-0.07723293659141814,-0.1565894103859624,-0.08168643797068094,-0.07824802104421862,-0.08001800904840749,-0.09017939210781142,-0.08130792652006316,-0.09110633397561642,-0.08660553803202987,-0.08365060276721119,-0.0824423021125519,-0.08226209532051747,-0.07645741684675557,-0.07648621812779838,-0.07653814244244085,-0.07642809901463651,-0.0765345337146688,-0.07659774826264125,-0.07659964441706206,-0.07648091333843857,-0.07659202769751694,-0.0765092133183809,-0.07654962628648437,-0.07656000967542936,-0.07857625679147866,-0.07856748971677512,-0.07856285312292222,-0.07861941874052199,-0.07859103953975814,-0.07858044926483553,-0.07859076488388052,-0.07855285816596265,-0.07860808779422969,-0.07859037975149631,-0.07857776673687693,-0.07857788013704078,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
123,-0.08132497992898859,-0.03785726761850192,-0.11230704878738315,-0.07524056371406906,-0.13548162573718467,-0.07862130431379372,-0.07601113431223062,-0.0773547670625538,-0.08506847305088958,-0.07833396881761026,-0.08577213287699066,-0.0823554900421168,-0.08011234049110347,-0.07919509566910753,-0.07905829714446493,-0.07447850721475456,-0.07450737893846658,-0.07455729395957776,-0.07444747693973355,-0.07455388831151863,-0.07461257577541983,-0.07461430893012573,-0.07450214287046379,-0.0746073386164853,-0.07452974933335131,-0.07456808099821229,-0.07457777281963907,-0.07624479799234585,-0.07620257822052955,-0.07628993171653238,-0.07623455229509572,-0.07625228706306897,-0.07624761930778347,-0.07625278186367507,-0.07623997242715026,-0.07625589184762459,-0.07625557798765964,-0.07626854112747843,-0.07626868897460394,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
124,-0.07930467597478962,-0.00044748792088111723,-0.12611175996764104,-0.07692058439130182,-0.13104891962233978,-0.07995827752561041,-0.07761296434370814,-0.0788202572016758,-0.08575124496298203,-0.07970009827811929,-0.08638350365293007,-0.08331355132274353,-0.08129801662277406,-0.08047384564127844,-0.08035092821332664,-0.07574747451296765,-0.07575072496841408,-0.07576325284294688,-0.07574949776767648,-0.07576218991824192,-0.0757836418863212,-0.07578436331889174,-0.07574986685350152,-0.0757814888549063,-0.07575546312403059,-0.07576678506498431,-0.075770159571707,-0.07784344369030284,-0.07794846957562465,-0.07780430521345898,-0.07789646099225304,-0.07783438287935099,-0.07787071097757448,-0.07783553345912358,-0.07788484684438916,-0.07786450927178233,-0.0778383651310578,-0.07781870462636951,-0.07781936852213693,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
125,-0.07560539726170497,0.03222158992043216,-0.12172587677676384,-0.07858959367736029,-0.12855655107331404,-0.08139374944487304,-0.079228743568744,-0.08034321994310546,-0.08674135446364548,-0.0811554189770165,-0.08732500520570154,-0.08449107032417796,-0.08263048961254928,-0.08186968076550831,-0.08175621320993927,-0.0771151998012852,-0.07714237585551782,-0.07719069578065495,-0.07708697069981768,-0.07718735604430106,-0.07724560970746086,-0.07724735061572262,-0.07713739730426443,-0.07724035570531246,-0.07716385398683757,-0.0772013099449192,-0.07721089082817344,-0.07943491274870845,-0.07893431586520186,-0.07940385196252749,-0.07947418416690259,-0.07943349766771057,-0.07936758823944147,-0.07942781374652515,-0.07935619382688892,-0.07939879061548033,-0.07940957810783707,-0.0794350075905676,-0.07943231608165459,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
126,-0.06995994951803226,0.06207081394450271,-0.11317027153717253,-0.07760128377444309,-0.10996474086369926,-0.0794175275399848,-0.07801525935273343,-0.07873710255068564,-0.08288115619729718,-0.07926316156952123,-0.08325918513341915,-0.08142365351989404,-0.08021856065132629,-0.07972578691128802,-0.0796522942962268,-0.07579494772031223,-0.07583143504410823,-0.0758936836022759,-0.07575493235918061,-0.07588945753926558,-0.07596204818660846,-0.0759641866584133,-0.07582485319978234,-0.075955585059816,-0.075859426748004,-0.0759070551014604,-0.07591905305677012,-0.0781787023395219,-0.07705368242443726,-0.07815740384185874,-0.07812933166004532,-0.07813570803632527,-0.07801671020998921,-0.07812415422387578,-0.07797477029103878,-0.07801929935862863,-0.07808973492774875,-0.07810484255724251,-0.07810012396375898,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
127,-0.06994041338619912,0.06634443266862523,-0.11864137626465046,-0.08008895573276958,-0.08902724712312543,-0.08059057445562592,-0.08020328944987049,-0.08040265149032398,-0.08154717566549242,-0.08054794093779892,-0.08165158147033971,-0.08114463573915132,-0.08081180753782562,-0.08067571097478447,-0.08065541343961558,-0.0781620327563964,-0.07817259751233369,-0.07819555728563429,-0.07815426215743841,-0.07819384450879523,-0.07822565997948651,-0.07822666555858213,-0.07817050257079147,-0.07822264208664594,-0.07818227750443345,-0.0782011017476873,-0.07820622964819214,-0.08025417423957384,-0.07998740213051324,-0.08023085730737649,-0.08020838001068058,-0.08026583900736503,-0.08018164252347992,-0.08026112836653863,-0.08016375642739915,-0.08020731934110464,-0.08024703902161621,-0.0802341944854668,-0.08023252060484344,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
128,-0.07653465172876113,0.05620685767162473,-0.12383781680767217,-0.08529396905752967,-0.0567459897340913,-0.08369185067685082,-0.0849287989764457,-0.08429205721449266,-0.08063656523499214,-0.08382801772850054,-0.08030310388003528,-0.08192223617501583,-0.08298525506696593,-0.0834199334297548,-0.08348476166023114,-0.08373928439088334,-0.08371910667626387,-0.08369313110013325,-0.0837679282043573,-0.08369463049477906,-0.08367299096812418,-0.08367247098907639,-0.08372242299451937,-0.0836745991486537,-0.08370632166829929,-0.08368860176592109,-0.08368480043655213,-0.08477836760798615,-0.08498167893399862,-0.08480433802047858,-0.08478925047442766,-0.08480434023939293,-0.08483487496921326,-0.08480864413267843,-0.08483691146563352,-0.08485002655673074,-0.08482336382582827,-0.08479361088971757,-0.08479588643617028,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
129,-0.08063767803904058,0.06017228650912619,-0.1150510497750211,-0.09162476026242428,-0.0247530092391392,-0.08787190405327662,-0.09076937353025892,-0.08927784812003514,-0.08071510023685738,-0.08819086635433232,-0.07993398909578779,-0.08372669927246934,-0.08621675063022594,-0.08723495590921608,-0.08738681174596648,-0.09047313890513774,-0.09039676967265199,-0.09028429100237854,-0.09057088218571062,-0.09029137782951703,-0.09017806385997972,-0.09017496382772547,-0.09040985822499148,-0.09018750670059875,-0.09034388440390378,-0.0902623101192781,-0.09024312593408013,-0.0904793292106794,-0.09011596076496624,-0.09043490152848237,-0.09054917281897872,-0.09046553708522898,-0.09044729757266998,-0.09046233138357436,-0.09043049451979861,-0.0904654835840217,-0.09045220327931838,-0.09044012030939824,-0.09043897907835916,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
130,-0.08469684223172295,0.052838100161582156,-0.12149083917730374,-0.09789081366084704,-0.03236679105400439,-0.09421359224334898,-0.09705266633079611,-0.09559120101543218,-0.08720102613159121,-0.09452612620134011,-0.08643565744776419,-0.09015192961882713,-0.09259179666225223,-0.09358948110595292,-0.09373827645119144,-0.09694043459490523,-0.09684041838012016,-0.09669226506828851,-0.0970680127641602,-0.09670163659219401,-0.0965510477084457,-0.09654690327510479,-0.0968575872786714,-0.09656366301286018,-0.09677090665235659,-0.0966631614679552,-0.09663771367527785,-0.09671863930143892,-0.09760941769365812,-0.09682162466890426,-0.09672366941356454,-0.0967383323687685,-0.09686091279650537,-0.0967492864000626,-0.09689263075489296,-0.09684105295843726,-0.09678532474423857,-0.0967737808294491,-0.09677855460926102,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
131,-0.09085179056984365,0.056611490438846106,-0.13949455577337355,-0.10273208837918271,-0.022750724371172135,-0.09824351803459813,-0.10170901067378335,-0.09992508495123473,-0.0896836863804871,-0.09862501006247527,-0.08874944533627031,-0.09328568266483117,-0.09626388648028118,-0.09748170186282488,-0.09766332768793069,-0.10200188215212304,-0.10183764414464423,-0.10159229685371948,-0.10220973426138966,-0.10160788880787097,-0.1013561764137822,-0.10134921391176938,-0.10186591764151866,-0.10137735822484001,-0.10172283515431615,-0.1015438136208466,-0.10150134406116845,-0.10133206105114084,-0.10058060947818645,-0.10134139610160268,-0.10133884492280563,-0.10130928273047399,-0.10125012574634679,-0.10130256433619858,-0.10124041330900019,-0.10126038082602752,-0.10128341004355773,-0.10131145184914622,-0.10130854296701566,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
132,-0.08993844522386514,0.060658676459198854,-0.13673832526451957,-0.10289902713644873,-0.014054471101405688,-0.09791305266048535,-0.1017625763437809,-0.09978096361705308,-0.08840465714264903,-0.09833682000014035,-0.0873668875092774,-0.09240581122012102,-0.09571404682034193,-0.09706681528505459,-0.09726856810580428,-0.10207058556557477,-0.10187207000603567,-0.10157514093335804,-0.10232139143751882,-0.10159402034114971,-0.10128916064817506,-0.10128072699782445,-0.10190626175624506,-0.10131481812002724,-0.10173316779923935,-0.10151642977251774,-0.10146499513459345,-0.1013600026879987,-0.1004619629728812,-0.10130945677495183,-0.10142795859756112,-0.10135674681145533,-0.10126149335453485,-0.10134826901708935,-0.10123673068416018,-0.1013113926772119,-0.1013218619919107,-0.10134161425499351,-0.10133792868092702,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
133,-0.0821100714974295,0.06937652906348647,-0.12556533746147341,-0.10021398739448269,-0.013943736929790174,-0.09537248346843161,-0.09911046570559517,-0.09718627097844271,-0.08613959740935163,-0.0957839719845808,-0.08513189755478419,-0.09002481649103836,-0.09323719467788752,-0.09455076615012796,-0.09474667310441752,-0.09821339303738301,-0.09804478567658755,-0.09779712623524361,-0.0984299441759767,-0.09781271274296327,-0.09756365796877604,-0.0975568474633837,-0.09807365172248493,-0.09758440353533132,-0.09792825976545601,-0.09774879342273904,-0.09770662219249801,-0.09879979316828462,-0.09858888165530157,-0.09874728063220063,-0.09874662851126503,-0.09878407985840601,-0.09876957658268043,-0.09878237393149664,-0.0987386466005543,-0.0987459899845679,-0.09877655063794218,-0.09873837018224339,-0.09873814609934918,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
134,-0.07845505784510884,0.09764884836414023,-0.1272852782518084,-0.09893284487050237,-0.0067647517376183824,-0.09376035281958238,-0.09775388121561919,-0.09569813942905075,-0.08389626296711504,-0.09419997263841057,-0.08281967198070336,-0.08804709401528865,-0.0914790855802689,-0.09288245901593206,-0.09309175909691107,-0.09697970660021087,-0.09686999074580373,-0.09670987855460123,-0.09712147759032752,-0.09671991902872852,-0.09656005616734575,-0.09655570164232508,-0.09688873324933533,-0.0965733260593175,-0.09679450299078847,-0.09667877429352724,-0.09665167298151098,-0.09739370989560964,-0.09780346233491714,-0.09736532711759192,-0.09737594032577657,-0.0974029812564122,-0.0974040844931192,-0.09740432659568778,-0.09740745086087876,-0.0973987692307614,-0.09740608542510953,-0.0974082817140755,-0.09740854247017165,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
135,-0.0769027750948613,0.11217845660659803,-0.1416594744460071,-0.09038193438273517,-0.0032451368964390576,-0.08549179966235346,-0.08926732830000819,-0.08732380587645032,-0.07616617329161095,-0.08590742140109296,-0.07514835153171759,-0.08009041770364478,-0.0833350628276488,-0.08466182855214656,-0.08485970330630731,-0.08980160026248343,-0.08980221378825144,-0.08980010056012483,-0.08979854198556286,-0.08980034430997169,-0.08979456457284904,-0.08979434836861423,-0.08980222298312768,-0.08979520354237867,-0.08980168106822826,-0.08979924677956021,-0.08979837931936796,-0.08890670998772512,-0.08836032161764193,-0.08888599711709652,-0.0888393462847079,-0.08888750697599936,-0.08877807518096002,-0.08887866938111662,-0.088785295052444,-0.08878012617007912,-0.08885032847743668,-0.08889430810788629,-0.08889005186352804,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
136,-0.05816135970037514,0.15344362300659084,-0.11467822428395508,-0.06951095955864077,0.029271771733889243,-0.0639672526747183,-0.06824738508329521,-0.06604410863906375,-0.053395245549250236,-0.06443842273973814,-0.052241390733469936,-0.05784396976752457,-0.06152226546658917,-0.06302635496530885,-0.06325067590931543,-0.06907241728687973,-0.06906140705257993,-0.06903988642143898,-0.06908243139520635,-0.06904143436256295,-0.06901346652938076,-0.06901260289226932,-0.06906349690454544,-0.06901606421699641,-0.06905209157527407,-0.06903491714169789,-0.06903037051360172,-0.06781749647182225,-0.06743728362156973,-0.0677877847304488,-0.06785494599671861,-0.06781841304023352,-0.06776357039491882,-0.06781371421741342,-0.06772597083015826,-0.0677952170419084,-0.06779966789363465,-0.06779881924826607,-0.06779699857634217,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
137,-0.021119112843807842,0.18608300429758548,-0.07324455638116555,-0.03964705872865988,0.058534468089465455,-0.03413709156158662,-0.038391174530940604,-0.03620130751201344,-0.023629427038353842,-0.03460539402467252,-0.022482594732165895,-0.028051075745853943,-0.03170698486172201,-0.033201920277286634,-0.03342487597502522,-0.03903870796471332,-0.03896384606491617,-0.038847993258955875,-0.03913024610118665,-0.03885549578462069,-0.038732122031204894,-0.038728642169331896,-0.038976889735129513,-0.038742686774663956,-0.03891022317276328,-0.03882454486921755,-0.03880385761987497,-0.03800053936262183,-0.0377258504645728,-0.03796345731949613,-0.03794553845152103,-0.03798853135473184,-0.037911585584406486,-0.037982457881317995,-0.03791189196188308,-0.03790942914825735,-0.03796235839847944,-0.03798201852740216,-0.03797917451162304,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
138,0.013264316077747862,0.20162539175630637,-0.03456183637035865,-0.010213479102248464,0.10641692199594824,-0.0036681573746277724,-0.008721607031607103,-0.0061202513891927416,0.008813957822257598,-0.004224456567307452,0.010176286522959545,0.003561455859985645,-0.000781419631776724,-0.0025572620207037376,-0.0028221123779664575,-0.008578298232427188,-0.008454099702387195,-0.008268410616847991,-0.008735165785542863,-0.00828021116333619,-0.008089819748065101,-0.00808455854695275,-0.008475490560955562,-0.008105827967790448,-0.008367213859664529,-0.008231720449190195,-0.008199587355266828,-0.008175506499646525,-0.0071847596396475005,-0.008170318242307083,-0.00823987024414675,-0.00815134251390267,-0.008084858862764138,-0.008143179117301069,-0.008078263430382789,-0.00811397331226731,-0.00811961492300142,-0.008150941309708034,-0.008147418808973447,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
139,0.043295993924261006,0.22790862685608002,-0.006935594513425787,0.01917272661264766,0.14203826258102534,0.026067965371815556,0.020744355105987704,0.02348478086325234,0.03921738232694652,0.025481926073109742,0.04065254198001091,0.033684078293925605,0.02910902993676476,0.027238249892656215,0.026959240468097154,0.02191782674489021,0.022096135724636014,0.022358162865171824,0.02168904412084395,0.022341671888646678,0.022605102784971777,0.022612302865087232,0.022065601221537716,0.022583168964354892,0.022219415908505874,0.022409298014840345,0.022453910235376323,0.02125811661970623,0.021436381750078084,0.021253306832102057,0.021307643113967083,0.021270005540438893,0.021304037232732893,0.021272520602766146,0.021321820873204732,0.02131077051650486,0.0212795312725487,0.0212879168139508,0.021288743331982406,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
140,0.09190980543400044,0.2546627270518442,0.04714227400230391,0.06421498557347297,0.1790281801277293,0.0706583253018582,0.06568361293549664,0.06824443711739984,0.08294595791783484,0.0701106937509238,0.08428706031213123,0.07777529466012041,0.07350008507440688,0.07175191190705313,0.07149118815655718,0.0662242658812651,0.0664775878314295,0.06685391694848107,0.06590232773911109,0.06683008363071834,0.06721331347611863,0.06722386507816117,0.0664340528910195,0.06718119576311303,0.06665402508585894,0.06692795003115774,0.06699270269391829,0.06619029848995205,0.06704957321239577,0.06621311589125449,0.06620148508430494,0.06620423537932266,0.06630701768767087,0.06621305627113659,0.06634473199555578,0.06628011109978023,0.06623888956766673,0.06623411912959484,0.06623757870627339,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
141,0.17090004441462722,0.3278191176062217,0.11910236680568609,0.1340612038600482,0.27816386072477844,0.14214827414449713,0.1359044859465147,0.13911859012511862,0.1575705478075054,0.1414609388449353,0.15925377262235396,0.15108082059381495,0.14571498209113526,0.14352084056364506,0.14319360478469068,0.13553272224637516,0.13588419475848518,0.13641029243865602,0.13508913684265675,0.13637683340136375,0.13691716049884223,0.13693210774783424,0.13582363967536903,0.13687168625757445,0.13613025900115308,0.1365143474702598,0.136605509852949,0.13654190445372158,0.136730177708379,0.1365547508144994,0.13648029600908487,0.13654933536763741,0.1365485795082455,0.13655116323248648,0.13654783423904548,0.1365362487233113,0.13655620878784147,0.13655025285299896,0.13655099375268642,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
142,0.2717462640377611,0.43053216045260606,0.21664535434534443,0.2328512618031016,0.37107208307951556,0.24060824228324568,0.23461930667735162,0.23770222082272796,0.25540102527580094,0.2399489619364101,0.2570155459332487,0.2491761891426392,0.2440293679749129,0.24192478468321782,0.2416109056812466,0.23448208155078307,0.23485670939373046,0.23541643646314683,0.234008503990866,0.23538087605060076,0.23595450276929752,0.23597035171672778,0.2347922037635145,0.2359062787549639,0.23511865821513994,0.23552699371125926,0.23562381155129097,0.2351549142484904,0.23621929956315746,0.23523567859387914,0.23522191158697928,0.23519403951344198,0.23533043882734142,0.23520677067451395,0.23535892539894648,0.23533398997828125,0.23524717310013127,0.23523339910158383,0.2352388060570223,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
143,0.3790318170313469,0.5712796030875282,0.31801632077446607,0.34370238414676263,0.5139456758167811,0.3532564721500377,0.34588004288466506,0.3496771947695851,0.37147639043989245,0.3524444522579392,0.3734649570585459,0.3638094081167541,0.35747019113671313,0.3548780260499829,0.354491428763205,0.34531511917677404,0.3458449044942631,0.34663595403994574,0.34464511238183326,0.34658571750146316,0.3473957048807711,0.3474180721365708,0.34575370000864136,0.34732764320072956,0.3462151923468355,0.34679212032276924,0.3469288548914385,0.3466525362164844,0.3462564327353628,0.3465935901402486,0.34659825347709344,0.3466569821632628,0.34655295840131667,0.34665007114512664,0.3465455083099724,0.346568188223917,0.3466264426389819,0.34664885886527363,0.3466455458280214,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
144,0.4757917565253747,0.6852674451109936,0.40207939066873494,0.4487474544909239,0.6196702493167239,0.45833967634890277,0.4509338050602054,0.4547461127651491,0.4766323169871953,0.4575244153888372,0.478628820701517,0.46893473293735877,0.4625702138270496,0.4599677024627101,0.459579562124962,0.4495065339886829,0.4501279532700662,0.451058067165915,0.4487224281164712,0.4509989210239435,0.45195382550056684,0.4519802323722677,0.4500208865557123,0.4518734839976914,0.45056300760588547,0.4512419967397919,0.4514031225247913,0.4516995171021268,0.45209921685351206,0.451702131844352,0.4516524346183793,0.45170219171320153,0.4517335802596138,0.4517054622967298,0.45171598905967053,0.4517095619973729,0.4517151857096736,0.45169622816023447,0.4516977554330386,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
145,0.5634561591137809,0.7813620488218604,0.4602140409880246,0.5421672448468279,0.6979892014907843,0.5509120046080787,0.5441604337831677,0.5476359283567183,0.5675885108596208,0.5501687710440458,0.5694086256987773,0.5605709997704809,0.5547687788210928,0.5523961964315243,0.5520423478594716,0.5433021740517827,0.5439704838316368,0.544967284372617,0.5424561250607508,0.5449040195995337,0.5459234446591815,0.5459515766953575,0.5438554738374859,0.5458378350973666,0.5444372437080817,0.545163917676751,0.5453360433464184,0.5448281083946078,0.5443185845331934,0.5448574751836112,0.5447537926071313,0.544812797862322,0.5447593394330223,0.5448085559396512,0.5447617050287045,0.5447477443462408,0.5447961542080887,0.5448256852010518,0.5448236453546467,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
146,0.6404596104669508,0.8744213392398701,0.517585984450021,0.6099446083256495,0.786106084961707,0.6198308260676679,0.6121979692370554,0.6161271219014403,0.6386841252411259,0.6189905778449821,0.6407418206045953,0.6307506148270738,0.6241910269985859,0.6215087502117393,0.621108713603928,0.6124200853732295,0.6132060782807276,0.6143717633991536,0.611419824930708,0.6142980135898255,0.6154825801881905,0.6155151548962446,0.6130710728760654,0.6153834133113358,0.6137529017619928,0.6146007845885196,0.6148010128565337,0.6129887182694317,0.6134189924212823,0.6129278871440048,0.6130114486908347,0.6129808274507883,0.6130107874327577,0.6129822362041879,0.6130111547840197,0.6129963983190347,0.6129847471771275,0.6129545693653801,0.6129553606917122,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
147,0.6889300284517277,0.8736179283010888,0.5580335116481655,0.6531182556788907,0.7839749557405927,0.6604619601852095,0.6547921027568406,0.6577107655741504,0.6744666141096972,0.6598378049399595,0.6759951164255138,0.6685734244492088,0.663700815332891,0.6617083599125497,0.6614112037385571,0.6559862977507799,0.6566852168993798,0.657717266563951,0.6550933016210122,0.6576521306670987,0.6586957360011148,0.658724355748498,0.6565653415948847,0.658608583210798,0.6571700206600237,0.6579194011573536,0.6580959530071832,0.6553517920774454,0.6546351732157433,0.6553007196384817,0.6553523891419896,0.6553642315416123,0.6552336257374711,0.6553552022218022,0.6552228006262286,0.6552834536595343,0.6553261868271528,0.6553557638826937,0.6553516254329647,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
148,0.7074618992340976,0.9699609910807093,0.5482580747741876,0.6680259287215398,0.9173598106194799,0.6820185966644766,0.6712152708756061,0.676776480426572,0.7087030134806066,0.6808293335229503,0.7116154162518274,0.6974741512663098,0.6881898995209278,0.6843934821863318,0.6838272818896975,0.6742272289486493,0.6751474231530783,0.6765000226250444,0.6730466515299922,0.676414876267564,0.677775467518047,0.6778126706691162,0.6749898349085819,0.6776621402809513,0.6757837306026666,0.6767640646132073,0.6769944521475998,0.6722709721164793,0.6733606239905064,0.6723472095373214,0.6721968778548619,0.6722960423378149,0.6723971820283422,0.6723069832765421,0.6724310028600143,0.6723597532679104,0.6723411312630369,0.6723238214079053,0.6723284715267733,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
149,0.6888892638624727,0.9352915090038667,0.5201047230787839,0.6551028886120136,0.8153023412046768,0.6640933143323614,0.657152072073655,0.6607252034869883,0.6812383125739092,0.6633292011568438,0.6831095597791724,0.6740236590086744,0.6680584366489172,0.6656192014587936,0.665255412242149,0.6610041274185536,0.6617272961790122,0.6627831654363106,0.6600706580331381,0.6627169508476954,0.663770902277924,0.6637995963656518,0.6616037261805862,0.6636834539461319,0.6622250751728808,0.6629882816942428,0.6631669843388727,0.6577846383919852,0.6587932547873062,0.6578573377493475,0.6578554554972433,0.657804286435434,0.6579412810003417,0.6578153464887657,0.6579810775849189,0.657929451979889,0.6578498116091934,0.6578574560550912,0.6578618250691973,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
150,0.6512930718877047,0.9490613640005687,0.4511215390058803,0.6222676801421827,0.8531989306115713,0.6352275886827636,0.6252216259365001,0.6303723782769002,0.6599425038659222,0.63412610170346,0.6626399503930808,0.6495424123390217,0.6409434050604549,0.6374271905945013,0.6369027799467281,0.6286906042466278,0.629535337550447,0.6307733774389651,0.6276039267514578,0.6306955711405802,0.6319367877638735,0.6319706640343989,0.6293908141206683,0.6318335740857012,0.6301182941348857,0.6310145472794262,0.6312248413093965,0.6262614067245342,0.6267156877550484,0.6262436544615172,0.6262356850794024,0.6262574777029513,0.6263157647823859,0.6262618613220786,0.6262932853441346,0.6262833812019719,0.6262749352270657,0.6262358704495943,0.6262381126138546,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
151,0.6200837220571896,0.9461792295339786,0.40855091660765663,0.5856610035162362,0.8403033136309751,0.5999515815256716,0.5889182481701744,0.5945978583230769,0.6272041213345424,0.5987369984478028,0.6301785304441389,0.6157361916956053,0.606254274139376,0.6023770294068015,0.6017987744563507,0.5920179274392295,0.5929325670709561,0.5942763263986748,0.5908439446499096,0.5941917606271702,0.5955426789892239,0.5955796056754877,0.5927759561924977,0.5954301899433231,0.5935648171137953,0.5945385471256697,0.594767319667169,0.5900568138142889,0.5910185517689797,0.5900840101213405,0.5899751145712395,0.5900710655478945,0.5901473794607959,0.5900791168490747,0.5901665857074615,0.5901013203660033,0.5901023411227786,0.5900969571563065,0.5901000854415144,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
152,0.5673194862334137,0.821842161390038,0.3982133308825932,0.5385864324311527,0.76320354600184,0.5511919903303477,0.5414596112521879,0.5464695313953758,0.5752311487348588,0.5501206202779014,0.5778548415079681,0.5651154171701823,0.556751524494076,0.5533314505870901,0.5528213784085126,0.5444237574097706,0.5451831780465487,0.5462979318746299,0.5434481938684701,0.5462278108346653,0.5473474652219692,0.5473780552862823,0.5450531831808021,0.5472542744092079,0.5457078191253603,0.5465153349461302,0.5467049728229798,0.542415568764755,0.5446526669260595,0.5425234268206635,0.5424035640513472,0.5424592645117371,0.5427314140115604,0.5424837944095096,0.5427867945117111,0.5426627461585641,0.542558988273012,0.5425155925371072,0.5425259596099039,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
153,0.5310625885930996,0.856798112487094,0.32211817553032,0.48554861458757265,0.7551415645397564,0.5006782255322328,0.48899709961967713,0.49501017283994997,0.529530825076481,0.49939233146860645,0.5326798686343227,0.517389586726059,0.5073509638277848,0.5032460770763633,0.502633871438399,0.4929197676181677,0.4937365156495818,0.4949341994883505,0.49186974895383195,0.49485891002668697,0.49606020724908095,0.4960929996138548,0.49359675157030053,0.4959602974129732,0.49430038299962353,0.4951675821068259,0.4953711019857456,0.4901143455146125,0.4916554293633923,0.49022472435799724,0.4901634884791629,0.49012759280989254,0.4903755313190303,0.4901470686047137,0.49043753467252266,0.4903183421615588,0.4902083916792608,0.49017550931163945,0.4901838883789993,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
154,0.5087773798854115,0.8011595221129384,0.3178406880044336,0.46158429950046204,0.6896497522905458,0.4743833788949482,0.46450158758394583,0.46958842040685417,0.49879158830990894,0.4732955610869787,0.5014555602164525,0.488520559255505,0.4800282634551517,0.47655568431025563,0.4760377814643254,0.46897770677071876,0.46958561242178554,0.47047232216853613,0.4681925002083391,0.4704167519461645,0.4713005717375067,0.4713246108720752,0.46948176766674293,0.4712273016514971,0.47000378875051707,0.47064443003168926,0.4707943300934537,0.46552561989777863,0.466654685721891,0.4655498328093914,0.465438709821606,0.4655563153568419,0.465633454593606,0.4655660846736781,0.4656595368171448,0.46559598579187045,0.46559388850527567,0.46558219306030313,0.4655860172285594,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
155,0.484080450413543,0.8076109654531306,0.2916821822267858,0.43282369248015345,0.665464009021597,0.44587951415478894,0.4357994997095321,0.4409883715164516,0.4707773384198816,0.44476987533799545,0.4734947480933505,0.4603002783426494,0.4516376319006378,0.4480953947858065,0.4475671031022528,0.4403068434405674,0.44094950680223644,0.44188738365378416,0.4394772151606269,0.44182859289239107,0.44276380490492406,0.44278924619044324,0.44083970424585134,0.442686262300431,0.441391751801922,0.442069476117813,0.4422280842557283,0.4367898864131054,0.4382793228306453,0.4368848375398236,0.43673477208662675,0.4368211716388615,0.436999301676156,0.4368378066554516,0.4370457778567677,0.4369422156989266,0.4368893131027686,0.4368691375854621,0.4368760942583362,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
156,0.43455273837961617,0.7390987508347759,0.2716145878439766,0.3897910232303726,0.6108421550820946,0.4021964575133779,0.39261858797068067,0.39754897150439084,0.4258539744746031,0.4011420963431157,0.4284360139635242,0.415898838481921,0.4076677294922768,0.4043019520760432,0.4037999777135014,0.3963771418127068,0.39699616048827224,0.3979015443536905,0.3955796573819497,0.3978447189567682,0.3987498297958175,0.39877448739564475,0.39689031920252843,0.3986746874526077,0.39742278243209006,0.3980776110655911,0.39823104688368005,0.39358069896052567,0.3950609836074036,0.39361650593274183,0.39357418309200815,0.39359966824718656,0.39374174916837856,0.39361221827084897,0.39377208002829894,0.39370050401242535,0.39364974083565907,0.39362686332941604,0.39363208076542955,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
157,0.3907737810376264,0.6713932115713676,0.2893902166232077,0.34881100222678824,0.5647450582115121,0.36092926517591506,0.35157311214144665,0.3563893630471804,0.38403913821375796,0.35989931123693125,0.3865614065002169,0.37431445200757596,0.366273883590227,0.36298601999531616,0.36249566575376135,0.3536365929982534,0.3541240109666187,0.3548404159845473,0.35301139379819735,0.3547953254099124,0.355515621416556,0.35553530823025753,0.354040536082725,0.3554556486322939,0.3544610554289082,0.3549802338105701,0.3551022170324201,0.3524819489172646,0.3555247686881394,0.3526302699049324,0.352471059916483,0.35253010564575954,0.35289508765373423,0.3525619885969308,0.3529567410998667,0.3528031756577676,0.35266172953760255,0.3525779060289504,0.3525919618144899,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
158,0.3479025892192549,0.628308373699015,0.25108106138700914,0.299686666099875,0.520266842855267,0.3120656702875044,0.3025082066411052,0.3074280858664564,0.3356727843031032,0.31101355546071197,0.3382493226907811,0.32573885798255053,0.3175252855813628,0.3141666790400937,0.3136657741467842,0.3035484961134863,0.30387768737292936,0.3043628361051048,0.3031272605076901,0.3043322535620484,0.3048215861317019,0.3048349847412972,0.3038212603034185,0.3047807775704827,0.3041057358873698,0.3044577085450261,0.3045405311395136,0.30346961939593997,0.3040680377668388,0.3034810090178656,0.3034718101569984,0.30347500637365415,0.3035469043027105,0.3034807677412797,0.30353037441531217,0.30352478415540163,0.30349824614400855,0.3034818477012943,0.3034843519374284,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
159,0.27294152256039267,0.5228987831096127,0.1913661442769412,0.23070678559499172,0.42790575503971917,0.24177363169358532,0.23322924656660537,0.23762762509409954,0.26287842281270135,0.24083303964840316,0.2651818515353481,0.25399747955765456,0.2466545349794116,0.2436519362942041,0.24320412665780144,0.23390531165059691,0.23403885062522994,0.23423489447698684,0.23373387565173712,0.23422256446918188,0.234419370624874,0.2344247447213943,0.2340159891342967,0.23440299762194394,0.2341311196990281,0.23427311945339965,0.2343064583116473,0.23404205334061215,0.23557149591015228,0.23411226768326954,0.23402129670811264,0.23408935741560927,0.23423545147325459,0.234104609386153,0.23426962039487575,0.23421236730318395,0.2341520048752861,0.23411409089460278,0.23412075076842617,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
160,0.17670640805759918,0.45943038939929753,0.10154062219289772,0.13840253967392163,0.3477572912369211,0.15015157072657329,0.14108049073789794,0.14574999507910427,0.17255730800792335,0.1491529985002796,0.1750027251890104,0.16312892370124696,0.15533334372307772,0.15214565819127682,0.1516702445750669,0.14192829629265827,0.14200593676873913,0.1421184950195868,0.14182770146459206,0.14211147229495058,0.14222252422697934,0.14222552336509992,0.14199269565905787,0.14221337530163627,0.14205914356272986,0.14214021399016766,0.14215908980756828,0.14198459207050423,0.14369779020347773,0.1420279581946302,0.1419366241678971,0.14201438749312278,0.14217840168579268,0.14203007647064378,0.14222654545254673,0.14212605973577785,0.14207766829542454,0.14202733098626916,0.1420342153791906,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
161,0.06928937219355417,0.35101827449873946,-0.006284413869614031,0.036885733724867725,0.22604859600162458,0.047501591861860114,0.03930540122473055,0.04352454026982898,0.06774633607673317,0.04659933013096768,0.06995589716852418,0.059227302480500364,0.052183592171713214,0.04930335317674485,0.0488737923488381,0.039819307150878384,0.03977246939821281,0.03970160347937718,0.0398781596763142,0.03970614641730251,0.03963201421837121,0.03962993766780476,0.039780561153664205,0.03963832242116783,0.03973946403843305,0.039687438526276785,0.039674980489394225,0.04010855439065505,0.04054077134710285,0.04018235902416806,0.04007935759291903,0.04011545104427123,0.040189506293245116,0.04012208218104644,0.0402195853138882,0.04016438156063995,0.040143887879187226,0.04014327860752908,0.04014607740370419,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
162,-0.033148227184102076,0.2514012995209299,-0.11471331331490003,-0.06305096483715839,0.10958576554988747,-0.05336255656840557,-0.060842690544982786,-0.0569921547631312,-0.03488648570168139,-0.0541859925922628,-0.032869961961841034,-0.04266125760146004,-0.04908959719659396,-0.05171820535381842,-0.05211023778523552,-0.06140880571407611,-0.06151926732966221,-0.061681145401235794,-0.06126638878848502,-0.06167096406331158,-0.0618336729131888,-0.06183812482699277,-0.0615003757303389,-0.0618201133173373,-0.0615954678527866,-0.061712715717999474,-0.06174026149114436,-0.060102060241604874,-0.05865436519511113,-0.060031814397227705,-0.06011105225177302,-0.06010603007215435,-0.05991508345664842,-0.06009202064711952,-0.05986264137367194,-0.0599919264223216,-0.06004993200839547,-0.060039914499433855,-0.060034546677610656,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
163,-0.12350333547644006,0.15915323493057332,-0.19845910748126863,-0.15257781029097564,0.027240099402491724,-0.1424863927853371,-0.15027767829497118,-0.14626697157027752,-0.1232417718106803,-0.14334408132151558,-0.1211413666249913,-0.1313399513129643,-0.13803569089402087,-0.14077364140533782,-0.14118198123077025,-0.1510219073300922,-0.15116415386516582,-0.15137248190154198,-0.15083853875871653,-0.1513593874048284,-0.1515684432928762,-0.1515741559284269,-0.15113982850215155,-0.15155104101935035,-0.15126225018640713,-0.15141307582525948,-0.15144848203457892,-0.1495106862167982,-0.14885617034085302,-0.14946664628800457,-0.1494887206290415,-0.14950554824479811,-0.14941580540333538,-0.14949862590787913,-0.14940171799907068,-0.1494379144382595,-0.14947757052100952,-0.14946721288841086,-0.14946460837847572,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
164,-0.19051862133067465,0.07490554199706628,-0.26524708480777054,-0.2193502962817657,-0.021095948893341404,-0.2082242221592548,-0.21681433549480933,-0.21239241753554727,-0.18700648150943802,-0.20916984810548267,-0.1846907251976786,-0.19593495417935447,-0.20331719704486276,-0.2063358651671219,-0.20678607141043667,-0.2171870633346273,-0.2172592627022203,-0.2173638226643083,-0.21709286319699653,-0.2173572871269039,-0.21746113755539037,-0.21746396216402156,-0.2172469658994799,-0.2174525291618143,-0.21730865799003307,-0.21738405521135606,-0.21740166883389506,-0.2159683595693931,-0.2157258536546979,-0.21593874926371276,-0.21597196000340105,-0.21596915374505815,-0.21594651491363476,-0.21596762844386128,-0.21591827088892993,-0.21595972339662006,-0.21596380121356398,-0.2159232591540828,-0.2159232866360828,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
165,-0.22254642973465047,0.06389974261288374,-0.3186846623182734,-0.26135609748519123,-0.03527102589890668,-0.24866815748489515,-0.258464141351005,-0.25342147947983934,-0.22447189406417617,-0.24974652934691494,-0.2218310544638482,-0.23465373577067541,-0.2430722896571423,-0.2465147150440574,-0.24702812073774938,-0.25733875621162,-0.2572259322686892,-0.2570611307922207,-0.2574839880062764,-0.25707145843903595,-0.25690738334895014,-0.2569029287872193,-0.2572452210370566,-0.2569209641601016,-0.2571482198591101,-0.257029150828801,-0.2570013073774251,-0.2574791448429313,-0.2569899041539179,-0.2574331137377528,-0.2574933829597406,-0.25748224384073454,-0.25741046219500147,-0.2574767170362211,-0.25739904726383683,-0.25744006786754053,-0.25745936607858333,-0.25745839816115573,-0.2574561688379813,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
166,-0.23216657203793045,0.05831614156624441,-0.33419797575984694,-0.27326524356832127,-0.05907890142524791,-0.26124506267390496,-0.27052548944977844,-0.265748220020748,-0.23832223491154134,-0.2622666804347569,-0.23582038120571208,-0.24796821204790687,-0.2559437022048876,-0.2592049546907352,-0.2596913401331519,-0.2682426575964454,-0.2681266551182164,-0.26796083186275466,-0.26839498048286453,-0.26797109730719887,-0.26781002460661335,-0.2678057119952289,-0.2681463441947196,-0.26782319255298265,-0.26804792584155107,-0.26792915198401746,-0.2679017024421495,-0.26960043972663755,-0.2675769656727993,-0.26952696218461286,-0.2695863523320235,-0.26957707876816916,-0.26935048026617175,-0.2695578636680264,-0.2692754719241516,-0.2694161433938718,-0.2695014208321953,-0.26949628976695084,-0.26948895102223874,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
167,-0.2227750888911251,0.08368365868737487,-0.3308318345074364,-0.2650506242636356,-0.05297380630901766,-0.2531488302938601,-0.2623378540205615,-0.25760763598292447,-0.23045176977299595,-0.2541603861275307,-0.2279745568582443,-0.24000274354973147,-0.2478996829959965,-0.2511288153618835,-0.2516104103874817,-0.26095053540174734,-0.26077834913162595,-0.2605245314481609,-0.2611707334904909,-0.2605405307741775,-0.260284604616464,-0.260277600024364,-0.2608078679602,-0.2603059400189028,-0.2606590403406394,-0.2604749011461624,-0.26043157830131314,-0.2613282095544138,-0.26076282897245584,-0.261437772720592,-0.2613738200196559,-0.26133693677707176,-0.26134329153479685,-0.26133726206993674,-0.26134575671750127,-0.2613752394289776,-0.26134335648004847,-0.2613618307346733,-0.26136223323096425,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
168,-0.20843991831710018,0.07048785460997326,-0.3097429595187279,-0.25253639767553787,-0.04174281672243155,-0.2407066192261463,-0.2498400418957987,-0.2451384455192638,-0.2181468943564242,-0.2417120543254181,-0.21568467059184693,-0.22764007698432515,-0.23548923353289358,-0.2386988270252033,-0.23917750800973592,-0.24894963818710475,-0.24866705322002114,-0.2482474409004444,-0.24930871554980796,-0.24827400301784253,-0.24784721028335877,-0.24783547045859255,-0.2487156141757558,-0.24788294902450603,-0.2484702781230961,-0.24816494567209763,-0.24809281097164043,-0.24898148953170834,-0.24812447932621973,-0.24890296470412188,-0.24892538316476376,-0.24897694743301413,-0.24883740137492813,-0.24896679641258687,-0.24877420148981505,-0.24886674418457555,-0.24893560085613714,-0.24890782490571875,-0.24890414165536248,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
169,-0.19517572598965952,0.04813709326071401,-0.2783569500183024,-0.2348048074706826,-0.032900739538645696,-0.2234739102921853,-0.23222216146191962,-0.22771883916005078,-0.2018655662333701,-0.22443694453481616,-0.1995071785064797,-0.2109584056904755,-0.2184765503598993,-0.221550790000288,-0.22200928421809982,-0.23117664728812548,-0.23085853788851657,-0.23038726844477259,-0.23158171395120716,-0.23041706154902716,-0.2299389987144453,-0.22992586814231442,-0.23091316155353953,-0.2299789776934583,-0.23063737503149018,-0.23029477238292795,-0.2302139348482933,-0.23136280292828637,-0.23025044646601506,-0.2313258611492505,-0.23136014105767091,-0.23133756600435618,-0.2311996881969119,-0.23132513172059305,-0.23115330738760215,-0.23122996862876513,-0.23128686467509016,-0.2313259010286726,-0.23132039593102247,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
170,-0.1753686128671276,0.08533878853268194,-0.2509956787720071,-0.21287404132057028,-0.010703458090731005,-0.2015281872495902,-0.21028798619441214,-0.20577871946409926,-0.1798913199702632,-0.20249249270661807,-0.1775298191490513,-0.18899616206228628,-0.19652423075447006,-0.1996025284205423,-0.20006162785510012,-0.20934313578022593,-0.20909137812506323,-0.20871827098523507,-0.20966353013259376,-0.20874186102505154,-0.20836333293128884,-0.2083529368493452,-0.20913461519253754,-0.2083949865595041,-0.20891629577235984,-0.20864503214857802,-0.20858102410875798,-0.20935930963909627,-0.20761246075305576,-0.20934661058085297,-0.20944557423525278,-0.2093295851313378,-0.2091938157161486,-0.2093155838366491,-0.20916532946627703,-0.20925439108761182,-0.2092752124891954,-0.2093115249539623,-0.20930571547339363,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
171,-0.15265193575124048,0.10971833864953122,-0.22119995281829746,-0.18736235391344408,0.015853624882660428,-0.1759578320315896,-0.18476292666103583,-0.18023034314856967,-0.15420908356381113,-0.17692712377610398,-0.15183537175498285,-0.1633610055098985,-0.1709280007833268,-0.17402221589238379,-0.17448368926535388,-0.18461912872092676,-0.1844837801692945,-0.184279856750839,-0.18478867214952727,-0.18429286594223215,-0.184082262900611,-0.1840764233562856,-0.1845071556689546,-0.1841000248143581,-0.18438857793904778,-0.18423936915965072,-0.1842038628189136,-0.18387745308744724,-0.18228340441573243,-0.18382585529982423,-0.18390238859478805,-0.18386313235036522,-0.18368681871909093,-0.18384826839298535,-0.183644701289984,-0.1837497174888972,-0.18380368257695395,-0.18382386416639776,-0.1838177632290066,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
172,-0.1251033020283367,0.14232714690695233,-0.1863029321049914,-0.1589454483660165,0.0533941982313669,-0.14702890439958544,-0.1562293161632148,-0.15149323592527317,-0.12430371521445241,-0.14804171386318798,-0.12182343226821638,-0.13386652559595708,-0.1417732517878772,-0.14500638604555613,-0.14548857791605313,-0.15681907781416404,-0.15666392055049,-0.15642727850264804,-0.15701122388603528,-0.15644247667181835,-0.15619475259955704,-0.15618783282175117,-0.1566908270704009,-0.15621578336666841,-0.1565538689179402,-0.15637989033213662,-0.1563382230573641,-0.1553559769460242,-0.15389712710410655,-0.15529985535368301,-0.1553090868217205,-0.15532673284124646,-0.1551516417559732,-0.15531169417909033,-0.15511108275771768,-0.1551777092600325,-0.1552650848561867,-0.15530039913663307,-0.15529386580007462,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
173,-0.10332741309655302,0.15424157303894612,-0.15683024520026687,-0.13200597481882162,0.06687474160991802,-0.12084474873892669,-0.12946200186292506,-0.1250261132011539,-0.09955997230389989,-0.12179336231606523,-0.09723689954194548,-0.10851665378200344,-0.11592222026406769,-0.11895042563118265,-0.11940205426576539,-0.12961524139059147,-0.1294556777728059,-0.12921433027887785,-0.12981444962591407,-0.12922976176286322,-0.12897933772348177,-0.12897237522620247,-0.12948327014553698,-0.1290005089230418,-0.12934314786716064,-0.12916627284479723,-0.12912408889561616,-0.12860552086363705,-0.12848633002191504,-0.12856216616556787,-0.12864555777224515,-0.12860021521355014,-0.1285711606360429,-0.12859689069374478,-0.1285762093994748,-0.1285840446346729,-0.1285851524611005,-0.12860180508541147,-0.12860010177271378,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
174,-0.09217092043068016,0.1439633338368337,-0.14721874507566907,-0.11276504987807962,0.07321864695075839,-0.10232760714981454,-0.11038604851753414,-0.10623781842840466,-0.08242310620751216,-0.10321470501986606,-0.08025068010190997,-0.09079896467447895,-0.09772429487329459,-0.10055612713459261,-0.10097846854889236,-0.11032463900217443,-0.11018952339731512,-0.1099860188531144,-0.11049399770046563,-0.10999900050389136,-0.10978882552384654,-0.10978299683991749,-0.11021285487567073,-0.10980655392383133,-0.11009451138347742,-0.10994561667627448,-0.10991018442248368,-0.10959054386599043,-0.1083498979847399,-0.1095418886872461,-0.10957574856251476,-0.10956610904728799,-0.10940723465725878,-0.10955219880495806,-0.10937472838858905,-0.1094410234966638,-0.10950933970458702,-0.10954670240610394,-0.10954062524293755,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
175,-0.08280130214397534,0.12830137970901773,-0.14270456488889066,-0.10331996894315673,0.06951373508637101,-0.0936205064737001,-0.10110917507226834,-0.09725424593764208,-0.07512335493098529,-0.09444488201484665,-0.07310453039440662,-0.08290699762631903,-0.08934267177570643,-0.09197427910073386,-0.09236675883010322,-0.10082730118938196,-0.10069839516906366,-0.10050535381647047,-0.10098979862394324,-0.10051763065773141,-0.10031944639647881,-0.10031396719889664,-0.10072061043051524,-0.10033611722977884,-0.10060810959091603,-0.1004671762521407,-0.10043373301449714,-0.10040097810356634,-0.09916889329816975,-0.10025495671148212,-0.1004333290992516,-0.1003913541749206,-0.10020403610189199,-0.10037568576388603,-0.10016682969327295,-0.100262342335975,-0.10032463932925495,-0.10033983671308401,-0.10033308164392293,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
176,-0.07553302907355525,0.11053615251394217,-0.1252774912727466,-0.09973385417315431,0.060769292249663126,-0.09072638509355946,-0.09768078602673974,-0.0941008809450388,-0.0735488846798775,-0.09149194681620489,-0.07167409010774298,-0.08077721523176228,-0.08675374600235891,-0.08919760530739397,-0.08956208416772202,-0.09708820430652236,-0.09694450904996947,-0.09673001356827385,-0.09726985038182372,-0.09674362925398983,-0.09652427630268647,-0.09651822564420716,-0.09696924716600203,-0.09654269051846137,-0.09684408353019418,-0.0966876953638409,-0.09665065359549346,-0.09697247002843476,-0.09599564939900324,-0.0969373407231302,-0.09700063995697811,-0.0969775956443034,-0.09685438979330058,-0.09696826404370865,-0.09682279226283495,-0.09691352287381574,-0.09694091665231384,-0.09693998326466613,-0.09693640466441307,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
177,-0.07175995583954027,0.1137175235917686,-0.13419857119265072,-0.09902567782468873,0.0718493347055422,-0.08943613751881327,-0.09683993846030368,-0.093028696504453,-0.07114861067685549,-0.09025117056872677,-0.06915266509482201,-0.07884404282976917,-0.0852067827079192,-0.08780856652759528,-0.0881965983588311,-0.09622555634908653,-0.09606746298968169,-0.09583108098645117,-0.09642501789107058,-0.09584609767369226,-0.09560402728658031,-0.09559734624499532,-0.09609469671128228,-0.09562435895442589,-0.09595684213727637,-0.09578439976524558,-0.09574352891701927,-0.09610509903668038,-0.0953812293259476,-0.0961083330131675,-0.09609783787584045,-0.09608645313012971,-0.09602458892241719,-0.09608042174999838,-0.09600629523488004,-0.0960377581131343,-0.09606379935956967,-0.09606377306556367,-0.09606155683187508,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
178,-0.07245848066511203,0.11165955184094545,-0.13475010250026306,-0.09701910392506598,0.07699476099660488,-0.08725341058735632,-0.09479321408385362,-0.09091196232522172,-0.06862995489008247,-0.08808341521444744,-0.06659734520795278,-0.0764667466558422,-0.08294636553804852,-0.0855959422751528,-0.08599110197501841,-0.09380823845179476,-0.09372564343762,-0.09360273754863196,-0.09391277007635279,-0.0936105205448936,-0.09348554776694677,-0.09348211460969802,-0.09373985180555948,-0.09349600120157721,-0.0936680271643659,-0.09357856719085061,-0.09355743630919741,-0.09406203779786156,-0.09317587205544624,-0.09402699885009172,-0.0940418359743287,-0.09404866077274386,-0.09392583272066604,-0.09403846392782206,-0.09391708369741163,-0.09395182008805582,-0.09400664025892363,-0.09404084553340565,-0.09403625538157902,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
179,-0.06863404855821673,0.13227611624639732,-0.12605997820265755,-0.09679971684470338,0.08715673634997029,-0.08647604343971024,-0.09444664687194118,-0.09034363296672794,-0.06678850384141016,-0.08735347184119754,-0.06463975742961107,-0.07507306449008783,-0.08192290779516269,-0.08472387275990395,-0.08514161060433073,-0.09356003566292292,-0.09347455624719882,-0.09334740793019242,-0.09366825156384082,-0.09335545772798286,-0.09322623172010447,-0.093222682646118,-0.09348925897115008,-0.09323703840486472,-0.09341494350371764,-0.09332241063562387,-0.09330055882482989,-0.09359124104042699,-0.09192516963306299,-0.09361673812844704,-0.09357976531145336,-0.09358133868885182,-0.09342448066600675,-0.09356867670059911,-0.09339550931110384,-0.09348469451983414,-0.09353488488392118,-0.09353549864639767,-0.09353095143701586,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
180,-0.05918645866720106,0.16064527847273355,-0.11370785367093213,-0.09967994188304441,0.08587625774860853,-0.08926649038405476,-0.0973064088319856,-0.09316771375461586,-0.06940774140017288,-0.09015154919444922,-0.06724030877565033,-0.07776434734081773,-0.08467375915915136,-0.08749908224585373,-0.0879204528773701,-0.09727621392303258,-0.0971534261678504,-0.09696858800759872,-0.09743021773399282,-0.096980376084455,-0.09678955811314217,-0.09678426701739404,-0.09717462463857988,-0.0968056515790818,-0.09706711641133056,-0.09693190254490311,-0.09689973210112605,-0.0965182410990054,-0.09464528211475375,-0.09640512634567,-0.09655084659790701,-0.09649589099820004,-0.09627824946932405,-0.09647718739505222,-0.09622671802069976,-0.09634988990589705,-0.0964199062393844,-0.0964197088429022,-0.0964122603089769,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
181,-0.05605413426052106,0.18160571197140657,-0.12197889536005954,-0.10059056138795032,0.07739301583239139,-0.09060208699216116,-0.09831389316604901,-0.09434409988316896,-0.07155378146376323,-0.09145102619999733,-0.06947480262790443,-0.07956935098765541,-0.08619678695776431,-0.08890680748401314,-0.08931098181223152,-0.09977505715796439,-0.09965547849752501,-0.09947034337860805,-0.09992111504484762,-0.09948233276686694,-0.0992852192316223,-0.09927966142516073,-0.09967631854819577,-0.09930209337460164,-0.0995697918778226,-0.09943287312216163,-0.09939981748758651,-0.09755813635063941,-0.09618989553976089,-0.09750504614961397,-0.09755302741163696,-0.09754526479572871,-0.09738785107847088,-0.09753235994181711,-0.09736323476921986,-0.09743308913116946,-0.09749280603609048,-0.0975137518429261,-0.09750831954946766,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
182,-0.057450804769599025,0.18873344523878527,-0.12645554098387335,-0.0991697075154952,0.08059226067598138,-0.08908142945827668,-0.09687029109247708,-0.09286083210199746,-0.06984279550128905,-0.08993885116683475,-0.06774304375340875,-0.07793845565316174,-0.08463211218403859,-0.08736921091666319,-0.08777742370723464,-0.09930638833610167,-0.0991534471766004,-0.09891529772434905,-0.09949208679380057,-0.09893076543628783,-0.09867576527086477,-0.09866855494504444,-0.09918015503880367,-0.09869765019851674,-0.09904341456728005,-0.09886691941206845,-0.09882419520441557,-0.09613059393408287,-0.09584133282111436,-0.09602892415319747,-0.09615888317965991,-0.09612967919672205,-0.09604880429094911,-0.09612301043746746,-0.09601614625431341,-0.09607872724178966,-0.09610066939425593,-0.09608200100665461,-0.09607940739186191,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
183,-0.05883029781006788,0.16261217603507952,-0.12075194088485366,-0.09650190190308323,0.08179443802819378,-0.08649587520062105,-0.09422123299226387,-0.09024446376627492,-0.06741409692283337,-0.08734630621198318,-0.06533146478891846,-0.07544375185445325,-0.08208283392625836,-0.08479761665236694,-0.0852025012183531,-0.0959263772784789,-0.09574556955934287,-0.09546867012541692,-0.09614957356214486,-0.09548649825802112,-0.09519507814089231,-0.09518691137858297,-0.09577696417845591,-0.09521988963311638,-0.09561697614955615,-0.09541304038435272,-0.09536407386138245,-0.09349963980466518,-0.09227496343321968,-0.09340110635444493,-0.09345958085473408,-0.09347186938382297,-0.09330417609252095,-0.09345729522223545,-0.0932806617310927,-0.09332810699153478,-0.09341150504475478,-0.09341737019843405,-0.09341136475160464,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
184,-0.060222562028003045,0.14438436586666636,-0.11531638257707122,-0.09605709344995898,0.09545953796429252,-0.08530914131232542,-0.09360731782730913,-0.08933567968618507,-0.06481249007111586,-0.08622262996054483,-0.06257543522794748,-0.07343752670683934,-0.08056888248545459,-0.08348496053240899,-0.08391986642121847,-0.09428268103683689,-0.09406463165706773,-0.09373566314979062,-0.09455570928090418,-0.09375667197350912,-0.09341605819029328,-0.09340659638373325,-0.09410230199433853,-0.09344483141940947,-0.09391113746579054,-0.09367025513701024,-0.0936128629509811,-0.09274498238363352,-0.09073303839312474,-0.09273600812384603,-0.09276648996707018,-0.09270591322165964,-0.09250784152944187,-0.09268750827440439,-0.09244113276877322,-0.09256765291164588,-0.09263422973362172,-0.09267467586882602,-0.09266710640028884,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
185,-0.06100704646157928,0.13155784967766876,-0.11801121027814908,-0.09534752069052335,0.10581513510387851,-0.08405823171132822,-0.09277435841885258,-0.08828757277148747,-0.06252923567518281,-0.0850177295949161,-0.060179508186314755,-0.07158868530707017,-0.07907922258964191,-0.08214217331145295,-0.08259898389217116,-0.09298411833268382,-0.09278405016149041,-0.0924828253615554,-0.09323505454319189,-0.09250203913455742,-0.09219094372750278,-0.0921823149225066,-0.09281859162459027,-0.09221718825507075,-0.092643405522249,-0.09242302706013188,-0.09237058373211858,-0.09189185501934627,-0.09077613608081986,-0.09182326247964818,-0.09192988788510431,-0.09186858864996361,-0.0917501479981253,-0.09185698462403265,-0.09174398255466651,-0.09178530630866599,-0.09182114435135373,-0.09183724060977912,-0.09183237412689006,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
186,-0.06099636046558893,0.13858951549621076,-0.11323896709796011,-0.09482041351322336,0.0980420970451845,-0.08399693036547536,-0.09235342214333504,-0.08805176515401453,-0.0633562393339516,-0.08491683853617166,-0.06110346363439847,-0.07204188823525161,-0.07922335946828521,-0.08215993019306685,-0.08259789237396489,-0.09219660772603065,-0.09207346346795522,-0.09188770619635557,-0.09235080145566159,-0.09189956743793283,-0.09170730582757204,-0.09170196659903011,-0.09209473734049758,-0.09172354293768566,-0.09198678420976109,-0.0918507798491039,-0.09181838151653272,-0.09151614966739437,-0.0906307536495089,-0.09144447545942275,-0.09152518541622148,-0.09152026340551024,-0.09137079063164051,-0.09150895208630423,-0.09133882901339738,-0.09142553548337326,-0.09147350736734726,-0.09148804239681439,-0.091483258927637,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
187,-0.06185462381941969,0.1445128737420525,-0.11429882977114628,-0.09724658920009835,0.0751486189569829,-0.0875717352078001,-0.09504140432771323,-0.09119625552223976,-0.06912151273282147,-0.08839401922823216,-0.06710781014992337,-0.07688540757160335,-0.08330475379139644,-0.08592968447336743,-0.08632116844359182,-0.09470349578248459,-0.09461495488086683,-0.09448187910604389,-0.09481479586797556,-0.0944903611572835,-0.09435309056975083,-0.09434928448781543,-0.09463023095506243,-0.09436466704746645,-0.0945527920413548,-0.09445548489482741,-0.09443234168608164,-0.0943090750533742,-0.09287880516361968,-0.09423821354709462,-0.09433364838554614,-0.09430055719984799,-0.09413033100851644,-0.09428683220769898,-0.09407394347054507,-0.09419636551487073,-0.09424584382465584,-0.09423350547260669,-0.09422830880046133,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
188,-0.06546977814310022,0.12681479653024094,-0.11504053974089677,-0.0978568153999269,0.05939833542771675,-0.08903162449086159,-0.09584529383029144,-0.09233783291056272,-0.07220173374666711,-0.08978169404928217,-0.07036487814736808,-0.07928378937300534,-0.08513937705899614,-0.08753378160607232,-0.08789088474972899,-0.09613930687169596,-0.09605196372117794,-0.09591839021770354,-0.09624725379865787,-0.09592698316707209,-0.09578665252003665,-0.09578272400723958,-0.09606712278165928,-0.0957985891730315,-0.09598990233946122,-0.09589158387998802,-0.09586799664766378,-0.09521947210225143,-0.09535112222851622,-0.09518032586080179,-0.09514868314725512,-0.09523801063554987,-0.09518843948568,-0.09523653445642623,-0.0951710368464608,-0.09519174816281616,-0.09523049234973267,-0.09522065021133731,-0.09522003724801867,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
189,-0.06723176742097066,0.12750141842987536,-0.11844122562689241,-0.09967484947008694,0.06748291656742024,-0.09029392179013619,-0.0975366590823835,-0.09380832758595883,-0.07240422517512182,-0.0910912244609768,-0.07045169976087423,-0.07993224947970923,-0.08615657314272081,-0.08870175727801174,-0.08908134779332685,-0.09862482253243883,-0.09854581584185498,-0.0984212732864634,-0.09871943294204098,-0.098429409891495,-0.09829458396597214,-0.09829075261692297,-0.09855967403219566,-0.09830620719929024,-0.09848847770632108,-0.09839578682195683,-0.09837323375671136,-0.09684711594500629,-0.09544026939453437,-0.09681019828436734,-0.09680530491665307,-0.09681433940239628,-0.0966489265683536,-0.0967998397836799,-0.09659897336699437,-0.09667177799050679,-0.09675495508427324,-0.09680314709945828,-0.0967966591739184,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
190,-0.0625443549381987,0.1417578732729989,-0.0968559277569953,-0.10278686478657022,0.0778754341769067,-0.0926480599841075,-0.10047593182652197,-0.09644639161783741,-0.07331307008299559,-0.09350977605568662,-0.07120280181078482,-0.0814492770314333,-0.0881764584786903,-0.09092726586303794,-0.09133752317137125,-0.10181475383858643,-0.10172963179290154,-0.10159518480459402,-0.10191638577289368,-0.10160397465660598,-0.10145827815431128,-0.10145413732689375,-0.10174457487696267,-0.10147084031914659,-0.10166776288472243,-0.1015676486828369,-0.10154327833742233,-0.0997423048399372,-0.0982850013959125,-0.09964140133295521,-0.09969697963890235,-0.09971576268007949,-0.09951648894051542,-0.09969893865097651,-0.09948923125541172,-0.09954926631602819,-0.09964580124479368,-0.09967083835799806,-0.09966362858620466,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
191,-0.057642987903977476,0.16638039629095766,-0.11094378523842424,-0.10337537751803019,0.09074475465080585,-0.092481316390833,-0.10089229934282898,-0.09656259202493628,-0.07170603113972629,-0.09340722311662292,-0.06943856549657032,-0.08044831758933593,-0.08767661789968052,-0.09063233747196675,-0.09107315552517328,-0.10241031799186526,-0.10228499738623839,-0.10209056856364432,-0.10256281868836421,-0.10210316621789026,-0.10189609627188105,-0.1018902612682168,-0.10230685923390777,-0.10191381385939388,-0.10219504516941248,-0.10205119661080647,-0.10201646459454991,-0.10006771923246227,-0.09862674391140482,-0.10000534560636767,-0.10007724025445852,-0.10003559258384662,-0.09985770256021972,-0.10001913472575702,-0.09982308737691137,-0.09989984069242938,-0.09996861944748531,-0.10001140709114505,-0.10000426039138799,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
192,-0.05783185879264826,0.16818001657534076,-0.12353576836056727,-0.09859042764108505,0.10131988624338875,-0.08737142034347789,-0.09603328463969649,-0.09157443156105229,-0.06597645347844414,-0.08832494485488415,-0.06364135426240136,-0.07497950333568103,-0.08242340813704098,-0.08546729040133032,-0.08592125709915747,-0.09720149357654133,-0.09708802626725738,-0.09691298170138035,-0.09734047224743304,-0.0969242931780541,-0.09673877789822295,-0.09673356141125737,-0.09710777930159423,-0.09675462065273688,-0.0970069109907203,-0.09687765268979474,-0.09684651474064643,-0.09516337285646846,-0.0940185099710454,-0.0951801959370036,-0.0951301083591346,-0.09514639845406742,-0.09503557345195464,-0.09513742380742697,-0.09498672335696501,-0.09506647551585239,-0.09511355032019596,-0.09509950928160756,-0.09509648343931087,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
193,-0.058938040275204905,0.15435147228672727,-0.11789536683826084,-0.09012674996710525,0.10171999807772303,-0.07936027161731414,-0.0876727516737231,-0.08339375052302761,-0.05882829036118165,-0.08027533484311669,-0.056587379513436606,-0.06746819394611868,-0.07461184202083217,-0.07753294650257843,-0.07796860203733548,-0.08789283616645394,-0.08784643843615644,-0.08777472252989407,-0.0879495758679251,-0.08777936220859608,-0.08770316829109998,-0.0877010225970334,-0.08785452052483364,-0.08770968376792698,-0.08781322712397042,-0.0877602265038578,-0.08774744379389995,-0.08678584524576441,-0.0861119323236129,-0.08685705697743441,-0.08673729167538927,-0.0867862965179339,-0.08670026024282938,-0.08678032621703717,-0.08670935000810387,-0.08672425905455591,-0.08676476469977389,-0.08681164364245912,-0.08680890056649461,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
194,-0.06034166040348996,0.14520559806081618,-0.1134733176868415,-0.08838252269943139,0.0936631123823784,-0.07816608479387831,-0.08605389486309173,-0.08199350035584611,-0.05868304635119871,-0.07903439904876632,-0.056556619697648455,-0.06688155245669675,-0.073660244114573,-0.07643211450559761,-0.07684551316525705,-0.08564411033878697,-0.08563324719986244,-0.08561652787007022,-0.08565741856611467,-0.08561760622703952,-0.08559996614098753,-0.0855994716430944,-0.08563513737912958,-0.08560146850083511,-0.08562549170179413,-0.08561316200897023,-0.08561019827835077,-0.08529163130357999,-0.08441002150577534,-0.08523079548234622,-0.08526576309504412,-0.08528611670292827,-0.08516408343480646,-0.08527685825478673,-0.08512969362793389,-0.0851953382398914,-0.08524822337920673,-0.08524019699437435,-0.08523658436230154,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
195,-0.05878800912878537,0.12061909681378258,-0.11647698953553266,-0.08951915226579148,0.09223632558070616,-0.07931899804304178,-0.08719423596153418,-0.08314031319882652,-0.05986701304785334,-0.08018592831713031,-0.05774397564380973,-0.06805245179326777,-0.07482033909195356,-0.07758779147949821,-0.07800053123507507,-0.08688638098725682,-0.08683126259709577,-0.08674790733041715,-0.08695515614589258,-0.08675323514823942,-0.08666682966997087,-0.0866644293696082,-0.08684079438066407,-0.0866741291519979,-0.08679239158436011,-0.08673131758286631,-0.08671675871665978,-0.08639053007150926,-0.08564520417957584,-0.08638149254045321,-0.08638721147634482,-0.08638995460719119,-0.0863025863967019,-0.08638307814651863,-0.08629639912343079,-0.08633157024959844,-0.08636229180402326,-0.08639146426090341,-0.08638835731223801,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
196,-0.05347229375661738,0.12606652831624235,-0.09129379912245875,-0.08787536596711605,0.09415607140505679,-0.07765972483990287,-0.08554691974008471,-0.08148684190235002,-0.058178205876240334,-0.07852797137510258,-0.05605194506236087,-0.06637607258157319,-0.07315423557038339,-0.07592588978368452,-0.07633925620244934,-0.08518221502688302,-0.0850572640523374,-0.08487009752718915,-0.08533956166768014,-0.08488199875822357,-0.08468998394064611,-0.08468467961767806,-0.08507880233407125,-0.08470612447428037,-0.0849697222736533,-0.08483309207691249,-0.08480068170671352,-0.08477212254635912,-0.08122600121462527,-0.08462351514731158,-0.08476596683928042,-0.08471243951825165,-0.08427551220300983,-0.08467466184270904,-0.08420630277350326,-0.08438648096764352,-0.08455851186470685,-0.08463670081539117,-0.08462053513829548,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
197,-0.052740526464475274,0.15273226226661518,-0.09391293224415452,-0.08775481110464652,0.07721208668472039,-0.07849683539443848,-0.08564464510097228,-0.08196517931559226,-0.06084161169212088,-0.07928368814633659,-0.05891467722728096,-0.06827096927118834,-0.0744137132780302,-0.07692553872924762,-0.0773001541074392,-0.08455971058980573,-0.08442244179764385,-0.08422025497819975,-0.08473524789721668,-0.08423299029496494,-0.08402950655254969,-0.0840239454404304,-0.08444597123661822,-0.08404644830023165,-0.08432736729018618,-0.08418076033777275,-0.08414629930497691,-0.08491475676454158,-0.08471774105836416,-0.08494794113991617,-0.08494339858662794,-0.08490785117054159,-0.08491232994054647,-0.08490735103132899,-0.08490710839184554,-0.08491745536353687,-0.08490655097739205,-0.08493122291372324,-0.08493076296773229,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
198,-0.052398263220207096,0.16657902409569045,-0.10600830416665112,-0.09156971181310954,0.07151799845544554,-0.08241719648711032,-0.08948358334468683,-0.08584603146009416,-0.0649630887450437,-0.08319508596278818,-0.0630581045699181,-0.0723078162787062,-0.07838058644209288,-0.08086379893455531,-0.0812341469563667,-0.08790262684013898,-0.08775669104561583,-0.0875434750326229,-0.08809062583063615,-0.08755684338575837,-0.08734425605890543,-0.08733847679918907,-0.08778163875964222,-0.08736187256427326,-0.08765617091505322,-0.08750207050118732,-0.08746600911330416,-0.088803360324253,-0.08756551521661195,-0.08874764542372039,-0.08876447328676054,-0.08879333497159281,-0.0886298153921276,-0.08878061122551557,-0.08858339622987702,-0.08867053912140532,-0.08874215458954592,-0.08874432500896534,-0.08873927406264279,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
199,-0.05075918071668245,0.16538969052597352,-0.10799759734498084,-0.09550642132770211,0.07172347885007148,-0.08612144546519224,-0.09336730823967192,-0.08963736784410067,-0.06822402885058981,-0.08691909219867533,-0.0662706608566318,-0.07575530174825182,-0.08198231141411458,-0.08452859388108205,-0.08490834820234004,-0.0912298084547029,-0.09112640879126065,-0.09097777156222164,-0.09136493507745208,-0.09098700359115021,-0.0908416374839628,-0.09083772975150554,-0.09114399079586026,-0.09085356390216184,-0.09105596724680193,-0.0909492540439431,-0.09092451113156683,-0.09266569295324341,-0.09132774587855368,-0.09264326931625386,-0.09262106095288274,-0.09263619587247811,-0.09249112812748476,-0.09262347021974097,-0.0924624341032802,-0.09251033644058378,-0.09258482867247861,-0.09262191096543383,-0.09261636415539054,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
200,-0.0517279362921876,0.15419043938239912,-0.09767848900365833,-0.09150766710504371,0.06662209458622843,-0.08263339285720038,-0.08948495799332798,-0.08595798951910578,-0.06570989878617631,-0.08338763410081422,-0.06386282708995705,-0.0728313429015721,-0.07871949779172852,-0.08112721937304981,-0.0814863086283679,-0.08710676539325259,-0.08712261548257949,-0.08715171850554479,-0.08709096062511033,-0.08714967783581606,-0.08718574947048177,-0.08718684135374533,-0.08711967765368887,-0.0871824586193136,-0.08713543167406351,-0.08715822832964033,-0.0871641344342754,-0.0888190649032484,-0.08737910809845824,-0.08874605342515746,-0.08882651882250871,-0.08880960881813588,-0.08862054307727382,-0.08879451440258049,-0.08856934010302994,-0.08868511644150075,-0.08874874271009339,-0.08875321311020765,-0.08874718235065458,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
201,-0.0527196919229524,0.146127736743246,-0.0979071893587001,-0.08614843187131134,0.08066818350901094,-0.07678664963532579,-0.08401460529555181,-0.08029388291457754,-0.0589334639279511,-0.07758232509890838,-0.056984923403810825,-0.06644612436103141,-0.07265774486248189,-0.07519773455625214,-0.0755765503689804,-0.08276308158815496,-0.08279790404862057,-0.08285128835844276,-0.08272005468363984,-0.08284784689200084,-0.08290421988417111,-0.08290580394542883,-0.08279185733508992,-0.08289940895438805,-0.08282268078857558,-0.08286203211921843,-0.08287149618096519,-0.08327301362032058,-0.08277027485024052,-0.08325345694606706,-0.08327683927226547,-0.08327484481165337,-0.08321469293132623,-0.08327003402239802,-0.08322804567912054,-0.08323707829369732,-0.08325550137674947,-0.08326692479370858,-0.08326487796106662,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
202,-0.05520258919588247,0.1242487774282912,-0.08881134946182266,-0.08760513698798245,0.09515053474178531,-0.07734885168196151,-0.08526742675259205,-0.08119119539815141,-0.057789823110204336,-0.07822055264229091,-0.05565510270738326,-0.06602030603179462,-0.07282543677182815,-0.07560811835071855,-0.07602312939838413,-0.08574162019214632,-0.08567803039755778,-0.0855796835428037,-0.08581916786085114,-0.0855860430836725,-0.08548175512497587,-0.08547882426780512,-0.08568911315954114,-0.08549065720361267,-0.08563247981189595,-0.08555981985025377,-0.0855423125111239,-0.08445745387303466,-0.08402943820587258,-0.08449054116102564,-0.08444889699330782,-0.08445791538270657,-0.0844353990939154,-0.08445625369979864,-0.08444422833233772,-0.08444533794205664,-0.08445269512329485,-0.08446521126992756,-0.08446453406286678,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
203,-0.05598646231805943,0.10596712564763554,-0.10115234994391083,-0.09102664828810539,0.10371362487127224,-0.08009778472293867,-0.08853563760975802,-0.0841920985014432,-0.05925613023011313,-0.08102664937332747,-0.05698142088495545,-0.06802634500491958,-0.07527773702277699,-0.0782428990101432,-0.07868512531163963,-0.0902235396352259,-0.09004344451185127,-0.08976792869615932,-0.09044587473707781,-0.08978565168936155,-0.08949632805314557,-0.08948823306130234,-0.09007470866884858,-0.08952092628375598,-0.0899154335581191,-0.08971264447702175,-0.08966400535301844,-0.08767547906107849,-0.08587408161525398,-0.08765959031902738,-0.0876347854010124,-0.08766478323243265,-0.0874154261378061,-0.08764521456743213,-0.08741466595970707,-0.08748116364262984,-0.08758494918789934,-0.08768881430480178,-0.08767956884167223,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
204,-0.05574413686320773,0.11289639963952115,-0.10692197864397383,-0.09217486287144187,0.11341762340233057,-0.08063697090869111,-0.08954503663988053,-0.08495944686937133,-0.058633881893137854,-0.08161759802699119,-0.05623241073242723,-0.06789283090997404,-0.07554831834311006,-0.07867871872356032,-0.07914558879283405,-0.09163365853260494,-0.09137168404372331,-0.09097247307403221,-0.09195841540885166,-0.09099810202543229,-0.09058048232045172,-0.09056881973029828,-0.09141709953373052,-0.09061592830536497,-0.09118598413011701,-0.09089256883060144,-0.09082231936635066,-0.08860179552456852,-0.08687631055523752,-0.0886330119673537,-0.08863457711312389,-0.08858275207912415,-0.08842535267406905,-0.08856900869516669,-0.0883846128248032,-0.08848793405231953,-0.08852986087039683,-0.08858477337960412,-0.0885788474967061,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
205,-0.05930829540856519,0.13451632581385717,-0.1331437944114127,-0.09177955530101546,0.11699147759553297,-0.08006328265812972,-0.0891090708458083,-0.08445258592177157,-0.05772001659842177,-0.08105907068562239,-0.055281417679854256,-0.06712211287545856,-0.07489595737585576,-0.0780747550675967,-0.07854884314521725,-0.09138030433121581,-0.0911381564452928,-0.09076728170237597,-0.09167901084414419,-0.09079115632416068,-0.09040107323167959,-0.0903901483352123,-0.09118020724331151,-0.09043426695295961,-0.0909659097686756,-0.09069279180700193,-0.09062723425373846,-0.0881792350041155,-0.08667345277817783,-0.08811458626163704,-0.08825150279689725,-0.08816307953010115,-0.08799721396092303,-0.08814804132537397,-0.08795207380518762,-0.08806616229992927,-0.08810223457123977,-0.08813542645196029,-0.08812901620140155,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
206,-0.061964484745314415,0.1346955948262773,-0.13597226857572708,-0.09227102233120177,0.10541161101317428,-0.08117703291661657,-0.0897423745964743,-0.08533320830007482,-0.060020478719819706,-0.08211993192322875,-0.05771140044777776,-0.0689232039936032,-0.07628415838812266,-0.07929412145557443,-0.07974302942101831,-0.09228409610522302,-0.0921259482181082,-0.09187938565273436,-0.09247576424787901,-0.09189540689056724,-0.09163123204969637,-0.09162376182808088,-0.09215357954995254,-0.09165390597156899,-0.09201206221749762,-0.09182927217792462,-0.09178501172010618,-0.08891991633821977,-0.08763412271283558,-0.08886650825625168,-0.0888485602856997,-0.08889480921065604,-0.08871495299125916,-0.08888013077746702,-0.08869831332929355,-0.088737064884965,-0.08883415879215617,-0.08887429185803046,-0.08886778635692012,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
207,-0.062498126025462786,0.11351061951456665,-0.13919437567398688,-0.09195038091673792,0.09201245087700587,-0.08162634954347328,-0.08959722935243773,-0.08549407317724578,-0.06193812728947076,-0.08250380836935663,-0.059789306370952144,-0.0702229752011932,-0.07707305602119824,-0.07987411810801491,-0.08029187043729494,-0.09238275120402407,-0.09229716387720346,-0.09215765503110641,-0.0924817101966471,-0.09216692516226507,-0.09201078459523238,-0.09200627244030224,-0.09231235192699053,-0.09202444886597042,-0.0922335862238152,-0.09212848605517214,-0.09210251117438177,-0.08876147979437331,-0.08729958470156145,-0.08875233296966385,-0.08879384264531066,-0.08873741451462963,-0.08859023022039664,-0.08872390011483915,-0.08856822798074727,-0.08864070815891813,-0.0886841262950656,-0.08872713779102638,-0.08872133376054687,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
208,-0.06345166106554684,0.10067438868854475,-0.12052248058906005,-0.09151400921784679,0.09499323502553274,-0.08104718490265779,-0.08912831092615768,-0.08496840349554548,-0.06108665243617471,-0.08193677996899174,-0.05890811091244576,-0.06948608909370184,-0.0764309142202034,-0.07927071813968489,-0.07969424845257779,-0.09145731738817858,-0.09143084081230556,-0.09138010116702973,-0.0914819514317827,-0.09138371686875162,-0.09131900837307491,-0.09131702875478062,-0.09143583245619288,-0.09132496881708939,-0.09140874321006293,-0.09136852379554936,-0.09135796890465608,-0.08829665639372669,-0.08694679292278172,-0.08826993653900543,-0.08832463736900896,-0.08829058647192653,-0.08814530955503337,-0.08827853046246951,-0.08812905190387386,-0.08820375081320353,-0.0882428344048193,-0.08826914861438417,-0.0882641148546159,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
209,-0.06465264607892098,0.08024325613687017,-0.10249710304140462,-0.09081940881820234,0.0912435615093072,-0.08060199805515016,-0.08849055923891527,-0.0844297780817157,-0.06111710434547539,-0.08147039499502506,-0.05899047520352992,-0.06931639115147001,-0.07609572830840126,-0.07886786265002406,-0.07928130067545754,-0.09001075019255583,-0.09000099337011198,-0.0899780770301134,-0.09001645796789993,-0.08997982432607396,-0.08994691647652409,-0.08994586572329649,-0.0900029968896058,-0.08995006724207305,-0.08999149474072919,-0.0899723955777144,-0.08996711200161799,-0.08772360276627149,-0.08654784467157327,-0.08762315709215286,-0.087774536978376,-0.08770438303464484,-0.08758470686042698,-0.08769305639902736,-0.08754490529198884,-0.08762459085321785,-0.08765695027644382,-0.08765872006949774,-0.0876540428149961,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
210,-0.06205622888723609,0.09187747642668494,-0.11374890241995282,-0.08738095073606941,0.07550919029945473,-0.07823952303543623,-0.08529734946482688,-0.0816642042172197,-0.06080655971114432,-0.07901647015299992,-0.05890388328969186,-0.06814238962656656,-0.07420780305815795,-0.07668800731421324,-0.0770579066855745,-0.08689909448503987,-0.08690534536926298,-0.08690625183850192,-0.08688447657547785,-0.08690648848334327,-0.0868979115870098,-0.08689753209597398,-0.08690459656751091,-0.08689901960428997,-0.08690700820774315,-0.08690526484125498,-0.08690408978122223,-0.08464782299743945,-0.08324586456884096,-0.08454066828852833,-0.0846390721711143,-0.08459709978344795,-0.08441983037927613,-0.0845799456076612,-0.08438463182110478,-0.08443810919460483,-0.0845246424507252,-0.08456695637860256,-0.08455926009460132,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
211,-0.05617934199504218,0.12585538770613022,-0.11000750121956777,-0.0866512852494264,0.061470490816929485,-0.0783386611814991,-0.08475659279628858,-0.08145284510866609,-0.062486250020957354,-0.07904516672094775,-0.06075607894348462,-0.06915698005461897,-0.07467247537160143,-0.07692781296956033,-0.0772641755726224,-0.08576472188098887,-0.08580100227252872,-0.08584901046951683,-0.08571394719359268,-0.0858461773864531,-0.08588835408653281,-0.08588941366359702,-0.08579499548069607,-0.08588509538659911,-0.0858243822575525,-0.08585763278087795,-0.0858649536683549,-0.08412814499470984,-0.08346379479155575,-0.08407006050701982,-0.08412812883584188,-0.08411733185070346,-0.0840187901773365,-0.08410884499515284,-0.08398390517935694,-0.0840465100303523,-0.08408318705738942,-0.08407112911369861,-0.08406794838045556,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
212,-0.05428456613410113,0.13026182996983005,-0.12412338022562053,-0.08893329377739531,0.05704949254351149,-0.08074071024713415,-0.08706596210695718,-0.08380992301838773,-0.06511721981528966,-0.08143701331572324,-0.06341203370823026,-0.07169161949486297,-0.07712746691511206,-0.07935023574349045,-0.07968174101782066,-0.08652057909525111,-0.08653000125986902,-0.08654452608453131,-0.08650897409759133,-0.08654358633335464,-0.08655904527356566,-0.08655948173674048,-0.08652836257845252,-0.08655772040692183,-0.08653672899504108,-0.08654746309017639,-0.08655005440957218,-0.08641583001334102,-0.08508672258990542,-0.08638234826701197,-0.08643554040537989,-0.08640764109164076,-0.08625864441722285,-0.08639529989297226,-0.08623026725187265,-0.0863130804821834,-0.086358182316234,-0.08638796713750503,-0.08638271542079505,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
213,-0.057819770148109156,0.13192694208484948,-0.147007965589492,-0.08977322831274792,0.06193062844455087,-0.0812595771510633,-0.0878327158496703,-0.0844490724767957,-0.06502380158974888,-0.08198316836095226,-0.06325178918027735,-0.07185585221976472,-0.07750473068810164,-0.07981460990361167,-0.08015910688108906,-0.0863222467364912,-0.08630165698676516,-0.08627534219561135,-0.08635165958964729,-0.08627685441796988,-0.08625512803691067,-0.08625460890073425,-0.08630503285987737,-0.08625673459946294,-0.08628867530741609,-0.08627077977653586,-0.08626695756481034,-0.08716758739715594,-0.08550681669881914,-0.08712141706595895,-0.08714979068161316,-0.08715380107199439,-0.08692689215103376,-0.08713563606742067,-0.08687115705778667,-0.08699362169970562,-0.08708055932394147,-0.08712788607232659,-0.087120059427261,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
214,-0.06480301314379147,0.12402391069438856,-0.14217788148174634,-0.0917776691852151,0.06666438724788001,-0.08288586889322008,-0.08975096537058531,-0.0862170313909624,-0.06592895215618347,-0.08364159970825885,-0.06407823262813084,-0.07306446060410993,-0.07896424417056085,-0.08137672082633225,-0.08173651925672962,-0.08827539743715067,-0.08820975020824791,-0.08811586601899321,-0.0883615278360796,-0.0881216784997804,-0.08803048962533545,-0.08802804885041486,-0.0882208949645078,-0.0880379425413044,-0.08816517942485966,-0.08809792855957833,-0.08808238699881353,-0.08902900682256634,-0.08860500058827334,-0.08905143339824177,-0.08901220043162203,-0.08903747133277497,-0.08896852251395013,-0.08903311423246575,-0.08897745180256081,-0.08899850211298045,-0.08902139650916459,-0.08903451319098224,-0.08903276213951299,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
215,-0.06909400484336954,0.11981595919187313,-0.1379361712123124,-0.09463672727032392,0.08271813274940615,-0.0846835366111501,-0.09236810125374037,-0.08841233104736433,-0.06570251817471451,-0.0855294769879111,-0.06363088321728667,-0.07368977313997677,-0.08029379805691192,-0.08299424558465451,-0.08339699218928084,-0.09234735122135623,-0.0921822122408218,-0.0919343913683557,-0.09255505177263432,-0.09195016844656617,-0.09169524755486652,-0.09168819330372827,-0.09221069320471426,-0.09171670864012264,-0.09206637742091259,-0.09188531608799408,-0.09184231100297278,-0.09161703658377202,-0.09123788794482195,-0.0916172351075085,-0.09157731825102043,-0.09160342322450514,-0.09155301858940412,-0.09159907247074878,-0.09154554734819205,-0.09154950674863452,-0.09158562042839538,-0.09160697355188024,-0.09160493258046672,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
216,-0.0661858040241919,0.12843702832671008,-0.1251541609873009,-0.09312453162459601,0.10441318451295085,-0.08203867499300423,-0.09059773759123103,-0.0861918035669503,-0.060897630245309996,-0.08298088277910781,-0.058590244712624424,-0.06979382910826004,-0.07714938733351362,-0.08015714385690528,-0.08060572273684793,-0.09185967958031778,-0.09162876767978943,-0.09127816090293604,-0.09214690500921897,-0.09130062498535926,-0.09093531288817393,-0.09092513327564787,-0.09166874970870884,-0.09096625899752206,-0.09146549080096757,-0.09120816226000612,-0.09114666918966405,-0.08971151258124682,-0.08830836408879764,-0.08971969207792355,-0.0896959188789717,-0.089693223339956,-0.08955583526755176,-0.08968139671052205,-0.08953800072731133,-0.08959478108804009,-0.08964781627431963,-0.08967289201314542,-0.08966810661629805,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
217,-0.060218584273646326,0.1276755674964496,-0.12736500193111028,-0.08957378545355194,0.10897313341886929,-0.07843129216011256,-0.08703408225276922,-0.08260563870092119,-0.05718223968308618,-0.07937831360253023,-0.054863065921623204,-0.06612388843984902,-0.07351702556204745,-0.07654014844771462,-0.07699101907751292,-0.08807576737150036,-0.08785226465396909,-0.08751384909214796,-0.08835451604121787,-0.0875354994640592,-0.0871839475041087,-0.08717416705833189,-0.08789092743899121,-0.08721368527142093,-0.08769452829826739,-0.08744641375254722,-0.08738720683537593,-0.08615823625865011,-0.08657132217475463,-0.08624297810664162,-0.0861974079399611,-0.08615918110703935,-0.08624996657349092,-0.08616597477796399,-0.08626111549077008,-0.08623868122822452,-0.0861888512903878,-0.08619294992159729,-0.08619580945255047,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
218,-0.05583071117806936,0.13190077558572474,-0.12023026437541517,-0.08708509977866044,0.09679530915502506,-0.07676569399299314,-0.08473300252234295,-0.08063168472865409,-0.05708629286645324,-0.07764275968149482,-0.05493843470744496,-0.06536742882803132,-0.0722144405321323,-0.07501424762876348,-0.07543181278794267,-0.08491538531904563,-0.08474655837156787,-0.08449305270778261,-0.08512762925570268,-0.08450919770152439,-0.08424821804250242,-0.08424099243899345,-0.08477568066075335,-0.08427019913330291,-0.08462809067484528,-0.08444282735426183,-0.0843988072049858,-0.08395361176131542,-0.08262470925770313,-0.08392540913943684,-0.0839263093784362,-0.08393249935405765,-0.08376523665125403,-0.08391864466234913,-0.0837419921585664,-0.08380378337606614,-0.08387655677083683,-0.08391469334545082,-0.08390868316040895,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
219,-0.05638228160792478,0.14035983737628724,-0.1088372503034605,-0.0831864792960155,0.09267091801555051,-0.07331732654726435,-0.08093700800041466,-0.07701463760256631,-0.054496570802634176,-0.07415612438410628,-0.05244242730889294,-0.06241638686912733,-0.06896465193242331,-0.07164229873472935,-0.07204164482345665,-0.0809196383914441,-0.08078643074041647,-0.08058667621556646,-0.08108727016153544,-0.08059938744903683,-0.08039410861566865,-0.0803884313818519,-0.08080939939901842,-0.08041138154400587,-0.08069303919354975,-0.08054714269946919,-0.08051250588740362,-0.08021287899382633,-0.07981003863320167,-0.0801860406680528,-0.08012472869459632,-0.0802035837294982,-0.0801073265833841,-0.08019659187938726,-0.08010500759768545,-0.08010275509284111,-0.08017350662986991,-0.08020862048520287,-0.0802051808867716,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
220,-0.057320701663697404,0.1423667474500791,-0.12157328523802725,-0.08201406970695958,0.09946780808738363,-0.07182926997454159,-0.07969265314438621,-0.07564483283037747,-0.0524065664303017,-0.07269489524164484,-0.050286724875711175,-0.06057968347573665,-0.0673373829421775,-0.07010066942987397,-0.0705127878802776,-0.08068156778515329,-0.08053685508760798,-0.08031588473840406,-0.08086057532428328,-0.08033008539281809,-0.08009847057267161,-0.0800919962178285,-0.08056196030808332,-0.08011814607747111,-0.08043412922790126,-0.08027159907485791,-0.08023265009252054,-0.07885349086445818,-0.07846214613366317,-0.07887899875365532,-0.0788859091133511,-0.07884385094295461,-0.07882534826177753,-0.07884086435822414,-0.07884079157247877,-0.07883724256951406,-0.0788330697966572,-0.07886233304717405,-0.07886089083326916,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
221,-0.05254192181280354,0.13029126268111957,-0.12657823675769742,-0.08495212289751256,0.0930106076184054,-0.07496481842299718,-0.08267572133521117,-0.07870639302279908,-0.05591874396783267,-0.07581365819702593,-0.05384000863678466,-0.06393337465112359,-0.07056003436872135,-0.07326973747806141,-0.07367386446650336,-0.08425375204705579,-0.08407168567332378,-0.08379318815506495,-0.0844786223714267,-0.0838111038499573,-0.08351858055223804,-0.08351039385914107,-0.08410328913588941,-0.08354345654986012,-0.08394229065370923,-0.08373730078549328,-0.08368812791998521,-0.08192653769014206,-0.08160754746542236,-0.0818981379291298,-0.08196111677839604,-0.0819040252697156,-0.08190088385147053,-0.08190172992124697,-0.08188225215457853,-0.08189932384483599,-0.08189504762479213,-0.08187531651278122,-0.08187470622304183,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
222,-0.046587568390046546,0.12267121430494472,-0.1106192463657551,-0.08591383629617222,0.08806590869208429,-0.07615005777603517,-0.08368838289841915,-0.07980789215990268,-0.05753025369047986,-0.07697989965918273,-0.055498042554219154,-0.06536550884987002,-0.07184385723466563,-0.07449291445350113,-0.07488799667205426,-0.08460294683971784,-0.08437416827625821,-0.0840292281667757,-0.08488937857071997,-0.08405124376585829,-0.08369463498340413,-0.0836847403769709,-0.08441368819593574,-0.08372472865525536,-0.0842131733066671,-0.08396070063886768,-0.08390059135128461,-0.0829777096681913,-0.08206636943477788,-0.0829119787361853,-0.082943852659264,-0.08293823755288393,-0.08283011723581904,-0.0829272876823693,-0.08280064305736987,-0.08282961087997988,-0.08289322735318974,-0.08289788690832234,-0.08289340565480668,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
223,-0.04392127635562384,0.1312102290295443,-0.09046193313000735,-0.08583783689275629,0.0884791336939734,-0.07605513320374375,-0.0836080698902558,-0.07972005758184766,-0.0573992382814268,-0.07688658357255557,-0.05536308810262585,-0.06524968054556007,-0.07174058593755975,-0.074394777834033,-0.0747906258419463,-0.0840401420523107,-0.08381107010021938,-0.08346743055523641,-0.08432826874878648,-0.08348930110956171,-0.08313607675006428,-0.08312630747166087,-0.08385057431912062,-0.0831657996715815,-0.08365042317797475,-0.08339940840173798,-0.08333980950079907,-0.08280050388447309,-0.08225731119202737,-0.08284194212640146,-0.0828201907423773,-0.08282051668256173,-0.08276617076838622,-0.08281753924334505,-0.08279048749837939,-0.0828080656594273,-0.0828098053235206,-0.08284688213281752,-0.08284533447090549,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
224,-0.043700708806996356,0.14067234742711446,-0.0940013563948295,-0.0860320843480536,0.0845962081709604,-0.07645639001916914,-0.08384950089062367,-0.08004376184385358,-0.05819526785019877,-0.07727024627348075,-0.05620220413900816,-0.06587958885772628,-0.07223314181479953,-0.07483116901656132,-0.07521864058321348,-0.08518979475987822,-0.08503217837733756,-0.08479107401640038,-0.08538441043186894,-0.08480658299941891,-0.08455340396289533,-0.08454632023063405,-0.0850595391185918,-0.0845749292506225,-0.08492015354452102,-0.08474269624922492,-0.0847001335736676,-0.0830880878509657,-0.08189864205712956,-0.08310393895169581,-0.08307267900456196,-0.08306852485747138,-0.08295559315113274,-0.08305853804428154,-0.08294637447301494,-0.08298269026804556,-0.08302966994409716,-0.0830683274843495,-0.08306399522917386,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
225,-0.04441548638735227,0.141468384333979,-0.1031414716803732,-0.08401746807462639,0.09234658376452516,-0.07411988177118814,-0.08176151593241907,-0.07782784497655429,-0.055244902426889286,-0.07496109622927126,-0.053184840836341625,-0.06318753590526886,-0.06975466686896407,-0.07244002811431548,-0.07284052474039304,-0.08405217320555451,-0.0839658903969487,-0.08382674254493609,-0.08415313541839695,-0.08383594108812255,-0.08368173961162319,-0.08367730448953022,-0.08398114365377456,-0.0836951771672628,-0.08390227666404174,-0.08379783758553912,-0.08377214513252197,-0.08102157908141605,-0.08000068482637752,-0.08097235768954834,-0.08100601689631808,-0.08100669759635404,-0.08088726398725189,-0.08099679175574502,-0.08084329436809191,-0.08091651251088175,-0.0809667905472489,-0.08096307243280147,-0.08095920619121687,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
226,-0.04752193193797421,0.12326415137264317,-0.09721719549070315,-0.08208263558605099,0.10115573123243236,-0.07179926133390419,-0.07973875098004445,-0.0756517534653165,-0.052188573369350746,-0.07267326463466658,-0.05004821473355736,-0.06044079467884664,-0.06726389916029782,-0.07005393037008546,-0.0704700375467662,-0.08161900275408998,-0.08155327232202711,-0.0814456851621494,-0.08169467230478414,-0.0814528490160329,-0.08133194464065158,-0.08132844369443751,-0.0815649534334861,-0.08134254439323944,-0.08150430403524395,-0.08142313120322317,-0.08140303155056527,-0.07893119045077443,-0.07777879638657939,-0.07889812062254867,-0.07895485786464566,-0.07892748339952606,-0.07878577713708512,-0.07891611367081447,-0.0787375521657994,-0.07884545213133826,-0.07888292840060142,-0.07888760870383744,-0.07888318273289836,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
227,-0.052840593018652744,0.10394746639598963,-0.11531244355076196,-0.08130501995159323,0.10108323629935233,-0.07106935407664648,-0.07897200949332797,-0.07490397307194033,-0.05154964734798162,-0.07193930255278375,-0.049419218627665004,-0.05976358355014619,-0.06655503312589281,-0.06933212034880487,-0.06974629705036586,-0.08019148196122965,-0.08014251519488867,-0.08006176654255406,-0.08024730407655341,-0.08006716032258379,-0.07997591063395365,-0.07997326280051935,-0.08015124206732487,-0.07998392590734146,-0.0801058366782326,-0.08004477284074642,-0.0800296137968327,-0.07817711570289188,-0.07772487085623897,-0.07815558709144035,-0.07820144092540748,-0.07818154392462191,-0.07813117932829611,-0.07817759891253277,-0.07812655378277493,-0.07815827666215122,-0.07816548098731765,-0.07817411900648412,-0.07817242974779805,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
228,-0.05370676984215894,0.10332176835261957,-0.12141440716407129,-0.07864009184496658,0.09522483255942427,-0.06888275707924757,-0.07641610716909554,-0.07253817741957416,-0.050275241417133215,-0.06971205129559895,-0.0482443714695794,-0.05810532558048476,-0.06457939848054461,-0.06722670741370133,-0.06762152889172393,-0.07688079748764108,-0.07683364236087001,-0.07675792701101294,-0.07693612349196874,-0.07676291809048869,-0.07667954226651771,-0.07667715381575309,-0.07684196823793282,-0.07668678219131046,-0.07679897249773292,-0.07674225728240172,-0.0767283472178053,-0.07563595179842778,-0.07458411615134158,-0.07565488030969249,-0.0756225361133917,-0.07563771291826801,-0.07550843818829506,-0.0756283620076504,-0.0754888025439951,-0.07555782368516299,-0.07560158670268143,-0.07563302339027433,-0.07562905471138082,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
229,-0.05174253568171042,0.12363006824981161,-0.10559479711518706,-0.0753104778754229,0.0875944932121859,-0.06616821790926358,-0.07322668690629452,-0.06959321088524145,-0.048733667430878466,-0.06694523576263822,-0.04683081778353123,-0.056070165224289134,-0.06213613087099025,-0.06461656093296642,-0.06498649398117827,-0.0728890270111363,-0.0728183217456337,-0.07271094260772924,-0.07297683895705087,-0.0727178199015531,-0.07260609720118018,-0.07260298858808255,-0.07283056776031585,-0.07261554926977189,-0.07276830848791907,-0.0726895173989333,-0.07267070233271065,-0.07248489623512033,-0.0724495689868539,-0.07249628040560854,-0.07254541847310682,-0.07248749338964193,-0.07251856892584667,-0.07248892403515832,-0.07254411412376471,-0.07252554376662927,-0.07249325977879774,-0.07251294669115604,-0.07251325358654373,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
230,-0.05434977766074201,0.12428852913633842,-0.1021174597815803,-0.07430436328399052,0.08509724777663828,-0.06535871259198577,-0.0722653853732795,-0.06871004923074679,-0.04829910160640158,-0.06611902025370947,-0.04643717377591089,-0.055477824023555375,-0.06141333777901091,-0.06384042484309799,-0.06420240227985666,-0.07170290345351679,-0.07163713620920925,-0.07153829083597464,-0.07178531267356053,-0.07154458333819186,-0.07144302890256206,-0.07144022392815964,-0.07164848881506486,-0.07145156472952481,-0.0715909400632208,-0.07151872161377097,-0.07150157937083272,-0.07155295444226631,-0.06994498004673481,-0.07149656869265451,-0.07161888287598014,-0.07154043217652128,-0.07137936946739087,-0.07152634290180178,-0.07133137683737542,-0.0714530643070991,-0.07148495585315143,-0.07148559832311666,-0.07148015912314525,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
231,-0.055970464808132114,0.09058052540172974,-0.10045443154731294,-0.07614329621071333,0.07832633907169459,-0.06747442899812153,-0.07416740542692056,-0.07072207339050529,-0.050942652001208705,-0.0682112123118373,-0.049138333268265236,-0.05789926069664794,-0.06365112630778158,-0.0660031179287796,-0.0663538955794227,-0.07398595525142834,-0.07392474198701665,-0.07383132285797818,-0.07406156570894797,-0.07383732028155371,-0.07373969065045147,-0.07373696862213254,-0.07393536277430132,-0.07374796559328207,-0.07388129238865453,-0.07381262760187332,-0.07379619654292935,-0.07352298231714677,-0.07235681094687418,-0.07345665539159889,-0.07350493016304437,-0.07350290908089674,-0.07338360320610779,-0.073492172696955,-0.0733575947677365,-0.07340178406701811,-0.0734582569081054,-0.07347745229938828,-0.07347281006272996,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
232,-0.052940446662360606,0.08801640479787165,-0.10254376480991542,-0.076957060299886,0.07580262905979934,-0.06838415559874632,-0.07500304220572128,-0.07159584926024981,-0.05203538184787307,-0.0691127828782945,-0.05025103653854161,-0.058914982368514744,-0.06460317605388884,-0.06692913162919249,-0.0672760262460445,-0.07607537163349808,-0.07597792848454134,-0.0758264820941234,-0.07619378024262599,-0.07583630502276559,-0.07567465788278595,-0.0756700970375385,-0.07599493664898262,-0.07568850460475346,-0.07590790366123337,-0.0757957727595574,-0.0757686706542933,-0.07435814041215026,-0.073190646839172,-0.07430995756150192,-0.07440021915914509,-0.07431965431614161,-0.07421171948159182,-0.07430768514155374,-0.07416818894062434,-0.07423563227676722,-0.07427102811850585,-0.07430285304259507,-0.07429765666440857,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
233,-0.04979404537849998,0.10890790949756964,-0.12564398795173976,-0.07505047655974073,0.08782391367369188,-0.0659099327973105,-0.07296707676411268,-0.06933428282660568,-0.048478655168380166,-0.06668680478730535,-0.04657616272785846,-0.055813775739428084,-0.061878602670658214,-0.06435856710123275,-0.0647284307048566,-0.07492489299560319,-0.074761746789198,-0.07451005546047404,-0.075124632991912,-0.07452631772351853,-0.07425969216621044,-0.07425219828389652,-0.07479015030986222,-0.07428245282764726,-0.07464510748720328,-0.07445926715948264,-0.07441450884286173,-0.0722404942186717,-0.07180469988903718,-0.07226323713109861,-0.07226792224913933,-0.07221995873713638,-0.07220033506074437,-0.07221648676629648,-0.07218911522263413,-0.0722061415639452,-0.07220726332669292,-0.07222734868556518,-0.0722258378416888,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
234,-0.04422108791416481,0.11156286077827407,-0.11704893984659177,-0.07580089076468817,0.10077377356093274,-0.06589148484585963,-0.07354224458316234,-0.0696038760701008,-0.046993965157934595,-0.06673370387526453,-0.04493144345893886,-0.05494608366327149,-0.0615210570402409,-0.06420962512169667,-0.06461060001752003,-0.07497489662934134,-0.07478167104910112,-0.07448748338004901,-0.07521452738347287,-0.07450635794773107,-0.07419905359147258,-0.07419048016964967,-0.07481516057993004,-0.0742251137390366,-0.07464477786689297,-0.07442864963234795,-0.07437694057771374,-0.07275296664958757,-0.07218748906089857,-0.07273517249649382,-0.07277777057438706,-0.07275777415130066,-0.07270791148319226,-0.0727540784673291,-0.07269041440568563,-0.07274072231420084,-0.07274415132182664,-0.0727231096297481,-0.07272206581494982,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
235,-0.03699143530584368,0.10558059847025093,-0.08929102558293973,-0.07805344756313153,0.1130706612869552,-0.06732752387128582,-0.07560869287366083,-0.0713458096607326,-0.04687288150441046,-0.06823914028050497,-0.04464041161293392,-0.055480240711958284,-0.06259698043328638,-0.06550708183777458,-0.06594109636600934,-0.07613907829393195,-0.07597704000856813,-0.07573173032343514,-0.07634118795472257,-0.07574742242302626,-0.07549265511175475,-0.07548556848279658,-0.07600506906843005,-0.07551420266622737,-0.0758626936145459,-0.07568285521339757,-0.07563994608319563,-0.07477088736216675,-0.07397230715242298,-0.07479024812085897,-0.07474920474358548,-0.07475019857607727,-0.07466468718744411,-0.07474238017933608,-0.07467391037291203,-0.07467627482892383,-0.07471897212821847,-0.07476958722605416,-0.07476583493162901,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
236,-0.0349011635599523,0.1144082080985497,-0.09019593883539267,-0.07958737134029173,0.12511314050573435,-0.06809953716305348,-0.07696895475599175,-0.07240325982155153,-0.04619190977204211,-0.06907590977610129,-0.04380085752742686,-0.055410688323991625,-0.06303296199943614,-0.06614978096386007,-0.06661462549139141,-0.07714461016677511,-0.07703696331869515,-0.07687246064599745,-0.07727771133653492,-0.07688303810620543,-0.0767104041979879,-0.07670557484533183,-0.07705564232304576,-0.07672507926084607,-0.07696051096932237,-0.07683946858236583,-0.07681044506959153,-0.0760530306037401,-0.07437008973130413,-0.07602497699368198,-0.07609661190669824,-0.0760309828609378,-0.07588554391005146,-0.07601765924782715,-0.07584444099389859,-0.07594356223405258,-0.07597948343619695,-0.07598256747323281,-0.07597748553686949,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
237,-0.039830906172798136,0.13087285896678236,-0.09050483209648942,-0.07992789443598054,0.12885498354762703,-0.06821095704441038,-0.07725725846492168,-0.07260050934489688,-0.04586642329000365,-0.06920680157014285,-0.04342768601212405,-0.055269053015801956,-0.06304333858248892,-0.06622231663035916,-0.06669643160641708,-0.07711408891722661,-0.07705515162480409,-0.07696369774145993,-0.0771858275336094,-0.07696962460775299,-0.07687217083338257,-0.07686942357010866,-0.07706543306715294,-0.07688051230299472,-0.07701284515323542,-0.07694517276886388,-0.07692882892471253,-0.07637206219945543,-0.07621236029525917,-0.07635136157401129,-0.07636743462420446,-0.07636645921437336,-0.0763412716521658,-0.07636425422701895,-0.07634726840326202,-0.07634404669260098,-0.076357039939232,-0.07635579844026527,-0.07635488810364954,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
238,-0.04500575519849309,0.11981394487187474,-0.09012875261739621,-0.07701156915041235,0.11914047526716151,-0.06600347669634794,-0.07450249986907292,-0.07012747223723656,-0.045010730452910826,-0.06693907515887995,-0.042719530583106416,-0.053844524973942376,-0.06114848601959581,-0.06413514397388119,-0.06458057619869251,-0.07380677047058153,-0.07373531811273473,-0.07362804690265314,-0.07389647402995611,-0.07363487388124375,-0.07352467969569236,-0.07352163498015003,-0.0737476458026992,-0.0735339444975042,-0.07368517331044652,-0.07360681569366591,-0.07358821717505844,-0.07362482998501742,-0.07272677429973227,-0.07363703366906531,-0.07365479903324298,-0.07361479293058057,-0.07354419529044241,-0.07360793551936896,-0.07354033106297246,-0.07357506611227388,-0.0735886514544848,-0.07361706087195394,-0.07361412234641479,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
239,-0.04214859890170344,0.10144729270044554,-0.08147396367128046,-0.07395490372935258,0.10138979246357233,-0.064114523871203,-0.07171199062503193,-0.06780105564998322,-0.04534863884950778,-0.06495087624600673,-0.043300484081195155,-0.053245365193198266,-0.059774539203888914,-0.06244437949630766,-0.06284256131677246,-0.0714066669799405,-0.07129127742838466,-0.07111799889886847,-0.07155154797637006,-0.07112902986894022,-0.07095089481888499,-0.07094596980940794,-0.07131118616590111,-0.07096588001753802,-0.07121028817849559,-0.07108368996140398,-0.07105363024556748,-0.0709374620582273,-0.06899064112667541,-0.07087912815252645,-0.07094197597679057,-0.07091559145067244,-0.07069493433721301,-0.07089662624544844,-0.07065599103823823,-0.07075671004552288,-0.07083840399126684,-0.07090121687763959,-0.07089279578752777,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
240,-0.037504150194458886,0.09173648801763659,-0.08441155027224251,-0.06843588736696739,0.10141776108314152,-0.05890366622009753,-0.06626321273125295,-0.062474751552864805,-0.04072544864901596,-0.059713827606981025,-0.03874143334919977,-0.04837488321652721,-0.054699591355182535,-0.057285823641030985,-0.05767153610579831,-0.06708892167709472,-0.06694538917412235,-0.06672598702963191,-0.06726616321926582,-0.06674009134563019,-0.06651005017725943,-0.06650362103223904,-0.06697030137721745,-0.06652958905118996,-0.06684341546917462,-0.0666820003945901,-0.06664331374100797,-0.06554295978890039,-0.06460540987407364,-0.06548858892165765,-0.06553271447674384,-0.06552002617718863,-0.0654002639205972,-0.06550911191528123,-0.06536557187461764,-0.06542348922862028,-0.06547575783182873,-0.06548486750298207,-0.06548040346154549,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
241,-0.03782393356948626,0.09104767487711156,-0.08732915818704336,-0.06263519176790153,0.12300786698330853,-0.05221686571753311,-0.06026054766266364,-0.05611991525627309,-0.03234882082515735,-0.05310233882520882,-0.030180373622356968,-0.04070933850486526,-0.04762198462864592,-0.0504486302530822,-0.05087019812878732,-0.06170381582834389,-0.06155498748599961,-0.061325580101796,-0.06188609589923924,-0.061340393428974495,-0.06109772084882262,-0.06109090681857069,-0.061580892590603634,-0.06111841903057293,-0.061448639773622415,-0.06127932626558718,-0.06123857628590312,-0.05944027831115678,-0.05779382239869042,-0.059408857678950294,-0.05944610457835201,-0.05942101378760094,-0.059248266215564116,-0.059406147057469605,-0.05919129071337698,-0.059305038813158344,-0.059363117325497226,-0.05937218906241838,-0.0593663977643394,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
242,-0.037486920676440674,0.09669096332102559,-0.09288071441872389,-0.06421925534172686,0.12406099520157454,-0.05365292955394739,-0.06181087772667934,-0.0576114246896137,-0.03350264494160831,-0.05455098143740598,-0.031303393402770385,-0.04198192972605407,-0.04899277490851161,-0.05185957504607679,-0.052287131593532404,-0.06306487523430776,-0.06294558999926415,-0.06276132955067593,-0.06321067743919324,-0.06277324146192842,-0.06257786683766328,-0.06257237379481882,-0.06296636762079062,-0.06259455005071006,-0.06286022873370176,-0.06272412321052734,-0.06269132914238915,-0.06098455443152201,-0.05969414750289297,-0.0610091050947686,-0.06096741890178307,-0.060976475458961246,-0.060865620283672116,-0.06096771638465917,-0.060830215787559504,-0.060901773673125215,-0.06094319575749921,-0.060967951352024284,-0.060964353868005285,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
243,-0.034237108508131935,0.0905010349257807,-0.09185314005388233,-0.06608018707385462,0.09706936809595369,-0.0569242009994733,-0.06399326751940268,-0.060354336229600784,-0.03946347444126171,-0.05770238546057789,-0.037557767872290454,-0.0468109871875457,-0.05288606022139681,-0.055370214379121055,-0.0557407028415383,-0.06466009597541304,-0.06455698076941843,-0.06439922246206468,-0.06478738222867081,-0.0644093706113885,-0.06424370772943286,-0.06423907281821602,-0.06457488187099564,-0.06425779190361766,-0.06448368332531938,-0.06436756690080637,-0.06433971645403237,-0.06325640662063786,-0.06205953371571629,-0.06325351204498265,-0.06328986368394515,-0.06323756403282635,-0.0631350432340315,-0.06322765522855246,-0.0631194098749624,-0.06317355450457068,-0.06319922549328187,-0.06322489469693542,-0.0632207966838209,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
244,-0.03206532670001328,0.10117948753989449,-0.07912704753242765,-0.06096751914589698,0.08771400651144971,-0.05262348181757237,-0.059065666683246296,-0.05574943419112041,-0.03671116467359606,-0.053332657229049577,-0.03497445531000039,-0.04340710327892831,-0.04894344155587104,-0.05120730203501277,-0.051544935746445864,-0.05947620066378818,-0.0593718149170998,-0.05921336516742794,-0.05960605740905011,-0.059223515232329396,-0.05905849906070845,-0.0590539022761276,-0.05938988784538689,-0.059072473850029505,-0.0592980169038011,-0.05918173946510054,-0.059153959425815306,-0.05840506546413719,-0.05791601019432507,-0.058395581744943484,-0.058441338257662075,-0.058410351614260926,-0.05835861146999987,-0.05840635730453685,-0.058348315113375744,-0.058391276161942576,-0.05839413110615661,-0.058413066378950544,-0.05841121985818508,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
245,-0.03215991087626925,0.12735879008302925,-0.07145769742549417,-0.055211916204924216,0.10162920262140733,-0.04640996085561522,-0.053205690705381066,-0.049707464466083956,-0.029624380986517717,-0.047158055580151105,-0.027792361584926033,-0.03668779049761621,-0.042527961196146,-0.044916061592920206,-0.04527222453125791,-0.05376103028402668,-0.05365774654766048,-0.05350057543026241,-0.053889200253390356,-0.05351065710313514,-0.05334653575361039,-0.053341957435042955,-0.05367564401624531,-0.05336045230064674,-0.05358460096219855,-0.053469151375236106,-0.053441534329799444,-0.05252291397425004,-0.05148986779995885,-0.05248266232256416,-0.05250434801725052,-0.052509148694808404,-0.05238192834574449,-0.05249860774997466,-0.05237305332834944,-0.05241181007339114,-0.052466332978950474,-0.05248486819593565,-0.05248041509976878,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
246,-0.0310609312318296,0.13537241567085712,-0.07853358617141641,-0.05754500991089745,0.1128306507444453,-0.047983493333360897,-0.05536565798159412,-0.05156555370344204,-0.029749408540538213,-0.048796144593944615,-0.027759295754966922,-0.037422352159776136,-0.043766498060722976,-0.046360678629290705,-0.046747576506418365,-0.05619991232951924,-0.05611511277120958,-0.05598431032317799,-0.05630372111940562,-0.0559927602934994,-0.055854255741110234,-0.05585036411023341,-0.05612987601776746,-0.055866075979116206,-0.05605449087459452,-0.05595792204694073,-0.05593466898574725,-0.05463297854439764,-0.053383152868489644,-0.054571649387456365,-0.05462998350485451,-0.054616184683080445,-0.0544345853924486,-0.05460107305885321,-0.05440154784343062,-0.05448502898620204,-0.054554398377721226,-0.05458933172978921,-0.05458279516514761,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
247,-0.0305658226810691,0.11251115226285086,-0.07634408751852187,-0.06072540713251664,0.12332920575287254,-0.05039622498580292,-0.05837108155487215,-0.05426587826967826,-0.030698180059941033,-0.05127412158560031,-0.028548287070897467,-0.038987161373927604,-0.045840659775024384,-0.048643119342699485,-0.04906108009323746,-0.05948683162838385,-0.059411098562832665,-0.05929232079028983,-0.0595779628697452,-0.05930005974038604,-0.05917217219802241,-0.05916854844413618,-0.059424359888373204,-0.05918316904098282,-0.05935632715465828,-0.05926809798905748,-0.059246685592354485,-0.05763078925964182,-0.056367591805585655,-0.057512856545887524,-0.057622187360197356,-0.05760238960281441,-0.05742431140496375,-0.05758675717675337,-0.057381829045364895,-0.057456846756206936,-0.05753609272024738,-0.05756239469152431,-0.057555523157844374,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
248,-0.032305155678996576,0.08656709397808186,-0.06498062486196139,-0.054887007872353934,0.13301129811663479,-0.04434211689030736,-0.052483515882389996,-0.04829258183876084,-0.024232709063787963,-0.045238346989349434,-0.022037918917721715,-0.032694792805434275,-0.039691415815726425,-0.04255240037413402,-0.04297908958210771,-0.05360512974095378,-0.05347633251362259,-0.053278281110816735,-0.05376329558362301,-0.05329105460379388,-0.05308201593280896,-0.05307615235028496,-0.05349873154137235,-0.05309982887904825,-0.05338445567046277,-0.053238408509205165,-0.053203294830399046,-0.05164011613466993,-0.050638299907582646,-0.05161008624942322,-0.05171820696059277,-0.051629497885022205,-0.051524518071414484,-0.05161944282066148,-0.051504121813647455,-0.051580459426893155,-0.05158985839608378,-0.05161110648239396,-0.05160694327243943,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
249,-0.031204061761550647,0.10043179867526181,-0.06530278370802113,-0.049111458417555764,0.1358909916261978,-0.0387290834575749,-0.04674500862726376,-0.0426186645287246,-0.018929598319836937,-0.039611501014524333,-0.016768633896996753,-0.027261265901617714,-0.0341500581774374,-0.0369669497404394,-0.03738706288870263,-0.04718273928832701,-0.0470193705975279,-0.04677248466958328,-0.04738681384545304,-0.04678826126678648,-0.04653240994299733,-0.04652530211849637,-0.047047613721389846,-0.04655402498300105,-0.04690422226255695,-0.04672336105025844,-0.04668025222312466,-0.04595192378292376,-0.04413753487896366,-0.045904646142705105,-0.04591310556028808,-0.04592373052478625,-0.045699010881984505,-0.04590480862811137,-0.04566230358001391,-0.04575008008476043,-0.04584786223073706,-0.04588723062408483,-0.045879255183905704,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
250,-0.026718363327268093,0.11982773015337023,-0.07638844388784423,-0.05027698550015852,0.1343474745060821,-0.03991582341762695,-0.047915370750941884,-0.043797457443239436,-0.020156791842142786,-0.040796438052261706,-0.01800024262041513,-0.0284714364745462,-0.03534615382946544,-0.03815729002572869,-0.03857654481463163,-0.04773567177297831,-0.04762327711527242,-0.047454495381779295,-0.047876941794289585,-0.047465244479751346,-0.047291500814342545,-0.04728669102337939,-0.04764266587405873,-0.0473061329719654,-0.047544402717410866,-0.04742105652157179,-0.047391749645286675,-0.04711599269385802,-0.04623700559043236,-0.04705824295474014,-0.04719006332334289,-0.04709562704143299,-0.04703326742706153,-0.04708803131171176,-0.04701763814448666,-0.04706296263920795,-0.04706496997068534,-0.047064268433170624,-0.04706128183976566,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
251,-0.0197215706416595,0.12878142244953528,-0.09477108422489477,-0.05224470163882137,0.12998904866505356,-0.042017706668912115,-0.04991366753582036,-0.04584907725637696,-0.022514535603434388,-0.042886918188537106,-0.020385911625999058,-0.030721513561585985,-0.037507209919607674,-0.04028194459800677,-0.040695770439458434,-0.049834258046351484,-0.04981405957253127,-0.04978157098018189,-0.04985795142489876,-0.049783715656873506,-0.049747814995286625,-0.04974678399847458,-0.04981762718685902,-0.04975093923251242,-0.049799194471065074,-0.04977483431952012,-0.04976884968162508,-0.04913017930444176,-0.048138196273120465,-0.04909993550949492,-0.04913222820047646,-0.04912546717988394,-0.049026979188481194,-0.04911745034480272,-0.04898565907031526,-0.049062086189424245,-0.049094067990372345,-0.04908935100749424,-0.04908634058888817,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
252,-0.015553624853027677,0.13597529101002578,-0.07940731555257917,-0.05122227065563147,0.12849306743113684,-0.04113660948933193,-0.0489234506993168,-0.04491503175915723,-0.02190296601795637,-0.041993808783413494,-0.019803758943929217,-0.029996526162333795,-0.03668844636428603,-0.0394248350957809,-0.03983294199629474,-0.04878337508410827,-0.048798006350674585,-0.048816862816733184,-0.04876248925488409,-0.048815769648754934,-0.04883170930586041,-0.0488320990096903,-0.0487956036950819,-0.04883050695375841,-0.048807272323658626,-0.04882017199104431,-0.04882295928759745,-0.04822854621910832,-0.04687832216426023,-0.048055577124598854,-0.048231345384614814,-0.04820416860525498,-0.04797088784133882,-0.048184651963823974,-0.04791794521431128,-0.04802337676770996,-0.048120057265027105,-0.048153446891622945,-0.04814472363503285,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
253,-0.019274283588517106,0.11853566213459653,-0.07316210489904573,-0.0495482559934011,0.12619995179408894,-0.039685230982852274,-0.047300181390256435,-0.04338024638474039,-0.020876161009727442,-0.04052350801171,-0.018823292929781094,-0.02879105967746291,-0.03533525893541481,-0.038011243191905575,-0.038410341327404646,-0.04741783440239919,-0.047388773508887136,-0.04734133788482756,-0.04745130198955737,-0.04734448953165638,-0.047291463733034896,-0.047289933922060885,-0.047393934940375165,-0.047296097561605514,-0.04736715748192132,-0.047331423032235795,-0.047322597080924976,-0.046495799211060805,-0.04413054443658623,-0.04642108562091352,-0.04659978708556305,-0.04644471117489376,-0.0462360302483978,-0.04642320151161883,-0.046196629005539946,-0.04630911244312552,-0.04635858503168365,-0.046405207670587256,-0.04639614144819921,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
254,-0.02444867170136576,0.09866261244949698,-0.07161818043725451,-0.04654401896239635,0.12463908732865249,-0.03693718837227392,-0.0443543386317403,-0.040536224870292195,-0.018616688465165385,-0.037753690955935046,-0.016617144121840528,-0.026325995757562618,-0.03270020788334638,-0.035306682812330764,-0.03569541427884055,-0.044581354468209426,-0.04449498176250483,-0.04436195929119512,-0.044687194975318,-0.044370543779364634,-0.044230019431717796,-0.044226077231377336,-0.04451001223407546,-0.04424199549472631,-0.04443329600430619,-0.04433515975920771,-0.04431155582061833,-0.04362872114829714,-0.04173897795213136,-0.04358035566616586,-0.04356914603714524,-0.04362866045720988,-0.043381543423960806,-0.043610555077734106,-0.043338665679940616,-0.04345121597492969,-0.04355545541040475,-0.04359683677167611,-0.043589089034266684,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
255,-0.027930893081445002,0.1006194716968613,-0.08119835216100123,-0.042927329055471614,0.12734453922829217,-0.03337163732684632,-0.0407493047812123,-0.036951515515860525,-0.015148660687012976,-0.03418379352257584,-0.013159760272533481,-0.022816929970655257,-0.02915721103582585,-0.03174981123691339,-0.03213647341694634,-0.04027822951009841,-0.0401368261803368,-0.03992511030306059,-0.04045627840512048,-0.03993856652683824,-0.03972161673501503,-0.0397156290689896,-0.040161198742667846,-0.03973983868929054,-0.04003778022018745,-0.039883276709043944,-0.039846647097645925,-0.03999367979696364,-0.039898293544535494,-0.03999773268754727,-0.040037961388178035,-0.040003160142105525,-0.040012173391078085,-0.04000397530168453,-0.039996524430704776,-0.04003144987916419,-0.04000742918767049,-0.039995082063128254,-0.03999567591125624,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
256,-0.029026347365856634,0.10291121430434794,-0.07654574871956521,-0.043796628495202855,0.1255780826507324,-0.034291285406829394,-0.04163008016258741,-0.03785230132985566,-0.01616432505982055,-0.03509916237701581,-0.014185904099294697,-0.023792190472923597,-0.030099064795860192,-0.03267800466773783,-0.0330626295368618,-0.04164270261020634,-0.0414899320994524,-0.041260239288591224,-0.04183437800618069,-0.041274873730905486,-0.041038303051405184,-0.04103175436627223,-0.04151629943688381,-0.04105822568485387,-0.0413826232377938,-0.04121471079922225,-0.04117480567570333,-0.04086681333298154,-0.038747440646221425,-0.0407841431061542,-0.0409118699505172,-0.0408449797553468,-0.04061127761313057,-0.040824778689253466,-0.040523420110636726,-0.04069862221341374,-0.04076508090844916,-0.04076660117725957,-0.04075875686137951,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
257,-0.023888844568388325,0.09379599366068848,-0.056627064855501744,-0.04461737504900496,0.12929130337530728,-0.03485758479882764,-0.04239283069572834,-0.0385139250448508,-0.016245386457824744,-0.03568708771141713,-0.014214005431199352,-0.02407744110291458,-0.03055314323736781,-0.03320111837969925,-0.03359603921661712,-0.043714248443957916,-0.04355886777851992,-0.04332066830589182,-0.043905726211594505,-0.04333600889029464,-0.04308526672674273,-0.043078241683581174,-0.043585859733615125,-0.04310661052708257,-0.04344826926375603,-0.04327279969755407,-0.04323066484653982,-0.04166684505594605,-0.040079194393744605,-0.041634721549064675,-0.04159222812154366,-0.04165969151806277,-0.04142696443168319,-0.041642875335114744,-0.041371552150431264,-0.04148599285974379,-0.0415919398261166,-0.04162559440616597,-0.04161847894869372,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
258,-0.014580421492645193,0.08398337326778377,-0.053769362491711443,-0.04189971647923836,0.13479098337871048,-0.03198379862283805,-0.039639586034876675,-0.035698629434284784,-0.013073860484253401,-0.03282657111405351,-0.011009983405060889,-0.02103120470137305,-0.02761049880316871,-0.030300833669399202,-0.030702072064720996,-0.0418942007333152,-0.0417038304330799,-0.04141014919338855,-0.04212735252891628,-0.041429126268795184,-0.04111792090521344,-0.04110917136748682,-0.04173697167052375,-0.041144494223927,-0.04156773694780047,-0.04135087950490544,-0.041298642707198116,-0.03885316415217305,-0.03709117212743835,-0.03882773364183361,-0.03885536077982028,-0.038813616163379396,-0.03861854779939186,-0.03879562066260276,-0.03858217304369279,-0.03866582555875862,-0.03874194771152075,-0.03879419017307268,-0.03878645532757983,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
259,-0.00853087883679584,0.06700023844818408,-0.05731362550245322,-0.04001790665032208,0.13210692862878357,-0.030358226038687097,-0.03781618023938022,-0.033977061902850145,-0.011936939633354352,-0.031179220444984904,-0.009926395204145951,-0.019688658109380565,-0.026097936664702455,-0.028718750584551367,-0.02910962057803682,-0.04052457078519804,-0.04034979717398067,-0.04007755640399996,-0.04073650059526861,-0.040095235643250814,-0.03980393920053169,-0.03979570921271082,-0.04038032570788401,-0.03982892174501116,-0.040224009262501366,-0.040022267203649556,-0.039973449051357066,-0.03709802104003621,-0.035554035046778405,-0.03705114366132412,-0.03703656352506757,-0.037070032961516945,-0.036872084761174595,-0.03705354887359559,-0.0368487658121088,-0.036903211275486576,-0.03700268399740791,-0.03705032020168113,-0.037043059703579344,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
260,-0.0074926350411875856,0.06333916882417245,-0.05878659476910043,-0.03864806723600208,0.13444260900184304,-0.02893418343417708,-0.03643398631768086,-0.03257332560622938,-0.01040952999936198,-0.029759784671460156,-0.008387703838752376,-0.018204745552335998,-0.024649988375886018,-0.027285508421233437,-0.027678571696406792,-0.038826087492545104,-0.03871873544306305,-0.038547596470972154,-0.03895310814361138,-0.03855884044942526,-0.03837153274505927,-0.03836618111572995,-0.03873764006570334,-0.03838775887353103,-0.0386402107453437,-0.038512324340351275,-0.03848104763721774,-0.03568172749169662,-0.03407009512884055,-0.03564786893733375,-0.03573315898873073,-0.03563626142954406,-0.03552604205379901,-0.03562354098082926,-0.03547188113008807,-0.03555536746020818,-0.03558648099393843,-0.03559862888872753,-0.03559359252439387,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
261,-0.00695725209568489,0.08996537546759686,-0.04072540641196571,-0.036250814234335,0.139588082409077,-0.02638269974682709,-0.034001579589125884,-0.03007962183512543,-0.007563923995997361,-0.027221409339894996,-0.005509996603641102,-0.015482906876675605,-0.0220304830449875,-0.024707848151694273,-0.02510715222814583,-0.03591633443159021,-0.03586991082830516,-0.03579074741065079,-0.03596709505591459,-0.03579611537881645,-0.03570411755425942,-0.03570141489865896,-0.03587828759878058,-0.035712288677946624,-0.03583429239510487,-0.03577377151396065,-0.03575855152562988,-0.033210244580558025,-0.032541676201319744,-0.03319014279614819,-0.033260602793849015,-0.033203855868037195,-0.03313740448299041,-0.03319761491883512,-0.03311905900217665,-0.03317531806357281,-0.03317971669754896,-0.03318072888209417,-0.03317835667937788,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
262,-0.00494289468140455,0.10956035560996552,-0.03154494212459488,-0.03329625852313322,0.14892768212925145,-0.023069814072852083,-0.03096534989980941,-0.026900978417455056,-0.003567692864005132,-0.023938978802779422,-0.0014391834705002639,-0.011774229040140919,-0.018559560123803276,-0.021334145438101988,-0.021747949003288823,-0.03251854618267483,-0.032460509554841845,-0.0323652284167755,-0.03258500607271067,-0.03237157839796921,-0.03226439753684511,-0.032261294758808734,-0.03247083723553503,-0.032273792366942916,-0.03241717014224929,-0.03234523460821221,-0.032327414935331214,-0.030202537637400963,-0.028564463236463264,-0.030106099643010583,-0.030197804105943225,-0.030171230710938617,-0.029980475053957387,-0.030154323262914933,-0.02992326068939408,-0.030023837688655665,-0.030102087100279826,-0.030112210301115806,-0.030105288524094095,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
263,-0.0013033574471783983,0.11739992026990335,-0.05705327847923172,-0.03040707693993551,0.1564648006304094,-0.01991978932859792,-0.028016714458880647,-0.02384867414907416,7.976722722164223e-05,-0.020811123608923274,0.0022625679358790514,-0.008336090854285522,-0.01529449354825017,-0.01813984946200025,-0.01856420780314314,-0.029829221014006112,-0.029712250226937232,-0.02952861261631247,-0.029969960990292116,-0.029540587284905793,-0.029342478361090697,-0.029336857206320368,-0.0297327368477454,-0.02935953385678106,-0.029627607061254835,-0.02949112161658348,-0.02945796656810061,-0.02722604552331199,-0.026222012707620167,-0.02716399998955393,-0.02723273364817404,-0.027213432807701395,-0.027082578135394417,-0.027202335054930235,-0.027058819613647343,-0.027117197240693926,-0.0271668621857246,-0.02720085603217713,-0.027195821275874717,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
264,-0.00017916911119659207,0.1201769041788319,-0.07798825392241361,-0.02686722199548158,0.15286267792582298,-0.016780743616079043,-0.024568215772172733,-0.02055947204096316,0.0024544583039895415,-0.01763801236663783,0.004553835470933607,-0.005639757639079781,-0.012332220068733604,-0.01506883052220479,-0.015476970490486922,-0.026712673457658972,-0.026586173793520438,-0.026387588494272814,-0.026864849268891197,-0.02640053638395365,-0.026186371151236877,-0.026180296035156588,-0.026608329691325296,-0.0262048046551796,-0.026494635912080736,-0.026347052403896544,-0.026311207110847126,-0.023761241530507227,-0.022707113623427217,-0.023742397554401957,-0.023771057895495423,-0.023755004227797017,-0.023648059789332484,-0.02374610071539897,-0.023626347108133466,-0.023688532296410096,-0.02372038581566198,-0.023726833264773258,-0.02372335801057032,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
265,0.0002862051529702366,0.13579378741998832,-0.0943344909523073,-0.02205438177821766,0.1507535052734689,-0.012356368162785491,-0.01984391814393848,-0.015989564838087087,0.006138020373985635,-0.013180620563106017,0.008156543349311433,-0.0016444596422739328,-0.008079172464946485,-0.010710386694493033,-0.011102807797331566,-0.021612099142160175,-0.021506657848651443,-0.021340800765127486,-0.021738622789297543,-0.021351624096905653,-0.021172485674812624,-0.021167401304649114,-0.02152513951098224,-0.021187912246546804,-0.021430247367303264,-0.021306909326811518,-0.021276931991901248,-0.01908002268169582,-0.01810388245501653,-0.01904984200574702,-0.019034068423545592,-0.019086132935500325,-0.018932284527194348,-0.01907551990064017,-0.018918301133166133,-0.018977618987951892,-0.01904329787400841,-0.01906217484027835,-0.01905771357716097,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
266,0.0050602640760436775,0.16000120303023294,-0.0986766382090296,-0.01680749969793941,0.13697453917534855,-0.00817722053506766,-0.014840404269979936,-0.01141040856767417,0.008280967950558356,-0.008910724177928472,0.010077255052693532,0.0013553254650793649,-0.004370936653609145,-0.0067124587671863484,-0.007061674988280263,-0.016468704872485383,-0.016399494661583594,-0.016287628986426304,-0.0165493337542496,-0.01629502752604275,-0.016171040082645124,-0.01616747657089962,-0.016411742954717475,-0.01618183811026621,-0.01634837393151629,-0.01626438037253017,-0.01624371713504626,-0.014151354384629762,-0.013967347215096093,-0.014197938455682657,-0.014121135731573737,-0.014146495744969309,-0.014129665716038568,-0.014145394272018618,-0.014135980183980932,-0.01413031425648705,-0.014143985085515051,-0.014150450472205324,-0.014150118166386635,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
267,0.007287206019585134,0.1492897472364751,-0.08591059863659846,-0.011875706233480682,0.11946745172829377,-0.004504701611300652,-0.010195636653097173,-0.007266123748749753,0.009552014412690877,-0.005131177144696245,0.01108619891387855,0.003636916904414521,-0.001253806066199386,-0.0032536684109037975,-0.0035519292586985466,-0.011629696316686696,-0.011559620970800202,-0.011447256634842971,-0.011712048650845077,-0.011454659051221536,-0.0113310615695601,-0.011327522431094571,-0.011571987461315382,-0.011341789905872273,-0.01150814997060427,-0.01142401979392814,-0.011403396371472883,-0.009628603017737417,-0.007329693114326663,-0.009551411359151663,-0.00961978785465509,-0.009604445259111659,-0.009352183841561687,-0.009583296980330705,-0.009271331603365487,-0.009426585378474088,-0.009520242783961005,-0.009533787759751862,-0.009525351603599798,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
268,0.010679592824128918,0.13879515338868795,-0.04742007820002629,-0.008969495628813566,0.12177015128222714,-0.0016323601690134276,-0.007297145830514618,-0.004381093797966515,0.012359766396424242,-0.0022559570986561807,0.01388690144551483,0.006471848276612502,0.001603597777383072,-0.00038707536368328896,-0.0006839657273170147,-0.008667082742497752,-0.008539634913053816,-0.008342624072496954,-0.008822811025691145,-0.008355366687743192,-0.00814623451616567,-0.00814035032970566,-0.008561838547910865,-0.008164104160519074,-0.008448391948311108,-0.008302816664045816,-0.008267721674972124,-0.006684327478737898,-0.005923405180781034,-0.00669654183006036,-0.006676527658890793,-0.006687610751773228,-0.006579615759229831,-0.006679818988148069,-0.006582065046651838,-0.00662304663236769,-0.006657629526940827,-0.006680212226258625,-0.006676968732666778,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
269,0.020875172709662132,0.15215297221480786,-0.016872483894431085,-0.004685080874232214,0.12897397118443213,0.002815892193640458,-0.002975387647790896,5.779577552182755e-06,0.017120461750064136,0.0021783703978270007,0.01868169759435165,0.011101066921588338,0.006124108804561514,0.0040889841023002554,0.0037854642022072337,-0.004375941158509819,-0.004262773475005888,-0.0040869894524256595,-0.004513531331773029,-0.004098387326497909,-0.0039108842594633856,-0.003905595767812296,-0.004282522483037867,-0.003926940737778262,-0.00418148062513715,-0.004051359538982146,-0.004019918791615179,-0.002358806238919155,-0.0012472947132107601,-0.00233007148288339,-0.0024601284846009755,-0.002342804412910999,-0.0022628039102751537,-0.002334085700307855,-0.002248273329278994,-0.002311866189640314,-0.0023078386797801154,-0.0023373337181367307,-0.002333512403348076,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
270,0.029575450766730543,0.1676152277070072,-0.022271225912946998,0.004705950060723012,0.14759968115909433,0.012725175186352964,0.00653376823238403,0.009720908207538724,0.028018066196655853,0.012043606174324246,0.029687169871106884,0.02158278349228933,0.01626196081766685,0.014086226683109803,0.013761736195418324,0.005709654218055911,0.00577496527683328,0.0058775382582682174,0.0056312255787581,0.005870851965418731,0.005981361434122493,0.005984492751297026,0.005763522325347761,0.005971858791046343,0.005822249007460212,0.005898467862692572,0.0059169706405237015,0.007173132030271454,0.007722881828074247,0.007172706983752904,0.007122828404017085,0.007195787750045959,0.007223157582406272,0.00720039952067419,0.0071862358513468515,0.007215963278747406,0.0072151378718107164,0.007166410360941122,0.007168969148783137,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
271,0.034379412620838684,0.1763626393947055,-0.018554391447276483,0.01212283711692366,0.1754151007265177,0.02128683201784462,0.01421158211940249,0.01785369641639258,0.03876283163666648,0.02050796687152336,0.04067020514497363,0.03140889195235476,0.02532850499537746,0.02284217792480851,0.022471365392672686,0.013317206609081209,0.013402180799402334,0.013534515923416748,0.013214142505323713,0.013525922974959685,0.013667493596797168,0.013671492993985169,0.013387339062479414,0.013655353096231584,0.013463329442305551,0.013561388396532526,0.01358511485739497,0.014932576699871612,0.015533513613207114,0.01493223262830268,0.014896656712984313,0.014954789054233673,0.014970791010920588,0.01495828749243215,0.014983996224039984,0.014964307001095191,0.01496732543713165,0.014973021405914383,0.014974163859744172,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
272,0.038010833238165835,0.17318344175974212,-0.005730823520003687,0.01347197505524211,0.19402147999457567,0.023604449834228797,0.015781465216047882,0.01980848963666712,0.04292736820004955,0.022743271763239377,0.04503631895525865,0.03479624098063247,0.02807325955668378,0.02532416960113176,0.02491416843131216,0.014362928751697923,0.014495696386183216,0.014701154448854042,0.014200752577562098,0.01468785425270199,0.014906390571218548,0.01491254796721836,0.014472560006028635,0.014887694356774603,0.014590808897017672,0.014742715525609865,0.014779372205769538,0.016590408235843748,0.017205406506704008,0.01654612192599329,0.016574090118135546,0.01662393563084102,0.01663745059816142,0.016627783106679724,0.016636968125578515,0.016643764555557477,0.01663756661959852,0.016608264011434663,0.016609992150717276,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
273,0.0410210299530351,0.17230947314522757,0.0035675524858623355,0.013728380366288307,0.20979685371355736,0.02473178279496383,0.016236380652369833,0.020609544292714842,0.04571558502623217,0.023796582946502456,0.04800580872458769,0.036885554165503875,0.029584704990765983,0.026599319509590012,0.026154077062294827,0.014840182351124347,0.015012791152182344,0.015277062817944867,0.014627216566468784,0.015260054981236261,0.01553785260985409,0.015545629780172859,0.01498281930598358,0.015514221731177273,0.01513554475738724,0.015330123700773154,0.015376816223042038,0.017096955777264444,0.018146373882403307,0.017135640465912733,0.01703846163049686,0.017110577703894368,0.01723202066926512,0.017121689205066144,0.01726056888937867,0.01718204275440508,0.017156046138364935,0.01711369796396613,0.01711873039712053,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
274,0.041183234033755886,0.16737563546549178,-0.0126324945356712,0.016814122986889533,0.21229234742637318,0.02778440052733305,0.019314573132939303,0.023674571703866398,0.04870503265207307,0.02685201602536615,0.050988361809896604,0.039901583913305935,0.03262271337785527,0.029646315167756076,0.029202413088260614,0.018480283054276393,0.01865209830311596,0.01891274626107036,0.018266487156045112,0.018896056788505394,0.01916723202129162,0.019174780770640835,0.01862235545086858,0.019144280991489692,0.018773523323307825,0.01896474010677121,0.019010401794281533,0.02014708953932006,0.021231459469436324,0.020174254693877174,0.020193239482241235,0.020162187018128358,0.020304974826840537,0.02017351332516484,0.020347622385800356,0.02027537707602318,0.020207348590827033,0.020194428390872845,0.020199035948701406,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
275,0.038998201965833985,0.15500202237392727,-0.014735815087075712,0.024703182973811286,0.20102775540136578,0.034598553684676014,0.026958630117056303,0.030891420513571632,0.05346930783075193,0.03375752753396894,0.05552890827279115,0.045528452325224456,0.038962791425658665,0.036278031303273006,0.03587762432908868,0.02699839155801216,0.027145878010852203,0.02736716714863988,0.026812918340070106,0.02735308223221557,0.027580579521642234,0.02758687194219768,0.027120441863718814,0.02756143502358364,0.027249322431838533,0.027410975218532828,0.027449359594524683,0.027707101955132436,0.029373552077004077,0.027778811566032294,0.0277415115359427,0.02774063946084242,0.027951477125575185,0.027758710009955376,0.02799288777049193,0.02790706985048173,0.027813370125893012,0.02780129396789457,0.027808594324486003,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
276,0.039641738226679844,0.14643268908562154,-0.004763426312626165,0.032506075348230364,0.19556819427473185,0.04165715448293122,0.034591876466253,0.03822885755471172,0.05910852336723392,0.040879387071850494,0.06101320861669829,0.05176494835103762,0.04569313111254152,0.043210308279975476,0.042840018372309475,0.035078150031356135,0.035215851659275176,0.03542137522211619,0.03490409824833759,0.035408330975071754,0.03561842674106494,0.03562422021917387,0.035192145564344725,0.035600794521136785,0.035312083410320834,0.035461915072025556,0.03549739709251884,0.03531424174402232,0.03568012352090477,0.03530638013364814,0.03534183185170029,0.03532872020804087,0.03537037678029852,0.03533276784078889,0.03536494608896818,0.03537001772103918,0.035343817804021974,0.0353407737005696,0.03534229121027771,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
277,0.049040464998193395,0.15731399570877738,0.009157646653933028,0.037085624445664545,0.20200389205798286,0.04634087102048885,0.039195168398807816,0.042873549523719676,0.06399089018379905,0.045554250222935216,0.06591725661247268,0.05656372268637384,0.05042278948359401,0.04791170448708625,0.047537199540820176,0.03956563507980135,0.03970824930928203,0.039921656444263,0.039385844782817356,0.0399080934955011,0.040126822180156466,0.04013286178118718,0.03968367537310903,0.04010844345208231,0.03980809400871691,0.039963823440457416,0.0400007479964902,0.039924677854351893,0.040878338379602946,0.03998943335559209,0.0398640634817623,0.03994131074320282,0.040041468840116376,0.039951190889559285,0.04005892091269185,0.04000312153892155,0.039982445410496656,0.03995735371691418,0.039961726095136076,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
278,0.06433313662118902,0.1757954404694399,0.026546142461268425,0.045499945407936754,0.2141839613140662,0.054966526539584545,0.04765765874617776,0.05142003212765204,0.07301956672968732,0.05416194402093627,0.07498991986278769,0.06542280708376207,0.05914165164201755,0.056573228461098087,0.056190172058508556,0.047466387927487336,0.04763774974260608,0.04789596395315816,0.04725179566393253,0.04787949132931509,0.048146140461732885,0.04815353301579716,0.04760815249426799,0.0481236543771202,0.04775829651045541,0.0479472298058492,0.047992187108571484,0.04836591770246561,0.049786375498125056,0.04843938230934487,0.04838806685642361,0.04837778548128188,0.04857996154960318,0.04839393803378531,0.04861540346388727,0.04852674873817105,0.04844424745236975,0.04840819029074978,0.04841520323532234,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
279,0.07354019018729706,0.166347413320101,0.03143349805754274,0.056610441815901746,0.21765501660975112,0.06564829596531971,0.05867043561684026,0.06226241686165722,0.08288374157368888,0.06488015175849467,0.084764860426648,0.07563102755441913,0.0696343360368735,0.06718223281393375,0.06681652445001016,0.057912479516301754,0.058074863544336344,0.0583221488162801,0.057711180600979184,0.05830628288704304,0.058564581083366506,0.05857178615998377,0.05804671637483524,0.05854267968740645,0.05818992784537359,0.05837160388790124,0.05841506897967459,0.05938984882693685,0.06066318061477382,0.05940340778192227,0.05937780044904981,0.059389568644056395,0.05953894725222155,0.05940114171086088,0.059562608551344244,0.059479167620199634,0.059435369318128296,0.059402467338942486,0.05940740188340979,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
280,0.08056387028024409,0.16834587541879953,0.03673027439269753,0.0666672568078808,0.21837690310213054,0.0751812328795515,0.06860784332753712,0.07199161583179148,0.09141762805347531,0.0744576140549523,0.09318970808898838,0.0845853166890891,0.07893622264026977,0.07662625527188507,0.07628174514722724,0.06764413430341096,0.06775365941038203,0.06792310124921176,0.06751042867098983,0.06791213763525893,0.06809212942637846,0.06809719522928781,0.06773457261185255,0.06807674556453,0.06783211610906316,0.06795735431970208,0.06798755628286217,0.06924338437691908,0.06885200315079636,0.0691928722659355,0.06930168866593184,0.06923738134135628,0.069184521856917,0.06923216201145937,0.06917746053397052,0.069215991659061,0.06921591284098683,0.06920984567277065,0.06920782643936414,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
281,0.09164559204798632,0.19912144578091726,0.04691069893986072,0.07656624740068797,0.22249744437579294,0.08475593572641575,0.0784329191685328,0.08168780759454321,0.10037390492064836,0.08405987872670022,0.10207848842627817,0.09380182859019763,0.0883679021622748,0.08614591884561745,0.08581453072304647,0.07788424712282281,0.07797362011472538,0.0781110236508066,0.07777442330201352,0.0781021611208899,0.07824723337526959,0.07825130417507596,0.07795807940244628,0.07823486732156584,0.07803736148445672,0.07813868951536063,0.07816305546273322,0.07908015765246348,0.08004833969923184,0.07908153901628306,0.07904483106470259,0.07909962139539366,0.07917725195874771,0.0791075745718515,0.07918875827239782,0.07915095267431159,0.07913139726876185,0.07909058396867522,0.07909425126917514,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
282,0.10188362123595211,0.22920333110475663,0.064119648831052,0.08304070109340274,0.22675718695925934,0.09110609938319417,0.08487904349242678,0.08808453440984497,0.10648704393433922,0.09042060602718123,0.1081657579884411,0.10001470810325792,0.094663249149571,0.09247498755409438,0.09214862871225118,0.08507205957072153,0.08513102472329968,0.08522036499944131,0.08499861682993055,0.08521464887656775,0.08530744305610621,0.08531002351556677,0.08512082120152024,0.08529959655984277,0.08517266242023412,0.08523816870678373,0.0852537988949428,0.08550718039282497,0.08548921098861445,0.08555590934273347,0.0854144456312663,0.08551566562097326,0.08551214974644902,0.08551748554135713,0.08552746964385696,0.08549590145250596,0.08552420120721028,0.08552078141481684,0.08552165773815701,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
283,0.10999301827510143,0.25102243833697396,0.06904773122222764,0.0877704268491242,0.23890293006161273,0.09625201353417333,0.08970363087128128,0.09307453062196466,0.1124266412241153,0.09553114754440468,0.11419197980476506,0.10562032175498898,0.09999271833401127,0.09769153868426098,0.09734833916601413,0.08947425904096805,0.08947820061717593,0.08948770400441304,0.08947221964219014,0.08948697604108333,0.08950068845887307,0.08950112568472954,0.08947738013625152,0.08949937701605122,0.08948212294181754,0.08949007204285676,0.08949227481906519,0.0903357516748001,0.09117051883936764,0.09039237973227042,0.09038475588889558,0.09035023239509452,0.09046479284592548,0.09035955453802101,0.09047966420338144,0.09045153061495559,0.09038875882207577,0.09038394763069509,0.09038779676002276,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
284,0.11771656197368752,0.2605339577719834,0.0650751209776257,0.09406282845529297,0.2533730577901402,0.1030033507863418,0.09610063746112861,0.09965393540122236,0.12005318184133024,0.10224347899365224,0.12191404226618242,0.11287857484082135,0.10694646379558165,0.1045207681315128,0.1041589982091114,0.09509748854587532,0.09512404909246579,0.09516984858018912,0.09506882918846107,0.0951667268270803,0.09522048615162322,0.09522207292864363,0.09511923721392188,0.09521569110509902,0.09514458871108353,0.09517973428946179,0.09518861387537446,0.09678505666201097,0.09618515991293582,0.09674599484552981,0.09679422814935108,0.09677907998416793,0.09670364662107003,0.09677272580110773,0.09666867966614985,0.0967300820944231,0.09675367200586651,0.09674552580773303,0.09674314727189665,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
285,0.12802374630446134,0.26900419847151635,0.07610106372486046,0.10219643925190765,0.26793810356824566,0.11149789501650173,0.10431651564371372,0.10801326202881313,0.12923603642251652,0.11070734681307974,0.13117202072913095,0.12177178688847934,0.11560019350334386,0.11307657127163727,0.11270019651347674,0.10307291038998415,0.1031718501345104,0.10332562352668326,0.10295271827463026,0.10331565055278884,0.10347973573743036,0.10348436421200723,0.10315457999461931,0.10346568324554954,0.10324295353758976,0.10335680064291045,0.10338431373633725,0.10502804406119168,0.10622339896128716,0.10505994650702402,0.10501680365907383,0.10504541001049528,0.10515897794649495,0.10505580988580354,0.10519297638273854,0.10512799712276687,0.10508747429468543,0.1050567506372829,0.10506129068303824,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
286,0.13324379402719727,0.25866348599535655,0.10122265137479254,0.11150133224069629,0.28423594250826373,0.12119523354816493,0.11371085855857575,0.11756357747944664,0.13968177979637303,0.1203713306606255,0.1416994468450694,0.13190259983266195,0.1254706155605806,0.12284051706087923,0.12244826235875844,0.11241052491248131,0.11250805596558854,0.11266018856570016,0.11229249539927927,0.11265030401149626,0.11281321134430838,0.11281781459783383,0.11249101009330768,0.1127992379538582,0.11257832442796344,0.11269110405785396,0.11271840434388003,0.1144677944938807,0.11515666696882491,0.11450807449795353,0.1144479727806176,0.1144623539712898,0.11455526595252336,0.11446937270411603,0.11457381131104757,0.11451266714695674,0.11449056102756407,0.11449077221923484,0.1144935316703815,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
287,0.13365254205743296,0.2434867500856654,0.10141034081759887,0.12009585695989886,0.29082800735751657,0.12967737981396207,0.1222797689103027,0.1260878244309593,0.14794961714666874,0.12886302818234338,0.14994389399412128,0.1402606188534076,0.133903198621324,0.1313035900546564,0.13091588264215276,0.12129999010320873,0.12136831464540292,0.12147649452521395,0.12121861573969459,0.12146941303399952,0.12158693673821475,0.12159028112613458,0.1213563102591076,0.12157679213050784,0.12141805880939698,0.12149868637279895,0.12151833617041088,0.12305351414737498,0.12418560195480063,0.12304864570058845,0.1230521235148663,0.12307123264314283,0.12318760553439637,0.12308174239680614,0.12320977713370611,0.12315259894902304,0.12311175546603435,0.12308348553922095,0.12308783359263471,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
288,0.14345873128774958,0.2575097551316215,0.09600967290043103,0.13023793441184847,0.28719907852862664,0.1390466256047628,0.1322456952090233,0.13574659852448234,0.15584505091971135,0.13829795838822184,0.15767847230480345,0.14877623601629958,0.14293159602942504,0.1405416680988645,0.14018523260087892,0.1307949867079413,0.13087134619678523,0.1309937623389615,0.13070523864368175,0.13098569881670843,0.13112031107183877,0.1311241648174786,0.1308578714668982,0.13110862876697427,0.1309274258802579,0.1310190733438024,0.13104153619900627,0.13293035175658918,0.13451660528151038,0.13301420559079086,0.1329218734530977,0.13293829837803237,0.1331318881549869,0.13295377797058267,0.13318910091884995,0.1330661308328567,0.1330010270177055,0.132996411351782,0.13300262562319545,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
289,0.15881490358458725,0.27133132313135333,0.10639364244462342,0.1393905334817954,0.2873069608612665,0.147691633339831,0.1412825992272496,0.14458176676286832,0.16352206750345694,0.14698610726463573,0.1652498399575248,0.15686058543919829,0.15135273653148082,0.14910052562175455,0.1487646293351295,0.13932973288308984,0.13941028220461682,0.13954083965996608,0.13923616344319756,0.1395321926248128,0.13967730203864195,0.1396814784700709,0.13939601346925354,0.139664648639789,0.13946989372466803,0.139568021808846,0.13959219394118466,0.1419509280924334,0.14321038544235812,0.14197322340715235,0.14191404423494414,0.14195500759594626,0.14208521001972949,0.14196573535812188,0.1421003663510132,0.14202888016431434,0.14199786792100755,0.14196627758037286,0.14197090670789192,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
290,0.17097425537771216,0.273566605128965,0.12285622154807224,0.14679669947827031,0.294868160632752,0.1551064998631543,0.14869074833067406,0.1519933737810525,0.1709535261796055,0.15440023431383337,0.1726831095419724,0.16428506210036795,0.15877144032060725,0.15651686882953353,0.15618062048418008,0.14743947607115407,0.14751477033325724,0.14763438387916467,0.14735010497128181,0.14762654047815865,0.1477569261330967,0.14776064294696564,0.14750152618287438,0.1477456539020298,0.14756971576185937,0.14765897474462508,0.14768076277663392,0.14936369358174117,0.1501571280921097,0.14934422431818772,0.14937415789398298,0.14938377639547018,0.14944815766582611,0.14939012624067075,0.14945497656531678,0.14943580288749317,0.1494075567085201,0.1493921112481095,0.1493946474471959,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
291,0.177690252787135,0.2665193271377732,0.1413942443464215,0.1595808346549617,0.2955769654637784,0.16721296505555805,0.16132042250991677,0.1643537165644247,0.18176765538588727,0.16656429595158395,0.1833561900255759,0.17564300917693457,0.17057902707704575,0.16850831745462902,0.16819949039502954,0.16068892100625726,0.16074426243723677,0.16083156892965514,0.16062272388243698,0.16082586334465745,0.16092042048217156,0.16092310771850307,0.16073455215146,0.16091226816586077,0.16078444963142285,0.16084944165768356,0.16086525834312018,0.1619013147612344,0.1631751990684599,0.16189257899832768,0.16197060089806428,0.16193937061526748,0.16208072771264712,0.16195234527524793,0.16207581191342577,0.16207737974732908,0.16199189306083825,0.1619197078676027,0.16192584588123013,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
292,0.18000100161687368,0.25849558732947214,0.12705787663753765,0.17223170870752247,0.3002770983323494,0.17941764190282547,0.1738695950455351,0.17672555364337308,0.19312142143781563,0.1788068959377604,0.19461708558400678,0.1873548403926384,0.18258691385548595,0.18063726412041392,0.1803464920158112,0.1734306729057033,0.17349976354670926,0.17360665417887117,0.17334623944983615,0.1735997351641863,0.1737134216757255,0.1737166249554526,0.17348772506436935,0.17370369534915878,0.17354924885689754,0.17362827488748836,0.1736473441689138,0.17441184814466948,0.1752593870130809,0.17441900903904917,0.1744498437551781,0.17442656978624613,0.17451289326863906,0.17443356285393996,0.17455698066781128,0.1744986669480649,0.17445375541180697,0.1744550588593183,0.1744577102710663,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
293,0.1822825919215634,0.26451778748038196,0.10833589849241468,0.1776713358789226,0.3201954034084736,0.1856698154102124,0.17949442551712522,0.18267332041722667,0.20092314398047686,0.18499000960522885,0.20258792971308198,0.19450450923926854,0.18919745143931088,0.1870273458906883,0.18670369485418065,0.179161786791648,0.17930027184640604,0.17950947091387473,0.17898860472213507,0.17949610185926745,0.1797129925796255,0.17971902158511147,0.17927633650042374,0.17969465974512153,0.1793978441892931,0.17955110108175112,0.17958763860105523,0.18009630982984776,0.18120298046950226,0.18015694223519085,0.18009389615141372,0.18010419688000776,0.1802554634822971,0.18011617953252623,0.1802850734748824,0.18020661148127834,0.18015312547648651,0.18014199214512375,0.18014694611820295,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
294,0.18826060945409293,0.2737179836099354,0.11629386057413414,0.18064731411012627,0.3280086197748301,0.18891726042511542,0.18253227904331995,0.18581906499582365,0.20468828389370153,0.18821438214808303,0.20640957211863795,0.19805180198265046,0.1925646237102674,0.19032086521657343,0.1899862295290983,0.1829052091599428,0.18308708736903914,0.18335759748333974,0.1826744867021896,0.1833404594718143,0.18361603978929308,0.1836236262550492,0.1830558145766482,0.18359294673091126,0.1832138802461709,0.18341083540038336,0.18345740123942728,0.1831697686152095,0.18406797760304902,0.18319429492840217,0.18314873603164378,0.18318773083226095,0.18328452472457882,0.1831967808397297,0.18330197899195877,0.18325557892015168,0.18322431486092414,0.18319634649684255,0.18320031326938357,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
295,0.19738816130440326,0.2810828661856359,0.139594588165176,0.18422791865514573,0.3206828540098032,0.1918857972597639,0.18597337528600638,0.18901690263974721,0.20648959014946114,0.1912349397675476,0.20808348396304377,0.2003442814738219,0.19526321522607046,0.1931855197358777,0.19287565079914554,0.18726612989873587,0.1874660117832287,0.18775954612386855,0.18700960495611785,0.18774108173151458,0.18803582846803124,0.18804387738161754,0.18743178859495138,0.18801130622199033,0.1876041525497758,0.18781679052994651,0.1878667196566041,0.1866002910330242,0.18837030071016586,0.186620343271615,0.18660668872298442,0.1866226944164735,0.18681477738169017,0.18663887790588524,0.1868527863756159,0.18675354334219918,0.1866852608564345,0.1866766010849404,0.18668284644478683,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
296,0.20470283698869676,0.2953188288023987,0.15086931411737092,0.18972620934096565,0.32245089812941,0.19717474575290234,0.19142395070534057,0.19438427764254124,0.21137931711104488,0.19654168064700847,0.2129296389064402,0.2054020017478208,0.20045983578882853,0.1984389379252499,0.19813753982567886,0.19237850672459447,0.19258746173100763,0.1928957121815509,0.1921113996142154,0.19287627132937452,0.19318746193425287,0.19319598623870446,0.1925516320139476,0.19316150019994557,0.19273231604445978,0.19295602853009994,0.19300869281907662,0.19198278570789534,0.1923479458846363,0.19204128221316813,0.19199274525686888,0.19198315831793028,0.19202982737075008,0.19198686133635912,0.1920429380889565,0.19202066655780514,0.19199904618219685,0.1920164173723611,0.19201773942807568,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
297,0.2117848244631494,0.31397164670712735,0.1538412973020339,0.19590776613821276,0.33533226978012953,0.20373229751645802,0.19769120785656272,0.200800969255174,0.21865390199813783,0.20306727589186066,0.22028248254921207,0.21237485749454071,0.20718321574319484,0.20506030489584243,0.20474369250959462,0.19772719065045846,0.19791918681046453,0.1982059116868424,0.19748448618581985,0.198187703336881,0.19848123732852901,0.19848934102539095,0.19788613064487265,0.19845657759692711,0.19805340124742232,0.19826251282314947,0.19831206841849525,0.1983500031799762,0.19976224640058976,0.1983615755048762,0.19834604570374195,0.19834720419249674,0.19852294011912502,0.19836064369283432,0.19853636167443642,0.19845336000915784,0.19839989446254228,0.1983656323742921,0.19837125655622279,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
298,0.2155535651126348,0.31635609260502007,0.14934967413949102,0.1992562699379268,0.3426614259787051,0.20730419633488967,0.20109062997672214,0.2042891769105006,0.2226518214881396,0.20662018794787895,0.22432689898134406,0.21619350653413447,0.21085364032688805,0.20867011911380837,0.2083444672558615,0.20105957027426777,0.2011925649668535,0.20139240071391337,0.20089239036856385,0.20137966657475345,0.20158567682775716,0.20159138623719164,0.20116962036471941,0.2015683102696422,0.20128592446655807,0.2014320230228179,0.2014667604120826,0.20173231272519895,0.2010860595927438,0.20168231410892715,0.20171777153036824,0.20171050625192266,0.201652329184213,0.20170460426912942,0.2016236376023231,0.20165350346553698,0.20168633285496823,0.2016713466602307,0.2016691772578223,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
299,0.21661074573360992,0.30277645838929057,0.1632298851076758,0.20263860007525442,0.3487229196947297,0.21083688167479203,0.20450723050391467,0.20776553421831612,0.2264712384872467,0.21014009431658812,0.2281776105777668,0.21989226621043506,0.21445263807375356,0.21222832327508107,0.21189658743367618,0.20483205901925827,0.20491496430827044,0.20503957088794594,0.20472785120646916,0.20503162885319282,0.2051601512371288,0.20516371440504305,0.20490066034250545,0.20514931345463772,0.20497317152692926,0.2050642843479707,0.20508595331971463,0.20510353558969546,0.2061333848091119,0.20514144558601913,0.20517259645589525,0.20513109811029304,0.20527314756200118,0.20514326554110646,0.20529772340700503,0.20526500119040847,0.2051812099247648,0.20514353727122767,0.2051489717291323,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
300,0.2238323033801808,0.288362097563994,0.1805412224736604,0.20810089612273613,0.36790865941458695,0.21706934016020407,0.2101450693098458,0.21370946438031171,0.234172418705617,0.2163070952492194,0.236039090692316,0.22697540504217245,0.22102476771212326,0.2185914964769987,0.2182285967287112,0.20974388812429104,0.20986832705434968,0.21005743522203382,0.2095891213703186,0.21004530980772945,0.21024269992262268,0.210248207391161,0.2098467766434243,0.21022595977850875,0.20995636091477446,0.2100952278836299,0.21012844106486217,0.2107778022970814,0.21255070489322955,0.21092121206049333,0.21082755922515323,0.21080715164112734,0.21107301661785355,0.21082903720807974,0.2111219260251866,0.2110238820391397,0.21089919631324036,0.21086093113848745,0.2108704951018844,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
301,0.2299948203474497,0.29180770151489516,0.17633702651967884,0.2134555175286681,0.3873554396450282,0.22321481637306997,0.21567994987605987,0.21955866022390422,0.24182607758924496,0.2223853552259807,0.24385735633576566,0.23399441728837642,0.22751904120574884,0.22487119938905706,0.22447629843641695,0.2142513841418596,0.21443309969709895,0.2147109463037905,0.21402672377987517,0.21469307261887574,0.21498498250688228,0.21499315531615545,0.21440156441753608,0.21496015011525052,0.21456219746978042,0.21476670492023553,0.214815768411794,0.21641091331099618,0.21690970419868097,0.2164469540146803,0.21645200785990062,0.216412981237473,0.21648971255310503,0.21641834879582694,0.21651043162779668,0.21647734082386433,0.2164352374759326,0.2164396474576077,0.21644177703342216,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
302,0.22690209497643818,0.29850323844410337,0.17489150400209744,0.21829300837304275,0.39089754253027637,0.22797960978285867,0.22050087082871958,0.2243506884972551,0.2464522349180614,0.22715632732733768,0.248468382582303,0.2386789129898054,0.23225177226062804,0.2296236543309011,0.22923169501235072,0.219465598532574,0.21964776841039643,0.21992456181797945,0.21923899751517187,0.21990681582144084,0.22019567651832925,0.22020373536370225,0.2196162218992916,0.2201711811291625,0.21977662873176085,0.21997987134062558,0.22002847701893774,0.2212631976724028,0.22252848359122684,0.22126627808699892,0.2212839884555696,0.2212768373397966,0.22141277163100623,0.22128796741834758,0.22142468795685796,0.22137726053783938,0.2213211039710698,0.22128202666504093,0.2212868999824599,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
303,0.21766189451247964,0.2748814679175876,0.18346310891798784,0.22099487814506355,0.3701606494474193,0.2293660914370472,0.22290292481219537,0.2262299580486306,0.24533023391873718,0.22865460628935336,0.2470725996269409,0.23861248709550734,0.23305811734028878,0.23078688362110875,0.23044815025957693,0.22303357804773388,0.22315620947592577,0.22333954614935966,0.22287869225515441,0.2233278956546686,0.22351585390892803,0.22352104747425453,0.22313508869709103,0.22350005134535117,0.2232419966967289,0.22337576918613647,0.22340749239583385,0.22351110570032132,0.2253395175626743,0.22358236130461492,0.223594781757906,0.22354376965427886,0.22377509911003754,0.22356303897826793,0.22382961540146573,0.223742429492067,0.22362227026856688,0.2235864268421652,0.22359461930915275,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
304,0.21580344541017316,0.26918130493259573,0.1752672164071437,0.2194850387180099,0.34820607533003717,0.22670888935905503,0.22113156756140984,0.22400259597025668,0.24048497854442152,0.22609492071902718,0.24198853474340112,0.2346879694368124,0.2298948843585406,0.2279349470608046,0.2276426406620191,0.22195463718875724,0.2219993154034568,0.22206397008633222,0.22189660672695916,0.22205993904170368,0.22212365963231678,0.2221253801485626,0.2219917013861446,0.2221184111509527,0.22202989167465415,0.22207643507065566,0.2220872665312098,0.22168628050243414,0.22177584146199744,0.2217028255344211,0.22166872256361095,0.22168655600527754,0.22171584000451625,0.22168918255176395,0.22173827967849508,0.2216995185000113,0.22169667382845676,0.22170261895373228,0.22170352387771544,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
305,0.22673314425032942,0.29284925717114996,0.17314485127678036,0.21805414943352713,0.3512219693925831,0.22552755445649386,0.21975755908859504,0.22272776974187786,0.23977955096508452,0.22489237572061896,0.24133504885784568,0.23378227899259507,0.22882361250301758,0.22679596741822375,0.22649356303343254,0.22060705427447666,0.22065847485570816,0.22073352193248835,0.22054090974003668,0.2207288240346476,0.220803316724497,0.2208053338960319,0.22064968413253858,0.2207971648347265,0.22069388130808304,0.22074806286029708,0.2207607142791804,0.22030826010142027,0.22107148249048214,0.22038640991895966,0.22029208773731573,0.22033427557006866,0.22042179680348964,0.2203432945169574,0.22043843817504982,0.22040756177077808,0.2203720218342514,0.220371053082467,0.2203747690786794,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
306,0.23659658027148175,0.31574583590334376,0.18404917351157632,0.2213670993432225,0.3579715455949677,0.2290333685296616,0.22311446843540989,0.22616133052016493,0.24365316249817764,0.22838179790612995,0.245248802708791,0.23750112053282202,0.23241448706413503,0.23033451508525532,0.2300243066314321,0.2237801895698138,0.22387332930848788,0.2240111788575329,0.2236617786085271,0.22400247740254595,0.22414171533811053,0.22414552541273228,0.22385733475519728,0.22413010918122406,0.22393806618856468,0.2240381766425319,0.22406174816015162,0.2236583309090667,0.22492574680658103,0.223759840619953,0.22366749357747082,0.22368838863343177,0.22385348957381565,0.2237031363103836,0.22389261409468594,0.22382428408813393,0.22375032666776645,0.2237285098955107,0.22373489076400027,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
307,0.23973878096443793,0.34202845857506314,0.18898238174491175,0.22440476754379396,0.3588221687397185,0.23194829931881755,0.2261241611561297,0.22912224280334356,0.2463340295434856,0.23130716037851298,0.24790412346238416,0.2402804821244842,0.23527528595072947,0.23322861444308238,0.23292337244447953,0.22651985426462654,0.22658937546176078,0.22669316375288137,0.2264322003302156,0.22668658125296004,0.2267924105911012,0.22679532141130546,0.22657740170288404,0.2267835486277331,0.22663798509947589,0.22671361357590772,0.2267315008121491,0.2267460460615008,0.2279734351689632,0.22676651941773887,0.22669064910209963,0.2267688656057945,0.22687061426525512,0.22677931823686012,0.2269112495365824,0.2268284072021139,0.22680939673636377,0.22679467746637916,0.2267988390411778,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
308,0.23790353671139172,0.34301198751817524,0.18781057728996553,0.22353231079938635,0.3529131222674259,0.2307931881389572,0.22518727912058395,0.2280730233241828,0.2446398882943556,0.23017607253024627,0.24615115114798,0.23881316593279867,0.23399551333160595,0.23202553014407262,0.2317317254943621,0.22538112464790916,0.22541691487321627,0.2254719633937789,0.22533732110892046,0.2254684165114419,0.22552632361806443,0.22552794258845857,0.22541068709339412,0.22552140323187292,0.22544246196643877,0.22548302945229207,0.22549276668533086,0.22578106193291947,0.22563561918979266,0.22572310211616925,0.2257824976234125,0.22577935357553194,0.22573250642288087,0.22577589396586997,0.22571916266028133,0.22574531258353292,0.225763909042808,0.2257490187252588,0.2257476983845558,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
309,0.23413199034661156,0.3362308677919073,0.18011017240187543,0.22064422598403924,0.34705972999674134,0.22773868966873329,0.22226126371997065,0.2250808689134332,0.24126803423842516,0.22713571786925152,0.24274466012420265,0.2355748558163664,0.2308676200614853,0.22894278735466544,0.2286557164787527,0.22206263155188036,0.22213205274559347,0.22223928297586676,0.2219778231715784,0.2222323526023201,0.22234595841341306,0.22234915002841416,0.22211995971527476,0.2223362640049012,0.22218173400437316,0.2222609271142089,0.22228000078005553,0.22279461433128459,0.2235225195626571,0.22285243161992307,0.22278466494482063,0.2228216135712025,0.22288266738624996,0.22282892582003827,0.22287684453548184,0.22287864419170847,0.22285137114425274,0.22285611978261408,0.2228589667774052,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
310,0.23066023360119536,0.3362690790940664,0.1921278182054943,0.21583897135126984,0.3561104795991193,0.22371103679952087,0.2176332474876051,0.2207619007033588,0.2387232901082989,0.22304197516499438,0.2403617642949383,0.23240610037573212,0.22718291937295712,0.22504711183084358,0.22472857602265456,0.21653592298507432,0.21664713710820604,0.21681989058818452,0.21640070029813616,0.21680868885887633,0.21699297351657534,0.21699817149713527,0.21662772906208266,0.21697719192829082,0.2167270271845933,0.2168549077514151,0.2168858083180893,0.21826214997266932,0.21983750530511412,0.21827388036334097,0.21821372491701074,0.2182990398842777,0.21844695649757226,0.2183139287020495,0.21847055877641408,0.2184057964761738,0.21835960061801077,0.2182737685653659,0.21828087279233213,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
311,0.22864030718835524,0.33188417014416405,0.18898688742576686,0.2138754909553038,0.36107671628484495,0.22213645352946693,0.21575840822872064,0.21904162370663802,0.23789034474809553,0.2214343387974483,0.23960976311720572,0.23126107212610328,0.22577985464059694,0.2235385335683826,0.22320426139962607,0.21440238468640385,0.21452240549249763,0.2147084432480233,0.21425604864050332,0.21469639071444696,0.21489456096291792,0.21490014822278272,0.2145014779530084,0.2148775970030399,0.2146084868054403,0.2147461130071896,0.2147793464724352,0.21636469837916164,0.2176460666858327,0.21644803205303587,0.2163579778044243,0.21640567774258293,0.21652682263866618,0.2164182806010826,0.2165236892328137,0.21651488763936805,0.2164584447491282,0.21643536605348138,0.21644086021643458,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
312,0.2333799334603094,0.3491858176290721,0.19583464534916442,0.2161259272163136,0.3613209206676882,0.22427429965120632,0.21798318187279622,0.22122164981861975,0.23981347826335203,0.22358175416668788,0.24150946237139345,0.23327455718587664,0.22786804419570292,0.22565727049002182,0.22532755417655415,0.21715410588913048,0.21730967024219583,0.21754580869690548,0.2169604136750132,0.21753067701419065,0.2177768593733897,0.21778372389382647,0.21728274001736259,0.21775599303442955,0.21741963674848722,0.2175929635387956,0.21763439485529432,0.21861381635390362,0.21982868337561273,0.21862813940149686,0.2186353651286459,0.2186403371776904,0.21876920688235543,0.21865232060882606,0.21875440449442116,0.21875385806298356,0.21869022111821398,0.21860765996645085,0.21861367823444003,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
313,0.24194942764414926,0.3565727820396522,0.2012942801094102,0.21656939029103373,0.3654144251310507,0.22492260378780088,0.21847333427339644,0.22179321371804003,0.24085242014668704,0.22421264847652517,0.24259103941756488,0.23414911783262413,0.22860669109147816,0.22634034098240435,0.22600233596584807,0.2181062974306575,0.21826399561264326,0.2185013703928239,0.21790838824817862,0.2184862292352139,0.21873142829585296,0.21873823134697068,0.21823677303362005,0.2187107376707874,0.21837483029840424,0.21854849509505517,0.2185898260481293,0.21911392915592484,0.22072404468720128,0.21919430889087063,0.21910969095809732,0.21913262040934622,0.21934020216767514,0.2191499708216807,0.21938835663460743,0.21927828551615697,0.21920301753387128,0.21918278272571165,0.21918996188969225,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
314,0.2423666746497201,0.3393330632032387,0.18571231145169048,0.21466051584977253,0.36702738131987267,0.2232113751946807,0.21660950915636867,0.2200079404528016,0.23951810782252153,0.22248462159138319,0.24129786466045905,0.23265619830037979,0.22698263189251305,0.22466265754772852,0.22431665497571662,0.21656843368115153,0.21666903177300978,0.21682033125753877,0.2164421184689369,0.21681068577778922,0.21696678329758243,0.21697111087191479,0.2166516702248278,0.21695362034684407,0.2167396974373378,0.21685034635195047,0.21687666468909253,0.21721286582851748,0.21782564055620834,0.21726284155432615,0.21727919787243688,0.21724362219091867,0.21734091025085667,0.21725247567032036,0.21736146740661388,0.21735067499834307,0.21728087724312287,0.21726549905712172,0.21726937301786517,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
315,0.23215509653248886,0.3329689734601583,0.17339482314088073,0.21341498026801092,0.3674678916222478,0.22206046084936598,0.21538554054806064,0.21882157786258807,0.23854763887356026,0.2213256652093839,0.2403470899651146,0.2316097975254836,0.22587344913899673,0.22352780265622305,0.22317797132386588,0.21619674267649572,0.2162820707635769,0.21640737635176738,0.21608726217132962,0.21639949502977993,0.2165252758403311,0.2165287095779849,0.21626746060254498,0.21651481401530467,0.21634104376161578,0.21643180927191427,0.21645311818012772,0.21601532400218337,0.2166352331909038,0.21607266265039574,0.21607394192368906,0.2160253324226682,0.21615612015970068,0.2160352162116057,0.21616268939962896,0.2161426413039319,0.21606825974195934,0.21602366068823908,0.21602849379620603,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
316,0.22683066084304035,0.33800069037659386,0.1725452732030552,0.21323495620525035,0.36980731478034334,0.2220218286748351,0.21523774387118624,0.2187299756099978,0.23877864506215843,0.22127501587258863,0.2406075251467245,0.23172733928845363,0.22589717620626804,0.22351316801737545,0.22315761539374032,0.2173138731254724,0.21741756419552272,0.21756537036769497,0.2171773509056845,0.2175562346508486,0.2176993597285934,0.21770318524526905,0.2173999816642647,0.21768767691820312,0.21748780089418537,0.2175935517952362,0.21761795530290157,0.21587705565499815,0.21609972188115834,0.21587304778063277,0.21593092328317454,0.2158943963332934,0.21594395228035182,0.21589852888465058,0.21595919083491824,0.21595404380878377,0.2159116169318707,0.21588868492454466,0.2158906961457502,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
317,0.22620685624669956,0.34450171384209727,0.1700770629510326,0.2108144748937916,0.377697004613881,0.22017995625587272,0.21294914460960404,0.21667133716163195,0.23804019630220494,0.2193839663966124,0.23998950675422,0.23052456738753058,0.2243104924851003,0.22176949916382388,0.22139053366939795,0.2145782911637561,0.21468356845523928,0.21483555923117953,0.2144411837860499,0.21482609362526656,0.21497559034858307,0.21497962357556433,0.214665642866151,0.21496328597119863,0.2147554948455516,0.21486482142961622,0.21489023979902144,0.21364739872084051,0.21480169289646653,0.21376024711099983,0.21361179804483807,0.2136504890833634,0.21380461154400152,0.21366307338455778,0.21382339505173842,0.2137479824329662,0.21370334091101711,0.21370079529004618,0.21370601524186933,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
318,0.2207868257985962,0.3379400646702522,0.17773258522119034,0.20706148650630704,0.37462694642284944,0.21646529404930842,0.2092048918903217,0.2129423167000045,0.23439862321565816,0.2156660467759145,0.2363559107936922,0.2268522382359854,0.22061273359324013,0.2180613418134133,0.21768082548571566,0.20908456313907633,0.20919937161506336,0.2093720161051392,0.20894042296806967,0.2093610119432807,0.20953904178510357,0.20954397539425348,0.2091795577972782,0.20952403472998937,0.20928001401936255,0.2094062566934082,0.20943627669456805,0.2099363393380138,0.21018364387775473,0.20992885516697174,0.20995040394079684,0.20994682678871932,0.20998698787822176,0.20995033677810504,0.21000175182777536,0.20998026377610485,0.20996018358818055,0.20995501241084757,0.2099563926343904,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
319,0.21739825894853518,0.3098284201448694,0.17235518523338822,0.20365292793693773,0.3590825468818044,0.21237566962706617,0.205641098304791,0.20910784207342573,0.22901018678905696,0.2116343074202712,0.23082571883588135,0.2220103448026118,0.2162227330268339,0.2138561244649318,0.21350316683365267,0.20494268147410935,0.2051119978697076,0.20536745518301414,0.20473066548711416,0.2053511400030455,0.2056156852157873,0.20562303502015003,0.20508274662925588,0.20559333498236468,0.20523118892213071,0.20541825144011142,0.20546282428904145,0.20634933439838696,0.20653812368555013,0.20628039385768293,0.20635719907713143,0.2063562700228413,0.2063414342096853,0.20635572029141247,0.20632188280217176,0.20634843335662426,0.20635213883999245,0.2063227189287871,0.20632270685481208,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
320,0.21387032678175957,0.2829428089801707,0.16640195099578903,0.19680082858419645,0.34374709146811344,0.20504748261428052,0.19868048451796164,0.20195801324533813,0.22077408703129311,0.2043465839923098,0.22249052725187596,0.21415629675638478,0.20868457310907154,0.20644713415604965,0.20611344096922385,0.19801822612464284,0.19821291295911872,0.19850604025593965,0.1977738974616796,0.19848733854567777,0.198790302518749,0.19879871191569104,0.1981793035906217,0.19876472775753387,0.19834976342297608,0.19856425147268014,0.1986153123438969,0.19926380449126072,0.19873470003518645,0.19928195348939423,0.19930964259856546,0.19926950774712704,0.19923153928326082,0.199266086252025,0.19923812533934343,0.199263180120525,0.19925648878447713,0.1992913422278231,0.19928960259224993,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
321,0.21265496655419466,0.2799409073077681,0.15892383945430028,0.19082711133384,0.32939897544839847,0.19860379240914794,0.1925996465553828,0.19569039045405792,0.21343414499851077,0.1979428376717108,0.21505276609400104,0.20719349949507473,0.2020336068183424,0.19992367846441278,0.1996090022961777,0.19205182407299606,0.19218410999716992,0.19238476115086212,0.191887001005579,0.19237190890191674,0.19258091499466828,0.1925867401084353,0.19216121532605507,0.1925632072502279,0.19227757309093255,0.1924248078681947,0.19245998792456198,0.1931881023770175,0.1935681480144829,0.19320218019930194,0.1932009594210769,0.19319411384638704,0.19326087997747182,0.1931995763934042,0.19324885455749077,0.19324937700563824,0.193217480014974,0.19317705305049046,0.19317989953375964,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
322,0.21414065622520348,0.27968044007554155,0.15997015523465896,0.18961137910676434,0.3251542932668373,0.19721807489725554,0.19134516966312623,0.19436835505235187,0.211724260700759,0.19657156752858745,0.2133075014372937,0.20562002530506293,0.2005729192808607,0.19850911044356198,0.19820131257180898,0.1915746477292455,0.19167948420590664,0.19183660911294195,0.1914425694778021,0.19182661127748218,0.19198810280352382,0.19199257066704323,0.19166141255245694,0.19197451010464348,0.19175295071393123,0.19186770445364132,0.19189494991337827,0.1918541513373167,0.19283989743133126,0.19194750382710746,0.19194653910919532,0.19187281238516757,0.19203830035418448,0.19188560986713346,0.19206192463069488,0.19202791383304837,0.19192731849784414,0.1919123984643547,0.1919179654333794,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
323,0.2099142359653439,0.26065176538770574,0.1665225569178108,0.1877628461145779,0.31672915995083073,0.19500046176311592,0.18941251240959375,0.19228901154721445,0.20880280121032777,0.194385323209236,0.21030922242733907,0.20299474593388603,0.19819252765847398,0.1962288557110436,0.1959359923240299,0.18962085776395676,0.18976137479316577,0.18997125233057346,0.18944321319584054,0.18995792193350342,0.19017287695278312,0.1901788133545611,0.18973718149238303,0.19015481312852328,0.18985960946441274,0.1900126928212921,0.19004897845620392,0.18993760227408815,0.1913140485053474,0.18998708700006484,0.19000511591144023,0.189965654559396,0.19013248229308996,0.1899795164766378,0.19018532208917763,0.19010867826293068,0.19002091203806973,0.1900241712890736,0.19002955095272486,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
324,0.20415688299444215,0.23927972834876043,0.18159082074527969,0.1826303631768425,0.3018252981782329,0.18931960706643586,0.18415503935746172,0.18681359504957512,0.20207618593063753,0.18875107565877183,0.20346847026989812,0.1967081890439548,0.19226981999878692,0.19045492940312952,0.19018425536941472,0.1837899417510328,0.18393496020645728,0.18415342571910745,0.18360810534012745,0.1841394851635767,0.18436531823264843,0.18437158606477563,0.18390991916240262,0.1843462560264734,0.184036941736447,0.18419681803729868,0.18423488063647508,0.18464281900265403,0.18595451136814148,0.1846754944446956,0.18474258416356165,0.184664678034911,0.1848599773904461,0.18468009038777247,0.18489778161975715,0.1848364927873093,0.18472725240258692,0.18468348158434483,0.18469022063236526,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
325,0.19199335607863344,0.22366180227794483,0.16725404671118596,0.17460812183320829,0.2931464707232271,0.1812605179772709,0.17612439932470098,0.17876831034467516,0.19394682713990555,0.18069511832873864,0.19533144207139952,0.1886083999006381,0.18419447964158825,0.18238958638313946,0.18212040335918311,0.17615731307648028,0.1763028450343179,0.1765200441202429,0.1759732915722085,0.176506257318369,0.17672837889368267,0.17673450662592044,0.17627779276900252,0.17670973046193467,0.1764045395882069,0.17656289434462083,0.17660040232602425,0.17663145598183624,0.17632475257609068,0.17665526715161597,0.17662839548153833,0.17661459288618261,0.17661669492183102,0.17661348815498606,0.17662819441859473,0.1766056103247005,0.17661065518054267,0.17662876672879294,0.17662813463533655,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
326,0.1760105810822176,0.22139568782606442,0.15227700873203345,0.16523139484406135,0.277528911363476,0.17153355421169927,0.16666784303355742,0.1691725568601089,0.18355195185348827,0.17099792184491108,0.18486366928163245,0.1784945832744342,0.1743130480341727,0.1726031791824099,0.17234816816392903,0.16629710758348723,0.16641554233161315,0.16659373608781247,0.16614844723829053,0.16658237362648304,0.16676629949864122,0.16677139985153502,0.16639509990091533,0.16675078645820154,0.1664987590041944,0.16662909628613853,0.16666010409381807,0.1671286943749624,0.1681144075176922,0.16720328860314532,0.1670994125583764,0.1671449056165275,0.16724332492517036,0.16715441962867758,0.16729893203181873,0.16721390669309866,0.1671839328247626,0.1671844024109705,0.1671882176396212,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
327,0.16695451843179,0.23154564123542826,0.12058560352962681,0.15438032598763238,0.25786117150552534,0.1601876919932638,0.1557039961612822,0.15801206060104295,0.17126250458297554,0.15969411304405873,0.17247123682169294,0.1666021987019843,0.16274896297926628,0.16117333886940866,0.16093834920421676,0.15455369148788883,0.15457280777165922,0.15460685847707362,0.15453376716702608,0.1546044998668252,0.1546457828743956,0.15464702158650978,0.15456930587019466,0.15464204630847356,0.15458792578032138,0.15461436064533207,0.1546211409051377,0.1561606903198736,0.15626391802426678,0.15614952956354153,0.15617934750878817,0.15615965815265137,0.15619619482528427,0.15616189118826762,0.15620836864773543,0.15618782602680434,0.15616897345527236,0.15614661534355143,0.15614783863461837,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
328,0.16390537920782408,0.2438213162901392,0.11222654552425064,0.14129688688959077,0.24772910551842586,0.14726988455186976,0.14265830940802202,0.14503220206257691,0.15866056143436358,0.14676222825693447,0.15990376787755645,0.15386733915326864,0.14990420544657843,0.14828364302366867,0.14804195122751015,0.1418318862121601,0.14180291442114254,0.1417645934029796,0.14187234870016743,0.14176685141865378,0.14173335082637226,0.14173251379883764,0.14180771262636466,0.14173592700257878,0.1417842411753027,0.14175772619387178,0.14175190252323805,0.1430788705316498,0.14505142652709407,0.14318342877879275,0.14313765364290582,0.14310975012849733,0.14337640729260417,0.14313160297253577,0.14344131082071127,0.14332186646821846,0.14319900033492233,0.14317780739074587,0.1431868575899146,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
329,0.16445665653966654,0.25721575793896745,0.12054933626257806,0.1304463082973446,0.24632381779587278,0.13694937759592918,0.13192854979191668,0.13451311273883756,0.1493509162056697,0.1363966695165881,0.15070445057980594,0.14413232105129173,0.13981748039817662,0.13805310171686247,0.13778996106485047,0.13103882967538175,0.13099885661754673,0.1309441170284762,0.13109335018990717,0.13094742138456134,0.13089691269735582,0.13089560069465211,0.13100554543626008,0.13090093207054457,0.1309725084730288,0.1309339914929569,0.13092530680589076,0.13242546941247305,0.1334316900197659,0.1324756516823283,0.13241049099083296,0.13244329160926563,0.13253817855239117,0.1324520952570353,0.13258448958194186,0.13250730950929301,0.13247751759227797,0.1325049526715613,0.13250792979393783,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
330,0.15914050142681793,0.2298831750223423,0.12008213964655633,0.12452552927848087,0.23683068587747558,0.13082811740893197,0.12596207519568114,0.12846695942860983,0.1428473327136333,0.1302924486007866,0.1441591393835154,0.1377896200601989,0.13360780033223907,0.13189781515079682,0.13164278678282743,0.12481120216837151,0.12473859987625291,0.12463599348833168,0.12490766817008755,0.12464230785279279,0.12454375140279647,0.12454112712194584,0.12475087279479062,0.1245517686986129,0.12468971991376172,0.12461653650131696,0.1245997130543479,0.12646632115028075,0.12734007763503816,0.12643915610241302,0.12648159211988033,0.12647206296036334,0.12657062962696658,0.12647962959319933,0.12658449560968793,0.12653900529470596,0.12650140719591513,0.1264638131429974,0.12646720292764863,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
331,0.14546679753315228,0.17896022737407874,0.1025208264778673,0.12022986130462988,0.22684378408652073,0.12621305624077397,0.12159360808284685,0.1239715535154026,0.1376231796153388,0.1257045332603716,0.13886850849642446,0.13282177420693322,0.1288518745240856,0.12722854543027184,0.12698644101090875,0.12000654280241088,0.11996128112014913,0.11990124240042704,0.12006972819004808,0.11990478995622918,0.11985192298774854,0.11985059348841218,0.11996878150115792,0.11985601145923576,0.11993206282766693,0.11989044227981989,0.11988126841835553,0.12206328084666872,0.12178295268739085,0.12207034172314818,0.12200540005311737,0.12205912486068671,0.12199839374651396,0.12205480878076228,0.122015223532091,0.12199467356768118,0.12204023933980049,0.12209245152274463,0.12208988036727003,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
332,0.13226731456450777,0.16080410802769649,0.07921822766112722,0.1156904854002088,0.2305436153153124,0.1221360663091318,0.11715962359344731,0.11972133850431392,0.13442797292030895,0.12158824427605218,0.13576954178893572,0.12925551115586523,0.12497881452819483,0.12323003329548297,0.12296921885770062,0.11493366731785601,0.11490107086570124,0.11486282467125425,0.11498303969088193,0.11486488512027344,0.11483771468473249,0.11483714703542013,0.11490628090650208,0.11483950226894139,0.1148816224790104,0.11485673714149616,0.1148518011956753,0.11765168793935876,0.11804384707110714,0.11764318769852955,0.11769830691809652,0.11765692508010424,0.11768991890494279,0.11765900218731283,0.11769515079316328,0.1176914278635128,0.11766437173506981,0.11767577223474562,0.11767635208376773,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
333,0.1257405418499447,0.16088515412558235,0.08445288116213269,0.11060187200056797,0.22608955212477053,0.11708306399572384,0.11207912701176698,0.11465499510011812,0.1294428819639194,0.11653221530950994,0.13079186284479813,0.12424184294871542,0.11994151806867309,0.11818307502267233,0.11792081961540005,0.10996181057073728,0.10991595484136708,0.10985772987066282,0.11002780191961305,0.10986106524322523,0.10981324218379197,0.10981210138221825,0.10992345465569675,0.10981677290415333,0.10988718052367055,0.10984767393646598,0.10983925704500486,0.11260847409866066,0.11318189829791461,0.11260730034208898,0.11258573725100883,0.11261118897513402,0.11265277147426406,0.11261526207004771,0.11267523603151228,0.11263036319413455,0.11262616745673021,0.11262115012182408,0.11262267438536294,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
334,0.11789522666825192,0.15053602317072357,0.09183670780710175,0.10074433343325524,0.2169085863764152,0.10726349483201894,0.10223024279257321,0.10482120134193218,0.11969572153572246,0.10670941905484563,0.12105260528378421,0.11446421276284183,0.11013869486720343,0.10836995016160289,0.10810615835772107,0.100310164241643,0.10027405271876629,0.10022986111056945,0.10036345524822475,0.100232324308343,0.10019823486417763,0.10019746312651084,0.10027989433084446,0.10020063911380164,0.10025192622929613,0.10022249951106448,0.1002164204617675,0.10270010318038063,0.1034120515666969,0.10277764364365838,0.10271397137281442,0.10270294267345996,0.10281160993608006,0.10271129754970186,0.10285178787437907,0.10278255404821447,0.1027377981442293,0.10275008835085575,0.10275334341484267,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
335,0.10214148322758043,0.15268192662295188,0.06484707610211063,0.08648306205396553,0.20964934514409564,0.09339517880250832,0.08805853753940235,0.09080567124086288,0.10657678256471102,0.0928077050117708,0.10801545516492948,0.10102993425136286,0.0964436872076505,0.0945683279159176,0.0942886355392132,0.08628484124326996,0.08621389991065113,0.08611775600995548,0.08638213293774691,0.08612351402969695,0.0860364246568448,0.08603419386742757,0.0862257374674566,0.08604327040273281,0.0861674390738124,0.08610015754811107,0.08608512293877327,0.08857469435951305,0.08878048056723074,0.08859909647364764,0.08858455232459414,0.08858121219180752,0.0886093801861282,0.08858387988441536,0.08859909375555786,0.08861006018041406,0.08859285056237193,0.08858494950486348,0.08858620034733065,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
336,0.0927041360181507,0.12720928593123268,0.06627914620118555,0.07629168196805272,0.2108256032451853,0.08384175287362935,0.07801256604130762,0.08101324658355956,0.09823995340674782,0.08320005816033167,0.09981140836572976,0.09218115845408942,0.08717162351273886,0.08512317784245987,0.08481767124401987,0.07643132237008686,0.07637900995607837,0.07630970362533433,0.07650425700650829,0.07631379088979653,0.07625310799484913,0.07625159065592654,0.07638767888058084,0.07625777767134177,0.0763452538327564,0.07629727057703069,0.07628672378759815,0.07860514723754694,0.08006462002651171,0.07860289761727343,0.07864496805186742,0.07862935185130066,0.07879999087359954,0.07864382852417358,0.07881731899760852,0.07876367992294198,0.07868656129959202,0.07863563142207596,0.07864193234235636,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
337,0.08760604339276577,0.1279508006478641,0.05558146203628084,0.0717544024984652,0.2157589142001343,0.07983596485648847,0.07359642916587918,0.07680834428853113,0.09524773474672554,0.07914909768594328,0.0969298131540233,0.08876242754408466,0.08340024359647191,0.08120759645071401,0.08088058354488066,0.0723876592413811,0.0723782111707604,0.0723712257610126,0.07240519917963988,0.07237141842379788,0.0723724187367074,0.07237257007863968,0.07237956282276775,0.0723719989705188,0.07237388770903135,0.07237084271692915,0.07237077497502359,0.07424319446827188,0.07520206263189136,0.07427948538104218,0.07421139860816757,0.07424468185589604,0.07435829296409992,0.07425390773056662,0.07437644847724102,0.07430876214028177,0.07428175833581128,0.0742665196175073,0.074270359282792,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
338,0.07777664652138268,0.15022704936802006,0.03968564990833881,0.06725661859843236,0.18245706991920077,0.07372169125497487,0.06873019953644212,0.07129966119678272,0.08605076918473643,0.0731722125816389,0.08739639502234256,0.08086266564638457,0.0765730360817936,0.07481896645026845,0.0745573632970439,0.06768890584098296,0.06761164015005519,0.06750325319346012,0.06779209852006778,0.06750989029058839,0.06740690673975726,0.06740418432583815,0.06762467233503,0.06741523081321812,0.06755987124215726,0.06748283277262679,0.06746521585499218,0.06921505132213335,0.07030176131936408,0.06924797260546003,0.06925325541812287,0.06922420822938663,0.06938172799728329,0.06923618519016274,0.06942063104046416,0.06934217354255666,0.06927270284790145,0.06924906004557758,0.0692541441581256,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
339,0.06849113839267833,0.15450468284649957,0.01868039597200368,0.0591557218465768,0.15304888067559003,0.06442502493369431,0.06035675159492999,0.06245096970790995,0.07447373619308925,0.063977176962986,0.07557047721316544,0.07024521604440112,0.06674898955042417,0.06531934985177962,0.06510613240224472,0.058641430728622254,0.05851205841650749,0.05832854055353348,0.0588125474702636,0.05833985269954247,0.058163107301042925,0.05815839732369381,0.058533959376556415,0.058177495807769486,0.05842471948593077,0.05829367129229976,0.058263508274139064,0.06075123061739814,0.06113576051793915,0.06081598977942884,0.060717535378307985,0.060760940322389594,0.06080981963815179,0.06076604810914386,0.06082112983699475,0.06079412953591047,0.0607830113986215,0.06078313716274665,0.060785299220756234,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
340,0.05979313524946311,0.14241921508570374,-0.014970872125981012,0.04751688020767213,0.17045964702585212,0.0544164531777704,0.04908949659564966,0.05183164493043276,0.06757413559675049,0.05383004550633338,0.06901019736283408,0.062037353438075246,0.05745942929585616,0.05558747331635238,0.055308288511978373,0.04725170122510965,0.04715822726453454,0.04702874259344914,0.0473778074320474,0.047036609524047694,0.046915610213422644,0.046912445146493,0.04717393045122304,0.04692529937404311,0.04709612154109624,0.04700459413515073,0.04698383109258199,0.049627894779337926,0.05153160897114456,0.04963304879007469,0.04963358419377144,0.049671519807326536,0.04982786955839049,0.04968694068160948,0.04985502133129368,0.04979650721673529,0.049731574720241756,0.049696452843437246,0.04970281142835828,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
341,0.053284239914199706,0.12211417813405595,-0.012041459974082491,0.038406146489106216,0.17944043482732988,0.0463210193104942,0.04021017968965593,0.04335584615644307,0.06141490750064356,0.045648319396887196,0.06306229151867904,0.055063365627607844,0.04981178157615173,0.047664359761900206,0.047344091793163456,0.03865578116428113,0.03862322555416734,0.038583273181231954,0.038703814287512524,0.038585507156337046,0.0385544136433347,0.03855370286047173,0.03862849458807172,0.038556625023532666,0.03860324857117613,0.03857658828178035,0.03857105660905159,0.040842444648550615,0.04059555252520846,0.040783495137528374,0.0408526727698809,0.04084240332039889,0.04079488366319415,0.040838676062498316,0.04076392061813839,0.04081138898787457,0.040826178585357024,0.04081126787799726,0.040809876137794784,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
342,0.047095204186211805,0.11410407072710155,0.0003733415191466259,0.03272152697872669,0.15607417958175915,0.03964410282207392,0.03429938640067149,0.037050676937565974,0.05284565237634567,0.039055740093215705,0.05428650190928469,0.04729041082913216,0.04269722408888806,0.04081902709036604,0.04053891149611621,0.03201777427678057,0.03201559997774536,0.03202302661478995,0.03202902584179746,0.03202218239978526,0.03204182155556765,0.03204254441078545,0.032015559715328906,0.032039681109245016,0.03201750785291911,0.03202596920999859,0.03202893923176279,0.034862945508666504,0.0352737125810767,0.03477529681009052,0.03488558631170511,0.034884188224636445,0.03490231097040029,0.03488694901735513,0.03490667171189073,0.034908557305053455,0.03489271791270504,0.03484509012571448,0.03484656753037263,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
343,0.038373334708491656,0.1220881650252086,-0.003925814913041023,0.024236571900433625,0.1265407408663951,0.029977902579690283,0.025545190673526848,0.027827010204937438,0.04092678391878139,0.02948993609695811,0.042121771711599205,0.036319470189405706,0.03251004945584141,0.03095234170466302,0.03072002409754712,0.022769983583128397,0.022758300812379995,0.022753187876444477,0.022794531531774416,0.022753080704398833,0.022761823997242144,0.022762275995392805,0.02275983413785532,0.022760517719948407,0.022754091063588732,0.022753890854877272,0.022754964122697598,0.025977300066330804,0.02665121958425805,0.02600227392367715,0.025950794233085668,0.026007343284601546,0.026050944805193123,0.02601332741162536,0.026072101939359393,0.026046179110097056,0.02603123567522043,0.026026184608527528,0.02602859368236206,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
344,0.03228068432441708,0.11453796437561876,-0.0010526821999443197,0.015224064874574004,0.11185898207913045,0.020647235996940908,0.01646016569107413,0.018615536715758055,0.030989377987631562,0.020186310492789544,0.03211814475820009,0.02663738153163405,0.023039062314478904,0.021567675946890075,0.02134823237038954,0.01439961725941773,0.01439156685716672,0.014389102109264619,0.014417367715206984,0.014388923855565661,0.014397238133219253,0.014397631039413092,0.014392582508911959,0.014396096168928167,0.014389005215121518,0.01438994297856212,0.014391034180096185,0.016924094815687046,0.01696490440072766,0.01690498002720694,0.01683807633689032,0.016918814354287375,0.016893709624400097,0.016917671997803495,0.01689725669966803,0.016868240601707142,0.01691250166474338,0.016918299108303995,0.016917587079504005,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
345,0.029906342040779205,0.11018132521995443,-0.009532559107643326,0.008930461722045556,0.10322863604387157,0.01422249436063651,0.010136672206263617,0.012239923893059435,0.024314551522902492,0.013772714562638282,0.025416023421247918,0.02006779132144322,0.016556483580716208,0.015120677019285147,0.014906539839585918,0.008109837675569095,0.00811461421502424,0.008131046105432697,0.008111232839846175,0.00812967876370031,0.008156946856795907,0.008157855985985849,0.00811343007231758,0.00815423151981087,0.008120941689180983,0.00813557271256791,0.008139877228046625,0.010558164140669705,0.01177733851876894,0.010603082856115106,0.010510530782770876,0.01058021105239553,0.010712696275059613,0.010592437313531015,0.010748910978180246,0.010663228266491348,0.010629196154373017,0.010612732022068553,0.010617757485642688,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
346,0.026925063270344735,0.10776810136326687,-0.01423862016639315,0.004144816992884851,0.09223943654700129,0.009088704881674356,0.005271675009740241,0.007236560952732942,0.018516840077526592,0.008668514560146463,0.01954584990228872,0.01454945972286234,0.011269148923831594,0.00992779917138684,0.009727749345251141,0.0027670496644911446,0.002744573708714426,0.002722577759433425,0.0028047149624147124,0.0027235718437444213,0.002714041319920477,0.0027139724531613503,0.0027479931982460994,0.002714314434406113,0.002732580641154576,0.0027198309992291702,0.0027178505002671428,0.005679960020489357,0.005945380425153157,0.005667439125468658,0.005720816529176113,0.005680871340485903,0.005740802368103545,0.005685002234680401,0.0057105657566095605,0.00573087922487967,0.0056970427301871315,0.005677669683644274,0.005679519643250293,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
347,0.01892994157436963,0.09185446262085598,-0.017657639793287938,9.97596670680701e-06,0.090249368340957,0.005074228940484851,0.0011642687401788206,0.0031769922694682073,0.014731903786033727,0.004643808564210621,0.015785966131766725,0.010667932633941836,0.007307758598325672,0.005933752021821767,0.005728831734448593,-0.0006000813392872471,-0.0006689847964518293,-0.0007623832534839556,-0.0005053744704118935,-0.0007567825750400021,-0.0008417444486220995,-0.0008439308215227664,-0.000657491502289171,-0.0008350392075482914,-0.0007140970673674212,-0.0007795114407002036,-0.0007941595400781192,0.0015944843042315663,0.001941827266404421,0.0015598282291950582,0.0015699233543258137,0.0015894303865141492,0.0016083170243932927,0.001590949350284555,0.0016139273978723616,0.0015848384914429283,0.0015933898171123164,0.001586637756689287,0.0015871060088298056,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
348,0.011003835055266878,0.08883359685903983,-0.030204816190608115,-0.006428201063568321,0.08817148391111673,-0.0011192475860821475,-0.005218133820582685,-0.003108157159589079,0.009005078098512812,-0.0015704655179733457,0.010110071862616131,0.004744739230763481,0.001222204372471264,-0.0002181930622914387,-0.00043301492800200316,-0.006290302453515235,-0.00634483445124785,-0.006419676701048182,-0.006216035448528087,-0.006415151795847318,-0.0064844556659363495,-0.006486260586230709,-0.006335703531230705,-0.006478927962709884,-0.006380830062821258,-0.006433549264152827,-0.0064454567180542745,-0.0048058876625880756,-0.003998655086623544,-0.004802909764316841,-0.004802342934226005,-0.004778987840161899,-0.0047157544065283,-0.004772076371136798,-0.00470477692064886,-0.004721356366089448,-0.004751728187695413,-0.004772783911547612,-0.0047698262889125835,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
349,0.007660927814528637,0.08284312041385242,-0.040136128115945406,-0.013819224185517903,0.08039172290989106,-0.008532086756537237,-0.012614129464099812,-0.010512823316678596,0.0015506351013982247,-0.008981450501472298,0.0026510881217074646,-0.0026921967831419168,-0.006200256511513192,-0.007634734930327225,-0.007848674029921593,-0.013239470952163398,-0.01327317142559988,-0.013319080765219565,-0.013193250095216439,-0.013316316671820927,-0.013358484807069804,-0.013359578198750627,-0.01326754298594936,-0.0133551346811055,-0.013295302087809793,-0.013327545571288396,-0.013334799915694888,-0.01221729161224864,-0.012644945011061497,-0.012246646653822005,-0.012187069815093977,-0.012232129355941956,-0.012263785629249095,-0.012236110363914483,-0.012279291283365731,-0.012254812850518436,-0.01224870828843839,-0.012241934667293302,-0.012243651814936155,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
350,0.0012908653869067993,0.06289302960509081,-0.0385472701242628,-0.01841447196700717,0.07092972033308234,-0.0134004578026716,-0.01727163010149484,-0.015278873353954297,-0.0038385897994615923,-0.0138266082881296,-0.0027949840477419583,-0.007862245218246555,-0.011189085385285666,-0.012549461431299268,-0.012752348851965044,-0.01748668588210127,-0.017565990037071353,-0.01768077259873775,-0.01738351878153882,-0.017673610413426428,-0.01778702311961359,-0.017790092921146066,-0.017552478171928385,-0.01777766162144495,-0.017620254408438937,-0.01770292815542539,-0.01772219204720571,-0.01688426511746368,-0.017234057592361723,-0.01690308918896644,-0.016873283883560717,-0.016889468880608795,-0.016921029627896947,-0.016892426115777723,-0.01691432297420781,-0.016911234601237696,-0.016901838707354788,-0.016894941678545876,-0.01689624961034037,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
351,-0.008105222924902464,0.04091383871796938,-0.05796332330032107,-0.01923388382048459,0.05980369000009209,-0.01479827917233901,-0.01822287856110204,-0.016460003387177277,-0.006339454611835778,-0.015175269546150108,-0.005416237729824339,-0.009898946885520602,-0.012842007520155158,-0.014045452527519521,-0.014224935144971328,-0.018577036507599634,-0.018667749723016686,-0.01879854253209346,-0.018458704172343358,-0.01879040162592157,-0.01891893574933043,-0.018922402725311482,-0.018652311857477476,-0.018908358797407633,-0.018729665815393006,-0.018823706656086632,-0.018845562202558924,-0.017900214434715508,-0.017437598674668927,-0.017838932131784245,-0.0178774019860401,-0.01791180403605145,-0.0178233944442462,-0.017906349759507556,-0.017803447966511232,-0.01785366155488443,-0.017888987227544374,-0.017867586325805568,-0.017865634659947425,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
352,-0.010672583129231401,0.033893745945584634,-0.05827790389725446,-0.016950956394535165,0.05499895500515484,-0.012913112796721662,-0.016030612622314547,-0.014425822565619022,-0.005212829902723173,-0.013256296711448342,-0.004372402120688601,-0.008453126148416253,-0.011132269012626286,-0.012227795576369604,-0.012391183162794733,-0.01605738398425361,-0.016136454696928166,-0.016251271026494752,-0.015954872804002082,-0.01624409488904121,-0.01635789422323163,-0.016360979111116544,-0.01612296698431045,-0.016348488129539384,-0.016190683313969795,-0.0162734790819669,-0.016292799806399194,-0.01570962627615982,-0.015095415893071087,-0.015669091224576673,-0.015748748797401412,-0.015698105386217964,-0.0156302851865404,-0.01569139562211781,-0.01561194279224939,-0.015657556076757225,-0.01567087021343143,-0.015677865115056318,-0.01567510416650847,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
353,-0.008860712045577908,0.04588438868248176,-0.04016731340512769,-0.015905410255352193,0.059200723824032075,-0.011690438801610125,-0.014944693815111716,-0.013269506524082528,-0.0036523680349471455,-0.01204867714564596,-0.002775073255098395,-0.007034806172139883,-0.009831474844313555,-0.010975058809649576,-0.011145613710054993,-0.01468246750039165,-0.014818126546968728,-0.015018077631450903,-0.014508909839814012,-0.015005472872783181,-0.0152071506163284,-0.015212672594620124,-0.014794871874029798,-0.015190332031544388,-0.014912113328824451,-0.01505717982884728,-0.015091315502140951,-0.014602354611086278,-0.01464660623259296,-0.014594650926632707,-0.014651509665670748,-0.014599937661674242,-0.014649791826477776,-0.0146028683773988,-0.014636008111625222,-0.014649721111055605,-0.014613269237838799,-0.014568335409389864,-0.014570264197563671,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
354,-0.010379191987677774,0.044617910655926935,-0.04202654493684787,-0.02017050220831346,0.065288634866822,-0.01537451812993711,-0.01907735583667265,-0.017171252399378518,-0.0062284397185275175,-0.015782137828697924,-0.00523021426377103,-0.01007712994812973,-0.013259305336845814,-0.01456052660257201,-0.014754591638553981,-0.019040434237812993,-0.019211849666239456,-0.019464047757261457,-0.018820745811950385,-0.01944816489618337,-0.01970205051080894,-0.019708994788744154,-0.01918248378123589,-0.019680897629502536,-0.01933046107232839,-0.019513306216214683,-0.019556292210946232,-0.018717298845574253,-0.019375564492987787,-0.01876826187354234,-0.018679481597515393,-0.018734251123308437,-0.018802514366249547,-0.018741299021202446,-0.01882250923203665,-0.018778073749607747,-0.01876271164475078,-0.01876948052514853,-0.018772175510930054,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
355,-0.011127834711852509,0.038437332552904574,-0.03479932809545508,-0.028686375565366733,0.06513292730235637,-0.023421217289752876,-0.02748629054192971,-0.025393719732052705,-0.013380410304098906,-0.023868712985143155,-0.012284531975866663,-0.01760560431673719,-0.021099080693753314,-0.022527595843862495,-0.022740645577454126,-0.02790579426997219,-0.027991482078347327,-0.028115048316345256,-0.027794016552329808,-0.028107356123651926,-0.028228830030237025,-0.02823210739598231,-0.027976899026759764,-0.028218831836026505,-0.028049973043158965,-0.028138826603901695,-0.02815948006558187,-0.02711364509746611,-0.026889179873940548,-0.027081663392542657,-0.027108238431355288,-0.027097361566642542,-0.02709237986233896,-0.02709580446053431,-0.02706949974532041,-0.027080377291650984,-0.02709058205174126,-0.027074771661095013,-0.027074319137665552,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
356,-0.011125598280446047,0.033541512734282276,-0.03537884846278916,-0.03462393849392896,0.0615021653202598,-0.02922932208206566,-0.033394346139022986,-0.031250323824208066,-0.018941634738640942,-0.029687820667715324,-0.0178188112819809,-0.023270716557406895,-0.02685008948626927,-0.028313728539451556,-0.028532016676144373,-0.03397154963060679,-0.033944153478116405,-0.03389988992344074,-0.03400357290796312,-0.03390281957130499,-0.033853634551622706,-0.03385221750747772,-0.03394899912828725,-0.03385792707935778,-0.03392393149903617,-0.03389068047385917,-0.03388249002378317,-0.032972510150472846,-0.0328322827200494,-0.03296129873344402,-0.03295275231894032,-0.032973215535503836,-0.03293581681683792,-0.03297058468257687,-0.03294376205382003,-0.032942119256567794,-0.032962257850865956,-0.03297093534409371,-0.03296974192680662,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
357,-0.014620260442608618,0.03664137561485544,-0.05808305838215041,-0.03629301693260873,0.06004945487764696,-0.030886257904991013,-0.03506065691706476,-0.032911808672628516,-0.020575414247034268,-0.031345788514370344,-0.01945006345334906,-0.024914240294690915,-0.028501669950259816,-0.029968603474312516,-0.030187382950660507,-0.0348535267068803,-0.03483180930046405,-0.034799274012341286,-0.03488087811646413,-0.03480134321247055,-0.03476794607645233,-0.03476702301149716,-0.03483555281173262,-0.03477075467837559,-0.034816593203021065,-0.03479283955417651,-0.03478720333630421,-0.03460138386182116,-0.03411282450764422,-0.03463819582688831,-0.034623453737090686,-0.034610855638238146,-0.0345927534777802,-0.03460973501002085,-0.03461070535775128,-0.034615531838522326,-0.03460774498256302,-0.03462909666014801,-0.03462850938194335,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
358,-0.01993436318435395,0.05097500005685761,-0.07137454393578746,-0.03975072444584524,0.05980517075504916,-0.034163627446817446,-0.03847726008218535,-0.03625673878346829,-0.02350887413442551,-0.034638485319252704,-0.02234598819663248,-0.02799241813302815,-0.031699503534924386,-0.03321536541227891,-0.033441442096945086,-0.03818608985119033,-0.038219775403752244,-0.038269781597656954,-0.03814321269650968,-0.038266614866512116,-0.03831755145259934,-0.03831895471532761,-0.03821398855582251,-0.03831328046099626,-0.03824322236648097,-0.038279618847812655,-0.038288223834998934,-0.03808898315875252,-0.03630172569444682,-0.037974392550186184,-0.03805027674483838,-0.0380678437815384,-0.0378161987921972,-0.038047687450525565,-0.03776773588211113,-0.037876905066569815,-0.03798504862351716,-0.03799707424898171,-0.037988781322714174,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
359,-0.02896573074123548,0.03331219621252123,-0.07389478180616911,-0.045867664368031205,0.06169452830027538,-0.0398312523338341,-0.044491787841947024,-0.04209269194436388,-0.028319642435613995,-0.0403442983353981,-0.027063237066150405,-0.03316375359991393,-0.03716896327064217,-0.03880673094860368,-0.03905098874835331,-0.044608036613664026,-0.04461510421295407,-0.04462399136273837,-0.044597736590538506,-0.044623484178480395,-0.04463075418793523,-0.04463092802321499,-0.04461395293706442,-0.04463021648335239,-0.044619506219915714,-0.044625519727743555,-0.04462679847083329,-0.044031600849710945,-0.04191010165216672,-0.043974622556935836,-0.044017508929077694,-0.04400121077731618,-0.04376666006784877,-0.04398102824982525,-0.043726687258515716,-0.043825551571498256,-0.04391973873687131,-0.04396990810990982,-0.04396123574657047,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
360,-0.03589308424257747,0.018787839466272,-0.06993431313462181,-0.051642798257324415,0.06203252575191819,-0.04526331605434739,-0.05018872591071805,-0.04765328109761352,-0.0330974615604407,-0.04580552023420527,-0.03176965032939642,-0.03821688031231259,-0.04244971989795575,-0.04418056757617527,-0.04443870739128621,-0.04993406037514103,-0.04988300598458652,-0.04980698902026026,-0.04999877007410648,-0.04981180829334459,-0.04973425304968584,-0.04973211605792149,-0.04989178743504697,-0.04974075732050949,-0.04984738876109972,-0.04979201527310082,-0.049778914230959766,-0.04970063008301997,-0.04954244975786986,-0.04972246294370275,-0.04966845262557485,-0.049692723356768276,-0.04967675421874071,-0.049691619000999505,-0.049684878256333026,-0.049670837673259076,-0.04968878899276612,-0.04969509791212957,-0.049694620564936606,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
361,-0.03509306811510134,0.036033788314189207,-0.08536388446961296,-0.05527943291934425,0.060185892096599025,-0.04879949549739086,-0.053802463862419034,-0.05122709438837822,-0.03644207003607091,-0.049350237555070876,-0.035093350279267035,-0.041642102279036315,-0.04594159473930764,-0.04769969740108196,-0.04796190204321623,-0.053971685287176385,-0.053899294425369684,-0.053790092551159636,-0.054062380857146514,-0.05379706727128132,-0.05368394768674226,-0.053680803783534965,-0.05391179926827126,-0.05369350760303777,-0.0538483434205677,-0.05376837623058054,-0.053749319014381645,-0.05325660422221246,-0.052881158125085,-0.05327455233594118,-0.05331720686317223,-0.053252937818026945,-0.05323805471811755,-0.053250467140223565,-0.05321007571885256,-0.05326657332146923,-0.05324574610713738,-0.05323669196437661,-0.053236129151647396,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
362,-0.03711358601301069,0.03700388940432403,-0.08807889961327653,-0.056498926385510975,0.0653549913141975,-0.04966045984843639,-0.05494023795777104,-0.05222237560478516,-0.036619309139892114,-0.0502416739693081,-0.03519596593081305,-0.042107054494461935,-0.04664443400932562,-0.048499810911663235,-0.04877652310104735,-0.05624781062295279,-0.05617536887548101,-0.056061552102361814,-0.05633500498302103,-0.05606897976920314,-0.05594594217925018,-0.05594244563907214,-0.05618805770286903,-0.05595654920260852,-0.05612292894026265,-0.05603829026121471,-0.056017709399880364,-0.05441172595066998,-0.05368248494138774,-0.05435888388851936,-0.054434174984155294,-0.05439944486225663,-0.05429377324713936,-0.05438983050238535,-0.054285812053977665,-0.054323457007385986,-0.05435900946367284,-0.05439937207845986,-0.054394858715233335,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
363,-0.040929785967945206,0.020006111547380804,-0.09705928174302429,-0.05294201449295903,0.07012888617254795,-0.0460352506254013,-0.05136775908714112,-0.048622752820775945,-0.03286385495989289,-0.04662226946472552,-0.031426296496412216,-0.03840640768334526,-0.04298910304593212,-0.04486301002204911,-0.04514248579940205,-0.05271454947591948,-0.05266482186097012,-0.05258409145465909,-0.0527723651372417,-0.05258944706186377,-0.05249934432706209,-0.052496743035154676,-0.05267363242677275,-0.05250722251693819,-0.052627991985108244,-0.052567245881045686,-0.05255225198865911,-0.050826987591552866,-0.05054041225811121,-0.050793102055995035,-0.050850332080636954,-0.05082843801809497,-0.050781852720905823,-0.05082444723643287,-0.050759315548869255,-0.050803445755204124,-0.050811781154439545,-0.0508188399165632,-0.05081711477684531,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
364,-0.038918182827976204,0.001949054949960674,-0.10287610720154934,-0.04652612453197493,0.06391107946744756,-0.04032836627967758,-0.045113472439080704,-0.04265025152025283,-0.028509064542199158,-0.040855125399497066,-0.027219076929904003,-0.033482653119901166,-0.037594917350425784,-0.03927646063871159,-0.03952724716314201,-0.04581690694795824,-0.045804308062769576,-0.04578098714730489,-0.04582933757980295,-0.045782628094561746,-0.04575353265255534,-0.04575264942919563,-0.045806650229695794,-0.04575619385259558,-0.045794061776847916,-0.0457757478333221,-0.04577098876563248,-0.04466913357521053,-0.04300572628940953,-0.04460028549103699,-0.04461802092727959,-0.04463284611870731,-0.044426966245068276,-0.04461511177033733,-0.04438729121097818,-0.04445985336023968,-0.0445606234962475,-0.04458846921373094,-0.044580999797431596,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
365,-0.03839994481345295,-0.008988641707143809,-0.09459560210065601,-0.047483553581787574,0.05459817970943675,-0.04175470603764103,-0.046177780083747254,-0.04390092181708499,-0.03082963039320434,-0.04224161155526364,-0.029637240812352708,-0.035426926633082986,-0.03922806470251157,-0.04078238559489253,-0.04101419808355417,-0.046480099338609575,-0.04650477575317607,-0.04653830032274743,-0.04644633131684841,-0.04653628964537864,-0.046566746529452134,-0.04656752807939866,-0.046500654787948036,-0.04656434862093059,-0.04652096375250046,-0.046544448126248014,-0.046549703354299574,-0.045782533353172686,-0.0442165655131173,-0.04566444718464523,-0.045802039030085694,-0.04574324500684407,-0.045563410100117115,-0.045726202690727885,-0.04551724906881114,-0.04559951027054248,-0.0456718769855369,-0.04569840787647125,-0.045691040857267225,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
366,-0.04318933200642024,-0.004526983193318995,-0.09114609544735645,-0.05178277574680907,0.0397715509622597,-0.04664472839188304,-0.05061166305511358,-0.04856961087892702,-0.03684632555698492,-0.04708142069127508,-0.03577690381295616,-0.04096951536140811,-0.04437865258365648,-0.045772680664917624,-0.04598058697330311,-0.0503421317755875,-0.05040426579214927,-0.05049547619176975,-0.050262415266959085,-0.05048974149385184,-0.05058120979634402,-0.05058370490751666,-0.05039362763455611,-0.05057360702825173,-0.05044720034445464,-0.05051325190143032,-0.05052875148238863,-0.05022821430625884,-0.04972447362879984,-0.05020741917798103,-0.05024084969604955,-0.050220828916934565,-0.050163367032611,-0.05021557427724784,-0.05016237116230077,-0.050178676713770964,-0.0501985153243805,-0.05023159023561539,-0.05022895027176882,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
367,-0.04865480961048316,0.011163329098512977,-0.08275297847653384,-0.05086819041131659,0.027205768754686263,-0.04648666401272042,-0.049869511181652566,-0.04812812872656599,-0.03813096821633479,-0.046859058174486067,-0.037219007060857616,-0.04164706367566963,-0.04455424294123191,-0.0457430157213376,-0.04592031011270834,-0.048599820999374384,-0.04864123307535263,-0.04870558532163663,-0.048549570725075326,-0.048701413965130745,-0.04876997422647692,-0.04877190553172802,-0.048634003529377676,-0.04876410958759425,-0.04867099602084089,-0.048718622635545494,-0.04873012353972246,-0.049514138407266754,-0.04897142560340154,-0.04954843541332719,-0.04949625322702957,-0.04950235098262712,-0.04946973040289817,-0.049498982315964335,-0.049470978680846926,-0.04947224534691353,-0.04949036633162219,-0.04951104568410327,-0.04950959510299667,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
368,-0.051351384286355155,0.014623680415846158,-0.08931468167841204,-0.05069286707147107,0.03426842024639709,-0.045924822422288555,-0.04960608892064789,-0.047711089657419416,-0.03683202529914033,-0.04633006749646233,-0.03583961509500955,-0.040658294643601614,-0.04382193198829952,-0.04511557287451962,-0.04530850736747993,-0.0474491838789643,-0.04742132515376649,-0.047386517010318735,-0.047489836910012996,-0.0473884908902035,-0.04736048728565664,-0.04735982837485224,-0.04742585716043461,-0.04736252974123221,-0.047404034882810316,-0.04738058290672247,-0.04737563682202605,-0.04923929126960317,-0.04838382992578242,-0.0491702740676437,-0.049252022695295675,-0.049221639185527244,-0.04912573974008777,-0.049212694824981355,-0.04909383691335405,-0.049152014744294314,-0.04918562670490924,-0.04916625131288685,-0.049162986939136136,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
369,-0.05330199301935413,-0.0073343113695091625,-0.08650571536637568,-0.051981349768062256,0.04489904570737646,-0.046544402355423384,-0.050742108928267776,-0.04858126269061162,-0.0361759885863059,-0.047006498732371435,-0.03504435444933313,-0.04053904026536158,-0.044146500165874895,-0.0456216242443426,-0.045841625265618524,-0.048844394524789114,-0.04879549065107595,-0.04872861443116762,-0.04891109565310783,-0.048732645816963065,-0.04867115831315232,-0.04866956593774183,-0.04880367184286094,-0.04867603847089601,-0.04876327959952221,-0.0487162673623699,-0.04870568572780624,-0.050317271391889,-0.05021866520711171,-0.05029314326724732,-0.05034050719289322,-0.05032713426941755,-0.050299456733062645,-0.05032540741810516,-0.05032643078261609,-0.05031581807868919,-0.05031806198175029,-0.05034982211027126,-0.05034849545320404,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
370,-0.05692532796871827,-0.015271181690936959,-0.13521229789927572,-0.05291169252491424,0.047050527499217974,-0.0473017924945244,-0.051633030677153385,-0.04940344660096467,-0.03660355315101835,-0.04777858843944337,-0.03543592104101556,-0.041105396168669886,-0.04482761157183438,-0.04634966024815371,-0.046576659636279584,-0.05074115492366358,-0.05072594869395687,-0.05070523863515816,-0.0507619713219556,-0.050706484109026145,-0.05068753272009304,-0.05068704325765037,-0.050728489082573075,-0.050689033214641556,-0.050715960881683224,-0.050701426561292645,-0.05069816258921252,-0.051150285725359484,-0.05101960211949818,-0.051214742848248,-0.051189065856972374,-0.05115901527022202,-0.05117293559938593,-0.051160163891893234,-0.05118726686850543,-0.05119136300340336,-0.05116569822297014,-0.0511913652511723,-0.05119168240996647,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
371,-0.05648097246541837,-0.0010824508514524882,-0.14277895190882123,-0.05722628088057866,0.04720877766936115,-0.0513653642463579,-0.05589040493760499,-0.053561057475308045,-0.04018842908074633,-0.05186349456411161,-0.03896855093334732,-0.0448917083698375,-0.048780475380725496,-0.05037062856648801,-0.05060778510806945,-0.05530466633549468,-0.05530974314343445,-0.05531773774057099,-0.05529852670309969,-0.055317214164829494,-0.05532594121867167,-0.05532619119029141,-0.05530885412934308,-0.055325183655762326,-0.05531342032164756,-0.05531937980897145,-0.05532083586409926,-0.055416742833415876,-0.054623124560824875,-0.05539679375444459,-0.05545685834739224,-0.05542152025629038,-0.05532263580505119,-0.05541378556176144,-0.05528207068531001,-0.05537404256656007,-0.055390643763437004,-0.055412499679815666,-0.05540917962200738,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
372,-0.0516553764859821,-0.013735103685784823,-0.09223570181804892,-0.061395256329984646,0.050064379466738605,-0.05514011899817741,-0.059969525850767764,-0.057483500339827985,-0.04321139371971226,-0.055671754873783154,-0.04190946335347939,-0.04823102796793452,-0.05238136369570759,-0.05407847477513822,-0.05433158309066463,-0.0592046778229519,-0.05918478962637532,-0.05915625748693159,-0.05923061920908618,-0.05915802485109309,-0.05913033047717561,-0.059129590959428296,-0.05918817123453964,-0.05913258942563303,-0.05917125094140443,-0.05915080409862196,-0.05914608073721106,-0.059515694482508485,-0.058072268244144555,-0.05945257437113084,-0.05946637587388542,-0.05949827091597788,-0.05929813040093538,-0.05948215205498883,-0.05925720701310217,-0.05934054625376318,-0.059432586365464175,-0.05946267534210184,-0.05945582061184422,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
373,-0.047844096770786194,-0.018009823949987003,-0.09184582877512742,-0.062107093463428104,0.04846096971064649,-0.05590199136774992,-0.06069276749180232,-0.058226627854963214,-0.04406868471150935,-0.056429374654617864,-0.04277716856799334,-0.04904816659031612,-0.053165303522101456,-0.05484883930348631,-0.05509992298971015,-0.05979234164146109,-0.059779761116417564,-0.05976297682983558,-0.059809687493621616,-0.05976396840250408,-0.059749273338681914,-0.0597489076323865,-0.0597818526092862,-0.05975039971663289,-0.05977159703886797,-0.0597599608032939,-0.059757403472994616,-0.06019104445365246,-0.059446459469467514,-0.060236454925945114,-0.0601890363039151,-0.06015783575433633,-0.060104378842703934,-0.06015103869676394,-0.06008649424202947,-0.060107170119139554,-0.0601326372417709,-0.0601729527708594,-0.060169943208802534,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
374,-0.04562118351858493,0.004421663581118575,-0.07689729810679755,-0.061328940808654406,0.04094399701087401,-0.05558936282765997,-0.0600207215272431,-0.05773959858367092,-0.044643823934139126,-0.05607718034527342,-0.04344920094403776,-0.04924973115495118,-0.05305798895861773,-0.054615221176889016,-0.054847467862699555,-0.05952795027223663,-0.05956433146412779,-0.05961875974356047,-0.05948195259129511,-0.05961529749582564,-0.05967125361838917,-0.059672803393835946,-0.05955806574137583,-0.0596665394754423,-0.05958978759348308,-0.05962952873516634,-0.05963896597034312,-0.059590697536167296,-0.059506102460086016,-0.05959672451402137,-0.05958446013908356,-0.059586740868220384,-0.059597984171458555,-0.059587227032045866,-0.05957547005129582,-0.059592356745514746,-0.059589863875725714,-0.05957178220095014,-0.05957234005098463,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
375,-0.04570302342167107,0.0009998503932826645,-0.08338614242563634,-0.062137363962348896,0.04371250924611004,-0.05619704764298803,-0.06078339048687681,-0.05842248662024399,-0.04486869501345975,-0.05670192628917853,-0.04363229079226415,-0.049635691109662525,-0.05357714047307621,-0.05518883596529928,-0.05542920534130674,-0.06118409636094347,-0.061206359436012596,-0.06123569415964391,-0.061152848962131925,-0.06123396816599794,-0.06125957189275077,-0.06126021213276306,-0.06120267811439698,-0.061257601774446925,-0.061220666802671846,-0.06124094231493485,-0.06124539224067925,-0.06033112800566315,-0.06074239149508167,-0.06032692610488069,-0.06035974015415389,-0.06032972704173098,-0.06038006592682352,-0.060333003093538264,-0.06038950592396256,-0.060368547471990316,-0.06034268812633439,-0.06033244462220376,-0.06033385810808293,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
376,-0.04739634513180783,-0.0040234470633363825,-0.08601640142733118,-0.0686313413015651,0.03891709034098709,-0.06259570153891998,-0.06725564079896874,-0.06485685183098247,-0.05108556438457349,-0.06310868190367364,-0.04982931975399238,-0.05592905581496102,-0.059933753077081146,-0.06157131122637243,-0.06181553777687184,-0.06822302072673836,-0.06817538717664619,-0.06809862544806224,-0.0682788328815784,-0.06810369879457372,-0.06801865483067987,-0.06801620875215918,-0.06818380513913967,-0.06802606590414169,-0.06814028886320514,-0.06808268371920384,-0.06806851413809113,-0.06684976904172558,-0.06636359485902572,-0.06680215004842785,-0.0667646600539258,-0.06683642328769178,-0.06671851412853107,-0.06682762819977482,-0.06669631421008114,-0.06672006205036225,-0.0667987659586509,-0.06682535201834922,-0.06682128157809916,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
377,-0.04744887995201814,0.0012898530532252442,-0.07805580180309801,-0.07254425873586023,0.02439490789055483,-0.06710401307432724,-0.07130426612776283,-0.06914210904264527,-0.05672930945050778,-0.06756638977564641,-0.05559698882334897,-0.06109500791447478,-0.06470465623060526,-0.06618067517267771,-0.06640080965452812,-0.07275770864653247,-0.07266250558542257,-0.07251407436919541,-0.07287320261764058,-0.07252372253972791,-0.07236451724686153,-0.07236001095282728,-0.0726791369841465,-0.07237819324402742,-0.07259395612861046,-0.07248389062101443,-0.07245722532217763,-0.07091672958901139,-0.07106905975447718,-0.07088156613480279,-0.07090738592644551,-0.07089893313442142,-0.0709110810967845,-0.07089858272083178,-0.07092648156790472,-0.07088662294926441,-0.07089575684166555,-0.07089602526994845,-0.07089570366933705,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
378,-0.04481140944815287,0.019955165626331574,-0.07585233647064929,-0.06888690066451532,0.02404822272628747,-0.0636713627201951,-0.06769812557960746,-0.06562527574513254,-0.05372518312141215,-0.06411464109038917,-0.052639632658527516,-0.057910557718239504,-0.06137111059208253,-0.06278616301395147,-0.06299720490697888,-0.06913659288915845,-0.06907227606053067,-0.06897005176929591,-0.06921305784891457,-0.06897676130946533,-0.06886502642731263,-0.0688618340002423,-0.0690835876528557,-0.06887470552253044,-0.06902533955373505,-0.06894900739216395,-0.06893034986754368,-0.06727555341089979,-0.06607579843417531,-0.06724736802656289,-0.06729740190415263,-0.06726094489492333,-0.06712358997386018,-0.06724907971421709,-0.06709133245462448,-0.0671720091635133,-0.06721375971218603,-0.06723771098466859,-0.06723276175209394,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
379,-0.04418677174807701,0.026459562940212383,-0.08571418414380252,-0.06887909842806116,0.022004447582394684,-0.06377869542177629,-0.06771656599486056,-0.06568947509068138,-0.05405208143329468,-0.06421218825724134,-0.05299049490023144,-0.058145062330755844,-0.061529222214086375,-0.06291303682795776,-0.06311941989278068,-0.06831238533546728,-0.06831817339040233,-0.06832325963522577,-0.06830223637633355,-0.06832306089134924,-0.06832425211971328,-0.06832422466665426,-0.06831731499904217,-0.0683243158714533,-0.06832107722020454,-0.06832377121961411,-0.0683240877272295,-0.06730955603207019,-0.06643215492434153,-0.06732062532421013,-0.06728058758139552,-0.0673025251366852,-0.0671963239062354,-0.06729410045885044,-0.06719047042370645,-0.06722106755683661,-0.06726884345757489,-0.0673168701675314,-0.06731291424600419,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
380,-0.046701848517246625,0.004480283615699545,-0.09392837127589286,-0.06955289661917732,0.024740592367735348,-0.0642611269225305,-0.06834674606719163,-0.06624359888335814,-0.054169571198050666,-0.06471088437259881,-0.05306815402785643,-0.05841612039336922,-0.06192725366992587,-0.06336298889132666,-0.06357711543132463,-0.06836520169005214,-0.06841207771100485,-0.06848076972058197,-0.06830491154315341,-0.06847645367517297,-0.06854527413427601,-0.06854715120514371,-0.06840405770359731,-0.06853955460907565,-0.06844442608145263,-0.06849414647343385,-0.06850580876771359,-0.0679648375536033,-0.06870721936684089,-0.06800924875847325,-0.06794466241853898,-0.06795758088542045,-0.06807812605381697,-0.06796662232545121,-0.06807663323101573,-0.06802944249749773,-0.06799548526442076,-0.0679575326714003,-0.06796176727135592,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
381,-0.0470583213736196,-0.001451448122543559,-0.08919188577856216,-0.06635335249258437,0.04195756685486997,-0.06027492176553419,-0.06496789866580802,-0.06255210296823202,-0.04868318102173605,-0.060791539014759394,-0.04741802997503582,-0.053561011424882794,-0.05759410084835373,-0.05924326881785185,-0.059489226864934915,-0.06530101369386085,-0.06537476691663709,-0.06548178973243765,-0.06520535464032824,-0.06547510392242616,-0.06558105797668917,-0.06558392777232716,-0.06536218863221348,-0.06557230680941833,-0.06542532729008292,-0.06550247706844785,-0.06552047043406822,-0.06452316574563928,-0.06320670759922115,-0.06444627039150672,-0.06447095916559512,-0.06451823109360304,-0.06431293394387896,-0.06450304659408783,-0.06429613892498953,-0.06436390281470315,-0.06445557683011208,-0.06447512366193324,-0.06446870202501782,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
382,-0.04755467931202767,-0.0013070548133224823,-0.08549462873447586,-0.06528513715682736,0.04899528102372286,-0.05887169694642325,-0.06382332477772705,-0.06127438378247874,-0.04664108356392399,-0.05941678728114148,-0.0453062043887722,-0.05178775300079932,-0.05604312400725589,-0.05778318499408605,-0.05804269888839023,-0.06494489202708857,-0.06500057900908028,-0.06507703070114634,-0.06486926046423984,-0.0650724130380795,-0.06514294959936487,-0.0651447789885066,-0.06499124963956311,-0.06513734376846937,-0.06503736107827633,-0.0650911800079482,-0.06510331382014412,-0.0632946986674365,-0.06276061651604223,-0.06331837229576835,-0.06333019288993552,-0.0632962182219746,-0.06325577991892702,-0.06329259282248854,-0.06327733585614702,-0.06328160358938774,-0.06328181497510069,-0.06332935659817267,-0.06332730289938379,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
383,-0.05222639889225491,0.013484129323358317,-0.08923595830265649,-0.06301868010530343,0.04226059072599057,-0.05711038610689767,-0.06167200546222768,-0.05932382846354212,-0.04584310095665717,-0.057612543115858346,-0.04461336179009382,-0.05058439972113927,-0.05450460200783885,-0.056107609371760445,-0.05634668299432778,-0.06317310190828168,-0.0631522397797121,-0.06311336008441712,-0.0631934704901508,-0.06311610300975343,-0.06306736841981482,-0.06306588639065219,-0.06315612845861748,-0.06307183309755765,-0.06313518818501077,-0.06310459691294712,-0.06309663057097957,-0.06122917198955225,-0.060785447003726435,-0.06122046364818597,-0.06122584860049521,-0.061209103548879394,-0.06115068315416023,-0.0612029402332741,-0.06116663573711739,-0.06115379564810619,-0.06118341726488809,-0.061226710405467774,-0.06122360198626851,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
384,-0.058422878606375704,0.014276526371688393,-0.11069426290923737,-0.06011304223443853,0.033226120945001984,-0.05487482949536075,-0.058919098894338016,-0.056837237248413976,-0.04488540841632553,-0.05532003503896856,-0.04379513847211267,-0.049088979124652744,-0.052564576913708694,-0.05398578134205897,-0.05419774074957112,-0.06009762664662436,-0.059991866325571255,-0.05982824660872701,-0.06022692736750599,-0.05983883911748353,-0.05966473952261883,-0.05965983195395759,-0.060010292948868664,-0.05967963987726448,-0.05991612225576707,-0.05979514467985928,-0.05976594590613682,-0.058517249476414034,-0.05778102266359639,-0.058525343065218845,-0.05849584749776998,-0.058514417922806546,-0.05842066267499831,-0.05850729277837094,-0.05839162107851931,-0.05844671243823249,-0.05848599880009759,-0.05852258382872328,-0.05851929852550915,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
385,-0.060180207321756586,0.011572008891318823,-0.09650967328895453,-0.06058603287011898,0.03168377651068895,-0.05540783248276766,-0.059405768116825956,-0.05734775762387419,-0.045532856669932995,-0.05584793746383546,-0.044455077563077844,-0.049688268554550497,-0.05312404764830594,-0.05452896983989384,-0.05473850090339841,-0.05988908091611476,-0.05974985871845596,-0.05953940166731098,-0.06006307318745735,-0.059552856154739535,-0.05933449819665941,-0.05932842599567597,-0.059773927024224995,-0.059352961598598486,-0.059651720814318236,-0.0594975011745756,-0.0594607210985652,-0.059026666297711056,-0.058879956304558376,-0.05903186567937753,-0.05901177982250353,-0.05901311395131271,-0.059002643859872146,-0.05901153161459667,-0.0589899530845527,-0.05899184581830608,-0.059006235387717945,-0.059025772503418436,-0.059024827896456564,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
386,-0.057679465976471285,0.009822554697568363,-0.09415637365843982,-0.062230877161939036,0.03845808734534276,-0.056580192083987006,-0.06094291919767087,-0.058697125618264866,-0.04580417449165424,-0.05706045442673582,-0.04462805347260074,-0.050338746770183476,-0.054088023392163356,-0.05562113765384417,-0.055849787370993935,-0.061332904692414876,-0.06125834905782614,-0.061143897479368645,-0.061424660823092864,-0.0611512738404142,-0.06103062110934242,-0.061027238272551354,-0.06127130652213612,-0.06104089819789597,-0.06120523077394308,-0.06112087578732903,-0.06110060604662978,-0.060485664578586375,-0.05957127219329196,-0.06048212587900474,-0.06051642949762372,-0.060478990352317186,-0.06039192096580928,-0.06047133772450013,-0.060398443419724175,-0.06042906933060745,-0.060448627365310995,-0.060481692590043094,-0.06047827007152754,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
387,-0.057110387686672114,0.001134436234959279,-0.09591923573164984,-0.0627305814969702,0.04733746281257719,-0.056553540561224525,-0.06132265149219146,-0.05886766440976616,-0.04477374733723555,-0.057078538877381214,-0.043488071781110346,-0.049730710644191656,-0.05382922876259962,-0.05550515113713232,-0.055755099354613355,-0.062389544898395974,-0.062397109288241305,-0.06240178783584776,-0.06237479643391823,-0.062401724136246756,-0.06239892724177588,-0.06239873475939257,-0.062396062163616636,-0.06239947497288831,-0.06240027897871219,-0.06240178491812434,-0.06240153318467229,-0.060828241385632406,-0.06068309855853164,-0.06087903074023036,-0.06078603032576257,-0.060833393579938395,-0.06083741386201125,-0.060834801270599585,-0.06082809623006773,-0.06083668322874888,-0.06084202736488803,-0.060817465392358244,-0.060818650993776965,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
388,-0.05619375773511386,0.003434794954310068,-0.09528749129877084,-0.06113890058495816,0.04916733030320552,-0.05494849257018709,-0.05972792382821002,-0.05726762416866591,-0.04314320794528852,-0.05547462697950768,-0.041854750195077416,-0.04811089809070002,-0.05221828537739516,-0.053897834437755886,-0.05414832354165974,-0.060709523753916965,-0.06073148431955266,-0.06075841003658196,-0.060677214290696516,-0.060756908680717675,-0.06077766366399855,-0.060778132216488825,-0.060727928606984935,-0.0607762032644852,-0.060744961566018565,-0.06076289650581198,-0.06076660016642373,-0.05924701512640786,-0.05955492486694371,-0.059252052124190664,-0.05925321939187697,-0.059250550198726444,-0.059273729473215415,-0.05925265286477396,-0.059283675661935945,-0.05927147849407187,-0.05925938243715524,-0.059245053869804325,-0.05924611518311221,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
389,-0.0538329112126798,0.020094404608365302,-0.10736000782541208,-0.06041814654614574,0.041254721739907844,-0.054712244588885704,-0.059117603024819325,-0.05684986419252556,-0.04383092683301376,-0.05519719991796271,-0.042643313095561554,-0.04840980965562091,-0.052195723137003186,-0.05374381855300154,-0.05397470256982674,-0.05918474284344731,-0.059202111355300895,-0.059226055283803966,-0.0591612436104671,-0.0592246056425253,-0.05924680110990274,-0.05924737828266756,-0.05919919747838699,-0.059245032967127714,-0.05921361627892147,-0.05923050010116182,-0.05923431527853189,-0.058678028840662776,-0.05865952240907883,-0.058642729783365766,-0.058693445389907735,-0.05869091422681676,-0.05866893861868672,-0.05868980690241396,-0.058703446169878576,-0.05868279460210735,-0.05868457101873066,-0.05869905779683109,-0.05869823655311839,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
390,-0.05508248351573939,0.021150687467293372,-0.10125903076573502,-0.06211585936559965,0.03958346415857998,-0.05640847273501873,-0.06081497744338881,-0.058546648546392174,-0.04552432366478328,-0.05689355424927106,-0.04433640091072953,-0.05010439791080028,-0.05389129648529897,-0.05543979471508199,-0.05567073880783254,-0.060530810583484265,-0.06056278516186857,-0.06060952607842525,-0.0604895488301726,-0.06060659194995079,-0.06065336262434177,-0.06065463830687628,-0.060557320113612416,-0.060649475712456824,-0.0605848094096309,-0.06061861845065824,-0.060626544178987565,-0.06035213540887365,-0.059019649271623544,-0.06032583555592235,-0.06038042904770363,-0.06032291408155504,-0.06020078981668384,-0.06031072036955533,-0.060156057015728015,-0.0602373603469486,-0.06027525868305067,-0.060291754642273036,-0.060286868207703626,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
391,-0.05924276163397497,0.001660943668947466,-0.09074863517692561,-0.06467074710300927,0.04243778815150351,-0.05865979441474119,-0.06330067351354285,-0.06091169611218354,-0.047196736215268376,-0.05917067657865505,-0.04594562989741807,-0.05202041671626171,-0.056008733898878185,-0.05763959408052759,-0.05788282169151865,-0.06299990821059913,-0.06301164928333276,-0.06302787760784315,-0.06298394168244226,-0.06302689012503478,-0.06304216314753443,-0.06304256624078516,-0.06300968038440945,-0.06304093069900428,-0.06301943017260418,-0.0630309120472377,-0.0630335260105173,-0.06282954637654796,-0.061637748123547186,-0.0627929140845936,-0.06284341705723975,-0.06282474618951515,-0.06268067809687888,-0.06281343487728926,-0.06263459130801097,-0.06273507897019572,-0.06277931184615473,-0.06279618527413378,-0.06279149836538504,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
392,-0.06140880358518736,-0.007973883427033139,-0.09955768856152633,-0.06517730634867414,0.04103490876055765,-0.059216655328466615,-0.06381869799450235,-0.061449712357257553,-0.04784952384451,-0.059723262259092184,-0.04660888720392596,-0.052632838169295565,-0.05658777977611825,-0.058204992372806505,-0.058446184573574644,-0.06321339842938416,-0.06316776055542449,-0.06309992683883696,-0.06327123682415324,-0.06310422016209122,-0.06303530801315665,-0.06303341555397148,-0.06317560798590642,-0.06304107042391813,-0.06313595119547451,-0.0630865953765168,-0.06307494221028531,-0.06335899078309859,-0.06291739700665802,-0.0633398043184062,-0.06334460509779964,-0.0633419807623858,-0.06331486337964805,-0.0633387388582518,-0.06332275962330941,-0.06331010873611838,-0.06332930497295466,-0.06331723989629974,-0.06331616162517273,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
393,-0.06025563693807342,-0.007392906707724321,-0.0894026147743924,-0.06473137840020067,0.04840881631587858,-0.058381927761521187,-0.06328415113377182,-0.06076064198746672,-0.04627334431718304,-0.058921579502298316,-0.04495178378910984,-0.05136866328344204,-0.05558157667599729,-0.05730427634757868,-0.05756120096336645,-0.06298606655390956,-0.06289676464447955,-0.06276314382861324,-0.06309868081452398,-0.06277163638825897,-0.06263465688199209,-0.06263087372463408,-0.06291215136386089,-0.06264616882462617,-0.06283424948205231,-0.06273673980266013,-0.06271361728732112,-0.06271503786106374,-0.06167910398368425,-0.06273769865653862,-0.06277665564209152,-0.06272953363105341,-0.0626099632929221,-0.06272044079872065,-0.06258231072236634,-0.06268617622586496,-0.0626950594488247,-0.06273805094618853,-0.06273410253443215,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
394,-0.059837067693328284,-0.017883335128616073,-0.09231190347146993,-0.06678392455731717,0.0602844529809619,-0.05965282147815897,-0.06515853562161882,-0.06232436856252301,-0.04605360453832591,-0.06025890732862386,-0.044569352610509254,-0.051776185409848303,-0.05650773170817903,-0.05844250522348803,-0.05873105867842704,-0.0656988186222117,-0.06558418025464141,-0.0654095104993986,-0.06584094593508488,-0.0654207232175842,-0.0652380328562491,-0.06523293163939037,-0.06560405299311474,-0.0652535371736225,-0.06550292598168722,-0.06537455312933835,-0.06534382081605569,-0.06463166129954528,-0.06363950196860238,-0.06458993023812044,-0.06464281190420125,-0.06458934718324343,-0.06449661393095833,-0.06457855935765287,-0.0644816195693896,-0.06449914796282336,-0.0645443224286859,-0.06459597157124501,-0.06459085281149214,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
395,-0.06144208489833064,-0.023930405502604012,-0.08055343080199007,-0.06594641379899004,0.04996687308904611,-0.05944133666606123,-0.06446371465969011,-0.06187835372431003,-0.04703596905896602,-0.05999421539501605,-0.04568201677865691,-0.052256175463985546,-0.0565723483319142,-0.05833727176832013,-0.05860049366548179,-0.06575308176091403,-0.065658131610183,-0.0655100224573746,-0.06586806115542415,-0.06551964776375739,-0.0653609381563017,-0.06535645071291367,-0.06567472490109387,-0.06537455891212397,-0.06558972813057029,-0.06547991467204227,-0.06545332320677041,-0.06396178107143706,-0.06402398150278148,-0.06393588679485124,-0.0639989542015326,-0.0639820961732065,-0.06395659282139668,-0.06398094690082315,-0.06395973441452141,-0.06398411276028916,-0.0639760037755657,-0.0639969863054091,-0.0639961059604015,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
396,-0.06254304150543007,-0.03864173234487457,-0.08250479926198863,-0.06336637063629263,0.014248431157182745,-0.05901061224242338,-0.062373564695699484,-0.06064242340938652,-0.050704056765915086,-0.05938081633304767,-0.049797458905606606,-0.05419947386885671,-0.05708955584862356,-0.05827133738872968,-0.05844758910175063,-0.0640417907049887,-0.06400215413990892,-0.06393540221563207,-0.06408586847358154,-0.06393990494618433,-0.06386305465124474,-0.06386080538055061,-0.06400927216856199,-0.0638698574234137,-0.06397201816645956,-0.06392118022333816,-0.06390845016427016,-0.062083958121360756,-0.061414204352528715,-0.06202987692615924,-0.06201635769104414,-0.062069590296336664,-0.061945881744794346,-0.062060261551239775,-0.06191867593232795,-0.061957448187677164,-0.0620304748780038,-0.06203837114298026,-0.06203441300652155,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
397,-0.0589471098750588,-0.029856468374502496,-0.08142688491082398,-0.06556999569140741,-0.022844600023859768,-0.06317223783452977,-0.06502347588264974,-0.06407051723681105,-0.058599645221169706,-0.06337602778031556,-0.05810058123597651,-0.060523802408914376,-0.062114734721358526,-0.06276528181710442,-0.06286230485912597,-0.06565052931353271,-0.06566149899338009,-0.06567415358471436,-0.06563368153942878,-0.06567347968518852,-0.06568225317069148,-0.0656824329025123,-0.06565975539572642,-0.06568168581343944,-0.06566796915896737,-0.06567613786423936,-0.06567773854703614,-0.06487868839622866,-0.06439262308324273,-0.06486142656228144,-0.06485437093577218,-0.06485814738480315,-0.06479896950350211,-0.06485245885815388,-0.06479727393367792,-0.06479617954897918,-0.06483402328020901,-0.06486361440392668,-0.06486083747546721,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
398,-0.05198213118994069,-0.023020113278378815,-0.07437573331994095,-0.06879679482612913,-0.038074578714088064,-0.06707265783658473,-0.0684038131015171,-0.06771857658103868,-0.06378467942784004,-0.06721919547908216,-0.06342582139113173,-0.06516826808820977,-0.06631224734361227,-0.06678003115589294,-0.06684979675591284,-0.067844867699099,-0.06790706622013563,-0.06800017306617687,-0.06776641313666538,-0.06799425245925396,-0.06808983127013792,-0.06809247406290315,-0.0678963490105349,-0.0680817905788191,-0.06795061612388348,-0.06801858434556667,-0.06803471248935511,-0.06829429792193954,-0.06850829188825674,-0.0682374045431717,-0.06826954718343475,-0.06829434966706231,-0.06828367113314987,-0.06829375394268601,-0.0682921328080583,-0.06827289222681648,-0.06828984731807279,-0.06827609996834394,-0.06827583856783899,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
399,-0.04715178512893372,-0.014836665788916325,-0.06295552096372647,-0.07025789611222993,-0.026658424281133318,-0.06781108492405101,-0.0697001956009819,-0.06872774132674325,-0.06314494620897529,-0.06801904400463823,-0.06263567237255127,-0.06510846780532172,-0.06673194741172067,-0.06739580340024036,-0.0674948113396987,-0.06889995989266308,-0.06897918302894321,-0.06909839794291509,-0.06880054588240735,-0.06909079598956808,-0.06921384716260405,-0.06921725924518508,-0.06896550774346626,-0.06920346900901204,-0.06903485500161763,-0.06912205536029889,-0.06914280074164096,-0.0695195452707727,-0.06938404003656658,-0.06956026954730804,-0.06950211343745669,-0.06951638109404192,-0.06952436347943035,-0.0695170018679098,-0.06950013740931563,-0.06951934981118689,-0.0695204843492535,-0.06952264852936935,-0.06952302459375777,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
400,-0.04468854467477202,0.012299528531221704,-0.09788691301750597,-0.06971856725052647,-0.00844825521624501,-0.06628006493174912,-0.06893483105119312,-0.06756824163349343,-0.0597227429491461,-0.06657230970497258,-0.05900706072736425,-0.062482078689731615,-0.06476355362251762,-0.06569647005141382,-0.0658356058503057,-0.06788734314885685,-0.06791800414368421,-0.06796636509928834,-0.06785065092807481,-0.06796320466085115,-0.06801558903978314,-0.06801707809918889,-0.06791262492029002,-0.06801107180313119,-0.06794026515206018,-0.06797626538447771,-0.06798502714348618,-0.068679400034457,-0.06782960096028652,-0.06865026885051725,-0.06860046937240565,-0.06868058594300268,-0.06854206171469925,-0.06867137364116907,-0.06849769332408209,-0.06857440000784645,-0.06864489650113105,-0.06861907956406545,-0.0686159274932767,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
401,-0.050183852090327226,-0.0014601544279745342,-0.0993539984569611,-0.06556836673152887,0.001617443827788126,-0.061797885437621144,-0.06470896272217065,-0.06321043244410439,-0.054607470081924674,-0.062118345727749186,-0.05382269049492987,-0.05763321292835908,-0.06013495867667889,-0.06115794590129797,-0.06131051492071375,-0.06392813448501236,-0.06388968339057743,-0.06383503581371376,-0.06397897950947273,-0.06383841017510067,-0.06378554830067444,-0.06378413464918621,-0.06389619513854428,-0.06378986496853241,-0.06386369788772722,-0.06382462797918459,-0.0638156161612256,-0.06441022607569849,-0.06393564110249565,-0.06447029319701149,-0.06441222020965368,-0.06437622657458102,-0.06438789215571103,-0.06437456639072062,-0.06436478898989198,-0.06437269310740548,-0.06437273752905014,-0.06437583866331224,-0.06437546374603333,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
402,-0.05998319709139555,-0.0070032420423732705,-0.10890522359692724,-0.05927564118609521,0.0022331104500174642,-0.055823757588578396,-0.058488854998258365,-0.05711694735994245,-0.04924091712580611,-0.05611713966182613,-0.04852244975444148,-0.052010991099859995,-0.05430134462256174,-0.05523789158987798,-0.0553775688497709,-0.058207194351076796,-0.05814988067762048,-0.05806548166321948,-0.0582805896520515,-0.05807079964538436,-0.0579857461594179,-0.05798341834867249,-0.058159702204947566,-0.05799283639199372,-0.05811019831910825,-0.058048986292055786,-0.05803458840620375,-0.058197427273954876,-0.05808951038696741,-0.0582252960099159,-0.058188819299165175,-0.058202934203367154,-0.058176551715784744,-0.05820145365508124,-0.05817458433771764,-0.058189680251038475,-0.05819783122922734,-0.058215757969282515,-0.058215016506291704,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
403,-0.061373388945422526,0.013926236984706249,-0.11417256013585468,-0.05521434480189761,-0.003969625639190975,-0.052338480785284275,-0.05455885048337653,-0.053415874569012575,-0.046854126090470204,-0.05258290587197594,-0.046255550153000966,-0.04916195479914086,-0.05107011453140988,-0.05185037888479383,-0.051966748047981765,-0.05432312739537934,-0.05429261919068814,-0.05424734517974819,-0.054361893641282535,-0.05425020946608296,-0.0542042267108933,-0.0542029632633849,-0.0542978612962205,-0.05420807346488315,-0.05427138211934246,-0.05423845125379077,-0.05423067676323595,-0.054373136971910846,-0.05375840780977024,-0.05434150981368387,-0.054339279617483485,-0.054350148920674045,-0.05426791662394769,-0.05434223689356032,-0.054252013187032225,-0.05426548313613021,-0.05431664909787344,-0.054357976328073425,-0.05435412434564456,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
404,-0.05822588886020955,0.016587347249937854,-0.1025014563328981,-0.055920998780889526,-0.006080833208473642,-0.05312395859618943,-0.05528347074091455,-0.05417182236527783,-0.04778992319676599,-0.05336168429729212,-0.047207753476284,-0.050034497210094335,-0.05189035667325081,-0.052649234957653834,-0.052762414587781095,-0.05501917739130394,-0.055015867334980706,-0.055010887208998493,-0.055023282397668224,-0.05501120329078464,-0.055006140949982074,-0.055006002659061505,-0.0550164397608866,-0.055006562403331315,-0.05501353723649785,-0.05500990578028311,-0.05500904834354979,-0.05508167699902722,-0.05481775078691726,-0.05502199240529152,-0.055112089884090436,-0.05506109757500927,-0.05502807461736134,-0.05505654772824452,-0.05503027392494493,-0.055030453880292485,-0.05504117746454904,-0.055041885036742025,-0.05503991997353828,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
405,-0.05354603424851608,0.01642488053064017,-0.08319093289358219,-0.06054855708221296,-0.012863486268370153,-0.057872461251776836,-0.05993859583142525,-0.05887501526535931,-0.05276907018507815,-0.05809990766494899,-0.05221207355338511,-0.054916588547892546,-0.05669220042447378,-0.05741826472051364,-0.05752655044981085,-0.0598873964472766,-0.059916990983101416,-0.05995990431772264,-0.05984887375136123,-0.059957221271015236,-0.059999846057607824,-0.06000100483108178,-0.05991194746305368,-0.059996314254889396,-0.05993725918852258,-0.059968210353989485,-0.059975440860726495,-0.05973035556974023,-0.059925120074014085,-0.059750546019852045,-0.05972035316463252,-0.059753161687436857,-0.05975023205049329,-0.05975465258581151,-0.05974991779844771,-0.059759695363800054,-0.05975836792842778,-0.05978895650366658,-0.05978904953814606,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
406,-0.048359692362343186,0.02059895656870561,-0.12337987006044687,-0.06463662464693977,-0.02804130682092639,-0.06258288799988734,-0.06416851742903776,-0.06335228567799975,-0.05866635364460942,-0.06275743893661376,-0.058238893468563965,-0.06031444005159403,-0.06167711142546711,-0.06223432048948272,-0.06231742303315143,-0.064881275184806,-0.06494908895073524,-0.06504546488601778,-0.0647915913726537,-0.0650395136954308,-0.06513275305944316,-0.0651352468941866,-0.06493760490679876,-0.0651251381535494,-0.06499491626008375,-0.06506382103024427,-0.06507971559655823,-0.06401143013293557,-0.06418344276370724,-0.06398572265513022,-0.06401648934657742,-0.0640269111641279,-0.0640194756700709,-0.0640275072208208,-0.06401183114820755,-0.0640328532750603,-0.06402896357635787,-0.06400801737816128,-0.06400850346081025,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
407,-0.04885407777193849,0.019700017445283817,-0.13186594496405526,-0.06273647342161146,-0.027453842763770393,-0.06075640504425977,-0.06228515737741068,-0.06149820415186428,-0.056980358180204686,-0.06092469477631725,-0.05656823115389897,-0.05856932713700691,-0.059883119000243595,-0.060420340775398915,-0.060500462401037756,-0.0636807035716944,-0.0637668593989928,-0.0638878363408051,-0.0635656824634724,-0.06388042236611217,-0.06399559138640944,-0.06399864051574043,-0.06375232422624116,-0.06398627007710173,-0.06382461860195077,-0.0639106532457726,-0.0639303459200646,-0.06217515382554403,-0.06065099905774336,-0.062054411753536105,-0.062101130837848455,-0.062140241184182265,-0.06190246390541886,-0.06212032005255221,-0.06186652108861522,-0.06193377693641026,-0.06205724834823145,-0.0620833697999096,-0.06207486245164499,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
408,-0.05005132263167325,0.009899381307035758,-0.10357832920965171,-0.05981819347867621,-0.010255532165654342,-0.05703672688920871,-0.05918421512086108,-0.05807875627440518,-0.05173239078002836,-0.05727312896118887,-0.051153462513006016,-0.05396446726566854,-0.0558099935186531,-0.056564646456814506,-0.056677195915892445,-0.060711113564923196,-0.06076245277418026,-0.06083134719602261,-0.060640087618130396,-0.060827245317104824,-0.06088891407318403,-0.06089048251685779,-0.06075391426070522,-0.060884097159246225,-0.06079584992402015,-0.060843863402990556,-0.060854530980840704,-0.05900482014884788,-0.058431242994449,-0.05899021385089432,-0.0588965947479941,-0.05898957707896707,-0.05890810199275687,-0.058983372202960904,-0.058903076160696496,-0.05889488590124073,-0.05896501801924112,-0.05896099709721735,-0.05895863986896791,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
409,-0.044618182869996005,-0.010656422786090167,-0.10205413426816691,-0.060890817422895316,0.006440783847512246,-0.057112154324758156,-0.06002954853878758,-0.058527766505730015,-0.049906136035063914,-0.057433310001801754,-0.04911965350554173,-0.05293844463098451,-0.05544561907456867,-0.056470826143432726,-0.05662372623194845,-0.061121052870986764,-0.06111744755095289,-0.06110658558416632,-0.06112125939448262,-0.06110746691847749,-0.061090153273925085,-0.06108958214945964,-0.06111828080167585,-0.06109186066586536,-0.061113169098360766,-0.06110368208049061,-0.06110093725994402,-0.05975465528123909,-0.059956678676702346,-0.05974827990884001,-0.059745847378992446,-0.05973939525475357,-0.05979504959376042,-0.05974227270321071,-0.05982591574225849,-0.059756284303505665,-0.05974953004177685,-0.0597604773079317,-0.05976131969919766,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
410,-0.04012544757327197,-0.012425077282835208,-0.07122120509389625,-0.06099330938040896,0.014531837977429997,-0.05675482281662862,-0.060027233152313265,-0.058342700077115534,-0.04867190806450861,-0.0571150597540529,-0.04778971890197885,-0.05207321665097167,-0.054885487794547216,-0.056035451756302666,-0.05620695817376926,-0.060610167398645845,-0.06059760738021109,-0.060575423933956596,-0.06062323523641436,-0.06057694998689408,-0.06055049710888228,-0.06054971205586924,-0.06059990468416428,-0.060552868322314504,-0.06058772007807953,-0.06057058143765131,-0.06056622030202682,-0.0596571249396881,-0.05848508883957895,-0.05965406839232719,-0.05972043451338996,-0.05964431258004899,-0.059550290889903754,-0.059635286965791345,-0.05955330196289789,-0.05959952539843561,-0.059609524614971224,-0.059632061200781676,-0.05962835363132723,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
411,-0.043541073840394434,0.002468318747849882,-0.06617273320333782,-0.059776692304076944,0.014183465604080576,-0.05562603326512757,-0.05883063456197499,-0.05718100742979824,-0.047710608107563494,-0.055978805576183316,-0.046846699170631195,-0.051041436698433765,-0.05379543354764102,-0.054921568605638973,-0.05508952116398343,-0.05973677591497468,-0.05971877054992042,-0.05968745391994226,-0.0597559592253271,-0.059689595785520196,-0.059652618106643476,-0.05965152431398981,-0.05972204362713049,-0.05965592277532493,-0.059704757740158806,-0.05968066598681783,-0.05967456276949094,-0.05853949909428115,-0.057994632031356,-0.058530211051253916,-0.05849038287085118,-0.05851219619792976,-0.05845174195924206,-0.05850605137756441,-0.05845627639477983,-0.05843722790577262,-0.05848641702202686,-0.0585221984905126,-0.058519176517296836,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
412,-0.045788338352508895,0.010529985005511333,-0.09203967621868094,-0.05838455434813621,0.016558256029669725,-0.05417874865360024,-0.05742592705503546,-0.055754382579504116,-0.04615815725113636,-0.05453620798253814,-0.04528277021201447,-0.04953324003282189,-0.0523238271474074,-0.05346492430699082,-0.05363510832347313,-0.05846768163440813,-0.058416620720329285,-0.05833601159087649,-0.05852873946671851,-0.05834128214998719,-0.058253874387310736,-0.058251388270327706,-0.05842558151254631,-0.058261415809017954,-0.058379526439318416,-0.058319498800678674,-0.05830488192305932,-0.0571064075977015,-0.05708484810265195,-0.05712454027893166,-0.0570696630925017,-0.05711284472052725,-0.057114951611337415,-0.05711394663117539,-0.05710485363192109,-0.05711135596234925,-0.05711863613671041,-0.05709905852789042,-0.05709989491279295,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
413,-0.044886765021998926,0.024034587922181442,-0.09931594792755297,-0.05422506142532452,0.026342082986202497,-0.04970361696587238,-0.053194490738547165,-0.051397499613294324,-0.04108109343719073,-0.050087903026544534,-0.04014001004785203,-0.0447094706024197,-0.047709486666940554,-0.04893622128204603,-0.04911917732764056,-0.05375742897993457,-0.05369888175542408,-0.05360864447096266,-0.05382919282400296,-0.05361447244187203,-0.05351895061914557,-0.05351626659107538,-0.05370907107122851,-0.05352710283467331,-0.05365705300815005,-0.05359044502373502,-0.05357440838974552,-0.052925020312263135,-0.05291880875187881,-0.05284700636842482,-0.05287375661217611,-0.052914922988241915,-0.05287465607575959,-0.052911994774878866,-0.05287454169808867,-0.05285825855579256,-0.05289989687448117,-0.052887629881091074,-0.05288630412766506,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
414,-0.045902547125774136,0.029439167085141868,-0.09183276264993284,-0.049716794838215624,0.03108143222209788,-0.0451823819737187,-0.04868326826903979,-0.04688112301461802,-0.036535127326778036,-0.045567770243504016,-0.03559134472246871,-0.04017391140182443,-0.043182532111125174,-0.0444127852459236,-0.044596266045969044,-0.04939651756027704,-0.04936950130031457,-0.04932525360958654,-0.04942766705850403,-0.04932820278134472,-0.049278345762565234,-0.04927689908719772,-0.049374301987719846,-0.04928272471078385,-0.049349371620844566,-0.049315965116512414,-0.04930768240298159,-0.04835691090676217,-0.04696266088480382,-0.04828868338249082,-0.04832149472041512,-0.04835170170379256,-0.048159604662136146,-0.04833747959946815,-0.04810811387950127,-0.0482157075482923,-0.04829418086925841,-0.048291334654333454,-0.048285724016175674,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
415,-0.04742562685149134,0.012471145887009467,-0.090003338723442,-0.04917677996605155,0.01887048297220062,-0.04535795379019141,-0.048306356730726356,-0.0467886123885266,-0.03807534336589146,-0.0456825230026795,-0.03728050138273698,-0.041139882103175554,-0.043673705083405484,-0.04470980898803382,-0.044864334238142255,-0.04904417815655976,-0.0490438418560271,-0.04903909832050678,-0.04904141153865098,-0.04903955295042499,-0.0490296348525636,-0.04902928183319244,-0.049044060468848676,-0.04903068262488153,-0.0490422606192078,-0.04903755059712433,-0.049036027641440466,-0.04801165418204679,-0.04817395071823002,-0.04801098341943292,-0.04801817170492475,-0.048004569850760646,-0.048030603852985666,-0.048005657810584405,-0.04805688653516954,-0.04801515421204651,-0.04800830164872562,-0.04802088857718505,-0.0480210853739942,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
416,-0.04931813419526265,-0.0027212535518168794,-0.0940739655699689,-0.05062302392370537,-0.004512287900939091,-0.04803528008055176,-0.05003320069938873,-0.04900473451733633,-0.043100378773260964,-0.04825521729230613,-0.0425617715276131,-0.04517699626887831,-0.04689398586588564,-0.04759607896376421,-0.04770078961205387,-0.050021547961913534,-0.05004170405388107,-0.050070113625581135,-0.04999480233990735,-0.0500683707838214,-0.050095431129407585,-0.0500961465069786,-0.05003829772968084,-0.05009324363040386,-0.050055257734616665,-0.05007547750166615,-0.05008010653706173,-0.0498347395596593,-0.050818927259863825,-0.04987915274490854,-0.04986113324661938,-0.049857026261073314,-0.04998306980331762,-0.0498680266851938,-0.049991781981039894,-0.04996062378648688,-0.049901412561767604,-0.04989143781969357,-0.04989592771675992,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
417,-0.04792379712175713,-0.005406516940856373,-0.07981406851876913,-0.05051622120586977,-0.016601144565381996,-0.04861290023690555,-0.050082398161987715,-0.04932594722680344,-0.04498321286936112,-0.04877466706251123,-0.04458705987787015,-0.04651059342303668,-0.0477734627414677,-0.04828986181199116,-0.048366877925116444,-0.04946299985984804,-0.04954609933125322,-0.04967030199900663,-0.049357998812083435,-0.0496624098513926,-0.04978973821447766,-0.049793256807469016,-0.04953178883450863,-0.04977903229452066,-0.04960421956582711,-0.049694839729196735,-0.04971632934442122,-0.049976142932553834,-0.04944433064022379,-0.04992773466237806,-0.04993867297953858,-0.04993702792516063,-0.049875885615956024,-0.04993017869331339,-0.049869888026845534,-0.049859504688672555,-0.049908376200830495,-0.04990323298636362,-0.04990048159609962,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
418,-0.04533512730552696,-0.004342804884122717,-0.06773181634838035,-0.049217068230946105,-0.009743647713055546,-0.0470018118780015,-0.04871214590324408,-0.047831720180424565,-0.042777254837298447,-0.04719009067803684,-0.04231617630905843,-0.04455495787849129,-0.04602479892275593,-0.04662583066689434,-0.04671546895526602,-0.0476491054690691,-0.04780218394119613,-0.048031874320458884,-0.04745641996454055,-0.048017248806838886,-0.04825368388617604,-0.04826023141110627,-0.047775787060962444,-0.048233766368217704,-0.04790953772732779,-0.04807737237409728,-0.048117249723740776,-0.048520340541349356,-0.04797274717677062,-0.04848508522423332,-0.04857505701402091,-0.04851201609974178,-0.048460988907064115,-0.0485067579849128,-0.048427216661827914,-0.04849443981142432,-0.048492140796444066,-0.048467258938855055,-0.04846565877777557,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
419,-0.04494224251608836,-0.01008105893327741,-0.08466107990669873,-0.047780415318558526,0.0013453977699688854,-0.04502346473991267,-0.047152024883438476,-0.046056309616555026,-0.03976588136252738,-0.04525778315006605,-0.03919205580344804,-0.04197828419417369,-0.04380754386974865,-0.04455554525233552,-0.04466710269383282,-0.046727774406236974,-0.046858715783251764,-0.04705284251788589,-0.04656113709585905,-0.04704056456924316,-0.0472376792829246,-0.0472430965512918,-0.0468362262676782,-0.0472211863414074,-0.04694979546907096,-0.047090965887501425,-0.04712429054506082,-0.046925724531217995,-0.045762719810718215,-0.046867271268057085,-0.04696913049513726,-0.04690054904236543,-0.04680893393128792,-0.04689066704925332,-0.04677381501508485,-0.04683816406633846,-0.04686128091465831,-0.04685653090828975,-0.04685275590575191,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
420,-0.041292840511931404,-0.013624437618626611,-0.07065688308244476,-0.0471651722305677,0.012728935330878419,-0.04380390278549121,-0.04639903968343122,-0.045063145498165064,-0.03739386609559619,-0.04408958339165366,-0.03669425895229923,-0.04009122385594678,-0.04232145413364755,-0.043233416144007254,-0.043369426786483097,-0.04712178314831096,-0.04718324682476582,-0.04726949693593037,-0.04703970983909198,-0.047264213924192076,-0.047346220861056505,-0.04734838996767107,-0.0471728789945824,-0.04733958905625367,-0.04722443681150934,-0.04728575280796375,-0.047299779037531534,-0.04610892976079363,-0.04499746600947803,-0.046144827266094514,-0.04612620174650386,-0.04610710278814925,-0.04600744471347049,-0.046099360682294414,-0.04594780812769983,-0.04605836043838465,-0.04607907819549727,-0.046090738451310266,-0.04608784046015832,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
421,-0.03639233587697187,0.002624448129473604,-0.06426866195302579,-0.04645679568583483,0.015997920391468468,-0.042951824372317884,-0.04565790924012059,-0.044264902558043835,-0.036267744121154945,-0.043249718470303455,-0.035538227190705006,-0.03908042002435259,-0.04140599768886506,-0.0423569481370685,-0.0424987735420235,-0.04551830834829928,-0.04558176240923042,-0.04567451601251118,-0.045436445555512815,-0.04566869428744305,-0.04576146879148626,-0.0457639983164135,-0.04557091658928339,-0.045753761157379856,-0.04562547043712851,-0.04569255546474092,-0.04570827874448634,-0.04538380693329512,-0.04458752253675643,-0.045363151123007414,-0.04531413579614946,-0.0453731380714373,-0.045237595342215046,-0.04536267908196852,-0.04527062042698987,-0.04525435885516482,-0.04533011563160313,-0.04537449760204952,-0.045369669478232816,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
422,-0.03422884557313444,0.00348105267652715,-0.06877305285269103,-0.046028170714553986,0.008886106897569891,-0.042946370334663274,-0.04532573741862459,-0.04410091469169995,-0.03706928912209706,-0.04320829833983657,-0.0364278500481945,-0.039542378026863646,-0.04158717825171013,-0.04242331617992328,-0.042548018366552566,-0.04419304027829133,-0.04426848618207872,-0.0443834256123499,-0.04409940234890829,-0.04437604505103208,-0.04449638711477373,-0.04449975091319818,-0.044255410052041255,-0.044486164811413695,-0.04432194883872386,-0.044406439225100215,-0.044426676558563236,-0.04507770326599975,-0.04487320002333412,-0.045083765820663806,-0.04508834710938699,-0.045075182352601315,-0.045043535815979044,-0.04507236825608358,-0.0450541722531098,-0.045056080304384044,-0.04506383721789664,-0.04508779935417126,-0.04508636268792442,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
423,-0.03501242986693178,-0.0029066277118120114,-0.0697569363768518,-0.04710289001762319,0.012415095313117006,-0.04376272862829974,-0.04634156861960267,-0.045014063565110916,-0.03739294560269443,-0.044046615221140444,-0.036697731843155376,-0.04007336453117756,-0.042289589438046546,-0.043195824521340784,-0.0433309810459688,-0.04563116125257412,-0.045671271999489796,-0.0457317967697943,-0.045580958547739275,-0.04572793145406346,-0.04579059530237774,-0.045792335845017816,-0.04566434178985273,-0.045785302262327715,-0.045699511887027554,-0.04574383075284447,-0.045754389729872925,-0.04607937284053668,-0.045574794065902854,-0.04605662814248359,-0.04609751974618631,-0.04608337527215115,-0.04601711540875772,-0.04607819396522263,-0.0459728246095579,-0.0460501961151742,-0.0460632257366594,-0.04605994712767321,-0.04605802342168641,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
424,-0.03515253536223858,-0.010871180678345143,-0.06611919012199129,-0.046856754319175346,0.017848997824052915,-0.04322545440579745,-0.046029073855733835,-0.04458585946352118,-0.03630046191200609,-0.04353408540886416,-0.03554465122786887,-0.0392145142251456,-0.04162391196804011,-0.04260913722990476,-0.04275607440418111,-0.045522227146137635,-0.045568969570751204,-0.04563839016712958,-0.045462829241916386,-0.0456339948392289,-0.045704643439515885,-0.04570658774274699,-0.045560936927673684,-0.045698724912820766,-0.045601520858037814,-0.045652042053696634,-0.04566398094784209,-0.04572728150127735,-0.04461271858795155,-0.04570202721612012,-0.04576280497649681,-0.045713706645603,-0.04560576506355282,-0.045703674430390834,-0.045573345801524744,-0.04564685512738794,-0.045673928991041474,-0.045698567145496104,-0.045694340274063355,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
425,-0.03632997565050223,-0.018307459495011186,-0.06632276951814205,-0.04595307098812561,0.016728156312894177,-0.04243538781886452,-0.04515128713517305,-0.043753228286214106,-0.03572706569627532,-0.04273436232135612,-0.034994902948455336,-0.03854994263313009,-0.0408839547198243,-0.04183835408210893,-0.04198069386048596,-0.04461715240639729,-0.044702710088187,-0.0448301480501591,-0.04450864144091685,-0.044822064104972824,-0.04495229385111165,-0.044955887293718945,-0.044687994469020956,-0.04494135858501338,-0.04476240413710537,-0.044855271306102486,-0.04487726079082847,-0.04489405714331254,-0.04430702774852448,-0.044846185917899066,-0.04491093564771328,-0.044870877108996794,-0.04479964370129046,-0.04486353990646305,-0.04476655478081092,-0.044815342731309694,-0.04484119169739933,-0.04483442706151526,-0.04483160829504826,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
426,-0.0456567094317295,-0.015574906067953108,-0.08213202535252702,-0.04398414245029533,0.018897413251492426,-0.040455216810616076,-0.04317979610640347,-0.04177726907924427,-0.03372545497632178,-0.040755146831793786,-0.032990952245724056,-0.036557353791762455,-0.038898825351233984,-0.039856274961673814,-0.03999906965616202,-0.042914381471605756,-0.0430065122584833,-0.04314235761860538,-0.042796443894461016,-0.04313378904802613,-0.043271032385832735,-0.043274795501451545,-0.04299071957509175,-0.043259572946498466,-0.04307034912347805,-0.043168945186864836,-0.043192164550675316,-0.0429505972709115,-0.04230599321474273,-0.042913045499843094,-0.042912492192226794,-0.042927938431884534,-0.04284567471259461,-0.04292052495332356,-0.04282335029991248,-0.042845959326344045,-0.0428969395888924,-0.04291136519982868,-0.04290811993488808,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
427,-0.05178391383592513,-0.006348778276868195,-0.09315474154800167,-0.04006357130195853,0.015124459947212301,-0.03696640781252085,-0.03935763629977158,-0.03812670769854952,-0.03106002871191677,-0.03722964155724274,-0.030415391994576834,-0.03354544623342676,-0.03560044000943929,-0.036440746176020944,-0.036566070016592,-0.03963749590367632,-0.03973571887612228,-0.0398782853771496,-0.0395100775894242,-0.03986937619211681,-0.040010650995179246,-0.04001448069652831,-0.039718967168328775,-0.03999897397119632,-0.0398030608201329,-0.03990585602127462,-0.039929841491860976,-0.039095936020986655,-0.03881646150689998,-0.03911547947860166,-0.03911050737153895,-0.03908098575571202,-0.03907704422433294,-0.03907938215298724,-0.03908321384942638,-0.039076722046872486,-0.03907560915440243,-0.039083353492676956,-0.03908272518355832,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
428,-0.04710751684882202,0.0006061762469245927,-0.09798772542215498,-0.04030243051079794,0.004711925063416875,-0.037776215760437215,-0.039726631583359207,-0.03872261936390333,-0.032958652187815705,-0.037990923498978285,-0.03243285147063628,-0.03498589370252937,-0.03666205823390349,-0.037347457580782346,-0.037449678511547596,-0.04057702194184098,-0.04071325303598262,-0.04091058080293469,-0.04040000275362702,-0.0408982649805414,-0.04109328519324622,-0.041098563149415346,-0.04069003425176222,-0.04107718933482749,-0.040806525701634865,-0.04094867967825607,-0.0409818065745902,-0.03953216603199991,-0.039983715122868156,-0.039566773217663935,-0.03950661642698801,-0.039542422083402355,-0.03958508095429053,-0.03954690116110251,-0.03958230844788944,-0.039570339013354126,-0.03956080577133803,-0.039559963042822464,-0.0395617749284606,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
429,-0.039871791221393144,0.00032540187227847564,-0.09488357447816967,-0.043305404954580254,-0.003259545705091703,-0.04105802322409789,-0.04279316030484398,-0.04189996675553705,-0.03677220217226493,-0.04124903242033565,-0.036304437139424856,-0.03857568524621671,-0.04006684174609655,-0.040676589579308337,-0.040767527791208936,-0.04422421234386173,-0.04440053010394093,-0.04465584646835837,-0.04399494576148375,-0.04463991140977693,-0.04489229490450687,-0.04489912772732441,-0.04437048412097447,-0.04487145831678542,-0.04452121609698007,-0.04470514313250066,-0.04474800938179811,-0.04263110500141918,-0.04307344570104057,-0.04262119988064724,-0.042637265391897,-0.042634661600015854,-0.04266358092396815,-0.042637186050867415,-0.042695845445957996,-0.04265603070951778,-0.04264419075745718,-0.0426329250349562,-0.042634009807374834,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
430,-0.03458302690366484,-0.0028398303625429,-0.056596086498982165,-0.04277479743262058,-0.007884681681784925,-0.04081675707133543,-0.0423285022236528,-0.04155030375551489,-0.03708271826212371,-0.04098317460091547,-0.036675176098068585,-0.03865401013559386,-0.03995318622666707,-0.04048443147594592,-0.040563661758398324,-0.043500428866481484,-0.04370387194585484,-0.04400041368978434,-0.043237351647343374,-0.04398183295149177,-0.04427736863214566,-0.04428540862841189,-0.043669129931481705,-0.04425286404607792,-0.0438437420872269,-0.044057959891447035,-0.0441080809603471,-0.042166566935061434,-0.0420802472616471,-0.0421856832336423,-0.04220754267648064,-0.042155605576970914,-0.04219777197483367,-0.04215765967080168,-0.04220061687506503,-0.042190960015496576,-0.04216449486323139,-0.04216194401757527,-0.042162851229815876,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
431,-0.035089563690603155,0.0010664337934491678,-0.07031940895024398,-0.04090539489956172,-0.01830585254224621,-0.039637104005997195,-0.04061631395896058,-0.040112247725168866,-0.037218437102302014,-0.03974489843223534,-0.036954457857729425,-0.038236217539139444,-0.039077739112455455,-0.039421845150937496,-0.03947316536257142,-0.0406768639345344,-0.04088291790604408,-0.041187366889370546,-0.04041364638242685,-0.04116814310663231,-0.04147634601168249,-0.041484804982185486,-0.04084757140736484,-0.04145058928471397,-0.04102589747725641,-0.04124703304719556,-0.04129916018529912,-0.04047209862561681,-0.039838531276764504,-0.04047127342851909,-0.04056071948759662,-0.04043660849592274,-0.0404325776897186,-0.04043228285740348,-0.040429517711721596,-0.04044373592409953,-0.040421334896027394,-0.0404160388093407,-0.04041462994256993,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
432,-0.03837861360956551,0.00763189228871568,-0.07764330898235323,-0.0412527299674988,-0.025720278101006487,-0.04038104562338531,-0.04105404736922246,-0.0407076074108328,-0.03871871872009018,-0.040455131713738296,-0.0385372882802499,-0.03941822959495167,-0.03999659941879523,-0.04023310024678486,-0.040268372143196694,-0.0409747998776379,-0.04111893891873933,-0.04133245624474874,-0.04079113941226602,-0.041318955611635476,-0.04153568756246914,-0.04154164432600315,-0.04109419136584837,-0.04151755246539002,-0.041219134838973916,-0.04137437445858395,-0.0414110149736133,-0.04094685969915141,-0.04060358887770352,-0.04097135547052201,-0.04099072194226233,-0.040939768113069104,-0.040946429463661047,-0.0409388575272619,-0.040966506473423606,-0.04095148657486436,-0.04093623007147954,-0.04097480140866738,-0.04097393687744029,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
433,-0.037778015296575894,0.006977145604515694,-0.08014188167797202,-0.04339420685146333,-0.015508470678667723,-0.041829253690504685,-0.04303750782124701,-0.04241553690754926,-0.03884484338254623,-0.04196226200029472,-0.03851911751372737,-0.04010068990787616,-0.04113904936693883,-0.041563644257085794,-0.04162696863150581,-0.04308572253267819,-0.043169514574010776,-0.043292888339183266,-0.04297839466340582,-0.043285114870886654,-0.043409439974676126,-0.043412842653800916,-0.0431551564729696,-0.04339907585724342,-0.043227523549771316,-0.04331700005384949,-0.04333804575110238,-0.04289766617527311,-0.04263252189329172,-0.04293319689828873,-0.04289202075842618,-0.042894797400862904,-0.04289101860095293,-0.04289462128695716,-0.04286485765280168,-0.042897767048507784,-0.04289650784101679,-0.04287918217665458,-0.042879589821515095,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
434,-0.03399169008003836,0.010058083749523453,-0.081064517623526,-0.04530786560304153,-0.005647048904758027,-0.04308209253850501,-0.04480054620626454,-0.043915940748944914,-0.038837479828876045,-0.043271265173620066,-0.03837421237568552,-0.0406236223403611,-0.04210044131037593,-0.042704326393588295,-0.04279439023091513,-0.04539875391169539,-0.045488052790246154,-0.045616595051430814,-0.045282111075754826,-0.04560860224997941,-0.04573465756338995,-0.04573805325745031,-0.04547286354530946,-0.045724296553884915,-0.04554893679658601,-0.045641294124349134,-0.04566273663278748,-0.04465339376731106,-0.044126209742748515,-0.04459779623159052,-0.044639435492617785,-0.04464292603905802,-0.04457346409472472,-0.04463703142365991,-0.044560573934998335,-0.04458262588748265,-0.04461762237004624,-0.044620190827501335,-0.044617667478518995,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
435,-0.032603459393182745,0.012574266106384461,-0.06744330364767834,-0.043112614854662334,0.006085316241534244,-0.04035161699882198,-0.042483301925574854,-0.04138597811937059,-0.03508631534840479,-0.0405862793946692,-0.034511647398055595,-0.03730196604658702,-0.03913391112429617,-0.0398830105929208,-0.03999473180372624,-0.04422603051571334,-0.04432483248307027,-0.04446277585321474,-0.044093658339612256,-0.044454356121832225,-0.04458448446587912,-0.04458790755624452,-0.04430819101438221,-0.04457401193925965,-0.044390829603347406,-0.044488654897971595,-0.04451094767736077,-0.04226938026938031,-0.042285192490933925,-0.04226719242546456,-0.04226807607809973,-0.04227265926328541,-0.042293630096965296,-0.04227446026633472,-0.042293947936077436,-0.042289655086707074,-0.042280605434524,-0.042256049341422484,-0.0422571656296616,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
436,-0.03501867241883073,0.00827492536294919,-0.06943176245018158,-0.036908906365656184,0.018777099459348717,-0.03378379644218142,-0.036196601546041006,-0.03495456598676661,-0.02782412269488014,-0.03404940540684514,-0.027173669268942012,-0.030331966722790697,-0.03240550319059326,-0.033253391637198364,-0.03337984630423555,-0.037818369816339334,-0.037895604646912925,-0.038002346731752776,-0.03771399782625446,-0.0379958714442818,-0.038095288292548775,-0.0380978830788204,-0.03788263869985195,-0.03808734289496311,-0.0379468431637921,-0.03802221418648558,-0.03803928472593004,-0.035952853095020006,-0.03568759373371906,-0.035977041044008666,-0.035898171151021147,-0.035950846104993085,-0.03591025445755133,-0.03594826436229438,-0.03593326045559223,-0.03590750281630678,-0.035940679382052615,-0.03596561022871255,-0.03596427034247893,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
437,-0.033954373748930296,0.018219187782317254,-0.08444984114935464,-0.03431145893907536,0.019153247226893204,-0.031311008802285246,-0.0336275677653933,-0.03243507666748676,-0.02558906482329326,-0.03156602269743548,-0.024964557807981097,-0.027996871633565693,-0.02998769529443066,-0.03080176170101976,-0.030923172125708952,-0.03527208311467959,-0.035309193493811515,-0.035356470927789825,-0.035218691993888135,-0.03535375296915013,-0.03539296553881281,-0.035393910167501985,-0.035303120339388344,-0.03539004580717563,-0.03533252083701809,-0.03536467676021366,-0.035371560584445155,-0.03339467715422428,-0.032912377765318516,-0.03342682400713106,-0.033413286885922405,-0.03337394092334917,-0.03336346077655788,-0.033371435532565566,-0.033336806964647095,-0.0333656377639967,-0.03336562946893571,-0.03337503701299299,-0.03337409883731811,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
438,-0.03266043890955036,0.024939905466320036,-0.08876433832261697,-0.037409396299322877,0.020611033066888572,-0.03415327805398815,-0.03666723081516929,-0.03537312764922011,-0.027943767700748016,-0.034430021662099186,-0.02726604649419836,-0.030556743530620205,-0.032717205111335336,-0.033600638049249294,-0.033732393846206896,-0.038932802944772506,-0.038934735603109824,-0.03892739934385229,-0.03892220338543084,-0.03892822161718344,-0.03890920913635512,-0.038908511945208696,-0.038934800255270664,-0.038911274288341915,-0.03893280242595343,-0.03892453912787294,-0.03892165892177679,-0.036431596593458224,-0.035393774703484294,-0.036366368959688006,-0.036390264771772964,-0.03642063373462615,-0.03625987498400916,-0.036408102981940846,-0.036229060854389254,-0.03629400764072254,-0.03636883684148055,-0.03638765451863874,-0.03638231151114242,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
439,-0.037120417135449404,0.0076300777533379735,-0.09586618890792599,-0.0410950088966959,0.016503672821808417,-0.0378625592147556,-0.04035823817694806,-0.03907354178327016,-0.03169818548689896,-0.0381372911871891,-0.031025390602470424,-0.034292167723965955,-0.03643692501569906,-0.0373139363230332,-0.03744473439358227,-0.04237413151278994,-0.04236405657751405,-0.04233997672830294,-0.04237963805869416,-0.042341820264280114,-0.04230703510521403,-0.04230592333597253,-0.04236614284354143,-0.04231036871637596,-0.04235410953452408,-0.042333978149583125,-0.042328395234703796,-0.04019142011579778,-0.038660652034797544,-0.04004916905251545,-0.04011539589329025,-0.040154603132629925,-0.0399179648208889,-0.04013485182763653,-0.03986277117860838,-0.03994304072298279,-0.040070677189117984,-0.04010158227805096,-0.040092908626760446,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
440,-0.03985500682500711,-0.0033357761866129932,-0.10139346333755096,-0.04240578964019035,0.010341806996214398,-0.03944558383541609,-0.041731071337978105,-0.04055457484270857,-0.03380038694528358,-0.039697177289166795,-0.03318425629569144,-0.03617589840909633,-0.038140019620415314,-0.03894316714575123,-0.039062949120968304,-0.04290681836494999,-0.04292824215970794,-0.04295436784969248,-0.04287502642132275,-0.04295291255743664,-0.04297309636878461,-0.04297355574698733,-0.0429247823297199,-0.04297166650796233,-0.042941330737033094,-0.04295871822229143,-0.04296231287533468,-0.041521000490468335,-0.041270886660968766,-0.041496231388508685,-0.04146935728262486,-0.04152284086152402,-0.04144891111063889,-0.04151816991528622,-0.041441599648482694,-0.041458778384892654,-0.04150304390128433,-0.0415114407018436,-0.04150937600029311,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
441,-0.03876561715633944,-0.001251864423169279,-0.08274708789199393,-0.04047311793613944,0.0077269789969070385,-0.03776811873559935,-0.03985656875394058,-0.03878150090764096,-0.03260960811783359,-0.03799802170050779,-0.03204659560299863,-0.034780320910884586,-0.03657511041430793,-0.03730901662124987,-0.03741847189854131,-0.040351200780983365,-0.04045774825232643,-0.04061278329594824,-0.04021324577050256,-0.04060307986684047,-0.040757219150309124,-0.040761406124671405,-0.04043956277102801,-0.04074445572328531,-0.04053091777381697,-0.040642825648512015,-0.04066897889596956,-0.039607553929394135,-0.038125533647430015,-0.03958569230293544,-0.039623481541259685,-0.03962129937823155,-0.03942862078551782,-0.039607532748389615,-0.0393890837765043,-0.039515304268552945,-0.03956690698722303,-0.03959660856707518,-0.03959087461497706,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
442,-0.03692843800821694,-0.015148583446150839,-0.06885046218772603,-0.036065640481057246,-0.004302220421236312,-0.03428307091511666,-0.035659340247077946,-0.03495088043542537,-0.030883659916778983,-0.03443457485208029,-0.03051263985363513,-0.03231413965981107,-0.03349688941642219,-0.0339805268491018,-0.03405265686898955,-0.03609167733809239,-0.036265590433681875,-0.0365203033666739,-0.03586785905415378,-0.03650430305435423,-0.03675940240181598,-0.03676635989484913,-0.03623584183696532,-0.03673820267952113,-0.0363855571197562,-0.036569890950637535,-0.03661312066982406,-0.03552261730846214,-0.034664253987194575,-0.035490907926949776,-0.035526570829834764,-0.03551507550904625,-0.035399101746487756,-0.03550559368844454,-0.03536936531377948,-0.035437501292059685,-0.03547704309749406,-0.03549208505054808,-0.0354881524129527,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
443,-0.03384681876398349,-0.013469986599538701,-0.06314805400032722,-0.032556491259479244,-0.013296018754603841,-0.03147558964220485,-0.03231012186756412,-0.03188053114032363,-0.029414279432443298,-0.031567457501735494,-0.02918930297488674,-0.03028168337407055,-0.030998870601530743,-0.031292135163624835,-0.03133587284244556,-0.03267351709332983,-0.032833010914884296,-0.03306633176923451,-0.032468068860622,-0.033051685817553605,-0.03328500358272737,-0.03329136107964076,-0.03280573877872346,-0.03326563003310894,-0.032942945711577236,-0.03311171232506106,-0.033151262236635365,-0.03226258320662417,-0.032291381525829776,-0.03227228643075988,-0.03219386276495895,-0.03224709245847195,-0.03224332547425018,-0.032246622661248905,-0.03225569211656216,-0.03221127323650011,-0.032244190028105885,-0.0322626560521306,-0.03226210843551433,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
444,-0.03127983725216992,-0.0018638350179032185,-0.05412130457747176,-0.03345498844918995,-0.021738042911745074,-0.03279743109291355,-0.03330511171348514,-0.03304377382817656,-0.03154345046198969,-0.0328533181282129,-0.03140658793695402,-0.032071128313114004,-0.03250742309675314,-0.032685828112582804,-0.03271243555954689,-0.03343646809157028,-0.033537314059743084,-0.033685214873433664,-0.033306898666764756,-0.03367591850564766,-0.0338241975398927,-0.03382824312745773,-0.03352005491991647,-0.03381187084566506,-0.033606947806197406,-0.03371402978232902,-0.03373915466038903,-0.033322521906781984,-0.03267261547421022,-0.033190710688389725,-0.033303898092836896,-0.03331487334517255,-0.03317358259079826,-0.03330398627845795,-0.033146114005657305,-0.03320211970438363,-0.033266927877043904,-0.03326492661462935,-0.03326023376248914,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
445,-0.032084245155365884,0.0016459395912659075,-0.0686370120365626,-0.03582944354350176,-0.028173250759062636,-0.03539977645403809,-0.035731509728004256,-0.035560743957573235,-0.0345803890609992,-0.03543629466734165,-0.0344909591090301,-0.034925189106657456,-0.0352102767998375,-0.035326851822785055,-0.035344237902016004,-0.03552743556804471,-0.035618315221198495,-0.03575315356494965,-0.03541191519565431,-0.03574462318746083,-0.03588158047382058,-0.035885344225387424,-0.03560270123967453,-0.03587012147195861,-0.03568156695721609,-0.03577964161512769,-0.03580279633625088,-0.03560725536088213,-0.035279584764348,-0.035713763411846164,-0.03568329600510764,-0.035605614235107205,-0.035657943880316074,-0.03560813485959283,-0.03569520511591322,-0.03567074973052373,-0.03561945239679754,-0.03565788803299043,-0.035658744478236346,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
446,-0.03436810190425652,-0.007710412900531442,-0.06376237040440272,-0.03626112600804357,-0.016445877593449197,-0.03514909025437204,-0.036007660227216284,-0.035565695629789,-0.03302840635860439,-0.03524360426265797,-0.03279694971117323,-0.03392079487995513,-0.03465863986627624,-0.03496035157909226,-0.03500534907179089,-0.03515545248312358,-0.03529361979122622,-0.035500380851104206,-0.034981130145853245,-0.03548723566160997,-0.03569939303624528,-0.03570525759747759,-0.035269815000604825,-0.03568154952114033,-0.03539034101746651,-0.03554125588500498,-0.03557705890064421,-0.03593388420433078,-0.03566902363361317,-0.035942487941926046,-0.03592334970470339,-0.03591564550806449,-0.035906193671243154,-0.03591381371133191,-0.03590565447020448,-0.035895981476859365,-0.03590846572182604,-0.03591733059258728,-0.03591650282037045,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
447,-0.03283848140179824,-0.0023115837305587553,-0.07017875065037894,-0.03504581887357282,-0.00399363170066731,-0.03330316384127262,-0.034648616340276356,-0.033956020057052276,-0.029979870996887075,-0.03345127536702037,-0.029617158655963195,-0.031378320050673654,-0.032534586181708285,-0.033007394212301554,-0.03307790912770177,-0.03350362338492054,-0.03365179614208024,-0.033874145001744974,-0.033317096263339285,-0.033859985310279866,-0.03408893733334272,-0.03409527938144783,-0.03362624516930056,-0.03406964555259095,-0.033755712905539026,-0.033918196005955276,-0.03395680792480316,-0.03448692329384898,-0.03505768125705528,-0.03451941086104709,-0.03447621017042266,-0.03450796707023662,-0.03455901279014846,-0.034513694869651265,-0.034591091849477326,-0.03455021442407715,-0.03453061392057844,-0.03453931911633031,-0.03454141781689004,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
448,-0.029753128631475886,-0.0008599474621356384,-0.07492546267386925,-0.030830957841655036,-0.0022357288550097845,-0.029226187800308827,-0.03046518336881538,-0.029827387737743936,-0.026165845565936277,-0.029362580221581287,-0.025831832300228206,-0.027453644415547644,-0.02851842270644006,-0.028953820503904586,-0.029018756031364067,-0.029938445427420694,-0.0300379427723929,-0.030185932877647714,-0.029812119491820603,-0.03017655347571067,-0.03032750256340003,-0.03033166298194889,-0.030020837095511937,-0.030314840298352606,-0.030107297495145024,-0.030215074553125137,-0.030240571586550125,-0.030389964449152058,-0.029140705972307328,-0.03030979296915474,-0.03032890558755955,-0.030371795529296326,-0.03019782745302686,-0.030358118444791558,-0.030157040855679804,-0.030224614632764595,-0.030314652232297897,-0.030331800317807408,-0.030325948180681545,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
449,-0.02991758756167262,0.014411734519909788,-0.06732141966185362,-0.027988889125734526,0.0037030419278281414,-0.026210331537301883,-0.027583503339881882,-0.026876638038134525,-0.02281857149448716,-0.026361494488758366,-0.022448386475414948,-0.024245831698341498,-0.025425919474454516,-0.025908468398422323,-0.025980436077370925,-0.027945273048947925,-0.02800030842084678,-0.028078650732215098,-0.027872597301570913,-0.028073808615994976,-0.02814974479687627,-0.028151778071022187,-0.02799098329381098,-0.02814353696544864,-0.028037541550771018,-0.028093589874795245,-0.02810653047985856,-0.027474933111664022,-0.02791050615860693,-0.027467648189494258,-0.02743322220033865,-0.0274652390171256,-0.027495653238294608,-0.02746764986627908,-0.027513187260682834,-0.027466170354996468,-0.02747456601578359,-0.027450534515224306,-0.027451767796868434,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
450,-0.0297784661616,0.018740274657046085,-0.05113243737500856,-0.030335588602778515,0.010519656657194097,-0.028042783965484805,-0.02981299073148046,-0.02890174442023978,-0.02367034013497252,-0.02823765373992481,-0.02319312087937709,-0.025510274267724346,-0.027031569244666848,-0.02765364098290586,-0.027746417190492163,-0.030133140637225542,-0.030187453504123423,-0.0302648943996641,-0.030061603069605997,-0.030260105741813155,-0.03033519251584648,-0.030337201956391793,-0.0301782440597372,-0.03032905684649474,-0.03022424577021079,-0.03027966903095497,-0.03029246695202678,-0.029576390499955613,-0.02978757856166461,-0.029669722887033005,-0.0295664296616702,-0.02959176948752833,-0.029620580448884194,-0.02959535088826265,-0.02963069569429493,-0.029626739335007653,-0.02960910849995915,-0.029624385176974393,-0.02962588628076051,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
451,-0.03176595794988694,0.006874089765382432,-0.06819820565890489,-0.033967664982424865,0.0011493574495135966,-0.031996890572246965,-0.03351846730774495,-0.0327352078523376,-0.028238567568641685,-0.032164390392570436,-0.027828374967983953,-0.029820078285368156,-0.031127703523962085,-0.03166240370865091,-0.03174214926255045,-0.03393057994836837,-0.03400841943592862,-0.03412088682185418,-0.03382933755176208,-0.03411388111836215,-0.0342245184935789,-0.03422750258204194,-0.03399516093210735,-0.034215414363745006,-0.03406163377178617,-0.034142544657172084,-0.03416135737112827,-0.033367060816175985,-0.03500476974866212,-0.03338790545158355,-0.03337294654970625,-0.033403827363004374,-0.03356730016111837,-0.03341913146575329,-0.033583882251307616,-0.03353650358737165,-0.033466031659396225,-0.03339744648347776,-0.03340448229815368,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
452,-0.03937920969986102,-0.006650384963350925,-0.0775003316395293,-0.036882121519855565,-0.0069203531297518245,-0.03520066101045913,-0.0364988670250812,-0.03583059173386715,-0.03199406786642289,-0.03534357149871713,-0.031644092417335165,-0.03334340942557312,-0.0344590724808831,-0.034915277534225596,-0.03498331627016084,-0.03732952660013407,-0.03742984620739032,-0.037574214462245126,-0.03719854445770248,-0.037565241481771795,-0.037706639721282936,-0.03771044438672841,-0.03741278198643559,-0.037695029139863334,-0.03749823943889792,-0.03760193741419252,-0.03762599809148361,-0.03639594450008609,-0.035717932012572555,-0.03636636950078498,-0.03630626589183001,-0.03640156686813098,-0.03626914429344359,-0.03639327834284624,-0.03623917093523378,-0.036294371106386676,-0.03636818264186168,-0.03636396103722218,-0.03636073534228448,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
453,-0.041044298849799286,-0.009425906426870223,-0.0910028514508701,-0.03844998610888254,-0.0003782205379595366,-0.036313390915400895,-0.037962992981872334,-0.037113830145664536,-0.03223884294908662,-0.036494984155684466,-0.03179413677955201,-0.03395342183662783,-0.035371070546305804,-0.03595076035689999,-0.03603721569460042,-0.03873284738513142,-0.03885569694278241,-0.03903398574549928,-0.038573566113448726,-0.0390228480365556,-0.03919933514940941,-0.039204114560079314,-0.0388347438461068,-0.03918476046482203,-0.03893992475692079,-0.0390684475302689,-0.039098420512856176,-0.03781854167536324,-0.03816718615347792,-0.037813460898682115,-0.03776446377333518,-0.03783731163642242,-0.03783446403928314,-0.03783951737246743,-0.037824050890842835,-0.03783351199563858,-0.03784641849018467,-0.03781268498460527,-0.037814030358886634,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
454,-0.03628502714405101,0.013143774580587242,-0.09476269069253923,-0.03771297900749168,0.006075297217849239,-0.03525557207847434,-0.037152863414070085,-0.03617619799615315,-0.030569226983445823,-0.03546443171098544,-0.030057747773099792,-0.032541251469621287,-0.03417176143833384,-0.03483849220772848,-0.03493792889398695,-0.03881493801696902,-0.03891386266039933,-0.03905337934342833,-0.0386835161422492,-0.0390448112211064,-0.03917811305864441,-0.03918164709481637,-0.03889714607153364,-0.03916731054179416,-0.03898039204288912,-0.039079761001722155,-0.03910254490125338,-0.03695294480501031,-0.036980935928059004,-0.03693237937889745,-0.037004803554785706,-0.03696419484743812,-0.036975902383590165,-0.036965022094714105,-0.036983330312665756,-0.036990079048731694,-0.03696648700402906,-0.036974910559662996,-0.036975024426757146,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
455,-0.03477927099261742,0.025160616404660326,-0.07272711735745731,-0.03682831317225686,0.003201004422379368,-0.03458185976279454,-0.036316280114289494,-0.03542345551447412,-0.030297809045621064,-0.03477279005928444,-0.02983023723145254,-0.032100547158792875,-0.03359108770994258,-0.03420058367596028,-0.03429148432421404,-0.038500088225227144,-0.03854564510996382,-0.038603864554416306,-0.03843483175752783,-0.038600514257910896,-0.03864882416508354,-0.03864998578658109,-0.038538179523462654,-0.03864523251017761,-0.03857435243573528,-0.038613979888386246,-0.03862246486513579,-0.0361385595918049,-0.035159995672748294,-0.036106293248307025,-0.0361435490307144,-0.03613007670938796,-0.03600524230547221,-0.03611947311288056,-0.03599230740320107,-0.03604108004346262,-0.03608639692269637,-0.036135583238302765,-0.03613063274502887,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
456,-0.03297276873552034,0.040070616103177074,-0.06007947476976197,-0.03945673975180175,-0.016529747081151343,-0.03817007228034324,-0.039163470246534896,-0.038652100473424246,-0.035716360718533055,-0.03827942856646728,-0.03544855661392646,-0.03674888802580172,-0.037602602611635574,-0.03795169448692528,-0.03800375828969544,-0.040178343531515504,-0.04022535802706193,-0.040290397995697155,-0.04011486481114423,-0.04028645018578556,-0.04034709865761635,-0.04034868270679391,-0.040217462815088006,-0.04034224857792086,-0.04025656882617799,-0.04030251263421686,-0.040312924240457834,-0.03902233862210845,-0.038856989553936745,-0.03905824395310524,-0.03907069955255915,-0.03902537098180725,-0.039040434167553255,-0.03902599875445034,-0.03907754068743173,-0.039053070718149466,-0.03902857369034314,-0.03905745912656252,-0.0390573871984678,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
457,-0.03258061414283342,0.03980491240226022,-0.058378673593127296,-0.04290929058396261,-0.02959822294111029,-0.04216227077231646,-0.04273902271332338,-0.0424421291024531,-0.04073768268767353,-0.04222576138980297,-0.04058219964623587,-0.04133715253649237,-0.041832806404532005,-0.04203548390490474,-0.04206571136693489,-0.04289486328995241,-0.042936039098221794,-0.042995924141534345,-0.042841573696248865,-0.04299217837602607,-0.04305161550380722,-0.04305322768022506,-0.04292901135148445,-0.043046700097852,-0.04296431044582261,-0.04300751835978028,-0.04301760771264447,-0.04266531885779747,-0.04247483914352566,-0.04269665044608462,-0.04271419513010799,-0.042656050119340524,-0.04267221944849998,-0.04265585361038214,-0.04263316447542163,-0.042681634957488744,-0.04265746316067219,-0.0426553091851034,-0.042655490031831576,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
458,-0.036632415190418585,0.02477174398153259,-0.06300534389268807,-0.04440515440090689,-0.024393578036480457,-0.04328210068293381,-0.04414917730071276,-0.043702833752212254,-0.04114040521502805,-0.04337755112870914,-0.04090665531302271,-0.04204163545287836,-0.04278679095029817,-0.04309149199944639,-0.04313693532382497,-0.04461704999532637,-0.044622907171011084,-0.04462941298695592,-0.04460789620905607,-0.04462907908548009,-0.04463315932189183,-0.04463323263373408,-0.04462198502554855,-0.044632923244905136,-0.044626284882154275,-0.044630382573190706,-0.04463114663628315,-0.04407490643566608,-0.04428172725256437,-0.04407632675689687,-0.044030293066783306,-0.04407949380239121,-0.044070620014957915,-0.04407962520491087,-0.0441067844571068,-0.0440584398708321,-0.04407868323566252,-0.04410167316034249,-0.044101274447314084,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
459,-0.038583174243657994,0.014883397695663757,-0.07219721594346075,-0.04525411726028455,-0.025060919990037313,-0.044120870940298054,-0.04499581696515765,-0.04454542249542487,-0.04195973788967568,-0.04421718767447101,-0.04172386652216634,-0.0428691475057604,-0.04362106587952509,-0.043928532332035,-0.04397438809057602,-0.046055326113935834,-0.04607786411038295,-0.046107145276382856,-0.046023372773978,-0.046105439274710495,-0.04613044301856547,-0.04613105821689644,-0.04607415321063285,-0.04612854627228115,-0.04609221573373332,-0.04611231682802185,-0.04611668166566126,-0.04490901787783312,-0.044472835841676765,-0.044943687197291096,-0.04486277974381648,-0.04489728104834811,-0.04485119511637222,-0.044893469752702794,-0.04485514987058551,-0.04484884301683649,-0.04488278603427862,-0.04491266035305097,-0.044910831147657405,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
460,-0.036412275933119805,0.006086175585672163,-0.07186891512708574,-0.04369139201733466,-0.020553504834033606,-0.04239288910311945,-0.04339542486522519,-0.04287935124453045,-0.039916607014443974,-0.04250325130576288,-0.03964633950711648,-0.04095863204984441,-0.04182019955054191,-0.042172502556134105,-0.042225045269089725,-0.04406980626885808,-0.044107136278968076,-0.04415986666194585,-0.044020175594806345,-0.04415662234304841,-0.044207255839222484,-0.044208604031808915,-0.04410082715523663,-0.0442031370754039,-0.04413225945036212,-0.04416986325754086,-0.04417850639735205,-0.04328496793791908,-0.04307372267611699,-0.043264808107483746,-0.04332047549337247,-0.04326945841420698,-0.04327618667588175,-0.04326797556708539,-0.04328628931834568,-0.04327243912165326,-0.043263432632639064,-0.043263418676238556,-0.043262835451268314,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
461,-0.03231745440810992,0.0035511193974958857,-0.07898925023534832,-0.04243478557174777,-0.005986126517386836,-0.040389279444659296,-0.04196855433234949,-0.04115559369775758,-0.03648844092567416,-0.04056313085402834,-0.036062693831740655,-0.03812992248967928,-0.03948713284499233,-0.040042108847465174,-0.04012487835079705,-0.0420471924123791,-0.0420876643819325,-0.04214698140826358,-0.041995077489170335,-0.04214325204214377,-0.0422027983809972,-0.042204425600090405,-0.042080741188770344,-0.04219784140282172,-0.042115590452415946,-0.042158543244123894,-0.0421686280415791,-0.04180572986580859,-0.04148192102923581,-0.041811227669133984,-0.0417767298472764,-0.04180274772098766,-0.041768560687075657,-0.041800113692511645,-0.04178062442383331,-0.04177053061345045,-0.041792559513399885,-0.041801840054673654,-0.04180071604798422,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
462,-0.02958396445873883,0.0031319819282605373,-0.06981812033003008,-0.04135842090906723,0.0021099821122281606,-0.038918965329036166,-0.0408023969580885,-0.039832866077619496,-0.0342668539684688,-0.03912629924266527,-0.033759111111958076,-0.03622447282269833,-0.03784307192181565,-0.038504932225281355,-0.038603642526895916,-0.04099737248060459,-0.04109296870060634,-0.04123307655366136,-0.04087440482044583,-0.04122427144735218,-0.04136472796181105,-0.04136856106714171,-0.041076613115891884,-0.041353049172104965,-0.04115894173549894,-0.04126036871088435,-0.04128416631261157,-0.04055399081490204,-0.04103213644304133,-0.040596843915167276,-0.040633601742165786,-0.04057538175725317,-0.04064813042823914,-0.040581138130079214,-0.04070147231738201,-0.04065679758810153,-0.040598228103654155,-0.040638438025364536,-0.040640141608385597,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
463,-0.027076579059997472,0.00700726254183357,-0.06630663503328842,-0.039394686898312374,0.0023317964767540986,-0.03705298820157138,-0.03886094462728193,-0.037930265988232674,-0.03258730200531123,-0.03725201357399866,-0.032099906048974294,-0.03446647273389096,-0.036020209326586325,-0.03665554674479441,-0.03675030140503003,-0.03932178912684655,-0.039450247852756595,-0.03963786237015479,-0.03915605275420385,-0.0396260958299175,-0.03981338286770724,-0.03981848137302617,-0.03942829477281259,-0.03979784437505275,-0.039538691175100525,-0.03967431242477451,-0.03970606867499626,-0.038656735804485656,-0.03929919321278671,-0.03867238974576482,-0.03874301554480642,-0.03867288433599238,-0.03877277431536486,-0.03868050395277857,-0.03876074724967959,-0.03877550026686304,-0.0387044165209894,-0.038680068318277756,-0.03868350353877232,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
464,-0.026825288410029263,0.030469147933984298,-0.0544080222201328,-0.041483413482938325,-0.006799675639201669,-0.039536955091591684,-0.04103975814687417,-0.040266162786742804,-0.035825003429352326,-0.03970238824778343,-0.03541987191074971,-0.03738700098202961,-0.03867849233956558,-0.0392065952294586,-0.03928535685826742,-0.04204391868543175,-0.042154421431256084,-0.04231341570393373,-0.0418994774768814,-0.04230353067954021,-0.04245943058814898,-0.04246363064891241,-0.04213562921374444,-0.042446615522036234,-0.04222973596336928,-0.04234396169998274,-0.04237048010829356,-0.04090276811987301,-0.04075788663878583,-0.040919141181822674,-0.04083719528365284,-0.04089380883786307,-0.04087296407594974,-0.04089230850239614,-0.04087004484364262,-0.04085542010880289,-0.04088808888406251,-0.04089671131326007,-0.04089602969310543,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
465,-0.03603436234778483,0.004303047772260414,-0.0710163170215054,-0.04168970275145062,-0.021613196637155618,-0.04056300516276646,-0.041432895105537104,-0.040985103346539244,-0.03841436072949718,-0.04065876530796057,-0.03817985240034984,-0.03931851510749777,-0.04006608834348947,-0.04037177802854251,-0.040417368798761004,-0.04268938136971171,-0.0428007971132739,-0.042960233129922254,-0.042543105692185376,-0.04295035375621843,-0.043105586820658015,-0.04310975075936216,-0.04278188234782148,-0.0430928757247492,-0.04287645843501922,-0.042990731786025534,-0.043017171483258426,-0.04132802425183863,-0.04040308702299916,-0.04131622060662937,-0.04136651911145601,-0.041317230776240776,-0.04122556547852109,-0.04130898518084774,-0.04120192262084653,-0.041266521249211284,-0.0412849825499835,-0.041301148073070136,-0.041297771269327294,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
466,-0.04952716590090916,-0.008610393888077812,-0.0913930533578016,-0.039993033275020726,-0.026356993792689336,-0.03922777597793529,-0.039818608542992885,-0.039514466673347064,-0.03776840848845514,-0.039292816633578594,-0.0376091295373775,-0.0383825135885333,-0.03889026818008838,-0.039097893779432916,-0.039128859204352474,-0.040794963846871736,-0.0409151928272646,-0.04108884049247501,-0.04063840637945156,-0.04107802261204965,-0.04124895460049178,-0.04125356880207406,-0.040894719397892874,-0.04123487880536558,-0.040997354185923596,-0.04112228685590035,-0.04115134466419195,-0.039775485001166774,-0.039083112374695986,-0.03976575408418575,-0.03972373570613786,-0.039764623316183675,-0.039669764140814474,-0.039757173319477354,-0.039657064793979895,-0.03967967722036918,-0.039734245215649194,-0.03976295644428062,-0.03975958181859342,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
467,-0.0583671435911129,-0.012764658837864443,-0.11947551246791636,-0.04222321755589036,-0.012373631863893973,-0.040548052762229024,-0.04184139804061139,-0.04117562490228334,-0.03735346572764357,-0.04069042816577668,-0.03700480065482065,-0.03869775508911298,-0.03980924088458656,-0.040263737817329906,-0.040331521802982266,-0.04305254172047539,-0.04315551035090687,-0.04330278340474737,-0.04291735616387725,-0.04329366220665953,-0.04343687098712638,-0.043440708398861716,-0.04313803123168922,-0.04342515513957647,-0.04322541642533963,-0.04333093638518118,-0.04335533568957417,-0.04167603853942312,-0.041832308290704695,-0.04170254532861081,-0.04172189684553128,-0.041673765398290895,-0.041721427233296186,-0.0416765510521544,-0.041737436821626374,-0.04172106108578666,-0.04168651047049358,-0.04167713487750937,-0.04167852253630028,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
468,-0.05698815578686516,-0.018584183107685996,-0.11303608761799107,-0.04278083593231522,-0.0005225896438011135,-0.04040929459318804,-0.04224029164198874,-0.0412977524207731,-0.03588669762683205,-0.040610856347867826,-0.0353930902893103,-0.03778981653461761,-0.039363353969138905,-0.040006788136682216,-0.04010275035169154,-0.043514054905402166,-0.043580959556143474,-0.04367475229518059,-0.043424758072886455,-0.04366901420094044,-0.043757895703435135,-0.043760239577676184,-0.04356967494970666,-0.043750726775101965,-0.04362577638854386,-0.04369239999829479,-0.043707615506612764,-0.042115029678347224,-0.04229702488621429,-0.04206455689827264,-0.042061432444355146,-0.04210416696927283,-0.04209842836321215,-0.04210322104688147,-0.042099966185265916,-0.04206486732142084,-0.04209704273525876,-0.04211518973670558,-0.04211423336843577,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
469,-0.04539583999307298,-0.004692341281061932,-0.09190760473965372,-0.04290023718186419,-0.008732576077039582,-0.04098274112161231,-0.0424631832161618,-0.04170109856956693,-0.03732602145073093,-0.041145712714862365,-0.03692691808727967,-0.03886477725804599,-0.040137051867631286,-0.0406572968496352,-0.04073488654464812,-0.04262381370116499,-0.04265817985192194,-0.04270835774102916,-0.042579505741506256,-0.04270521252439469,-0.04275521889109079,-0.042756578091952,-0.04265230642189334,-0.04275107567251748,-0.04268184005193185,-0.042718098523930936,-0.04272658160427038,-0.04228801143072898,-0.04197331807945457,-0.04237373981049242,-0.0422363607435161,-0.04227598591234226,-0.042273258912835204,-0.04227543247593577,-0.04228946780026396,-0.04225486780334993,-0.04227520884193621,-0.042328292759637724,-0.04232749516147821,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
470,-0.035629664618215706,-0.005742965464240865,-0.08525741679378956,-0.0439714992445614,-0.028797582691557203,-0.04311993597484529,-0.043777402833209696,-0.04343895974229168,-0.041495980534247454,-0.043192311937276545,-0.0413187380500618,-0.042179344611876765,-0.04274436393524003,-0.04297540561877311,-0.0430098633346199,-0.04324350936549858,-0.04328144460468174,-0.04333967055541284,-0.04319673337848562,-0.04333591585392852,-0.0433974112512028,-0.04339913858194525,-0.04327485374615105,-0.043392164851859566,-0.04330846218533159,-0.043351392292253536,-0.043361717582083195,-0.04373901905110744,-0.043057501622684714,-0.04369607683524721,-0.04369304758792207,-0.043735345888303793,-0.04362897832834076,-0.04372768306648463,-0.04359715107110281,-0.04364998269889124,-0.043703965992849904,-0.04370112843364187,-0.04369808288823687,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
471,-0.035903050416870995,0.0014625736424490538,-0.08494901191035038,-0.042716978542658025,-0.046319544579956635,-0.04291915527820116,-0.04276306058990369,-0.04284341318579681,-0.043304712078645384,-0.04290197189754522,-0.043346792694527465,-0.04314246891561113,-0.04300832296735475,-0.04295346943501924,-0.04294528854141811,-0.04255231960882021,-0.0426053727804434,-0.04268457422383135,-0.042485110148637414,-0.04267954197828224,-0.04276078005384332,-0.04276302735433188,-0.042596242302313625,-0.04275394330591049,-0.04264244005828742,-0.04270022161764755,-0.04271392791677147,-0.042794278879679654,-0.04248336180998325,-0.04280418485511541,-0.042793326150027386,-0.04277442311657294,-0.04275313940966104,-0.042771172480879235,-0.0427641319604856,-0.0427434582773041,-0.042760206888643695,-0.042810266568476155,-0.04280818772747819,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
472,-0.038840277125273166,-0.014231667373399759,-0.08715588075472784,-0.040769836395703266,-0.04127971891193352,-0.04079845110576677,-0.040776358532968585,-0.04078773108890662,-0.04085302017390455,-0.04079601908778973,-0.040858975975987935,-0.04083005738811448,-0.040811071289613886,-0.04080330769644119,-0.040802149828807074,-0.04039739977631278,-0.04044715906431132,-0.040521941612714,-0.04033479444883466,-0.04051717371655872,-0.04059438999811859,-0.04059653309277087,-0.04043857536826658,-0.04058787247572397,-0.040482087930723165,-0.04053678040945567,-0.040549794673870695,-0.04076447488370723,-0.04155938233111166,-0.04077406994746311,-0.04083743105866526,-0.04079409381535275,-0.04090666820877889,-0.04080359584660427,-0.04091934980669649,-0.040906704179206006,-0.040832787905861874,-0.0408043965919716,-0.040808590587359896,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
473,-0.0377888800907951,-0.018271650900229194,-0.06786674087116375,-0.03943763066451454,-0.01573132808894913,-0.03810722816337971,-0.039134392654719116,-0.03860564094517292,-0.03557011265272232,-0.038220301571856664,-0.035293205636351646,-0.0366377365280062,-0.037520469670362835,-0.03788142750470119,-0.037935261004778335,-0.038381497576972054,-0.03843732707320571,-0.03852207524732777,-0.03831205194392848,-0.038516646380396806,-0.038604906152587964,-0.03860736473218339,-0.03842766077800133,-0.038597431755257296,-0.0384767983820425,-0.03853899055440499,-0.038553848925395574,-0.038994112479770325,-0.03899654079546039,-0.03904487613324456,-0.03905813460991639,-0.03898056285821128,-0.03904840344699376,-0.03898404126063016,-0.03904211177984588,-0.039043515379112555,-0.03899711952245069,-0.038985461966014594,-0.03898725487522657,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
474,-0.03771490381971101,-0.01243742163244902,-0.059727585567164794,-0.04221959234000504,-0.0004848774858820376,-0.0398774316909925,-0.04168574477641289,-0.04075488254025442,-0.035410864538576343,-0.040076496325611374,-0.03492337243252148,-0.03729040597547474,-0.03884444907735056,-0.03947991183002799,-0.03957468518273271,-0.0413026466710072,-0.041343226895154475,-0.04140341262343863,-0.04125110947576715,-0.041399607661171754,-0.04146061986069468,-0.04146229369723355,-0.04133625436185223,-0.04145552264720104,-0.04137146841999713,-0.041415224203420795,-0.04142554469853119,-0.04148118322035537,-0.04130685986915192,-0.04154155152998042,-0.041482892189608836,-0.04147238369383585,-0.04150029032619242,-0.04147396284331437,-0.041510526137671644,-0.04149345150161294,-0.041481165599548765,-0.041482238681753804,-0.04148309066113607,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
475,-0.040081685031361815,-0.006060595455926715,-0.06517297088824446,-0.0462375370822834,-0.005833840473791721,-0.04397007344675069,-0.04572071517347314,-0.04481954032405798,-0.039645955629282276,-0.04416278944183378,-0.03917401079340832,-0.041465554067775724,-0.04297003507894781,-0.043585231429394175,-0.04367698223690862,-0.046242969660335906,-0.04621944008589501,-0.046181196506479935,-0.046270314854483886,-0.046183735592532166,-0.0461409762753229,-0.046139740466375694,-0.04622361021697666,-0.04614471854836268,-0.04620200090090677,-0.04617320803525525,-0.04616609506690329,-0.0455134068395017,-0.044110121502720964,-0.045450278782350195,-0.04554227159428543,-0.04550610090456529,-0.04532204127133211,-0.04549114384108752,-0.045287511712481236,-0.045392267476312226,-0.04544587869652313,-0.04546419552800009,-0.04545804411849815,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
476,-0.044440458221857514,-0.018910956313450102,-0.0746508297117131,-0.04592705389247036,-0.011189898643193419,-0.04397759770550762,-0.04548271527027616,-0.044707928474052694,-0.04025992916153594,-0.044143285649981816,-0.03985417368842404,-0.041824332390818786,-0.04311781281071903,-0.043646729046808,-0.043725611978628794,-0.04593239752848751,-0.045856492751258575,-0.045740880578011366,-0.04602655828748959,-0.04574830136133477,-0.04562739555790293,-0.045624019442947965,-0.04586964891308071,-0.045637656632656225,-0.04580270727392258,-0.04571774546742955,-0.04569740678038453,-0.04527597566148373,-0.04436480241360609,-0.04531400130655345,-0.045303985141935656,-0.045275472266812104,-0.04519561521599476,-0.04526913974073667,-0.0451634723108188,-0.04524465749478191,-0.04525359239248317,-0.04525401710895148,-0.04525187847177981,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
477,-0.046990736978388244,-0.012628095702900313,-0.08654129494143789,-0.04724426359763697,-0.011577364201596003,-0.04524262998088198,-0.04678803219866812,-0.04599250814046653,-0.041425457590278006,-0.04541275258315872,-0.04100884202302667,-0.043031732260534264,-0.04435983283976322,-0.044902905582656014,-0.04498389982565396,-0.04588671860431886,-0.04582998842963862,-0.04574770118181064,-0.04596030823147452,-0.045752839984797164,-0.04567144350869608,-0.04566924032397823,-0.04583966260056192,-0.045678162465017665,-0.04579110711080238,-0.045731802527874336,-0.04571797680305885,-0.04668513851988897,-0.04615286114164989,-0.0466361028230114,-0.04662287465211153,-0.04667300137893388,-0.04659389007379052,-0.046666959261259265,-0.04659124577178959,-0.046590704307770375,-0.04664691262672961,-0.04665098777755409,-0.04664836051650111,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
478,-0.040368612651809535,-0.006226428371351989,-0.08123930483758009,-0.050615187926690446,-0.014426329349795819,-0.04858426185500772,-0.05015227991239147,-0.0493451139370959,-0.044711227917481666,-0.048756874078071034,-0.04428851548383893,-0.046341009251488076,-0.04768854561858096,-0.04823956583683114,-0.0483217453717789,-0.048857359835491644,-0.048887545524699226,-0.04893567566161162,-0.04882162062643764,-0.04893251222633413,-0.048985251343025574,-0.04898675971773354,-0.04888223020468677,-0.0489806785607596,-0.0489096253669631,-0.048945600994781346,-0.048954404448461636,-0.05001042307000028,-0.04916575779066909,-0.04995820324342425,-0.04997112766821902,-0.05001984463394947,-0.04987001849648995,-0.05000974725693653,-0.04983844362400652,-0.04991554958451294,-0.049978210957998204,-0.049989786290585585,-0.04998553888784624,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
479,-0.03672099369212328,-0.008030610316149942,-0.0746130839206047,-0.05220797713965236,-0.007804800592269172,-0.04971606188004293,-0.05163999607883937,-0.050649615759771414,-0.04496390841445183,-0.04992785444041427,-0.044445246716959215,-0.046963625209988466,-0.048617031743518856,-0.04929312513232117,-0.049393958166088006,-0.05091252789107675,-0.05103202034786927,-0.05121038572433488,-0.050761457213595276,-0.051199062887381575,-0.05138150493814135,-0.05138653858764189,-0.051011449459848056,-0.0513661863095765,-0.05111552835665855,-0.05124557869964721,-0.05127638522204211,-0.05142818922903908,-0.0513067315237205,-0.05148466155918455,-0.051440684112849556,-0.05141381851024775,-0.05142943348494404,-0.051413794892012005,-0.05145340744453813,-0.051421544011512915,-0.051414682512661465,-0.05145271592021613,-0.05145228561264521,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
480,-0.040309411860344375,0.0007666297138440479,-0.07757037357328093,-0.05459814889457677,0.006365168710429275,-0.05117687516533761,-0.05381833959946878,-0.05245859746758192,-0.04465240859431627,-0.05146765564836266,-0.043940312292826376,-0.04739791870430296,-0.049667962324408454,-0.050596204382681406,-0.05073464304271836,-0.05368347206974211,-0.05383384156273191,-0.05405584878749831,-0.05349145475972604,-0.05404184225529805,-0.05426609519102958,-0.05427223909864936,-0.053808049313426275,-0.05424738342936331,-0.05393814561163907,-0.054099308088860855,-0.05413725748726271,-0.05357658505603367,-0.05240547864232764,-0.05347225313081066,-0.05357436761339636,-0.053553035890138725,-0.05337324530259169,-0.05353739825938753,-0.05335841040521544,-0.05341160950343625,-0.053487038777232015,-0.05352533727242459,-0.05351833648092335,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
481,-0.038913186983360666,-0.00330238781260659,-0.07491192185438926,-0.053757052778577015,0.016840636162280806,-0.04979509617898209,-0.05285400589379424,-0.05127937616828133,-0.04223953195476463,-0.050131830315133984,-0.04141489912368671,-0.04541893026088478,-0.04804772146960382,-0.049122658770693134,-0.04928297566030209,-0.05305703507965281,-0.05313496204267866,-0.053248308927877866,-0.05295625674523774,-0.05324122065699015,-0.05335363176873708,-0.05335667823433978,-0.05312165984022548,-0.05334434226256384,-0.05318847627964144,-0.05327024659492236,-0.05328933310927773,-0.05255757363124772,-0.05216309671102483,-0.05255019796368754,-0.05252297238895629,-0.052550420183579756,-0.05250306320883929,-0.052546840822504604,-0.05248371160239171,-0.052508360985967686,-0.0525368652710528,-0.05252293437800981,-0.05252179332538205,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
482,-0.03582648143304551,0.019592341240900014,-0.07962695073974595,-0.04896768241926034,0.018221369657708326,-0.045197019210725595,-0.04810823694618765,-0.04660963436844519,-0.038006256938647454,-0.04551749496211961,-0.03722143948834695,-0.04103214576827034,-0.043534012218460615,-0.04455704879920294,-0.04470962517962494,-0.04819416691475104,-0.04815620302203542,-0.04809788095144013,-0.048240946943837716,-0.04810164386850214,-0.04803997774561063,-0.0480382445012452,-0.04816280068244731,-0.04804524173134897,-0.0481291490544645,-0.048086131731769274,-0.04807577991846779,-0.047780187552766196,-0.04819154555023981,-0.04779018698731659,-0.04783541435153628,-0.04781071552172697,-0.04784293216685433,-0.04781456772826912,-0.04785961595431656,-0.04786605872935071,-0.04782603559745407,-0.04783414608270271,-0.04783554580975584,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
483,-0.0342762376231343,0.04105699759583289,-0.06514684848508676,-0.048930342257300224,0.0016917084349844166,-0.046089422521339116,-0.048282812772060556,-0.04715372502170559,-0.04067170756628494,-0.04633087762795576,-0.04008040485363779,-0.04295149412357876,-0.04483646803453339,-0.04560725148882403,-0.0457222066641898,-0.049232473927112864,-0.0491629940292936,-0.0490552104556213,-0.04931717194332381,-0.04906219769303252,-0.048947211237840973,-0.04894396585156,-0.049175111167413334,-0.04895706358602699,-0.04911313841005385,-0.04903336740117628,-0.04901409054171829,-0.04800362313296188,-0.04858991156691395,-0.04809381891579001,-0.04804947923534472,-0.04801564970623916,-0.048103415756470994,-0.0480227446185169,-0.04815019787227642,-0.04809862720441661,-0.04804571237787297,-0.04807626233702409,-0.04807880207687981,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
484,-0.03355652834615063,0.048102668628239205,-0.06860725333326526,-0.051461785909883866,-0.020379459088667184,-0.04971743943441708,-0.05106419784675032,-0.050370929320753724,-0.04639092095967555,-0.049865694719097874,-0.04602785656553452,-0.047790727365922596,-0.04894811578358874,-0.049421382727677585,-0.04949196608575268,-0.05292222914606901,-0.05290031358403498,-0.05286040040115193,-0.05294426421517272,-0.05286318746701748,-0.052814140588026345,-0.052812662671027466,-0.05290436469581486,-0.05281859716536354,-0.05288269096566838,-0.052851520052904125,-0.05284347664088175,-0.05094879711517596,-0.050438561452393366,-0.05091231277374957,-0.050979208365196996,-0.05095031045070311,-0.05088938555288297,-0.0509456169383358,-0.05087109143044446,-0.05092062170496117,-0.050930750222787764,-0.05093129903895829,-0.05092936966665764,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
485,-0.03699549502031717,0.037063106656287856,-0.06513855971446443,-0.051083173886187425,-0.033479669999036704,-0.05009526168328062,-0.050857999527294875,-0.050465366271026234,-0.04821128493863037,-0.05017922619775152,-0.048005663090873944,-0.04900406656194205,-0.049659554538325525,-0.049927589699845065,-0.04996756464848356,-0.052183030143690225,-0.05223921525283031,-0.05231718448856619,-0.05210727614253999,-0.052312440321964464,-0.05238556654654099,-0.05238748487870397,-0.05222977242928725,-0.052379696081251724,-0.052276584670933754,-0.05233175479779686,-0.05234429245324336,-0.0508353789281915,-0.05011387488370781,-0.050738268703189884,-0.05078773653571181,-0.050824712626505564,-0.050689218328851884,-0.05081433732839711,-0.05066480242107122,-0.05070871913145344,-0.050780161365138854,-0.050780665886630216,-0.050776274992932593,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
486,-0.04235053324243419,0.015778745179812634,-0.07743758852963606,-0.0520622379596955,-0.038130541756426446,-0.051280388347559706,-0.05188403134918391,-0.05157329507300268,-0.04978937884009173,-0.0513468392152371,-0.049626646401478285,-0.05041679897203346,-0.05093556270284593,-0.05114769004215422,-0.05117932685967322,-0.05279681982355109,-0.05291524028324952,-0.05308673687985873,-0.05264288857979887,-0.05307603362567326,-0.053245528879479795,-0.05325011658184187,-0.052895058983554066,-0.053231538302929524,-0.05299630563752044,-0.05311984749060089,-0.053148637579132775,-0.05182140744292759,-0.0533195949644881,-0.05189344885257888,-0.0518266193939986,-0.05183998212339376,-0.05203171847677606,-0.05185578081352641,-0.05207509738483921,-0.05197867567978724,-0.05190461610748085,-0.05188009284372859,-0.051886771240163346,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
487,-0.04362304430499352,0.00014058501296994642,-0.09281316105791318,-0.054256045391622876,-0.03932529820507061,-0.05341812883599455,-0.05406505946932746,-0.053732040092960065,-0.05182019806834499,-0.05348934493855249,-0.0516457959808649,-0.05249261090545358,-0.053048575520336316,-0.053275914648921736,-0.053309820163172934,-0.05484800101573561,-0.054984024355909634,-0.05518155887172945,-0.054671607890091366,-0.055169210452977346,-0.05536510032916818,-0.05537041306177788,-0.05496082231975595,-0.05534890231853555,-0.055077313613019076,-0.05521977663772562,-0.05525302977371787,-0.054009184523306907,-0.05453177530940233,-0.053982310821026926,-0.054010858003389034,-0.05402515745029779,-0.05402551737041738,-0.054026422715663776,-0.0540489467895887,-0.05402836549748008,-0.05402767629939103,-0.05404585738345683,-0.05404584833248595,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
488,-0.03962323274435186,0.00042162946923177564,-0.10114027263255954,-0.051997847826289766,-0.042568523153976315,-0.05146867221621431,-0.051877233080981716,-0.05166691890294998,-0.05045951923654176,-0.051513647845667095,-0.05034937780250421,-0.05088417306502792,-0.05123528549058481,-0.05137885864384826,-0.05140027124283354,-0.052230333931833295,-0.05237203884401376,-0.05257941736540698,-0.05204779268732686,-0.05256639492914217,-0.052773970941150584,-0.05277963133747265,-0.05234780687858814,-0.05275672333480259,-0.052469732046398036,-0.05261977303287486,-0.05265495119116574,-0.051841203768489975,-0.051348146589575844,-0.05179340629714414,-0.051885378327553376,-0.05183792394417278,-0.05178436763985218,-0.0518327583534625,-0.05177297271935988,-0.051809460128539236,-0.051815838309264145,-0.051831460149775695,-0.051829084520387876,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
489,-0.038385135688079976,-0.0008790320845300627,-0.0891501283071654,-0.047969258086146854,-0.04019394492251011,-0.0475329059368804,-0.04786980054814565,-0.04769637788493509,-0.04670076994415017,-0.04756999232597822,-0.04660994857870832,-0.04705093462904134,-0.0473404579150901,-0.047458846693428806,-0.04747650327738829,-0.04847210616359525,-0.04859568081782603,-0.048775430597908905,-0.04831206067378502,-0.04876418255416327,-0.04894282178426046,-0.0489476731895229,-0.04857459145269257,-0.048928032582790756,-0.0486805240099166,-0.04881025321805517,-0.048840565507173785,-0.047876079278054,-0.04795953411321072,-0.047846209296360936,-0.04779666277088614,-0.04787188379313967,-0.04783079977743938,-0.04786926230851679,-0.047853308850462475,-0.04781092228538162,-0.047859143986037675,-0.04787769012707569,-0.04787617790193484,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
490,-0.042833201792913216,0.010528214366893112,-0.09257068521676837,-0.04699769732721632,-0.03434758221736402,-0.046287770305566904,-0.046835883998572296,-0.0465537324496764,-0.044933919229275976,-0.04634810833713203,-0.04478615659861482,-0.04550362278694035,-0.045974665279817445,-0.04616727895880126,-0.04619600549557651,-0.0483371164624947,-0.04840275331226847,-0.04849329804086058,-0.048248202186071815,-0.04848780933489976,-0.04857205882547066,-0.048574257848093105,-0.048391742709535036,-0.048565325550558945,-0.04844623650140122,-0.048510136419955004,-0.048524602438581456,-0.046787150288639924,-0.04624377774225834,-0.04677487809255151,-0.046770040139914364,-0.04677069770497299,-0.04671737929814254,-0.04676554601226956,-0.04669905762437808,-0.046720855821256214,-0.04675008513301448,-0.04675941405787001,-0.046757265417714744,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
491,-0.04677047300878839,-0.00131601030289477,-0.10430151592584924,-0.046530737341481325,-0.04163497318177534,-0.046255986065432374,-0.046468113413710016,-0.046358916981211605,-0.04573202754653144,-0.04627933769265778,-0.04567484142727065,-0.045952510461908076,-0.04613481022236877,-0.04620935429869134,-0.046220471853587505,-0.048269431319724956,-0.04828062559123292,-0.0482894385759332,-0.04824899495932897,-0.048289155067296356,-0.04828925357146908,-0.04828912227745453,-0.04827900509771462,-0.04828960917313959,-0.048285913205723494,-0.04829008382111173,-0.048290356768167786,-0.046481336959523625,-0.045013520813783646,-0.046335088254431535,-0.04651123351902426,-0.04645512618579661,-0.046246954268919914,-0.04643676444995176,-0.04621527085081968,-0.04630135187593409,-0.04637736854185891,-0.046406744732264193,-0.04639871072814013,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
492,-0.048864069441039736,-0.018895617876987802,-0.08980146075048676,-0.04453230243273133,-0.04545607626952741,-0.044584144807519176,-0.04454411884057807,-0.04456472293916675,-0.044683009694702826,-0.04457973862667105,-0.04469380005123916,-0.04464140712929296,-0.044607009281750834,-0.04459294368031486,-0.04459084592682691,-0.04598627030981097,-0.04600410206667001,-0.046024074600027214,-0.045958443705995854,-0.04602303905512027,-0.046035959152904746,-0.046036202696747,-0.046001290202874134,-0.046035180938647315,-0.04601443068283427,-0.0460270944964659,-0.04602949212665068,-0.04455760405127946,-0.044688714416727,-0.04453276224631056,-0.04458895744641234,-0.04455268014798235,-0.04457791631732942,-0.044553620634932366,-0.044572154631731684,-0.04457176767617529,-0.044555731069549874,-0.04454892078697181,-0.044549315384429015,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
493,-0.05010562225487431,-0.03176076214135759,-0.07847890001414788,-0.041814873935747406,-0.023976830953430433,-0.040813799351325036,-0.04158669948149158,-0.04118883500255001,-0.03890472156975411,-0.04089888256133384,-0.03869636013319603,-0.039708065765482504,-0.040372287091650146,-0.040643893401542106,-0.04068440095370903,-0.042616140818128506,-0.04267923815311436,-0.04276756704652998,-0.0425317404299435,-0.04276216537865565,-0.042845853328564484,-0.04284806165203464,-0.04266860250902763,-0.04283909975105408,-0.04272145648723563,-0.04278417985252671,-0.042798503624551634,-0.041459561617608526,-0.04006625459281951,-0.041490998936231066,-0.041468344048928456,-0.041445993942924406,-0.041328054961713566,-0.041435592612215556,-0.041311120113746824,-0.041370804422555904,-0.04140661328771405,-0.04144741258148087,-0.04144300787661984,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
494,-0.04889922558998113,-0.029054364350773767,-0.0746161553991023,-0.0409944309717563,-0.00911511365695021,-0.03920535722839642,-0.04058664824370901,-0.0398756034287009,-0.03579354257823121,-0.03935741396762065,-0.035421168750071445,-0.03722924180566445,-0.038416307138176,-0.03890170925018643,-0.03897410245556527,-0.04169194965653446,-0.04180554377351683,-0.04196826329701967,-0.04154297721799595,-0.04195817525588971,-0.04211675704818443,-0.04212101272021225,-0.041786252079926166,-0.04210376648972285,-0.041882740356624384,-0.041999410156609754,-0.04202641656800787,-0.040421480737750065,-0.04060456274047125,-0.040482781467115446,-0.04042463659396302,-0.04042998154390727,-0.040467798345889795,-0.04043355753537599,-0.040477123023588246,-0.0404645091012859,-0.04044546475165044,-0.040465958998249105,-0.040467200553821435,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
495,-0.04882787175450195,-0.02594243463021482,-0.07899263360707147,-0.04417286737412663,-0.02274350687673671,-0.042970247323506294,-0.043898754757546975,-0.04342078857275882,-0.040676816590135174,-0.04307246026140319,-0.04042650592869191,-0.04164189736669879,-0.042439845788653535,-0.042766134358190586,-0.042814797260231595,-0.045665693792555695,-0.0458258782388748,-0.04605544033803534,-0.04545571162337009,-0.04604120481225207,-0.0462650348784089,-0.04627104298069826,-0.045798669879338054,-0.046246695423508524,-0.04593477091003181,-0.04609939540151867,-0.0461375108043788,-0.04387531930654304,-0.042486990649529786,-0.043725883610932756,-0.04379312359053513,-0.04385015471608565,-0.04359634250452748,-0.04382981666992001,-0.04356351447773634,-0.0436313142638395,-0.043763662657052296,-0.04379921837274937,-0.04379023338101381,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
496,-0.05322051373278729,-0.014725760346306996,-0.0911693517406566,-0.04581279649126997,-0.038110139503741786,-0.04538052182131981,-0.045714268331191465,-0.04554246621075446,-0.04455616169792907,-0.04541726165778872,-0.04446618900995952,-0.044903054279629415,-0.04518987212418457,-0.04530715462220411,-0.04532464621475468,-0.04730403714085366,-0.047425663096598215,-0.04759920015732763,-0.04714399066818658,-0.04758846676156603,-0.04775676765143606,-0.04776127094920999,-0.047405033898073136,-0.047743016721533325,-0.04750809781552143,-0.04763231721625966,-0.047661004013011606,-0.04569757280056172,-0.047217258152185526,-0.04575840179896983,-0.04566585256332912,-0.04571381189848592,-0.045886705365672145,-0.04572860232557088,-0.04593448447048594,-0.0458236349702277,-0.04577285602860383,-0.045764164289146626,-0.045770068460164244,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
497,-0.055153031021227476,-0.013528356856937058,-0.08790905630493984,-0.045713212971408616,-0.03583478004823358,-0.04515883331534911,-0.045586853479877926,-0.04536652227136843,-0.04410161550120509,-0.045205951084029986,-0.043986228153116744,-0.04454649511942284,-0.04491433063945123,-0.04506474202238368,-0.04508717447965266,-0.046103394779698596,-0.046134018068759886,-0.04617686717163201,-0.04606245015662471,-0.04617424848758205,-0.04621477138681152,-0.04621583888012433,-0.046128856271752686,-0.046211506023425226,-0.04615450455356404,-0.046184918775810865,-0.046191858002626096,-0.04552256508888389,-0.045971900098177594,-0.0455015161821762,-0.04557456731963869,-0.045540090417473686,-0.04556338027844256,-0.04554235984038451,-0.04558827921143376,-0.04557556505994771,-0.045547437970018034,-0.045562595157543254,-0.04556311071430144,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
498,-0.05346198477841616,-0.03082255561823414,-0.07866858918807654,-0.04900074311481105,-0.02083383314336952,-0.047420010423333894,-0.04864044746370304,-0.04801220517444009,-0.04440550810066917,-0.04755435986507337,-0.04407649791547848,-0.04567401741301879,-0.04672284672203111,-0.04715172283170222,-0.0472156857101514,-0.04864038143850485,-0.048631451140080086,-0.04861730204560398,-0.04865105901549505,-0.04861822993736431,-0.04860277750279317,-0.048602335820245327,-0.04863301948447278,-0.04860411652319412,-0.0486249504229171,-0.048614391968188835,-0.048611812069954415,-0.04848812361624428,-0.048986056490410455,-0.04853366599449634,-0.04852486671404039,-0.04850539462039234,-0.048575960110108,-0.04851127915461004,-0.048612693846223166,-0.04857048770932567,-0.04852889369463832,-0.04856050132458113,-0.04856238207705555,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
499,-0.05264892455987049,-0.006552599403938917,-0.0940820310556946,-0.051672821414744406,-0.013528872197012216,-0.04953217526038643,-0.051184904954146924,-0.05033413211458538,-0.04544990199615395,-0.04971411279944688,-0.04500435266863614,-0.047167731706318924,-0.048588068262284685,-0.04916885715835387,-0.04925547641441921,-0.05166144555111847,-0.0516803748352632,-0.051705416219469454,-0.051634994818984724,-0.051703939984190914,-0.05172586732457508,-0.05172641624353809,-0.051677240091286276,-0.05172417833573284,-0.051692574893611974,-0.05170990688783078,-0.051713716687814104,-0.05103144409396935,-0.05161921622450968,-0.051077792367816406,-0.051008347335792834,-0.051031172030943546,-0.05112041943029723,-0.05103834461733721,-0.05111627703834347,-0.05108619768100936,-0.051061506310422174,-0.05103694509834884,-0.051040255763026406,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
500,-0.05079678445160049,-0.006425281464927272,-0.08958739316305782,-0.05221582543807019,-0.01499754101761358,-0.0501271277795851,-0.05173974957344793,-0.05090962300896307,-0.04614392177847183,-0.050304650118366996,-0.04570918489529687,-0.04782006376298111,-0.04920593205918078,-0.049772626561597366,-0.04985714377008372,-0.052858614167088515,-0.05293069948443802,-0.05303258933149638,-0.05276302066211332,-0.05302632341961701,-0.053123955758063245,-0.05312654881300538,-0.052918509688370974,-0.05311603116568364,-0.052979250515286486,-0.05305189008928885,-0.053068568438899504,-0.051489851926907464,-0.05243382471784303,-0.05165584876987304,-0.051567817748730864,-0.05150402574155383,-0.05170818118417942,-0.0515195568234366,-0.051770657216542726,-0.0516786985835649,-0.05157029703730336,-0.05159666860860333,-0.05160282745361912,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
501,-0.04775118185128998,-0.006017788368389319,-0.06713442964033627,-0.04984271333459306,-0.01728522357997301,-0.04801558041657896,-0.049426255796954865,-0.048700084842567756,-0.04453118583496017,-0.04817087187657251,-0.04415089045487154,-0.04599742685970646,-0.047209744771651206,-0.04770547289947126,-0.04777940613396155,-0.04986787505653101,-0.049960146816220394,-0.05009516325172339,-0.0497491266945942,-0.05008668934708778,-0.050221608443499856,-0.05022528163577997,-0.04994436594782064,-0.050210413616380165,-0.05002376544491578,-0.050121416869519285,-0.05014429305574884,-0.049263267606541455,-0.04909509960307106,-0.0492821030645047,-0.04924652883088831,-0.04927017039255109,-0.049253972785718844,-0.04926972638475225,-0.0492624118828796,-0.049260347346091964,-0.04926866818756715,-0.04928078229770513,-0.04928046886074892,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
502,-0.04314728417121011,0.006226135427456335,-0.06848874194624135,-0.04495292325466892,-0.024252035506125622,-0.043791185242231676,-0.0446881288616227,-0.04422641072775192,-0.041575717721567325,-0.0438899235388836,-0.041333916156586804,-0.04250799140403926,-0.04327881425309369,-0.043594010922282295,-0.04364101957066413,-0.04455290958131089,-0.0446624074866151,-0.04482506023562067,-0.044413817592946964,-0.04481476196493547,-0.0449802669144125,-0.04498482055350938,-0.044643588514732074,-0.0449664049470342,-0.04473867391026284,-0.04485704589431624,-0.044885016776887283,-0.04457228842606141,-0.044963095621721565,-0.04462901672117007,-0.04462187548765217,-0.04458823112807157,-0.044662272104931504,-0.04459452223161724,-0.04468265137803099,-0.04466378777286286,-0.04461433704226507,-0.04462992532650075,-0.04463227797134668,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
503,-0.03872483353586586,0.002380621473235591,-0.07114826002733543,-0.04572098304581038,-0.027864403760270204,-0.044718868200297475,-0.045492571485338584,-0.04509429356773501,-0.04280780661116027,-0.044804039824051074,-0.04259922865697344,-0.04361198559754476,-0.044276897145611824,-0.04454878569369115,-0.04458933533905577,-0.04590131840019922,-0.045990061360790736,-0.04611925434709038,-0.0457864745452948,-0.046111166164453085,-0.046239680625197586,-0.04624317252975655,-0.04597491209678724,-0.04622903634913706,-0.046051025289318294,-0.04614429760980483,-0.04616610112846527,-0.04546951052887966,-0.045203063940395596,-0.04538318777097897,-0.04545396214052888,-0.045461568347737034,-0.045412933583589554,-0.04545748008068323,-0.0454075204342504,-0.04541495647435594,-0.04544327132317359,-0.045410511055730005,-0.045409154466055944,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
504,-0.040807417228447225,0.0036749315786477493,-0.08972244702212219,-0.04846498002911859,-0.036804174045102236,-0.04781057323594902,-0.04831582139976538,-0.04805573566606307,-0.046562600818719005,-0.047866192498969826,-0.04642639404487822,-0.04708775040009745,-0.0475219547588696,-0.047699504980428346,-0.047725984942785994,-0.0484348793639501,-0.048466430103492844,-0.04851144259523183,-0.04839327004737798,-0.04850865605522026,-0.04855244601111933,-0.04855362157306767,-0.04846108085817886,-0.04854885798800438,-0.04848780509078776,-0.04852004418898098,-0.048527500819552684,-0.04826183687625876,-0.04802716095907656,-0.048293573955960824,-0.048246445225128165,-0.048251123630004736,-0.048260244447869846,-0.04825139283641517,-0.04823119545472383,-0.0482533833452629,-0.04825443586431279,-0.048234015426162645,-0.04823462134018424,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
505,-0.04787213864715981,0.00212629619801463,-0.10425195045193517,-0.048006869974259674,-0.039087698807534405,-0.04750632428222537,-0.04789278083256407,-0.047693845254689435,-0.046551769372737674,-0.047548866601146524,-0.04644758690613814,-0.046953448211307564,-0.047285564447744,-0.047421369881685965,-0.047441623997660456,-0.047870516557052,-0.047903772005933966,-0.04795192477333994,-0.047827247763233854,-0.04794891869218866,-0.04799656061046284,-0.047997851688483494,-0.04789810569112727,-0.047992624013571426,-0.04792653146306379,-0.04796122559443305,-0.047969314979228427,-0.0478444748574236,-0.048798845601774596,-0.0478966246771163,-0.047812957492333774,-0.04785851879523845,-0.0479420227731578,-0.04786628057609405,-0.04797616563917707,-0.04790977661610469,-0.047889351827357055,-0.047907828181004065,-0.047910598085392976,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
506,-0.05210324387478358,-0.008222945209187892,-0.10289594588525791,-0.04764012864180095,-0.014695510465001525,-0.04579126999833953,-0.04721871916988693,-0.046483913599688745,-0.04226544383870908,-0.045948407968562775,-0.04188062651446672,-0.04374911936404871,-0.04497585247581286,-0.0454774751136028,-0.04555228745937071,-0.048142551789826064,-0.04818803823241537,-0.04825058695993239,-0.04808081163974873,-0.04824680386432338,-0.04830470850142812,-0.048306214417016796,-0.04818041482327386,-0.048300095488541944,-0.04821811129707319,-0.04826218455236565,-0.04827213750212328,-0.047073680363838036,-0.046804373597112536,-0.04708892159694275,-0.04701298421928606,-0.04706752580904786,-0.047015219445470456,-0.04706400915158421,-0.047005408352316445,-0.04701650898912865,-0.04705464900443751,-0.04705085075068105,-0.047049638164391144,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
507,-0.05151521846672399,-0.010289326073119468,-0.1028167830593825,-0.047940602871076966,-0.003382725333720006,-0.04544000576058282,-0.04737064296011796,-0.046376812148816705,-0.04067129575776177,-0.045652536207774555,-0.040150827039143584,-0.042677979581155226,-0.04433714659507136,-0.04501559549815655,-0.045116779834946254,-0.04895092844862922,-0.049020780884360314,-0.04911664139100206,-0.04885589424485286,-0.04911084899644435,-0.04919945228140045,-0.049201755365055784,-0.04900908276886549,-0.049192397090102154,-0.04906689540957451,-0.04913439504809719,-0.04914962695541274,-0.04713685628020563,-0.04560889220345332,-0.04716431878973245,-0.04713656393865584,-0.04712803600604376,-0.04697237858636625,-0.047115790608036806,-0.04693301587362401,-0.04703329587909545,-0.04708166372926417,-0.04710802659773637,-0.04710312606835596,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
508,-0.05038636596597306,0.010121942289065046,-0.1028484753490826,-0.05037431326312244,-0.00949503781032919,-0.04808016004654145,-0.04985140801078836,-0.048939625723703535,-0.043705144436868966,-0.04827514443926914,-0.04322764449098134,-0.045546160780037245,-0.04706835055057113,-0.047690788178274844,-0.04778361895486797,-0.051104765846889624,-0.05117693568477453,-0.051277420734149544,-0.05100765288822798,-0.05127129182734363,-0.051366057833909184,-0.05136855385203736,-0.05116479503598953,-0.051358423228647254,-0.0512250373483712,-0.05129625847870769,-0.05131248721480758,-0.04969405061311225,-0.04956017213397129,-0.0496645454449875,-0.04964655297160165,-0.04968721222282174,-0.04962596370796979,-0.04968279503081742,-0.049626732312009154,-0.0496269535195733,-0.04966844694179301,-0.04967097394513206,-0.049669090663264436,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
509,-0.04892344856693053,0.030185040429576218,-0.09522343932227406,-0.04939281308160299,-0.006751992619374356,-0.04699980160237458,-0.04884737511244715,-0.04789630285459558,-0.04243626046655083,-0.04720318814460524,-0.0419381843818406,-0.044356608772325494,-0.04594439182365991,-0.04659365115709646,-0.046690482141360054,-0.04888846432648602,-0.04889428498226771,-0.0489009577726307,-0.04887940679001584,-0.04890060179860037,-0.048905300797930755,-0.04890540028292748,-0.04889336330458182,-0.04890498844028811,-0.04889769723039664,-0.048902008238268985,-0.048902859413436785,-0.04870142263028483,-0.04807347709127927,-0.04864757098363531,-0.048636130507041186,-0.04867133550642556,-0.04857766088063883,-0.04866278456328399,-0.048559250445632224,-0.048568217409044524,-0.048635593413640286,-0.048639807157454425,-0.048636234515932006,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
510,-0.047151644091770036,0.0172560469343759,-0.09537022241055451,-0.0444669277715528,-0.011897094529663504,-0.042639102134533556,-0.04405031234280098,-0.0433238660759743,-0.039153386518016704,-0.042794452470017015,-0.03877294695693568,-0.040620183437199545,-0.04183296097397486,-0.042328877046685046,-0.04240283831140572,-0.04394561394381473,-0.0439457251578967,-0.043945127998020375,-0.04394487152837012,-0.04394519267137531,-0.043943716449540995,-0.04394366270739356,-0.043945735553948706,-0.04394387573515544,-0.04394555815026846,-0.043944904067402694,-0.04394467969281972,-0.043914720391428935,-0.04431002039467315,-0.04393505109922527,-0.04390272810233661,-0.043920164677122696,-0.043964398167667215,-0.04392439958175796,-0.04396354705746376,-0.043951630930946214,-0.04393775799090105,-0.04391850405534433,-0.04392048809980235,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124
511,-0.049111610303339985,-0.006640156335677992,-0.09965302506356495,-0.04417306207206508,-0.02637943215557391,-0.04317447995789063,-0.04394545572536829,-0.0435485818473189,-0.04127015538816382,-0.04325935132816956,-0.04106231272881727,-0.042071499421728636,-0.04273406697312338,-0.043004997039050016,-0.04304540373572609,-0.04470412349905372,-0.04473715437289854,-0.044782933833202344,-0.04465962072291408,-0.04478015275394179,-0.04482289954299366,-0.04482401645126097,-0.04473160354801249,-0.0448194798257132,-0.04475911168148926,-0.044791469670415,-0.044798807248312984,-0.043890775185364134,-0.04405826903440964,-0.043850916088651576,-0.043870952081876996,-0.043882488241036084,-0.043860248395417696,-0.043880488662705816,-0.04386287191106974,-0.043851059110517544,-0.04387246099879536,-0.04387800605017399,-0.043876938749687636,0.0008369691551796255,0.0005927602327943345,0.00024323887741675425,0.00016307589734060196,0.0002274871472194595,0.00014943715686922124


==> data/ecg/reconstruction_ecg1_lead0.csv <==
x,ecg_true,ecg_true_max,ecg_true_min,ecg_pca_0,ecg_pca_1,ecg_pca_2,ecg_pca_3,ecg_pca_4,ecg_pca_5,ecg_pca_6,ecg_pca_7,ecg_pca_8,ecg_pca_9,ecg_pca_10,ecg_pca_11,ecg_pca_12,ecg_pca_13,ecg_pca_14,ecg_pca_15,ecg_pca_16,ecg_pca_17,ecg_pca_18,ecg_kpca_0,ecg_kpca_1,ecg_kpca_2,ecg_kpca_3,ecg_kpca_4,ecg_kpca_5,ecg_kpca_6,ecg_kpca_7,ecg_kpca_8,ecg_kpca_9,ecg_kpca_10,ecg_kpca_11,ecg_kpca_12,ecg_kpca_13,ecg_kpca_14,ecg_kpca_15,ecg_kpca_16,ecg_kpca_17,ecg_kpca_18,ecg_ikpca_0,ecg_ikpca_1,ecg_ikpca_2,ecg_ikpca_3,ecg_ikpca_4,ecg_ikpca_5,ecg_ikpca_6,ecg_ikpca_7,ecg_ikpca_8,ecg_ikpca_9,ecg_ikpca_10,ecg_ikpca_11,ecg_ikpca_12,ecg_ikpca_13,ecg_ikpca_14,ecg_ikpca_15,ecg_ikpca_16,ecg_ikpca_17,ecg_ikpca_18,mse_pca_mean,mse_pca_std,mse_kpca_mean,mse_kpca_std,mse_ikpca_mean,mse_ikpca_std
0,-0.02819744863636069,-0.00756889611824189,-0.0589561089346866,-0.03311746889954961,-0.03343078936819395,-0.03365390846415734,-0.0333995949258695,-0.03331704593081895,-0.03318706604586614,-0.032607340436407437,-0.03303620012154032,-0.03302562874920246,-0.03310999143362639,-0.03352035982190382,-0.03413769904589764,-0.03333338048054573,-0.033569233319229695,-0.03296528937326574,-0.032987723987424715,-0.03309922503960252,-0.03283653884799174,-0.03308454054819819,-0.03273594647542641,-0.032957651805668814,-0.03315234218256309,-0.03289987480379144,-0.03280425919396346,-0.032739348849343854,-0.032549020732799444,-0.032677237663249516,-0.03263625117422868,-0.03277141816274079,-0.032865048687710806,-0.033471988842688795,-0.03279983948236566,-0.032688576469565675,-0.032667895444216284,-0.03269917970246626,-0.03270131100399044,-0.03258079953771924,-0.03266592684827699,-0.03317402082764047,-0.03317479148299897,-0.033149132100254136,-0.03315600577164823,-0.03315852500376589,-0.03317901054573716,-0.033200029540744046,-0.03319026226734551,-0.03318678189431205,-0.033189551922254666,-0.03315723854446064,-0.03311236886954385,-0.03316617725267335,-0.03313337166326723,-0.03318819407478212,-0.03319187970046363,-0.03318455679401287,-0.03320875678838636,-0.033177292891328904,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
1,-0.026823009463175018,0.0008527313379436499,-0.0654112682998405,-0.03376155129950855,-0.032321131834218975,-0.03129539262766779,-0.03246454117522822,-0.03284404137138641,-0.03344159427685797,-0.03610675067728159,-0.034135165989513896,-0.03418376546517587,-0.033795927245368236,-0.031909352081696735,-0.029071275658618015,-0.032768947000804766,-0.03168466731344789,-0.034461161997865655,-0.03435802397094175,-0.033845423288796445,-0.035053063202320475,-0.033912931892202375,-0.03320064963093319,-0.03288225649974287,-0.0326881732656205,-0.03295224541435996,-0.033086078798814096,-0.033194455520997763,-0.033722011540582325,-0.03331813886800749,-0.03341600716249312,-0.033138741915757546,-0.03299807736692799,-0.03246101728278972,-0.03309293465134854,-0.03329367659311486,-0.033339058245143285,-0.03327164235068494,-0.03326730516730843,-0.033585112623872294,-0.03334356073707642,-0.03349438605532869,-0.03349959045042095,-0.033458480759351,-0.0334786719991394,-0.033477348571650765,-0.03350225156721985,-0.033538323770733014,-0.03352302696855783,-0.03351757368789288,-0.0335188595039494,-0.03347972394008271,-0.03340167835682036,-0.03348201592132172,-0.03344181691177063,-0.033520534348314236,-0.033522525403038496,-0.033514086508376,-0.033551983424947716,-0.033503501181607956,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
2,-0.026598289071601933,0.005553959159708072,-0.07752722324415803,-0.031979412000161155,-0.031099197011694408,-0.03047238583229755,-0.03118683193643982,-0.03141873782832344,-0.03178389189383878,-0.03341252207191636,-0.03220772136280085,-0.03223741964718268,-0.032000418535769404,-0.030847565650933575,-0.029113267089850334,-0.03137284897988154,-0.030710264742789397,-0.032406931787018395,-0.03234390595366432,-0.03203066469693646,-0.032768632197494256,-0.0320719180165425,-0.03139735970241038,-0.031220471371114424,-0.03113363051448535,-0.031256233596385824,-0.03132977401454087,-0.03139360713459268,-0.03174665631390523,-0.031470504280119944,-0.03153409690886659,-0.03136035082362337,-0.031280700481076916,-0.03106789063964599,-0.031333705416545926,-0.03145497685842721,-0.03148390199646686,-0.031441121822028816,-0.031438409496445024,-0.03164913235184033,-0.03148679975538785,-0.03181836729373174,-0.031841766752105434,-0.03177184676328928,-0.031822907240307646,-0.03180817460942847,-0.03182501708543646,-0.031841232028197074,-0.03182792036796719,-0.031823177294192026,-0.03183905731798188,-0.031795770525500845,-0.03176227756028236,-0.031807908468738245,-0.031762612808218633,-0.03185868034548177,-0.03184215636416821,-0.03182014490704747,-0.0318531287706366,-0.031844927606109234,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
3,-0.030899696932145372,0.014564335431006397,-0.061414640422354984,-0.02934438629395576,-0.030017496853137968,-0.030496826595296088,-0.02995048141489597,-0.029773140303225806,-0.029493902775522683,-0.02824847048428622,-0.029169795489701646,-0.02914708486892271,-0.02932832235376499,-0.03020992225848643,-0.031536160381598934,-0.029808232035177296,-0.030314917847368797,-0.029017456979454768,-0.02906565356152591,-0.029305192765286005,-0.028740860501614812,-0.02927364587572836,-0.028527389772227733,-0.02892178528356991,-0.02927536414066686,-0.028818412908191152,-0.02864837479382922,-0.02853341079353958,-0.028193957057644426,-0.0284234780774788,-0.02835078030067813,-0.02859018043735858,-0.028756351527199967,-0.02988720998422919,-0.028640538441628966,-0.0284435570671423,-0.028406926836330372,-0.02846232667685358,-0.028466098878344958,-0.02825172152064793,-0.028403438043612474,-0.02946354302385062,-0.029465918734320317,-0.02945312320131156,-0.029442325929320248,-0.02946005262803413,-0.029466229856977343,-0.029480201854293325,-0.029474965436832378,-0.029473104303888047,-0.029471923962077803,-0.02947256169528102,-0.02943295520378455,-0.029459330151885125,-0.029459255736224484,-0.02947308901838415,-0.02947318468357671,-0.029471915720290738,-0.02948489772391538,-0.029467254331113465,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
4,-0.0346953497105865,0.006202200010577076,-0.06996160061453607,-0.025941114531958354,-0.026602559988403753,-0.027073582877236206,-0.026536705937338617,-0.026362438172622935,-0.02608803987140972,-0.02486419110078637,-0.0257695494114359,-0.02574723236897926,-0.02592532898215996,-0.026791650633820222,-0.028094904859638982,-0.02639692175981597,-0.02689482663405624,-0.025619850949467213,-0.025667212277843767,-0.02590260023277373,-0.025348047928343435,-0.025871600055346354,-0.02523282803428024,-0.025620382808396073,-0.025962923353005027,-0.025519759288537842,-0.025353026855962527,-0.02523885449351827,-0.024879757225408992,-0.025127784850792725,-0.025052666835831048,-0.025295427173812488,-0.025459119894921414,-0.026559077066330778,-0.025345290465708978,-0.025148259788307436,-0.025110828499574134,-0.025167314068321234,-0.02517113425080072,-0.024946304915744268,-0.02510724451257866,-0.02606186347273803,-0.026066898380658593,-0.026055875385496263,-0.026069026420438443,-0.02606174504320495,-0.02606211836888971,-0.026059019657763426,-0.02605842247504218,-0.026058209011386353,-0.02606265198536472,-0.026054334244640848,-0.02606449636913747,-0.026061459826899905,-0.026052938843998497,-0.026067365267760753,-0.026062768919494585,-0.0260580723472509,-0.026059551047880943,-0.026066986970458686,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
5,-0.03368892479176847,-0.0005605318381063866,-0.05675108570405314,-0.02277082878118898,-0.023532929956325246,-0.024075630935820023,-0.023457054539516232,-0.023256267510164016,-0.022940112541115183,-0.021530024109495404,-0.022573155671957564,-0.022547442524915674,-0.022752641059232016,-0.023750795543993786,-0.025252372986728496,-0.02329599865060295,-0.023869672392053624,-0.02240067678852019,-0.022455245345398268,-0.02272645355359896,-0.022087512037314263,-0.02269073591215684,-0.023023888163090596,-0.023287934362632885,-0.023472638302302562,-0.023226428751290717,-0.02311459368675424,-0.023028687799807008,-0.022652224338185825,-0.0229348641046075,-0.022863350117772026,-0.023072379825420774,-0.023187334537961374,-0.02372914697638735,-0.023109045166263553,-0.02295309851423976,-0.02291938849343558,-0.022969654192067174,-0.02297292796790336,-0.022744582298949607,-0.022916071567831667,-0.022912572610340343,-0.022908031654024646,-0.02293518247860052,-0.022917240981829033,-0.022923919425063295,-0.022908870385460203,-0.022896935717178525,-0.02290427481379277,-0.022906889821776626,-0.022901051297835043,-0.02291600399862614,-0.0229537130349743,-0.022918393911325545,-0.022934553609779678,-0.02289825709824146,-0.022899325044075294,-0.02290856165581727,-0.022890377204609968,-0.022906206509387655,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
6,-0.029978202673763703,-0.00785643035560503,-0.06164609608702846,-0.023144105396810513,-0.024267293507831734,-0.02506712863195304,-0.02415546798012089,-0.023859547160716105,-0.023393596557225116,-0.02131540193746126,-0.022852773886768384,-0.022814877735972888,-0.023117300251069894,-0.024588384782656503,-0.026801416315058637,-0.02391810309270288,-0.02476358601153876,-0.022598573739072203,-0.02267899712158448,-0.02307870498846701,-0.022137030131974985,-0.023026064169202647,-0.02416345324904238,-0.02441439045874494,-0.024534042521980524,-0.02436381265967943,-0.024259385660152143,-0.024168774103306662,-0.023671663442154767,-0.02405990861328691,-0.02397015708942001,-0.02421596083052534,-0.02432909699895661,-0.024597738581469547,-0.024253800854576023,-0.024081861619569957,-0.02404097888542568,-0.024101463042528325,-0.024105301720526322,-0.023808377506365233,-0.024036886108193434,-0.023351465203539208,-0.0233401833124127,-0.023370882161841782,-0.023359370311241703,-0.023354335367885153,-0.023348768532249008,-0.023342652087081486,-0.02334812522023623,-0.023350068267479117,-0.02334305179709743,-0.023351516469309146,-0.023371739228173042,-0.023355693082513333,-0.02336532353693603,-0.02333335354808817,-0.023341785583589462,-0.023351308625147886,-0.02333773478437418,-0.0233389105179325,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
7,-0.026089913249268813,0.010843532232892668,-0.06863963933601393,-0.026381802516543193,-0.027256420809658857,-0.027879246518165413,-0.027169343096483733,-0.026938911738258367,-0.02657607944195586,-0.02495780462826734,-0.026154944819650208,-0.026125435366692876,-0.02636092954737237,-0.0275064522157661,-0.029229723538252643,-0.026984508810363683,-0.027642880119741545,-0.025957001040592894,-0.02601962613504437,-0.02633087570120996,-0.025597600439859338,-0.02628988468372906,-0.027388661950490705,-0.027660852353515977,-0.02778452789702586,-0.02760660964290248,-0.027493353330263228,-0.027394475172431255,-0.02685388366777547,-0.027275518477774915,-0.027177558966485563,-0.02744600286220552,-0.0275690966496337,-0.027825288247354637,-0.027487268970639633,-0.02729950215542035,-0.0272548433252241,-0.027320920854611512,-0.02732511572016853,-0.02700163501817207,-0.02725037399165762,-0.026540390046455815,-0.02652282591893888,-0.026535410185968944,-0.026534694309448457,-0.02651979716244636,-0.02654202071909282,-0.02655168007733907,-0.026548543810838363,-0.026547427647980758,-0.02654547314224731,-0.026549003336341723,-0.026499474778476886,-0.026537831533055768,-0.026540901282252432,-0.02652796285224484,-0.026546236819201194,-0.026546714461934517,-0.026554486705965576,-0.026523781143707143,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
8,-0.023363452026236808,0.009029692056409164,-0.05929919318795255,-0.02638245053323525,-0.02647223214867708,-0.026536166665812804,-0.026463293417553595,-0.026439639099146612,-0.026402393514469366,-0.0262362738161445,-0.02635916305953068,-0.026356133845097177,-0.026380307874082135,-0.026497898457886707,-0.026674796293657176,-0.026444319745349942,-0.02651190310163435,-0.026338843667185113,-0.026345272279748227,-0.026377222776411597,-0.026301950354092295,-0.026373014952499146,-0.027003793585196334,-0.027076313276323156,-0.02707291128059944,-0.027066809563657666,-0.027037707783491974,-0.027005806886780878,-0.02678101394144699,-0.026962215362939468,-0.026923209776803916,-0.02702302292191419,-0.02705831209470216,-0.026960237220323452,-0.027035889373307174,-0.02697137454145975,-0.02695418824095514,-0.026979407231860316,-0.026980963439986624,-0.02684801883653884,-0.026952437700919454,-0.026403262217422563,-0.0263844948483789,-0.02640030754410576,-0.026378670552259523,-0.0263803301385706,-0.026402932392142885,-0.02639748936270409,-0.026397987586571702,-0.026398169917364482,-0.026402250990941945,-0.02640714487217628,-0.026385650565859394,-0.026403790329437002,-0.02640823501231827,-0.026384418901937087,-0.02640210329235408,-0.026398287820196077,-0.026397060727645496,-0.02638447576473055,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
9,-0.02294417123312137,0.008550506296817103,-0.06398109283153364,-0.025118392742376327,-0.02548213358820713,-0.02574115761251642,-0.025445919251858753,-0.0253500862492717,-0.02519918964970292,-0.024526173027307738,-0.02502404597281914,-0.025011773426654497,-0.025109711982414,-0.02558611796157043,-0.02630280108307739,-0.02536904939891715,-0.025642856314263895,-0.024941724075154773,-0.02496776892809841,-0.025097213031146193,-0.024792254667149106,-0.025080165471671016,-0.025915397600311484,-0.025937607782294658,-0.02589368883013991,-0.025940934507680858,-0.025933584711073352,-0.025916628253492936,-0.025731533477233563,-0.02588721797409027,-0.025857297450959153,-0.02592645816165051,-0.025940298415837705,-0.025729553145141915,-0.025932782139445606,-0.025893812859581384,-0.025881290344522828,-0.025899434653473146,-0.025900504987244277,-0.02579342087637358,-0.02587998044260499,-0.02518747933069342,-0.02519117865425559,-0.02516536217630397,-0.0251700972511664,-0.02517421071487501,-0.025190172987817505,-0.02519384096013879,-0.025188392031520474,-0.025186448753144002,-0.025195852705436617,-0.025171157659906938,-0.025157837120153754,-0.025183238193300404,-0.02515770002722534,-0.025198255804224315,-0.02519710493626408,-0.02518520588071546,-0.025198704286513378,-0.025192501665926882,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
10,-0.024312165182867523,-0.005131102733729635,-0.07031736775952378,-0.026076782623608172,-0.0266678451782499,-0.027088747596212187,-0.026608998506499757,-0.026453274177001614,-0.026208073972927307,-0.025114452157536566,-0.025923473356101262,-0.025903531019211754,-0.02606267677814602,-0.02683681511953475,-0.028001393036812577,-0.02648408844436246,-0.026929012397001805,-0.025789703965904458,-0.025832025683392563,-0.02604236654312191,-0.02554682288408691,-0.026014665023841633,-0.027192094395920467,-0.027163106400029353,-0.027063306425615958,-0.02718145528218703,-0.027196653369931878,-0.02719271108498128,-0.027016909848477905,-0.0271730796973763,-0.02714739434731783,-0.02719639833709238,-0.02718940849386157,-0.0267957622706846,-0.027196805997218125,-0.027178144470855696,-0.027168308328296323,-0.027182220975429258,-0.027182968244575355,-0.027084130673381227,-0.02716722915062984,-0.02619230752892185,-0.026194849011011608,-0.026200729803223067,-0.026187294132988682,-0.026197719965602804,-0.02618878375845084,-0.026165830421113104,-0.026172569556189965,-0.02617496609181781,-0.02618131769724746,-0.02618238902554291,-0.026239078236153342,-0.026197833551679057,-0.026199244718747197,-0.02618521295778755,-0.026179665009667175,-0.026176496939511948,-0.026159791942786604,-0.02619305447527955,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
11,-0.027243716244411336,0.0032679479067095115,-0.0562092198171403,-0.026295975271782575,-0.026401240958998984,-0.026476201861072548,-0.026390760621015245,-0.02636302679075954,-0.026319357693834373,-0.02612458837365346,-0.026268671553632907,-0.026265119909596436,-0.026293463081651966,-0.026431333775484452,-0.026638740070836074,-0.02636851467863932,-0.026447753712250596,-0.026244847803207502,-0.02625238511823546,-0.026289845916547275,-0.026201591731936185,-0.0262849123956516,-0.0267627129876202,-0.026645447920226866,-0.0265260114385445,-0.02667835512265393,-0.026729495625035998,-0.026761141719622114,-0.02681927892353179,-0.02678804989473253,-0.026803118378423883,-0.026745878778723448,-0.026697507456338386,-0.0263051735689665,-0.026731740574360216,-0.02678345102911972,-0.026791712680853355,-0.026779011110260646,-0.026778103409657535,-0.02681751572474024,-0.02679246895253562,-0.026320324619515546,-0.026316306303331937,-0.026318771123060743,-0.026299589797351388,-0.026314298196354065,-0.026320074334762276,-0.026316539879193197,-0.026316987557909746,-0.026317145088312573,-0.026319536114939066,-0.026300444385082944,-0.026318532858361613,-0.02632071192166568,-0.02630227358062082,-0.02631578171569926,-0.026319415597502598,-0.026317245228161076,-0.026316133334042653,-0.02631620930678483,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
12,-0.03111715108896228,-0.010785306172410396,-0.07711335110941646,-0.0266501670734229,-0.025878140960514363,-0.025328372319105178,-0.025955004512251974,-0.02615840641589754,-0.026478678710173755,-0.027907130897675058,-0.02685041450398117,-0.02687646251651421,-0.026668591656330263,-0.025657438082377214,-0.024136305411064457,-0.026118157851907325,-0.02553701308643616,-0.027025139601229774,-0.02696986039129275,-0.026695120205085018,-0.02734238273568663,-0.026731303001785063,-0.025794716169975487,-0.02562932466149865,-0.025561989210041346,-0.025661184713419275,-0.025729730607187046,-0.025791075628005276,-0.026141006606089208,-0.025866205805363734,-0.025928960854035593,-0.025758963923081326,-0.025683634476363446,-0.02556419027513199,-0.025733470792845343,-0.02585095711591781,-0.025879388809476208,-0.025837380507462447,-0.025834726210070352,-0.026043374508342976,-0.025882243067787247,-0.026520145513729405,-0.026502441847944504,-0.026540076057179167,-0.026507099144107964,-0.02651488861409616,-0.026516206552860955,-0.026499850473500616,-0.026507592447301873,-0.0265103481550768,-0.026507876096963322,-0.026516223845312034,-0.026548600683021874,-0.026526332335990267,-0.026535849721768572,-0.0264925563158011,-0.0265060347866973,-0.026512109184268134,-0.026492921379248347,-0.02650059609465085,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
13,-0.03542638635794902,-0.005708171170300701,-0.08085646776925408,-0.027542281879469332,-0.026957579282968068,-0.026541205864074387,-0.027015792752079847,-0.027169841454845623,-0.0274124032528465,-0.028494257466123454,-0.027693941506821862,-0.027713669259947192,-0.027556235943049907,-0.026790427494000815,-0.02563838068150543,-0.02713935875552103,-0.026699222278745705,-0.02782627151007824,-0.027784405183224416,-0.027576327635648074,-0.028066539140068496,-0.027603731080720017,-0.02654828771120728,-0.026567432465732753,-0.026642012254512522,-0.026554169702668263,-0.026543881476306208,-0.02654777200840326,-0.02668438393626422,-0.026563550140973946,-0.026583645932982593,-0.026544526715166848,-0.02654857135117144,-0.026852256458100295,-0.026543825976079696,-0.026559544009532372,-0.026567306028112612,-0.026556299365762415,-0.02655570200587629,-0.02663259438911217,-0.02656815358573659,-0.027436715357469162,-0.027442069143421673,-0.027410373137962556,-0.027445685390259166,-0.02742153595845457,-0.027439733270838672,-0.027442481043915074,-0.027436286089656665,-0.027434082845763243,-0.027446117049303137,-0.02741351709689348,-0.027405298796876875,-0.02743197605366769,-0.027398629653000363,-0.027449987667073253,-0.02744752827861863,-0.027432675360804133,-0.027448031993375387,-0.02744354633389662,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
14,-0.037292232254161374,-0.007012152065773083,-0.06403863222585199,-0.027272227490410906,-0.027879736256998622,-0.028312350210939675,-0.02781925218692521,-0.027659194855263483,-0.027407171998504218,-0.026283120347855897,-0.027114652419416865,-0.027094155190500097,-0.027257729152272085,-0.028053407757272532,-0.029250389850901504,-0.027690866524210673,-0.028148170407819233,-0.02697716091939296,-0.02702066023124948,-0.027236853788519626,-0.026727521714060617,-0.027208381479322565,-0.02689397163720197,-0.02723720480658327,-0.027510719516570827,-0.027152124467800152,-0.027005308327430685,-0.026899683754487203,-0.026518430412439422,-0.026791772609283632,-0.026715000535834296,-0.02695260973076956,-0.027099631694480267,-0.027937878950070265,-0.026998295165991965,-0.026812117667600274,-0.026774748258118028,-0.026830854794407513,-0.026834589593042774,-0.026598635414699985,-0.026771128592549653,-0.027382663375196924,-0.02737876518616728,-0.027373586257861276,-0.027371559898313982,-0.027371305990497936,-0.027383653231975152,-0.027384182537422256,-0.02738208607911069,-0.027381346162241752,-0.027385768430182696,-0.027383893792190684,-0.027366143557943767,-0.027381122373137314,-0.027378683805220936,-0.02738163943763327,-0.027386239853177813,-0.027380875084007387,-0.027386080450204967,-0.027379297317245647,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
15,-0.0342897303363813,-0.0041746661619517875,-0.06468846677065368,-0.027621856550852905,-0.0275778807671543,-0.027546565107677702,-0.027582259032175396,-0.027593845114522925,-0.027612088312391824,-0.027693455125471104,-0.027633262949607027,-0.027634746684089294,-0.027622906043168156,-0.027565309194938884,-0.027478663160287912,-0.02759155249499281,-0.027558449603683016,-0.027643215557368407,-0.02764006676934353,-0.027624417149725786,-0.027661286209678577,-0.027626478176956196,-0.027178208090754278,-0.027241666631500298,-0.027311818709447808,-0.027223235758456917,-0.027195470285778164,-0.02717900526477856,-0.027156515722350158,-0.027165769645194213,-0.02715901939193653,-0.027186858339652686,-0.027212701319835057,-0.027457938959931986,-0.027194280591444187,-0.027167954220415708,-0.027164062832242947,-0.02717009991070888,-0.02717054247019346,-0.02715432537090004,-0.027163714632716073,-0.02761759999798492,-0.027610482799341793,-0.027602802581411352,-0.027583825786230396,-0.027599867796076885,-0.027620118318966567,-0.027628744528284923,-0.02762379748009171,-0.027622031467213315,-0.027625424499701227,-0.027608111941974,-0.02757735698600333,-0.027613632205749784,-0.027595806167267624,-0.027617532948411596,-0.027626593752481807,-0.027620901478195906,-0.027633154156651605,-0.027611799749772598,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
16,-0.030931244216131873,-0.002515832770180997,-0.07021541805417916,-0.03116599286075017,-0.029667460686763437,-0.028600338754453555,-0.029816655776618312,-0.030211466640870967,-0.03083312739739814,-0.033605807655463504,-0.031554680772249995,-0.03160524095952412,-0.03120175567993119,-0.029239067970182907,-0.026286491352953106,-0.0301333426408046,-0.029005318453226778,-0.031893828859927455,-0.03178652980195762,-0.031253248606366545,-0.03250960990154142,-0.0313234807968239,-0.030576370994757466,-0.030193435456309748,-0.029941888290723893,-0.030280649248323546,-0.030442533090590466,-0.030569240753031236,-0.031139391405851348,-0.030709460317612812,-0.030817361423616033,-0.030504571958985125,-0.030336792295185898,-0.02963423795978006,-0.03045066088936873,-0.03068207943838027,-0.030732742785209877,-0.03065727055778991,-0.030652370745306932,-0.03099802052346301,-0.030737738069340135,-0.030882156443564467,-0.030882712541575916,-0.03087537158771422,-0.0308763558614651,-0.030882222179311088,-0.030886104906700986,-0.030914170021417692,-0.030906700902678816,-0.030904042656520993,-0.03089446225304435,-0.030896934767713324,-0.030833522976620363,-0.03087595843475183,-0.030878073415106937,-0.03089335207920067,-0.03089631084405146,-0.030902343993410915,-0.030920856221028706,-0.030884695550539444,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
17,-0.028718014578105515,0.02083487816693544,-0.05362448654870267,-0.035261615862653896,-0.03353348379784319,-0.032302861152363846,-0.03370553804076584,-0.03416084045328294,-0.03487774991004219,-0.03807525059945535,-0.03570985718488066,-0.03576816402830251,-0.035302858136678834,-0.03303945423831454,-0.02963449409490268,-0.03407074656548419,-0.03276989043288004,-0.03610096836367864,-0.0359772293170165,-0.03536224063031401,-0.03681109723604348,-0.03544323355286725,-0.03452145883553458,-0.0340807486259356,-0.03379650381038199,-0.0341801937967014,-0.03436619754642722,-0.03451315208394178,-0.035190916864020816,-0.03467725791466975,-0.03480464444377729,-0.03443799491102212,-0.03424448754374448,-0.033450797015173415,-0.03437558716691149,-0.03464508714398628,-0.034704662129447436,-0.034615991448072696,-0.034610250916712444,-0.035020182683153975,-0.034710547620898945,-0.03494272406173989,-0.03494724098249538,-0.03492848288342001,-0.03495751416233198,-0.03494039199327902,-0.03494711063012991,-0.034972357270141106,-0.03496390277060849,-0.034960894282597285,-0.03495639580155842,-0.03492312578305463,-0.034893354980582096,-0.03493583945012444,-0.0349032135781134,-0.03495889883889816,-0.03495844954018272,-0.03495897198847743,-0.03497992617272639,-0.034949414350551586,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
18,-0.026651424992833694,0.01215991553323686,-0.06561932760325002,-0.034483691990680486,-0.03302100380767914,-0.031979406792075095,-0.03316663024045167,-0.03355199746558542,-0.034158788469604275,-0.036865147878574325,-0.03486308272041953,-0.034912433538333204,-0.03451859938467239,-0.032602857987987365,-0.029720905232886653,-0.033475742144752456,-0.032374699619305565,-0.03519411858921478,-0.03508938606036816,-0.03456886063118588,-0.0357951705175753,-0.034637412909763236,-0.033669866614885524,-0.03332114796317468,-0.03310485969713403,-0.03339852779820885,-0.03354534203618802,-0.033663159774103245,-0.03422721776890073,-0.033796586534686916,-0.03390151319021811,-0.033602706498863946,-0.03344897602739342,-0.032856462829792266,-0.03355282252228143,-0.033770275776269856,-0.03381905851165974,-0.03374654480699225,-0.033741869992638,-0.03408181427500234,-0.03382389188586306,-0.03421984861431367,-0.03422071684812932,-0.03419241045186394,-0.03419466076763389,-0.03420067564017569,-0.034223979973813795,-0.03423535447101371,-0.03422709804204022,-0.03422415818526839,-0.03423271083241101,-0.03420602902005783,-0.03416908900302082,-0.03421335569461629,-0.03418560648616008,-0.03423181021314024,-0.03423463942273048,-0.03422227920098768,-0.034242740143132284,-0.03422278676028156,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
19,-0.023778655008680552,0.01039047648165162,-0.0694684568235788,-0.03192917714539883,-0.030457783519037558,-0.029409987257463945,-0.030604276672876782,-0.03099193747813933,-0.03160233990445461,-0.034324806682596146,-0.03231082588511389,-0.03236047042301184,-0.031964292296823085,-0.03003714903170505,-0.027138043833064382,-0.03091522831048918,-0.029807632738772044,-0.032643831971512174,-0.03253847610878728,-0.03201485268189517,-0.033248461165061215,-0.03208381296129271,-0.031348239248907,-0.03097318076224229,-0.030717653184378513,-0.03105953607332809,-0.031218128344282992,-0.031341321133690606,-0.031895853907468456,-0.03147724005055206,-0.03158182223004751,-0.03127851589202436,-0.03111474546947674,-0.030373066281003558,-0.031226049185081123,-0.03145071114772816,-0.031499798624468986,-0.031426672244157454,-0.03142192405882524,-0.031757467467758524,-0.03150463886716329,-0.03165127981155372,-0.031678598757429476,-0.031631054557846136,-0.031665311235266565,-0.03166721965959571,-0.031655845729730944,-0.031677350781872976,-0.03166844408585586,-0.03166527352087471,-0.03166550190600737,-0.03164506328752733,-0.03162625118506054,-0.03164410785662168,-0.03162308961561945,-0.03168977419733466,-0.03166763625835347,-0.03166324728653372,-0.03168532155982534,-0.0316806862690788,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
20,-0.023565280764316177,-0.005610014451699242,-0.04993781705671672,-0.029710982225155804,-0.028564033348122204,-0.027747277910256253,-0.028678224517146442,-0.02898040546811697,-0.02945621314109992,-0.03157837145279024,-0.030008476781061954,-0.030047174615531795,-0.029738354427108666,-0.028236149466987888,-0.02597630180120305,-0.028920610799907008,-0.028057241899546927,-0.030268054469857846,-0.030185929750628192,-0.029777766162922843,-0.030739361917530957,-0.02983152058566731,-0.029131260720051826,-0.028920795780642505,-0.02879340532064379,-0.0289667664276198,-0.029055064623916396,-0.029127124000906807,-0.029489104137615293,-0.029210153042761807,-0.02927655789304292,-0.02909000768210594,-0.028996935134984622,-0.028641384603245158,-0.029059606421505377,-0.029193656682633636,-0.029224291434066057,-0.029178830397347272,-0.02917591558427086,-0.0293930102250012,-0.029227338293520724,-0.02950052287922461,-0.02950917399764014,-0.029480024306326034,-0.029500655375472598,-0.029494076859819546,-0.029503340808601803,-0.029509531743461416,-0.029503830263819444,-0.029501803390544694,-0.02950930679630902,-0.029483508123514315,-0.029475578218053244,-0.02949610088177349,-0.0294698208931185,-0.029516425740178567,-0.02951062661505756,-0.029500508823624476,-0.029514643371946283,-0.0295105264529839,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
21,-0.028134214963539177,-0.011973465406883033,-0.05386452882223295,-0.02666241550301637,-0.025108899610968537,-0.024002623142986027,-0.025263568924800105,-0.025672866077451742,-0.026317336634368856,-0.029191751291087448,-0.02706536504126713,-0.027117780368611292,-0.02669949052142878,-0.024664788430175638,-0.021603876708038705,-0.02559187557370396,-0.024422462242154087,-0.02741695705451224,-0.02730572100990038,-0.026752872811735273,-0.028055332159682013,-0.026825681941831263,-0.025606026737458917,-0.02537401183145974,-0.025273956875328966,-0.025419320775878277,-0.025515564826963287,-0.025600971929689957,-0.026082741531632342,-0.025705058065039234,-0.025791692897895943,-0.02555632433701343,-0.025450980030261163,-0.025248358628863085,-0.02552078685137893,-0.02568396793559496,-0.025723278323901606,-0.025665176271692125,-0.02566150077663117,-0.025949050700964635,-0.025727221682635953,-0.02635462221679913,-0.02639075962676297,-0.02628941006080627,-0.0263544194335491,-0.026353433351085993,-0.02637028957050517,-0.026447765115539465,-0.026417326374444657,-0.02640648722579459,-0.02640341495510654,-0.026360275359303843,-0.02620097681602057,-0.02633000813848784,-0.026283992454311563,-0.026431490364263944,-0.02641073506848608,-0.026399559243814177,-0.02647499064370259,-0.02639836135867903,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
22,-0.031907132878641366,-0.011486388003678204,-0.057036078181363435,-0.025932298924234102,-0.024515633406510973,-0.023506809658210944,-0.02465667778505688,-0.025029919646071572,-0.025617618310659285,-0.028238823635082073,-0.026299752336937737,-0.026347550358978414,-0.02596610797660535,-0.024110644311075808,-0.021319370586910774,-0.024956063656242422,-0.02388966481780594,-0.02662037234734177,-0.026518935168915608,-0.026014787781119358,-0.02720251251307562,-0.02608118310060749,-0.024820324470139394,-0.02449224755324207,-0.02433867853538068,-0.024558610982475068,-0.024695536292434515,-0.02481343754481638,-0.02543476881086658,-0.024953422974348334,-0.025067264219598033,-0.024752178239030392,-0.024604199294007315,-0.024287909315965243,-0.024702833748059514,-0.02492535642249182,-0.024977555677928365,-0.024900225403358726,-0.024895296113356107,-0.025268618546993714,-0.024982764926752492,-0.02566387972717829,-0.02567806659720639,-0.025652389859458977,-0.025674854655653844,-0.02567436655698122,-0.025668327231195692,-0.02569652973766677,-0.025688037020005956,-0.02568501357727059,-0.025677737312256026,-0.025663470913347964,-0.025625015015434825,-0.02565689675573429,-0.025642635706631813,-0.02568947820254916,-0.025679817985647023,-0.025683081339724495,-0.02570412838413916,-0.025680195858649862,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
23,-0.03202821435644188,-0.005561303446259512,-0.05434321192015026,-0.026552943348486003,-0.02571580116333592,-0.025119662620738715,-0.02579914772452619,-0.02601970543783985,-0.026366990903694532,-0.027915925020860766,-0.02677008052660125,-0.02679832554288519,-0.026572921941616024,-0.02547648323537545,-0.02382705155544364,-0.025976062133235833,-0.02534590106650427,-0.02695954270574983,-0.026899601004521993,-0.026601688024656595,-0.027303543519145296,-0.026640922637304866,-0.02594797527625822,-0.025643275308331954,-0.02547420937351949,-0.025708760550921504,-0.02583689645677508,-0.025941958451196307,-0.026447095164820317,-0.026062043729093612,-0.02615665861177005,-0.025887879180013895,-0.02575231522608033,-0.02534727612523264,-0.025843522318749278,-0.02603831979602532,-0.026082312046564707,-0.026016933733992654,-0.026012722639845262,-0.02631839240887409,-0.02608667170303919,-0.026401827517160876,-0.026398302880724724,-0.02641087747353846,-0.026394136234139696,-0.026406390523406285,-0.02640148414905194,-0.026406509524135875,-0.02640738929936562,-0.02640769790405582,-0.026400745252048458,-0.026391518942540052,-0.026401739593726714,-0.026402358988765553,-0.02639433468991042,-0.02639749896015109,-0.02640057961338938,-0.026407893874171418,-0.02640570600394371,-0.026398154524636275,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
24,-0.033795256168784545,0.00812409655433367,-0.06503355708634641,-0.02612456299279199,-0.025251982636397517,-0.0246306081659822,-0.02533885745092454,-0.02556875188403602,-0.025930738749519056,-0.027545242842089864,-0.026350892091512926,-0.02638033278487733,-0.026145387326128543,-0.025002533825221076,-0.023283277874853212,-0.025523261057075985,-0.024866423810132123,-0.02654837464434247,-0.026485895471809913,-0.02617537114421449,-0.02690693781040582,-0.026216266649058143,-0.025838873743227856,-0.02549957584408747,-0.025273538102057767,-0.025577463546489203,-0.025721136615664417,-0.025832627901228727,-0.02631989932688418,-0.025954850264538098,-0.02604795845335442,-0.025775840351545592,-0.025627432596376995,-0.02499670778964765,-0.02572831545015053,-0.025931087635922886,-0.025975014125681425,-0.02590951226053399,-0.02590524612641228,-0.026201723839675624,-0.02597933519054441,-0.025962549638021623,-0.02597810458631848,-0.025944754891792276,-0.025966015627856574,-0.02596407840242035,-0.02596419463657427,-0.025962671334628328,-0.02595918054402351,-0.025957943254657476,-0.02596768661502769,-0.02596072457351755,-0.025960466240321885,-0.02595997353368843,-0.025951833261816666,-0.02598191846332643,-0.025968460913069268,-0.02595715396592439,-0.025965814791281405,-0.025978815661882704,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
25,-0.034034540257336474,0.0014401937105134074,-0.06225331403123299,-0.02504965152399838,-0.02446445271203779,-0.02404772593242955,-0.024522715584766874,-0.0246768950229668,-0.024919662674190712,-0.026002435017109252,-0.025201439859265148,-0.025221184354604617,-0.025063617429876405,-0.024297159067531954,-0.023144134555533193,-0.024646386454103164,-0.024205876449785304,-0.025333882166099005,-0.02529198030884266,-0.025083726173550674,-0.025574353702336797,-0.025111152874912508,-0.024906651805692463,-0.024609763898350852,-0.024399209792111267,-0.024679458056547084,-0.024805402507246756,-0.024901317123557774,-0.025309786689781268,-0.025005087034893285,-0.025083392370946773,-0.02485263400647678,-0.0247236084658982,-0.024106083507735684,-0.02481162096379639,-0.02498500748920473,-0.025022093439133957,-0.024966738682281064,-0.024963121961992678,-0.02521170605149199,-0.025025734181324744,-0.02493552052116476,-0.024947311801320923,-0.02491999875238625,-0.024966043683865204,-0.024937807990172763,-0.024938783030963564,-0.024953207878839603,-0.024946797901973176,-0.024944518371090088,-0.024945690936011667,-0.02493424495990129,-0.024908732864757845,-0.024930401184318583,-0.024918343195129124,-0.024955635062413342,-0.024947219279327797,-0.02494306221548195,-0.02495895193059351,-0.024948864190867802,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
26,-0.03265656029968236,-0.005543808806377907,-0.06929114684021548,-0.024616341158446384,-0.024407185737515717,-0.024258243765624094,-0.02442800942242624,-0.02448311456727013,-0.024569881951691113,-0.024956874714708657,-0.02467059170117856,-0.024677648564845035,-0.024621332701256955,-0.024347393455097344,-0.023935291922726632,-0.02447221052503312,-0.02431476821056807,-0.0247179277959701,-0.024702951687999433,-0.02462851975061799,-0.02480387452784256,-0.02463832230515301,-0.02537966020809898,-0.025085335941754005,-0.02480435018160286,-0.0251643394683775,-0.025291393932024724,-0.02537530873580436,-0.025614482286175685,-0.025454088906861228,-0.025505425032022067,-0.02533406890865675,-0.025211124897219002,-0.02427044495116238,-0.025297164225206323,-0.02543980476499805,-0.025465828748581543,-0.025426410056650747,-0.025423713138225564,-0.025574496972865186,-0.025468299390552358,-0.02458141246635552,-0.024574052614785742,-0.024603366028989358,-0.0245739247917727,-0.02458899660781871,-0.024577518133732018,-0.024563325690299332,-0.02457107604450083,-0.024573830023607166,-0.024569264806930214,-0.024596215379679733,-0.02462109442530476,-0.024587518099610815,-0.024614860516890054,-0.02456382308156607,-0.024567437500983166,-0.02457558861256872,-0.024556373276514814,-0.02457214666497572,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
27,-0.029757005516521887,-0.008901657156639958,-0.054218130575891366,-0.027781497945778288,-0.02826893280667804,-0.028616040756489162,-0.028220403392940553,-0.028091981339654425,-0.027889770716722988,-0.026987887501019978,-0.027655067535164356,-0.027638621576726596,-0.02776986519935116,-0.02840827819267757,-0.02936867717355925,-0.028117393113766667,-0.0284843110368572,-0.02754475118439714,-0.02757965287173099,-0.027753115844302234,-0.02734445308498078,-0.027730271077549454,-0.029384310299331935,-0.02928579971775307,-0.029088522466295848,-0.029326432966103044,-0.029372124824324844,-0.02938419854609276,-0.029225084111384383,-0.029375955382160503,-0.02935529570653281,-0.02938046667246262,-0.029346417972759442,-0.028562822729840228,-0.029373491727969554,-0.029379256986277216,-0.029372521435495978,-0.02938155149585546,-0.029381925478888685,-0.02929454038082241,-0.029371710351784826,-0.027874326934983613,-0.027873418113253716,-0.02786220304053549,-0.027851558812751805,-0.027862807256922577,-0.027875030523583165,-0.02787037869085347,-0.02786881167823823,-0.027868253218380032,-0.027876511953656594,-0.027868396346679095,-0.02786433621572549,-0.02787321781936305,-0.027864326801380054,-0.027875340687865912,-0.02787683817955228,-0.02786789614209292,-0.02787177877586311,-0.027873777587789333,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
28,-0.026808377455132426,-0.009053243446073467,-0.06438379857452736,-0.03119267225654158,-0.03136759377783719,-0.03149215739752308,-0.031350178447996244,-0.03130409273946229,-0.031231527166864528,-0.030907876158747176,-0.031147301271541052,-0.03114139945306261,-0.031188497713715235,-0.03141759944805037,-0.031762249501344625,-0.031313212042456594,-0.031444884695453035,-0.031107712999449963,-0.031120237865301683,-0.03118248701792612,-0.031035833757579873,-0.03117428891460076,-0.03203509586481039,-0.032038269452646435,-0.03197075947329282,-0.03204697296539743,-0.0320476616503299,-0.032036038249556614,-0.03187745437033755,-0.03201225476112391,-0.031986816332480066,-0.03204320800308073,-0.03204935364488221,-0.03173381311616858,-0.032047218287386416,-0.03201774661215659,-0.032007272987881946,-0.032022374592828896,-0.03202324900682113,-0.03193139246449964,-0.032006167212278905,-0.031232722714805424,-0.03123685593540818,-0.03125789771219817,-0.031242519527184296,-0.03125143569530378,-0.031226272415829367,-0.03119289029794224,-0.03120541879873882,-0.031209876750756472,-0.03121262009271983,-0.0312315564527663,-0.03131799930565928,-0.031242847041253248,-0.03126265391883525,-0.031219266673206243,-0.031209600628004132,-0.031212725127381307,-0.031181673177038155,-0.031233577935742152,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
29,-0.02843148572545781,-0.00141073693871152,-0.05897977726055493,-0.03277644505699652,-0.03150104058413776,-0.030592810444552008,-0.031628020897428756,-0.03196404540924249,-0.032493142430473715,-0.034852977517321214,-0.03310725830844253,-0.03315029021000421,-0.0328068828816474,-0.031136434474004444,-0.028623489146941728,-0.03189755387782801,-0.03093748967680247,-0.03339590809220697,-0.03330458559620465,-0.03285070863983685,-0.033920000873402766,-0.032910483432399135,-0.032640069734282004,-0.0324047022019581,-0.03222097257858879,-0.03246214108032808,-0.0325624060792143,-0.03263603807814703,-0.03292830233368014,-0.032713336743136825,-0.03277018613007964,-0.03259894114494746,-0.0324977835550387,-0.031927674937239865,-0.03256724787976347,-0.03269855964774019,-0.03272578726484916,-0.03268504162340795,-0.03268235700590057,-0.032860859838858725,-0.03272844504209732,-0.03253906628985086,-0.032540116785025074,-0.03252816619859306,-0.032558594129381904,-0.03253382032797456,-0.03254180827568107,-0.032555826246335774,-0.0325504810613029,-0.0325485806490398,-0.032547617651459686,-0.03253808110565569,-0.03250624577504766,-0.03253476628333814,-0.03252494886869881,-0.032547488124445655,-0.03254890353526497,-0.032547366826961466,-0.032560617208749434,-0.03254148998539769,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
30,-0.029265766837778893,0.009186280743408786,-0.0645932690336346,-0.03352221529262227,-0.03239322313180176,-0.03158925487731158,-0.03250562651546148,-0.032803076499175986,-0.03327143489213708,-0.03536036853677786,-0.03381505225181917,-0.033853144230138354,-0.033549158953362496,-0.03207047262489386,-0.029846005300841676,-0.03274421798070173,-0.03189436604752425,-0.03407056597317388,-0.033989727004605674,-0.033587953656133915,-0.03453449459668451,-0.03364086649567119,-0.03359816709476349,-0.03343051239740079,-0.033283333039120434,-0.03347381021588092,-0.03354583437694264,-0.033595530941828385,-0.03375878227561898,-0.03364441723454719,-0.033677982211740884,-0.033570853394443996,-0.03349995272948205,-0.033025242300398966,-0.033549189485133496,-0.03363535014849966,-0.03365194971041651,-0.033626937407045955,-0.03362525344880461,-0.03372677743479093,-0.0336535447633705,-0.03332579896994107,-0.03331999315581588,-0.033329149889731104,-0.0333078268123166,-0.033320483163860604,-0.033324156606154794,-0.03331295629166692,-0.03331607305319953,-0.03331718269311432,-0.0333206808105578,-0.033313130791975405,-0.03333943892279099,-0.03332837683040984,-0.0333213245775288,-0.03331580125932108,-0.033319912168533354,-0.03331789184723267,-0.03331016812386445,-0.03331921101409222,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
31,-0.030727912428949327,0.015767688518822112,-0.06137559961149528,-0.03046917677155543,-0.030507706659248138,-0.030535144233776106,-0.030503870592091087,-0.030493719313043777,-0.030477735325814305,-0.030406444858512013,-0.0304591829243511,-0.030457882933352432,-0.030468257246816132,-0.030518721386555796,-0.030594637304439173,-0.03049572801796244,-0.03052473149617699,-0.030450462832813364,-0.03045322167958681,-0.030466933273459427,-0.030434630023355853,-0.030465127480792636,-0.03110992566605229,-0.03127244297557423,-0.03133661347331881,-0.031241426824154366,-0.03117413071054743,-0.03111352916806942,-0.030766370150444495,-0.03103906116168323,-0.030976760813064646,-0.03114528307542162,-0.031219454388176256,-0.031330170022052226,-0.031170443674394796,-0.0310541895623448,-0.031025978207729274,-0.031067654101591523,-0.031070285866659286,-0.030863159263876075,-0.031023145199537906,-0.03046077945046348,-0.030484964149608152,-0.030430947628941628,-0.030437298531829787,-0.030470664309281043,-0.030469533163592934,-0.030518650598775964,-0.03050182414395726,-0.030495828757554813,-0.03048803114814663,-0.03046135127778117,-0.030379411533307865,-0.030447020620121956,-0.03041943307119568,-0.03050753572639362,-0.0304921171085507,-0.030491995748168153,-0.03053368851461402,-0.030489178830530563,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
32,-0.030147802479884845,-0.001969063943329928,-0.05487911122569356,-0.026978858208045846,-0.027619089204491822,-0.02807500503326879,-0.02755534728242917,-0.02738666878662104,-0.027121071228883,-0.025936474811627162,-0.026812795674851116,-0.026791194404193783,-0.02696357894627393,-0.027802115168543615,-0.029063570279449277,-0.02742004638589925,-0.02790198201742244,-0.026667898473519212,-0.02671374078774793,-0.026941579173313485,-0.02640481295776669,-0.026911573260821484,-0.027733896024485633,-0.02795326948198078,-0.02806037035856212,-0.027908520421185554,-0.027817010721984108,-0.02773848366030895,-0.027319646009913955,-0.02764511108568862,-0.027568871291944668,-0.027779280957756624,-0.027877971666212923,-0.028117045906194457,-0.027812148130496685,-0.027663858601792775,-0.02762897730731416,-0.027680631994520557,-0.02768392065045733,-0.027433004562728985,-0.027625492882159403,-0.02708942080796651,-0.027103405118631307,-0.027061554753827453,-0.027103006387147133,-0.027084417490623784,-0.02709419040877539,-0.02711070286521544,-0.0271012243833799,-0.02709785281979983,-0.027104283802731537,-0.027071001093653305,-0.027046322335076093,-0.0270819331341986,-0.027047986790188355,-0.027115698078447815,-0.02710651591930726,-0.02709569884472441,-0.02711919401922621,-0.027105698357042785,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
33,-0.02853250542378819,-0.007209473158368738,-0.06373597526956251,-0.027350961453590315,-0.028002712321981718,-0.028466831583573653,-0.027937823472038673,-0.02776610989251475,-0.02749573335676542,-0.02628982213421345,-0.027181910906494425,-0.027159920957573757,-0.027335407267392666,-0.028189031528129363,-0.029473184386290627,-0.0278000880651355,-0.028290695311734972,-0.027034406525544757,-0.027081073694540783,-0.027313011645795186,-0.02676658723171996,-0.02728246582775123,-0.02810532452513156,-0.028273784039695,-0.02834382387330284,-0.028241217494435283,-0.028171407223999183,-0.02810902579251201,-0.027753175788084637,-0.028032642621926538,-0.02796883138947531,-0.028141675663218374,-0.02821832926891222,-0.02835123270903854,-0.028167602578042666,-0.02804814623152739,-0.028019238728688847,-0.028061949369771723,-0.02806464791660708,-0.027852468083521542,-0.028016336579163564,-0.027471399527567403,-0.02746832295672792,-0.02747701403530479,-0.02745524180253794,-0.027471878707125575,-0.027470259784393256,-0.027465390022103103,-0.027467639060474267,-0.027468438342844497,-0.027467844377256936,-0.027476936553566835,-0.027481928582503822,-0.02747318648080077,-0.02748225825452486,-0.027465367700731085,-0.02746730961328029,-0.027468948767243456,-0.02746337294367614,-0.027467772215930962,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
34,-0.029669608222650926,-0.004214997214863119,-0.06271307942822896,-0.028035231571937203,-0.02866600609042986,-0.02911518785289743,-0.028603205663052775,-0.028437018618745216,-0.028175344047340463,-0.027008244611589034,-0.027871621851387827,-0.02785033964047747,-0.02802017799121305,-0.028846328684911063,-0.030089151579457938,-0.028469903217007448,-0.02894472045891858,-0.027728864841951504,-0.027774030046143,-0.027998503164044255,-0.027469665208627918,-0.027968940451352835,-0.028965182502306765,-0.02921895073645878,-0.02933241764096822,-0.02916864845746484,-0.029063126537999927,-0.028970629027811227,-0.028461417050197245,-0.028859020035658572,-0.02876689585548411,-0.029018867256567438,-0.029133759805955343,-0.029364897657295275,-0.0290574434084814,-0.028881547097297386,-0.028839591369312686,-0.028901654889013383,-0.028905591864412324,-0.02860104958430805,-0.02883539040019103,-0.028159979367911613,-0.028150635635290692,-0.028171229783810724,-0.028172914855637166,-0.0281540996391624,-0.028155393722039988,-0.028125784298004258,-0.02813453490852988,-0.028137649319579273,-0.02814568835989623,-0.028155231286065792,-0.02820621328301153,-0.028167177507857057,-0.02817688154038559,-0.028138643384050824,-0.028143541821929595,-0.02813963947007816,-0.028117951802653293,-0.028148399230929867,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
35,-0.03076331112179176,-0.004813783309523777,-0.0708657576799582,-0.026899154783257957,-0.02668987142325965,-0.02654083834449195,-0.026710707845888474,-0.026765846698206076,-0.026852667157695423,-0.02723989664177457,-0.02695343851070906,-0.026960499691015067,-0.02690414937936416,-0.026630042566274714,-0.02621768895396465,-0.02675493598603438,-0.026597397365086668,-0.027000803560694814,-0.026985818291932223,-0.026911340824998502,-0.027086802865647585,-0.026921149375695046,-0.027628027035306195,-0.02762399542505939,-0.027556942795098495,-0.027633784984221782,-0.02763747986310723,-0.027628794094163894,-0.02748458456167085,-0.027608577898491724,-0.027585969443794718,-0.027634417641518593,-0.027637084461921372,-0.027337510125737322,-0.02763721275584709,-0.027613357957389856,-0.027604204619953377,-0.02761734582789217,-0.02761809447038715,-0.027535183948675504,-0.027603229687459586,-0.026860961944637746,-0.026863278464302046,-0.026851539202596898,-0.026848326119582766,-0.026856930209685725,-0.02686267311053538,-0.026869101617926393,-0.026865728900933996,-0.026864527632808125,-0.026866288642372144,-0.026847073393947606,-0.026842207244497894,-0.026858272050722286,-0.026839177281837507,-0.026867790432158235,-0.026867087198358494,-0.02686375974711275,-0.026872117573843307,-0.02686412068821269,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
36,-0.024848618518349047,0.006787385451644698,-0.056419921072222934,-0.027203984887494165,-0.025625657897008422,-0.02450171316152562,-0.025782797424109414,-0.026198631434218887,-0.02685339478730877,-0.029773716528315505,-0.027613369905877587,-0.027666622354910072,-0.027241652028546663,-0.025174453846242045,-0.022064656507655076,-0.02611634743655108,-0.024928257482874455,-0.027970577171657456,-0.027857564583614765,-0.027295886883842296,-0.028619147722947703,-0.027369858843686753,-0.027081235445059724,-0.026525494432177638,-0.026111566015916892,-0.026658701906137713,-0.026895085701324938,-0.027071512186210067,-0.027788701854590803,-0.027258970360414792,-0.0273980849251049,-0.026982345794783768,-0.026742190342750553,-0.025496707470118042,-0.026906616933679434,-0.027222972868570512,-0.027289354953727668,-0.027190106628985248,-0.027183587035123885,-0.027621630980567042,-0.02729584735680331,-0.02691426019353722,-0.026911857482279873,-0.02692484999032263,-0.026895391059948835,-0.026920767742899636,-0.02691348778450106,-0.02691619208139332,-0.026917858474960227,-0.026918451829553994,-0.02691185718073947,-0.026936998475115808,-0.026921112191842362,-0.026915474795158,-0.026940412366873008,-0.026909880565485513,-0.026911497397446266,-0.02691883104601849,-0.026914701824450327,-0.026911487954182904,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
37,-0.02036504251244506,0.0025525294956821407,-0.05193525397787968,-0.029977332762201204,-0.02805461150406619,-0.026685419664283585,-0.0282460392063558,-0.028752609071733916,-0.029550243165063484,-0.03310778524973597,-0.03047604645230008,-0.030540918697671112,-0.030023218952623963,-0.027504953780796725,-0.023716592124792418,-0.02865237053277848,-0.027205036853331196,-0.03091119709447713,-0.030773524922122233,-0.030089287967370204,-0.031701287103634436,-0.03017940076437374,-0.02954477618727435,-0.028791573850019174,-0.028260505007001255,-0.028968004672907388,-0.029287471920448345,-0.029531210537568155,-0.030571149494070395,-0.02979522505114874,-0.029994595702380295,-0.029407455730699954,-0.029079908882333243,-0.02752759727662252,-0.02930326392488772,-0.029744118035927986,-0.029838516336135937,-0.029697627276319527,-0.029688424297333652,-0.03032139922337847,-0.029847784834174797,-0.029624124917806603,-0.029624627141282493,-0.029637840993570627,-0.02962110116742512,-0.02963738514494939,-0.029623777732629003,-0.029632892868282624,-0.029633902239317216,-0.02963425510166941,-0.029623025440610525,-0.029637483417830644,-0.029628684451476383,-0.02962465877759742,-0.02963963182869019,-0.0296236349947266,-0.029622855943210402,-0.02963447881962339,-0.029631967142395837,-0.02962444497205476,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
38,-0.02245923279219662,-0.00358052055082897,-0.050615980769414794,-0.03193928369811066,-0.029696812305553183,-0.028099922731131034,-0.029920074592955072,-0.030510887445642815,-0.03144116874796484,-0.03559033302174808,-0.03252093388707683,-0.032596594440472186,-0.031992800799927223,-0.02905574604859317,-0.024637376717985396,-0.030393979154808525,-0.028705952688198567,-0.03302845044071475,-0.0328678832723065,-0.03206985714643405,-0.033949933071431224,-0.032174955776060575,-0.031227156399431272,-0.030504190043662862,-0.030019672341206026,-0.03066990244256068,-0.030975661808920953,-0.031213781473110082,-0.032276893335314964,-0.03147639321338716,-0.03167794355911849,-0.031092360034650907,-0.03077617783315554,-0.029392650431846874,-0.030990963645737852,-0.03142517737844599,-0.03151991994383571,-0.03137874643243732,-0.03136957321391142,-0.03201444760305353,-0.031529255953225345,-0.031521593499532444,-0.03154681841693609,-0.031508464867183714,-0.0315382746501129,-0.031540841150865286,-0.031525261796913256,-0.031545292909912315,-0.031538229705000885,-0.03153571300434304,-0.031533011983990764,-0.03151583703530468,-0.03150517019784593,-0.03151582653594543,-0.03149847507834749,-0.03155564555152844,-0.03153472370013376,-0.031534103969699016,-0.031551605887637314,-0.031548468907472656,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
39,-0.02751532607277933,0.010538329328681786,-0.04984537512860963,-0.03070650645236831,-0.028718622550310175,-0.02730302764511145,-0.028916537898767185,-0.029440275843824117,-0.030264942428829048,-0.03394305261307615,-0.03122212196974454,-0.03128919279018605,-0.030753947764457747,-0.02815033646354316,-0.02423358403815522,-0.029336640136301637,-0.027840255098633426,-0.03167202023393343,-0.03152968223562621,-0.030822255913797232,-0.03248888705939529,-0.03091542270943901,-0.029406245673952797,-0.028906688774858483,-0.028633297261801475,-0.029012601343376916,-0.02922188481204124,-0.02939617987064007,-0.030280164705353878,-0.029598954114403893,-0.029761696094787057,-0.029306126256882895,-0.029083388562363727,-0.028399866843009502,-0.029232798823725915,-0.029558571183129028,-0.029633586470946948,-0.02952230737973241,-0.029515182095821872,-0.030046644445287127,-0.029641051860968985,-0.03034177783205327,-0.030336604970554043,-0.03034021613017027,-0.0303246714641671,-0.03033825326782751,-0.03034396553562038,-0.03036144961731496,-0.03035738402854534,-0.030355934476529792,-0.03034858802508879,-0.030346655879336062,-0.03030824567963882,-0.030338338867541774,-0.0303365293366249,-0.03034271270390917,-0.030349609005573642,-0.030355007480905957,-0.030365079609491526,-0.030337743951109095,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
40,-0.032145791926713546,0.006480616301507873,-0.05805192576552731,-0.02862730864998108,-0.027852032513319545,-0.027299949492754834,-0.027929219640082284,-0.028133477811420362,-0.028455098366521464,-0.02988956395624037,-0.028828399068742617,-0.02885455673645187,-0.0286458107954619,-0.02763040053500779,-0.026102864301392442,-0.02809305981172479,-0.027509468581995312,-0.02900385971198741,-0.028948347791339778,-0.02867245102232202,-0.029322438355315304,-0.028708786138932962,-0.027770915151160952,-0.027566530324784507,-0.027481154736048875,-0.027606448791217233,-0.02769141842451503,-0.027766487603329542,-0.028179182082874503,-0.027857259892868587,-0.02793214330798128,-0.02772730208947876,-0.027634410436865778,-0.027484992827869356,-0.027696020905672806,-0.02783893693314466,-0.027873060245823297,-0.027822580545477617,-0.027819378063144388,-0.028066564062930236,-0.027876476276453482,-0.028503930826911994,-0.02849385695574663,-0.028497535976404424,-0.028482792457273868,-0.028482623634088176,-0.02850083329784615,-0.028468452352424137,-0.028474074918248708,-0.028476073555339536,-0.028494261878516926,-0.028478893933335317,-0.028530451467588706,-0.028508783545791064,-0.0284930823505514,-0.028485882662119922,-0.028492805596539352,-0.028477350019992704,-0.028463411157222836,-0.028492371873852795,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
41,-0.030008569507352378,-0.009980705937657333,-0.0655424697511998,-0.02685305408284324,-0.02688370149039942,-0.02690552586049928,-0.02688065020941691,-0.026872575688446053,-0.02685986172013913,-0.026803155922714823,-0.026845104786163008,-0.026844070748527776,-0.02685232267532739,-0.026892462814585214,-0.026952847783623512,-0.02687417345065064,-0.026897243370409486,-0.026838168659034486,-0.02684036309837792,-0.026851269561667154,-0.026825574940410813,-0.02684983319973788,-0.026428731505462412,-0.026400646154624594,-0.02641394595485357,-0.026402989152048452,-0.026414103212057647,-0.026427843762084343,-0.026529187857666812,-0.026447313971270675,-0.026464948738435294,-0.02642033456342905,-0.026405927120485777,-0.026512521190767656,-0.02641486247408268,-0.026443191662326226,-0.026450934642093478,-0.026439586558814527,-0.026438889451039196,-0.02649899765497909,-0.02645172502616825,-0.026869139552071018,-0.02686696670997676,-0.026850489635868745,-0.026866699568671066,-0.02684942801864393,-0.02686942493448311,-0.02685538242849903,-0.026854473468704496,-0.0268541460426699,-0.02687000721141422,-0.02684454486439058,-0.02686265819484085,-0.02686867868785918,-0.02684249059457158,-0.02686778502649953,-0.02687013191240039,-0.026853935748419495,-0.02685618198656079,-0.026867122518851608,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
42,-0.028462236602399174,0.001113317794432357,-0.07568442082248615,-0.025029175886236033,-0.024624917298212368,-0.024337040125407335,-0.02466516561413897,-0.02477167362597202,-0.024939378867158,-0.02568736401263845,-0.02513403211088869,-0.02514767171788043,-0.025038823611548064,-0.024509349919859903,-0.02371283418597511,-0.024750598137233217,-0.024446291380766608,-0.025225523991700742,-0.025196577956090607,-0.0250527148433116,-0.025391643063907468,-0.025071661360871224,-0.024116729236573407,-0.024057420089442623,-0.024082206993157454,-0.024062184392779625,-0.024085310857924775,-0.024114796908803873,-0.024350514711133763,-0.024157825853304546,-0.024197843727631868,-0.02409857923354275,-0.02406821673689223,-0.024250278317399922,-0.02408691744926249,-0.02414860807957439,-0.024165966195539765,-0.024140592268943935,-0.024139047299929883,-0.024277513392030648,-0.02416774859360133,-0.024968926545889284,-0.024955770066182936,-0.02500195228017859,-0.02495649899592264,-0.024974871321765943,-0.024960958327017026,-0.024921426179987424,-0.02493693163084333,-0.024942450261655525,-0.02494409995297615,-0.024982343785955645,-0.02505295716365331,-0.024981437685890534,-0.02502029623083206,-0.024934815676964976,-0.02494037258519734,-0.02494597676212023,-0.02490754817118543,-0.024951861676014927,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
43,-0.030974740823924946,-0.0015906337826597653,-0.06060836492587674,-0.02398112141042254,-0.023827659426546015,-0.023718377389354416,-0.023842938227275966,-0.023883370097566095,-0.023947033257190515,-0.024230978453993312,-0.02402092624013727,-0.02402610401795142,-0.023984783816392734,-0.023783788499177266,-0.023481420439890245,-0.02387536955927491,-0.02375985063169269,-0.024055657785623175,-0.02404466948214196,-0.02399005711434626,-0.024118718814221732,-0.023997249466613815,-0.023232845182763705,-0.023117342571944387,-0.0230959093302751,-0.02313619416149122,-0.02318337781702385,-0.023229990845282548,-0.023526094223398825,-0.02329036289242826,-0.02334261615742089,-0.023205209670567405,-0.023150862835888027,-0.02318666294251036,-0.023186126165786695,-0.023277887753644037,-0.0233012242866749,-0.023266866795538313,-0.023264722233403534,-0.023440633032148505,-0.02330358466963656,-0.023952669897922253,-0.023951521509834685,-0.023949987084935273,-0.023945723352321216,-0.02394931880799486,-0.023952981584635498,-0.023953312778473845,-0.023952634687289726,-0.023952397747209635,-0.023953655902939523,-0.0239548538416424,-0.023947696622900236,-0.02395218955637045,-0.02395318994958242,-0.023952439593852393,-0.023953807735772267,-0.023952247542192287,-0.023953935292646444,-0.02395169015136682,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
44,-0.033783914851495164,-0.005203345089232247,-0.06399152952175001,-0.024695880335305048,-0.024937133311471602,-0.025108932320242597,-0.02491311396768857,-0.0248495522386331,-0.02474946929728448,-0.024303087580676477,-0.02463330435790723,-0.024625164528901775,-0.024690122776866663,-0.025006101478880494,-0.025481445224334688,-0.02486212964461292,-0.025043733481464152,-0.024578703938287472,-0.024595978320195618,-0.024681832783518702,-0.02447956758904174,-0.024670525902515637,-0.024845130860825192,-0.024717236733405774,-0.024613848749491126,-0.024749355161404526,-0.024804247552984986,-0.024843053987858923,-0.0249732921737057,-0.024881820464276748,-0.02490867781296084,-0.024823698590991348,-0.024769078198421158,-0.024460148763255023,-0.02480684532666222,-0.02487459375233759,-0.024887834524968434,-0.02486790212947528,-0.02486656435290803,-0.024947823119119698,-0.02488910916628739,-0.024735081071846833,-0.024737322119189605,-0.02475920574479599,-0.02475458432488427,-0.02475544887606977,-0.02473173271536434,-0.024724198796912025,-0.024730891714779227,-0.02473327936416874,-0.02472467281405611,-0.024748749910788573,-0.024779957137569815,-0.024740353080482006,-0.02476545769051753,-0.024728240435259077,-0.024723116369673444,-0.024734806626394816,-0.024718228035337582,-0.024735625307101806,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
45,-0.03227828595149984,-0.003972660838470596,-0.06227222461960239,-0.02553881012722894,-0.02494463450672031,-0.024521515238882543,-0.025003791117856337,-0.025160335631429755,-0.025406827279835745,-0.02650620908918662,-0.02569292685892726,-0.02571297423006025,-0.025552990266732713,-0.024774774618081127,-0.023604062988330468,-0.02512935906848246,-0.024682091747007695,-0.02582740079878533,-0.025784856177150945,-0.025573407473682055,-0.02607156111035544,-0.025601254894023824,-0.02594906550869005,-0.025852328524501478,-0.025730154551176304,-0.0258826117991985,-0.025925428727773904,-0.02594805650178005,-0.025949138046367823,-0.02596299264080464,-0.025967716236838967,-0.025937636296059767,-0.025899341748395227,-0.02546522770348311,-0.02592715468370259,-0.025960873591891656,-0.025964497916504018,-0.025958624255386635,-0.025958142641436675,-0.025963161002973932,-0.025964785647284286,-0.02542783936943872,-0.02543235577256482,-0.025415293884455237,-0.025432651707905533,-0.025424120840637575,-0.025430203223936628,-0.02543949089378986,-0.025434865706034072,-0.025433215752183613,-0.0254351891482192,-0.02542622445867567,-0.02540333392343297,-0.02542411829789837,-0.025414497813171306,-0.02543851682248854,-0.02543628876021827,-0.025432160350470797,-0.02544361759301321,-0.025433507409854398,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
46,-0.026628722898300556,0.0026256726699080647,-0.05257571815682253,-0.0256704127017758,-0.025241555402153643,-0.02493616120495034,-0.02528425278594209,-0.025397241698722272,-0.025575151628154106,-0.026368650886182125,-0.025781649317856002,-0.02579611888064496,-0.025680647481066556,-0.02511895586989151,-0.02427397298799316,-0.025374883788571428,-0.025052060284751623,-0.02587870838377277,-0.025848001012218298,-0.025695383979731087,-0.02605493562750456,-0.025715483373036706,-0.02610413746766032,-0.026354726387883626,-0.02647894206090146,-0.026302995006279008,-0.02619812510199908,-0.0261092917825839,-0.02565627804400536,-0.026005186516516794,-0.025921467008182993,-0.026155302344289838,-0.02626783711868659,-0.026537876396369092,-0.026192591828356867,-0.026025952074070116,-0.025987372078552243,-0.026044589871683253,-0.026048250548605947,-0.025775247340958346,-0.025983531523156838,-0.025580813268636326,-0.02558853694011194,-0.025584183012316998,-0.0255853945217798,-0.025597450584933283,-0.025584277667893233,-0.025617115579238608,-0.02561084335143028,-0.025608602960295324,-0.02559158699515004,-0.025583848948001302,-0.025546238120855467,-0.025575361062292357,-0.025568545909631507,-0.025597524461446298,-0.025593199404946896,-0.025607169120713813,-0.025622701100781294,-0.025590216731608453,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
47,-0.025668343398849058,0.005774657154192832,-0.061530335991211126,-0.02762904535961413,-0.02869546088265137,-0.029454867596329867,-0.02858928768027101,-0.028308324453980946,-0.027865925757221615,-0.02589277541787762,-0.02735243947177551,-0.027316458817177112,-0.027603595104902047,-0.029000322300275907,-0.031101494095068835,-0.02836392062191032,-0.029166667820052967,-0.027111088107029408,-0.027187446414853978,-0.027566950675752964,-0.026672873650931257,-0.02751697063567056,-0.028438780007607536,-0.02911101710517812,-0.02953036293101344,-0.028960608334545234,-0.02867682215777904,-0.02845152429457466,-0.027420440639370342,-0.02819986037740603,-0.02800499759799027,-0.02856680461900425,-0.02886279595273418,-0.02998264557104366,-0.02866244358197524,-0.028249160384571516,-0.02815788826081127,-0.02829376873854298,-0.028302571799336942,-0.027677323143984987,-0.028148877269044394,-0.02782866952188609,-0.027828171746055917,-0.027840903535909803,-0.027843324449779265,-0.027834318004275566,-0.027824964233497933,-0.02780381065238233,-0.027810980589899593,-0.02781352937056901,-0.027817112096208307,-0.027832110823846633,-0.027874109381301065,-0.0278344794080081,-0.027849511865747755,-0.02781816846689196,-0.027815373650798694,-0.027815157220460202,-0.02779738253050367,-0.027826308708893823,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
48,-0.030121417395146167,0.0011483705846324793,-0.05524022358099531,-0.032082873892904706,-0.03356223144018311,-0.03461569890109791,-0.03341494539185857,-0.033025186371719674,-0.03241148014106291,-0.029674278006092167,-0.03169915947862998,-0.031649246239572326,-0.03204756868065381,-0.033985142612511475,-0.03689993922378219,-0.03310231072789168,-0.0342159011628346,-0.03136435099612947,-0.031470277097670044,-0.03199673463739738,-0.030756449245872723,-0.031927401110351,-0.03277153292376466,-0.03355188303236824,-0.03406721066015937,-0.033373484310475515,-0.03304327458986147,-0.03278597551467672,-0.03164853292319407,-0.03250277698485146,-0.03228617585309393,-0.03291714834391835,-0.03325880692818746,-0.03469308928712561,-0.0330267356993535,-0.032557934258783804,-0.03245593480210745,-0.032607972992937696,-0.03261786261265244,-0.03192663526275033,-0.03244589200426362,-0.032351254202396845,-0.03236549261916285,-0.03234759452131169,-0.03236455713245224,-0.032360414681196895,-0.032349895661017494,-0.03233496280374281,-0.032337341565964454,-0.03233819455205229,-0.032347039061984335,-0.03235022687011611,-0.032385265415942256,-0.0323533980391509,-0.032356044373814404,-0.03236126759528384,-0.03234641073229684,-0.032338741343409555,-0.032332856584094516,-0.032364703861819506,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
49,-0.034865987399661263,-0.01531672300086545,-0.059885052297519975,-0.034323786897316785,-0.03465924763699245,-0.034898133073655725,-0.03462584889116136,-0.03453746670834721,-0.03439830201049683,-0.03377761105277106,-0.034236775395956875,-0.0342254570151336,-0.034315781048671286,-0.03475514743819154,-0.035416109914112155,-0.03455495551192689,-0.034807474500111284,-0.03416085385731604,-0.034184873776259325,-0.03430425386527814,-0.03402300538980633,-0.03428853171865437,-0.033943726460185696,-0.03437880164437726,-0.03472303157184014,-0.03427156308581552,-0.03408574672464464,-0.03395104513074529,-0.03344649518002913,-0.03381200158297283,-0.03371179668469317,-0.03401867904989689,-0.034205264963716564,-0.03526559869289303,-0.034076835181646226,-0.03383835677645862,-0.03378988901844187,-0.03386256599336498,-0.03386738469845235,-0.03355678390897957,-0.033785180183262556,-0.034378310785081245,-0.034389625809685416,-0.03437049866843398,-0.03438992204696364,-0.034385486064004336,-0.03438017505127348,-0.03438932917085461,-0.034385759218145975,-0.03438448223072759,-0.034384096215856925,-0.034390779536778104,-0.03436789426433628,-0.03437536945006935,-0.03438103289730127,-0.0343941400467367,-0.03438495896737809,-0.03438366445349786,-0.034392502059175094,-0.03439047252414638,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
50,-0.03862385917044514,-0.008397357852919745,-0.0696786862296776,-0.03340582131548564,-0.03357791159969626,-0.03370045906301167,-0.033560778150136986,-0.033515438373642285,-0.03344404732970578,-0.03312563485787595,-0.03336118469418356,-0.03335537840109971,-0.03340171434079143,-0.03362710789032643,-0.03396617952190903,-0.03352441007382228,-0.033653951505368776,-0.03332223718821001,-0.03333455932963753,-0.0333958009326585,-0.033251521366219394,-0.033387735521834265,-0.03217833760318334,-0.03237900689697857,-0.032630230670614234,-0.032317092884158655,-0.032228742044329864,-0.032180551026394943,-0.03214888613991868,-0.03214613183537384,-0.03213206822679385,-0.0322030090214143,-0.0322827680372863,-0.03320153924237945,-0.03222512898408003,-0.03215138044862865,-0.03214221206902613,-0.03215674134832675,-0.032157869001988734,-0.032131019246293205,-0.03214143544223997,-0.03343622292284649,-0.03344290553039668,-0.03343546429110734,-0.033420092298145763,-0.0334442803016967,-0.03343743577558461,-0.03344723484445053,-0.03344495821411318,-0.033444149332439096,-0.03344000786139004,-0.033420761471920385,-0.03342900313954248,-0.03343432188999974,-0.03341605277304805,-0.03344591211755223,-0.03344057774557138,-0.03344363280466073,-0.033449277909205676,-0.03344346587124111,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
51,-0.03824576079635468,-0.00848588997054812,-0.06370489678967395,-0.032453279502685,-0.031868968225738314,-0.03145287346998347,-0.03192714273475493,-0.032081088338492054,-0.032323487798963865,-0.03340461796772417,-0.03260483762992759,-0.03262455218000643,-0.03246722422733331,-0.03170192830520469,-0.030550652514504364,-0.032050626040096744,-0.03161078413018512,-0.03273707906966768,-0.03269524076237879,-0.03248730247331392,-0.03297718589752961,-0.03251468757828615,-0.03129419469516255,-0.031130471091593306,-0.031097141513480833,-0.031157907010983168,-0.03122508774615191,-0.031290234619371075,-0.031690014108147695,-0.031373414940576605,-0.03144457663789562,-0.03125571944756668,-0.03117897123765032,-0.031230887955543143,-0.031228956853579373,-0.03135631916856987,-0.03138826408682923,-0.03134117846357668,-0.03133822796939345,-0.03157643904548287,-0.03139148690000574,-0.03233576225181901,-0.032372300204599344,-0.03231083208604924,-0.03235807498003963,-0.03235821321138422,-0.03234126053739117,-0.03236664366899421,-0.032355921235269945,-0.03235210264091435,-0.032352882085072504,-0.03231479759233903,-0.032309780108281505,-0.03232712180180776,-0.032288872219310726,-0.03238559342508183,-0.03235544968382096,-0.03234966180010817,-0.032376233657613614,-0.03237478483616113,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
52,-0.0343776307624454,-0.000447578432640393,-0.06391239844964092,-0.030825983308442467,-0.029311240388466768,-0.028232574598184245,-0.029462049433461496,-0.029861131262826,-0.03048951698982115,-0.033292191408941164,-0.031218875948483785,-0.03126998308320908,-0.030862133000850275,-0.02887821342670114,-0.025893696574629706,-0.029782162136880657,-0.028641935265975995,-0.031561692855288,-0.03145323306296505,-0.03091418296487559,-0.032184135262085654,-0.030985174909590817,-0.030374282793837245,-0.02987630760340512,-0.02952665773560984,-0.029993196487214012,-0.030204665246588942,-0.030365363263338278,-0.03103757014959161,-0.030538380459749985,-0.030668107822788452,-0.030283867414300038,-0.030067333052633146,-0.02906817644808711,-0.030215098905233072,-0.03050498966690174,-0.030566623097095482,-0.030474570394692518,-0.030468543945525766,-0.03087866694977385,-0.030572664619387433,-0.030547967822394897,-0.030551064723395294,-0.030541834460761544,-0.03055927391738737,-0.030548261123772846,-0.030549944763025205,-0.03056158272593889,-0.03055775318106781,-0.03055639319827712,-0.030554139432574297,-0.030532639981014863,-0.030527159459153977,-0.03054487126526641,-0.030524054592470692,-0.030556293992745752,-0.030555069057090253,-0.03055552498217866,-0.03056502077999288,-0.030552038159341488,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
53,-0.027203462459722983,0.0018572352482778842,-0.0518854486962302,-0.028344999422344256,-0.027135146453587843,-0.026273596291207665,-0.027255600405473698,-0.02757435438653943,-0.028076257598829365,-0.030314805092079504,-0.028658809984313516,-0.028699630190737076,-0.02837387284508976,-0.026789279872312048,-0.024405491490690105,-0.027511280296404976,-0.026600560169162547,-0.028932624139156128,-0.028845995312572977,-0.028415446106578052,-0.029429780312532468,-0.028472148675666734,-0.02869115635893023,-0.02812924236572704,-0.02768274169142768,-0.028268270035740107,-0.028508494923142714,-0.028681769590796487,-0.02931766316296529,-0.02885950110623174,-0.02898664805592906,-0.028594881604871912,-0.028354102694697545,-0.02698799896603565,-0.028519985102457155,-0.02882591841830173,-0.028887634850550917,-0.02879502380538815,-0.028788869320345113,-0.029181259988785097,-0.028893620638855005,-0.02812308972366016,-0.02813399866388834,-0.028113271445209302,-0.028130776115623153,-0.028128020676897035,-0.028125096187486685,-0.028133739813297812,-0.028129770936338335,-0.028128361992620185,-0.028129351745488373,-0.02810885631037318,-0.028110995016243694,-0.028119945143957135,-0.028099707042044498,-0.02813897953566798,-0.028130294702719737,-0.028127462600291142,-0.028137305935028153,-0.028134926871968394,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
54,-0.023547812438569852,0.000471023005423615,-0.06442106925501483,-0.025074574686133982,-0.02486057054463498,-0.024708175743266673,-0.024881876972134176,-0.024938259585417736,-0.025027038444366278,-0.0254230026208977,-0.025130082885594433,-0.025137303344160124,-0.025079681944789666,-0.024799392134769855,-0.024377737107838228,-0.024927102761523733,-0.0247660105594054,-0.02517851634375059,-0.02516319305394534,-0.025087035607064233,-0.025266455525470903,-0.02509706540814914,-0.026278094910398887,-0.025829494363166703,-0.02541405162416205,-0.025948515515139527,-0.02614206060171781,-0.02627135838246128,-0.026644578091647973,-0.026393780628190772,-0.026474028008406866,-0.026207669191779998,-0.026019475411383924,-0.0246566577083727,-0.026150914123823213,-0.026371513261682113,-0.026412103153569566,-0.026350659634930128,-0.026346464196359123,-0.026582278734146144,-0.02641596148051179,-0.02502625942732769,-0.0250266728695376,-0.02503714734743813,-0.0250360372306203,-0.025039295663064353,-0.025027676984956854,-0.0250495341700891,-0.025047138556946215,-0.025046287000769968,-0.02503068811132884,-0.025036216265470333,-0.025009260751914494,-0.025024040928144656,-0.025030590895432407,-0.025030504532276263,-0.025031356091621514,-0.02504574315440889,-0.02505168182542926,-0.025027385364092297,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
55,-0.023639273246358127,0.006065213382312064,-0.06074622383578721,-0.023152025057546856,-0.023596111163443134,-0.02391234996809639,-0.023551897587236605,-0.023434896416147263,-0.023250668870454853,-0.022428992299157798,-0.023036838407554754,-0.02302185502777171,-0.0231414268392492,-0.023723064228984896,-0.0245980526176677,-0.02345804826004409,-0.02379233528938797,-0.022936332755294938,-0.022968130551596765,-0.023126167044645627,-0.022753847647799662,-0.023105353917967277,-0.025060096427565615,-0.024804208111320204,-0.024475758684423216,-0.02488457390274529,-0.024997710891829655,-0.025057429571150435,-0.02506285341639121,-0.025097063508256738,-0.02510992326802635,-0.025029917304344753,-0.024928834861627808,-0.023731891607329823,-0.025002264289147487,-0.025091403822463124,-0.025101103716583768,-0.02508541778810997,-0.025084138145586226,-0.02509894413110373,-0.02510187883312832,-0.023235403558098833,-0.02323205481201892,-0.02323448976915656,-0.023233558009254283,-0.0232308295851367,-0.023235225472540116,-0.023232871847539478,-0.023233223697473177,-0.023233344590222135,-0.023234831242078893,-0.023233935929581537,-0.02323333134046324,-0.02323567207520593,-0.02323459878068036,-0.023231680098036618,-0.023234740968209232,-0.02323342061845994,-0.023232542247016683,-0.023231987223724354,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
56,-0.02170360007061205,0.008149862849888381,-0.06368082484170415,-0.022878735677241697,-0.022902237015808465,-0.02291897258829639,-0.022899897203303907,-0.022893705421804845,-0.022883955974868413,-0.022840472292226594,-0.02287263992143242,-0.022871846990790184,-0.022878174812325836,-0.022908955458326195,-0.022955260438579796,-0.022894930633120036,-0.022912621329925862,-0.022867321094001723,-0.022869003854994793,-0.022877367253623423,-0.02285766385807901,-0.022876265808813044,-0.024057112480065437,-0.02390283896780286,-0.023699064503013494,-0.02395194196312713,-0.02402022847437945,-0.024055557204877613,-0.024052112806565266,-0.024078197991099726,-0.02408473768183373,-0.02403938019216413,-0.02397879898075726,-0.02322523454689098,-0.024022946858788804,-0.024075063578043232,-0.024080387084864773,-0.024071693787420946,-0.024070968036681576,-0.024075800150615053,-0.024080800278683385,-0.02287609010931811,-0.02288710480926563,-0.022856852857423005,-0.022893184074720695,-0.022874193012081077,-0.022879487553282212,-0.022891795877067623,-0.022885043756415195,-0.022882643518980575,-0.022886682863417936,-0.02287909881163744,-0.022846730935634593,-0.022870759981466857,-0.022862045011766172,-0.022895828420511046,-0.02288827512815041,-0.022881110509996958,-0.02289785016316218,-0.022888731413923454,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
57,-0.019582431039726907,0.0014811541391068707,-0.05394098222697143,-0.02247852275624918,-0.022386031232059355,-0.022320166957852182,-0.022395239763915966,-0.022419608048585008,-0.022457977829293305,-0.022629111574441557,-0.022502513123618558,-0.02250563376985191,-0.02248073008800541,-0.022359590227991395,-0.02217735302524366,-0.02241478612486033,-0.022345162877363087,-0.022523445823029273,-0.02251682317348725,-0.022483908304218366,-0.022561452699421225,-0.02248824313429766,-0.022003466920989437,-0.022067581401092204,-0.022158624966486157,-0.022046109600185056,-0.022017412477170213,-0.0220040020683851,-0.022027179151854825,-0.021997548538575436,-0.02199819480503551,-0.022009909069060887,-0.022034591751239636,-0.022367195710749188,-0.022016324214863298,-0.021998147304117744,-0.021997285245030182,-0.021998962876330814,-0.02199915493764382,-0.02200959911662243,-0.02199725795168286,-0.02246948566447515,-0.02246201299891187,-0.022458379405832982,-0.022459626775245038,-0.022449426624563975,-0.022468477550445214,-0.022449981871223327,-0.022451544312845746,-0.02245210676159218,-0.022466360140574515,-0.022455999311530066,-0.022473592931657044,-0.022471078154665005,-0.02246010730566864,-0.022459634052475523,-0.02246589478190094,-0.022452467911256997,-0.02244860597367039,-0.022461566101509303,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
58,-0.019702470755286666,0.0001870443449253195,-0.034315510020920315,-0.020116860695096245,-0.019205637122127535,-0.01855674437438911,-0.019296359286927817,-0.01953643485728681,-0.019914452724083802,-0.021600456972315916,-0.020353213036163668,-0.020383957544221395,-0.02013860725779224,-0.018945141185762182,-0.01714974602420335,-0.019488929417156225,-0.018803003383372655,-0.02055944132914505,-0.02049419519517695,-0.020169918943469436,-0.020933883874087594,-0.0202126255524011,-0.019107776497041914,-0.01896774780691258,-0.018945722404796313,-0.018989884071429597,-0.01904685107942776,-0.01910423826480842,-0.019479045645624384,-0.019179523330466852,-0.019245292885164324,-0.019073628575074632,-0.019007418981080094,-0.019060635193358183,-0.01905021071382972,-0.019163896911939687,-0.019193153872301083,-0.01915011985379735,-0.019147442180105258,-0.019369732891679575,-0.019196119036420697,-0.019943127326556214,-0.019953115209691168,-0.01991563029016252,-0.019936911868010783,-0.019936850924988113,-0.019949547870108487,-0.01998062076234356,-0.01996810758980043,-0.019963654003869298,-0.019963131051618174,-0.01994073306618851,-0.01987465838270518,-0.019933045548118,-0.019909664504508203,-0.019970023823368127,-0.019966134178823904,-0.019960808084867908,-0.019991820933988193,-0.01995626899050058,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
59,-0.019433533588847564,0.0007880393984098397,-0.036319055582496027,-0.018324936161612824,-0.016626508343653337,-0.015417038432728465,-0.016795605207445285,-0.01724308158888017,-0.017947668344205213,-0.021090208332570526,-0.01876547282332465,-0.01882277745117202,-0.0183654695368717,-0.0161409704823501,-0.012794536986685812,-0.0171545362928456,-0.015876040113203153,-0.019149861331304904,-0.019028249191065046,-0.018423831325963806,-0.01984778405128682,-0.01850343209000456,-0.0170010754037591,-0.016819998207174548,-0.016775901134074914,-0.016850686534528352,-0.01692475669267615,-0.016996687353222083,-0.017451529702755472,-0.017089326462037088,-0.017169413680015455,-0.016958524379836023,-0.016873970162003836,-0.016870351793982847,-0.016929018097625554,-0.017070202981016268,-0.017105973253458476,-0.017053303478005273,-0.01705001424433794,-0.01731987581431425,-0.01710959071908718,-0.018002004920508356,-0.01802372552674267,-0.017974191711597476,-0.01800337245879655,-0.018009455231008383,-0.018009597291568855,-0.018050491649843053,-0.018035828769342666,-0.01803060705186092,-0.018025650133190744,-0.017998964078622563,-0.017932486722694145,-0.017990077035399434,-0.017962635716545872,-0.01804328896869914,-0.018029197623529385,-0.018027269428849604,-0.018063605790584494,-0.018027377197932674,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
60,-0.015751118243919525,0.013422311539300168,-0.03612388156015397,-0.01878064467359182,-0.01816732495050806,-0.017730572947860235,-0.018228387564166736,-0.01838997587981143,-0.01864440939125946,-0.01977921284599764,-0.018939726985193354,-0.018960420274664432,-0.018795281691560174,-0.01799199224369986,-0.016783560750070144,-0.01835800126430523,-0.017896323167320212,-0.01907853362200072,-0.019034618229549632,-0.018816356732810763,-0.01933056068186567,-0.018845101385979116,-0.016755896246205156,-0.01715326073430612,-0.017594056039777706,-0.017037837320100342,-0.0168641789257779,-0.016760917982506705,-0.016597386047040037,-0.016676782375130598,-0.016632217142763937,-0.016810248417831724,-0.016971938807025005,-0.018509557669251945,-0.016856734444738886,-0.016690835692757894,-0.016665716418561533,-0.016704550064215385,-0.01670736998570258,-0.016594924642675004,-0.01666344721592111,-0.01866993478270784,-0.01866223371129792,-0.018660286749478422,-0.018656229436718713,-0.018656941411862353,-0.018672682625653806,-0.01868782276405973,-0.018682606405426547,-0.01868073987015195,-0.0186784618327269,-0.018653832792023314,-0.018625942727379528,-0.018665599275325503,-0.01864125527487605,-0.018669902704635363,-0.018679733283956276,-0.018679544400896753,-0.018692456284771442,-0.01866366804429058,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
61,-0.012998820108651424,0.01687230866235506,-0.0366949819623281,-0.018760769697953348,-0.01988809312520663,-0.020690873055402088,-0.01977585588202679,-0.019478845551296267,-0.019011179426535914,-0.016925333379677908,-0.018468365573350427,-0.01843032989778078,-0.018733865861928174,-0.020210366583093813,-0.02243154598060261,-0.01953761707254512,-0.020386212861971318,-0.018213229520095197,-0.018293949002713843,-0.01869512850058479,-0.0177499866172598,-0.018642293870121538,-0.01712567422200007,-0.017918356668586103,-0.018632791934733172,-0.017710973497322077,-0.017369752699488348,-0.017137872001882794,-0.016420124480685812,-0.016913777641960604,-0.016763142797043093,-0.01725258389876855,-0.01758652488750582,-0.01991371381310137,-0.017353993828398976,-0.016954970827233233,-0.016879705708373157,-0.016993354682727047,-0.017001055807574657,-0.01655139215215405,-0.016872509082520894,-0.018957976747283656,-0.018952670067334528,-0.018938345854771766,-0.018971023918566518,-0.01894201307878833,-0.018963477768386035,-0.018993548679786896,-0.018982970438844456,-0.018979199294772885,-0.018975096822021902,-0.018951142994051408,-0.01888272982736201,-0.018949327836090026,-0.01892503390847055,-0.018967697827484368,-0.018977662134705982,-0.018976787804994056,-0.019002994184750828,-0.018955474348664913,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
62,-0.016041730843255265,0.01853369466235166,-0.05428859076830014,-0.018255069286624,-0.019370469493900214,-0.020164758762525537,-0.01925941933626096,-0.01896555035735827,-0.018502830538109305,-0.01643904559692315,-0.017965757795967614,-0.017928124407546292,-0.01822845000101923,-0.0196893344026184,-0.021887021331218292,-0.019023700277246505,-0.019863320830263754,-0.017713320208133664,-0.017793185955147752,-0.01819012234825589,-0.017254976828274364,-0.01813784652718681,-0.017751561577979927,-0.01838619257914143,-0.01888077812617873,-0.01823053230476876,-0.017959509414042396,-0.017762289152900512,-0.017024310861072298,-0.01755837513365707,-0.017411426909932717,-0.01786137320197557,-0.01813400307480587,-0.019637281709669437,-0.017946477644153365,-0.017597035967168054,-0.017525938978080136,-0.017632547597075138,-0.01763961563413375,-0.01718466074574585,-0.01751903207876504,-0.01844331760858545,-0.018473086000571418,-0.018423021036059795,-0.018448559603532127,-0.018463573925557586,-0.018449070149981227,-0.01848073422775263,-0.01846965527331157,-0.018465708293923425,-0.018461228447363167,-0.01845156679161298,-0.018406221196769202,-0.018434277632787696,-0.01842360485863895,-0.01848734482654276,-0.018463914406632097,-0.018463185048747017,-0.01849063717548412,-0.01847575008865048,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
63,-0.02299845567694092,0.006622661591652148,-0.06046071435607339,-0.018936397231794248,-0.019406835703643408,-0.01974184033005527,-0.01935999846431207,-0.019236054365631607,-0.01904089463440529,-0.018170459226895547,-0.01881437532910413,-0.018798502825563303,-0.018925170108148464,-0.019541322248836025,-0.020468233032561012,-0.019260580055399205,-0.019614703900202087,-0.018707905604351354,-0.01874159030311087,-0.01890900478714715,-0.01851459170876787,-0.01888695659563887,-0.01916772652699499,-0.019564645185531443,-0.019811734025855402,-0.01947563174472242,-0.019307861249736998,-0.019175208871314152,-0.018582833923901695,-0.01902799566962832,-0.018914949597713396,-0.019243002136557517,-0.01941775586871958,-0.020068808910586287,-0.01929937692140621,-0.019056736432135436,-0.019003569079211656,-0.019082785836363914,-0.019087931166999125,-0.01872727709075099,-0.01899833018609385,-0.019020543656946113,-0.01902124644001819,-0.019023401476475556,-0.01901454071814818,-0.019024363180292783,-0.019020750455805438,-0.01902505376708352,-0.019024755169337274,-0.019024646617436823,-0.01902118162645552,-0.01902818767616609,-0.019018668373801433,-0.019020215039987323,-0.019027156469064933,-0.019021762827911747,-0.019021275799450905,-0.019024576628310336,-0.01902531296032892,-0.01902134380907058,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
64,-0.026741818074313535,-0.002111425628850013,-0.052498088014174556,-0.02092231408230834,-0.021074340611478656,-0.021182600444925533,-0.021059204725794235,-0.021019151047659734,-0.020956083381328094,-0.02067479415481032,-0.020882881579528927,-0.020877752233680425,-0.020918685933798878,-0.021117801178394825,-0.021417340943385446,-0.02102707675041151,-0.021141515135542327,-0.02084847490642615,-0.020859360427370955,-0.020913461961288522,-0.02078600373889933,-0.020906336884939408,-0.02086315337459374,-0.021068501783010625,-0.021208731451083113,-0.02102081428037738,-0.020933684668193762,-0.020866873714121617,-0.020586075567656882,-0.020794546072268962,-0.020740183033856916,-0.020900810739837548,-0.020990385663813848,-0.021386341477865896,-0.020929360740422426,-0.020808526746642374,-0.020782715498019987,-0.02082125570069687,-0.020823776492328465,-0.020652071297120735,-0.0207801842383512,-0.020954796590585065,-0.020950583322209396,-0.02097239510917457,-0.02094610482854377,-0.020961822297394576,-0.02095115957585985,-0.020935340132888836,-0.020942491436448614,-0.020945034718009427,-0.02094345924066628,-0.020960729828765123,-0.020995160733129754,-0.02096050389611441,-0.020978278411004934,-0.02094093338778862,-0.0209417556752489,-0.020946659388305006,-0.02092893220844074,-0.020948784554715112,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
65,-0.028059559742532353,-0.006832444600562628,-0.060560578491508206,-0.022089003551632756,-0.021904514007276762,-0.021773136888732572,-0.021922881937325438,-0.02197148848559793,-0.022048023318620952,-0.02238937769614789,-0.02213685628174699,-0.022143080923482873,-0.022093406437556813,-0.02185177307954806,-0.021488271031180492,-0.02196187036633048,-0.02182299535783793,-0.022178609990643583,-0.022165400027815748,-0.02209974591207763,-0.022254420951370694,-0.022108392443024063,-0.02183814662602638,-0.02168849703657801,-0.021596841449727486,-0.021721949920333095,-0.021785210769888066,-0.021835318869388255,-0.02206017410364587,-0.021890980599867386,-0.021933775232967825,-0.021809704437515356,-0.021743751017919814,-0.021511312379030836,-0.02178841402360065,-0.021880108822322192,-0.021900222732324382,-0.02187025733579345,-0.021868311681676987,-0.02200501953997163,-0.021902205236883392,-0.022061847526100097,-0.02206630725226092,-0.022045176335858594,-0.022023407413774943,-0.022053360788687904,-0.02206374308458074,-0.022065356594777635,-0.022061479661862466,-0.022060099165424122,-0.022067745783089704,-0.02203496732000573,-0.02204323149273698,-0.022058866101884834,-0.022026130351105563,-0.0220712218804324,-0.022068629441459195,-0.02205921678986425,-0.022068825068434564,-0.022067225248720655,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
66,-0.02584781279390796,-0.00433929469820682,-0.0556247637930384,-0.023202302686354693,-0.02152704225360426,-0.020334070103154613,-0.021693832553561297,-0.02213520513853746,-0.022830180986291863,-0.025929855193918386,-0.02363683021277524,-0.023693353177502423,-0.02324228316657233,-0.0210481273659402,-0.017747340858067055,-0.022047867643599874,-0.020786810776460957,-0.024015975473712467,-0.023896022182479465,-0.023299848872348396,-0.024704378186821557,-0.023378363843078436,-0.02337778478301505,-0.022698333329418504,-0.022173057639058077,-0.022864331698340176,-0.023154284399064962,-0.023366227874967924,-0.02417397757302989,-0.02358653046515471,-0.02374629352206547,-0.023259629510175888,-0.022967456036800955,-0.021377875326469453,-0.023168261238940495,-0.02354465187750638,-0.02362171212442533,-0.023506233662071427,-0.023498592453197315,-0.023995257303244207,-0.023629209313646475,-0.02289363299032176,-0.0229044991720941,-0.02288601539437036,-0.022905127318489066,-0.02290068834776004,-0.022895627401921748,-0.022906086338120506,-0.02290224995918615,-0.022900881332058216,-0.02289983559312112,-0.022895776396060837,-0.022881277800464447,-0.022890494438061838,-0.022886017909156096,-0.022909406147364867,-0.022900763952699285,-0.02290000586938727,-0.022909508926399792,-0.02290541718765471,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
67,-0.023916439318409057,0.0032943474282324564,-0.05060351997729174,-0.023488420084392274,-0.020335764999136457,-0.01809072318763208,-0.02064964592000772,-0.02148026037094002,-0.022788128149417716,-0.028621372618318645,-0.024306152891227714,-0.02441252286732052,-0.023563658931920098,-0.019434500081466348,-0.013222784478355528,-0.021315900852762644,-0.01894273112508333,-0.025019662391945717,-0.024793923547879532,-0.023671991231485775,-0.026315160257089045,-0.023819747733640116,-0.023292053296074693,-0.022471805665127412,-0.02185556195587033,-0.02266945759085638,-0.023018744086473784,-0.02327782311625422,-0.024307737831847236,-0.023551140651049983,-0.023752376310249068,-0.023147082711918922,-0.022793061987742724,-0.020942946429170425,-0.02303572450465281,-0.02349883413522403,-0.023595219425258895,-0.023450999943200674,-0.023441502650143164,-0.024072214261089766,-0.023604629146279945,-0.022912782975042994,-0.022911320473362487,-0.02292242755596345,-0.022915482595945898,-0.02292012784737765,-0.022912506823741033,-0.022918643540612446,-0.022919385549343276,-0.022919647833173046,-0.022911921033283465,-0.02291180065043081,-0.022914506385068444,-0.022913215856764504,-0.02291400850753925,-0.0229106330196553,-0.022911791183150856,-0.022919814970781868,-0.022917972480424667,-0.022911192412916132,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
68,-0.02455960584616952,-0.003931659917375929,-0.050027492468668104,-0.02530618106673716,-0.02206339742733941,-0.0197541740396755,-0.022386251620835126,-0.023240611796398716,-0.024585869085842673,-0.030585875181284118,-0.02614729133592146,-0.026256702232092772,-0.025383570853190943,-0.02113636701939783,-0.014747070002872148,-0.023071553544826092,-0.020630539301808113,-0.026881198748217868,-0.02664900644981584,-0.025495000172019014,-0.028213732491477198,-0.025646980758173704,-0.02480388164699409,-0.02404178213446828,-0.023495577844988742,-0.02422169538862191,-0.02454534681902617,-0.024790301733279778,-0.025811972747759867,-0.025053519274882197,-0.02525069792914421,-0.02466615315300469,-0.024335384502873352,-0.02273057927956402,-0.02456127126416028,-0.025002747769851834,-0.02509645559119262,-0.024956485061666124,-0.024947318628755023,-0.025570607438427522,-0.02510563954028578,-0.02469580573309377,-0.024713344158122156,-0.024638252709076387,-0.024699042589442572,-0.024679324855770922,-0.024709339520108547,-0.02477518544972829,-0.02474883554773648,-0.02473945517007848,-0.024737965512373145,-0.02469907342305189,-0.024547304744674262,-0.02467455150092433,-0.024633215752689595,-0.02474912023247334,-0.024744293279565406,-0.024733460401967586,-0.02479876219509092,-0.024720017679733156,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
69,-0.026475539397356432,-0.003839470350111665,-0.05502406187084952,-0.028614373115156688,-0.025001072021979265,-0.022427998909834632,-0.02536081523645769,-0.02631279381400611,-0.02781175895478729,-0.0344973201869132,-0.029551587864300673,-0.02967349994808519,-0.028700605386899045,-0.0239681199786397,-0.016848787805514794,-0.026124419123263107,-0.0234044968547529,-0.03036935085746605,-0.030110628482204766,-0.028824766516442755,-0.031854138671465554,-0.028994112263541833,-0.028748838792189736,-0.027658903843449923,-0.026824273154307864,-0.027923699883620718,-0.028388317959206297,-0.028730136070521748,-0.030060534771697248,-0.02908797521705464,-0.029349460212839382,-0.028557949493681338,-0.02808860420558192,-0.025556546576881292,-0.02841079581170584,-0.029019724554342503,-0.029145401474775064,-0.028957211522185586,-0.028944788831477344,-0.029761097517514552,-0.02915764988021899,-0.02795148013075195,-0.02796121701506949,-0.027906789633395372,-0.027981536818670102,-0.027930058315614757,-0.027958988181887183,-0.027984238555419084,-0.027969321344324432,-0.027964012611254183,-0.027974868535921384,-0.027927107332804676,-0.027869113237597068,-0.027939688968840564,-0.027890547446039384,-0.02798106331892951,-0.027978378810973023,-0.02796062037897868,-0.027997592093006354,-0.027964919127924977,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
70,-0.027599170443446012,-0.004163113590043477,-0.05108587870052539,-0.02910518905681614,-0.025958156030661313,-0.02371711775186418,-0.02627147721472659,-0.027100610449538824,-0.028406145936742004,-0.034228988111618425,-0.029921463619078503,-0.030027643907978768,-0.029180293732594738,-0.025058498318503944,-0.01885785992850235,-0.026936544030003708,-0.0245676063226707,-0.030633700734307552,-0.030408364445258778,-0.02928843284560044,-0.03192688836716537,-0.0294359258568986,-0.03021886465806138,-0.02910060111579706,-0.028174976814123676,-0.029382009714850905,-0.029860978329317656,-0.03020061180341353,-0.031394698183159715,-0.030543503603538327,-0.030785014540130173,-0.03003093441585012,-0.029554205318957326,-0.026649795873337913,-0.029883654891706,-0.030479165934141093,-0.030597231184825584,-0.03041978684123558,-0.030407936498811374,-0.03114737579881752,-0.030608641847151462,-0.028533002370059336,-0.02852361006617475,-0.028525674360796005,-0.02852472794044036,-0.028520089704233437,-0.028535516523882396,-0.028550692384695882,-0.028545940203193367,-0.02854424080030933,-0.028540810638093803,-0.02852955695779483,-0.02849016774714192,-0.028529040096342204,-0.028517716898040054,-0.02853073658601865,-0.028541976407722797,-0.02854315271210804,-0.0285549162704014,-0.02852494169258555,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
71,-0.028662689821694298,-0.00534771065122951,-0.07393030353169537,-0.027075696492665332,-0.02508457671518973,-0.023666677506027342,-0.02528281423005201,-0.025807404715209422,-0.026633413691652435,-0.03031751109996006,-0.027592151328462433,-0.02765933132671803,-0.0271232150296749,-0.024515365572901942,-0.02059223746185324,-0.025703600309586412,-0.024204779457858115,-0.02804278193659351,-0.027900212240635734,-0.027191634370951213,-0.028860978457052704,-0.027284952823409283,-0.028226047876013467,-0.02743834934993649,-0.026765454005290436,-0.027639494396347435,-0.02797756294063204,-0.028213472371368523,-0.029002450179093107,-0.028447689554245415,-0.028609699481212073,-0.028096052861944103,-0.027761691016029984,-0.025621980290222942,-0.02799342055088306,-0.028404088587991903,-0.028483965172611654,-0.028363698721641767,-0.028355621501546052,-0.028846658345986598,-0.028491653006574778,-0.026715355631878747,-0.026707874388185115,-0.026711803883567184,-0.026711697320439806,-0.02670339964599955,-0.026714898148479438,-0.026707822846050014,-0.02670854692058425,-0.0267088092822447,-0.026713945371770645,-0.026721894508568222,-0.026712595228816954,-0.026716083614793593,-0.026723366264622638,-0.02670698081774625,-0.02671373739046355,-0.02670897824124375,-0.026707190641954343,-0.026707704533168876,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
72,-0.030623754929893658,0.00487656050611674,-0.08245107786471823,-0.023658727227972152,-0.023028641010675775,-0.022579949395377105,-0.023091372910222355,-0.023257378611216177,-0.023518767643311313,-0.024684593540081293,-0.023822158417583648,-0.02384341740534405,-0.02367376438222802,-0.022848515184221593,-0.021607048458099413,-0.023224529896629743,-0.022750230775324377,-0.023964759650561836,-0.02391964373064414,-0.023695415557823975,-0.024223676445228402,-0.023724946011681354,-0.024116080264840835,-0.023808348240391616,-0.023549373798518528,-0.023886198148021513,-0.024018016682826892,-0.024111085783935088,-0.024437194168042953,-0.024204816551831435,-0.02427074995225972,-0.024064623852484104,-0.02393367850190776,-0.023106979483253357,-0.024024239695160713,-0.024187242753614432,-0.02421948864476299,-0.024171018684516758,-0.024167780241581265,-0.024369643866748232,-0.024222604328834933,-0.023530867222620582,-0.023559685927401708,-0.023506531140299027,-0.023539544817288136,-0.02354662186650366,-0.023536854404587713,-0.02356696872127766,-0.02355537394831774,-0.023551242451644666,-0.023549504089124037,-0.023526830601754617,-0.023489627875683754,-0.023521455685057063,-0.02349797641837988,-0.023574607740992088,-0.02355229778251601,-0.023548601031821048,-0.02357733025503002,-0.02356247429366453,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
73,-0.028955515204676575,0.01705214208218743,-0.06694685781690843,-0.021327905707169123,-0.02082968545255594,-0.02047489710029501,-0.020879288668919842,-0.021010552296572692,-0.02121723720182634,-0.02213907624413342,-0.02145713362338884,-0.021473943478935678,-0.021339795849527995,-0.020687256793342466,-0.0197056072168188,-0.02098457824017261,-0.020609541582501337,-0.021569890926520147,-0.02153421697509656,-0.021356915814894604,-0.021774620990154803,-0.021380266064171274,-0.02178389623591618,-0.02149129372122768,-0.021237991446206916,-0.021566041870161288,-0.021691410399956874,-0.021779198179838748,-0.02208624177807833,-0.0218672195694146,-0.021929056321942655,-0.021735434894506588,-0.021611359963372108,-0.020784512028933475,-0.021697296606834216,-0.021850734319184068,-0.021880979806572956,-0.02183550980037876,-0.021832470101934464,-0.02202207756412413,-0.0218839016448463,-0.021238574879368886,-0.02124421666769877,-0.02121158957177238,-0.021223617588704172,-0.021224809133136895,-0.021242696522643562,-0.02125438224265283,-0.02124616934987764,-0.02124324332795071,-0.021251401075341278,-0.021219344880335132,-0.021193439842148606,-0.021232093700779237,-0.021199229549575548,-0.02125507361657634,-0.021253322795829345,-0.021241372727599912,-0.021261723129416262,-0.021246244017260454,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
74,-0.027246922857629283,0.006783959058558881,-0.05218199860896184,-0.019753679369184284,-0.018177301616768695,-0.017054744956051363,-0.01833424707613189,-0.018749567530122597,-0.01940352224871375,-0.022320237384530955,-0.02016255879597104,-0.02021574547808602,-0.01979129999121647,-0.01772665480421624,-0.014620698073690444,-0.018667385153412798,-0.017480762494018302,-0.020519324909818774,-0.020406451892625688,-0.019845467866320222,-0.02116709447473714,-0.019919348470595698,-0.020034294865120487,-0.019401796760434097,-0.018903246918650193,-0.019557116865705052,-0.019826951909420173,-0.020023577268860504,-0.02077843747185014,-0.020227984629102996,-0.02037657983478437,-0.019924712024077976,-0.019653258510897526,-0.018108549348488105,-0.019839927755915178,-0.020189098949430204,-0.02026066930622444,-0.020153442387311878,-0.020146351980338265,-0.020609498616474858,-0.02026763672142233,-0.019467181550542518,-0.0194572991860673,-0.019449805114046023,-0.019458037639656874,-0.019446372205785017,-0.01947121744552037,-0.0194906482643198,-0.01948281812856357,-0.019480026932844337,-0.019479741990075964,-0.01946065741578394,-0.019404963627235976,-0.019460836478831005,-0.019441287625216772,-0.019468574030604993,-0.019481624032139717,-0.019478242166885956,-0.019497640445507645,-0.019459402401169643,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
75,-0.01990535435851612,0.011272410647947036,-0.04912241540552449,-0.01707714455053434,-0.016559775116883304,-0.016191350414805034,-0.016611284841186638,-0.016747593608381302,-0.016962222482629543,-0.01791949256312058,-0.01721133936338555,-0.017228795308549354,-0.01708949169250876,-0.016411872188267597,-0.0153924927456471,-0.016720621234767623,-0.01633116998026491,-0.017328430512372168,-0.017291385426643078,-0.01710726966661526,-0.01754102941033596,-0.01713151738663873,-0.01738414812330899,-0.017034486180861765,-0.01675238122345372,-0.017121384487174224,-0.017270857367073608,-0.01737833049732858,-0.01777365788095938,-0.017488464698798105,-0.017567306083428484,-0.017324461995157678,-0.017174875791720157,-0.016297128384550344,-0.017277990667388533,-0.01746765350995521,-0.01750590198479357,-0.017448510050652868,-0.01744469661370503,-0.017688328285003767,-0.017509612405448516,-0.016986256744491477,-0.016981176064751146,-0.01696417069403404,-0.016961549371503456,-0.016964085402207233,-0.0169891417416107,-0.016994501326509717,-0.016988636748360417,-0.016986551846183424,-0.016995251196003442,-0.01697499594421958,-0.01694442949377886,-0.016981731088614022,-0.01696060937512766,-0.016989183586028862,-0.01699660285958234,-0.016985220264518368,-0.01699975784003564,-0.016982667605157816,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
76,-0.010863120501617776,0.03169341751095695,-0.0463587343944384,-0.01608630215576213,-0.016920356080148788,-0.01751429543686894,-0.016837316988727997,-0.016617572924211614,-0.01627156861237943,-0.01472834859318129,-0.015869966007913124,-0.015841825188953246,-0.016066397264694155,-0.017158791151911094,-0.018802137993174584,-0.01666105522641056,-0.017288891596416115,-0.015681202764530052,-0.015740923337725782,-0.016037737301219827,-0.015338470987904494,-0.01599864742708427,-0.016510099519342306,-0.016514467761257354,-0.016494826219957476,-0.016516661320014798,-0.016515571722574826,-0.016510489083353848,-0.01644733306261926,-0.01650088945665672,-0.016490803431143036,-0.016513524297047492,-0.016517010210813705,-0.016426891874775945,-0.016515352822507934,-0.01650308030752535,-0.016498908175154606,-0.016504934317808247,-0.016505285653563573,-0.01646885402747026,-0.016498468998782226,-0.016225285717193935,-0.016238077619139417,-0.01620294451454392,-0.016241067768053292,-0.016224452520382657,-0.016230125092114755,-0.01625212134587958,-0.016242635115853367,-0.016239260796165684,-0.016240369771355172,-0.0162421279199271,-0.016180006732815565,-0.016217690987209533,-0.016217725494088876,-0.016250615499205825,-0.01624263595159532,-0.016237105089403164,-0.016260618903304293,-0.016240415840857808,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
77,-0.005767360485970366,0.037081450182912194,-0.0486759466997062,-0.01603263493189202,-0.016043851179045478,-0.016051838397166944,-0.0160427344802979,-0.016039779391105156,-0.016035126370761744,-0.016014373351512755,-0.016029725671913072,-0.01602934723789181,-0.01603236725354263,-0.016047057622438098,-0.016069157133982298,-0.01604036413536929,-0.016048807196053998,-0.01602718720871619,-0.016027990323106665,-0.01603198183813442,-0.01602257819699455,-0.016031456162663466,-0.015329738377473317,-0.015334338018562549,-0.015388793919929835,-0.015326140572566782,-0.015322549255289286,-0.015329139259474212,-0.015447018406578698,-0.015345173811268712,-0.015363415354774824,-0.015324801780348419,-0.015323267996881305,-0.015563621341109252,-0.015322735106360182,-0.01534134992383567,-0.015348684050843017,-0.015338171904992546,-0.015337576715454035,-0.015404998349489694,-0.015349467959180534,-0.016038100456547882,-0.016030997936142523,-0.016058392976514662,-0.016041584156263274,-0.016044091100880606,-0.01603407413792538,-0.01601728662257812,-0.016025198126487544,-0.016028014318446953,-0.016025558797334808,-0.016045019518172412,-0.016080085354671723,-0.016044424232902012,-0.01606455983007176,-0.016020434831430515,-0.016023676640727822,-0.016029814020464137,-0.01601020665852011,-0.016029027158266155,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
78,-0.003274719526948926,0.02878367856070873,-0.034331505280309524,-0.014672386404826434,-0.01445866012907389,-0.014306463199087608,-0.014479938892031922,-0.014536248297400826,-0.014624911884730142,-0.015020361936251132,-0.01472782253172245,-0.014735033615151312,-0.014677487032151396,-0.014397561154047757,-0.013976453609459157,-0.01452510595967133,-0.014364222921752698,-0.014776193103249827,-0.014760889709402342,-0.014684831146335712,-0.014864018103598697,-0.014694847924597108,-0.012838115271437725,-0.012937083707585841,-0.013144863708335858,-0.012894854003036941,-0.01284856919645258,-0.012838084558157391,-0.013027738801984653,-0.012850178762328239,-0.012875343035162409,-0.012840782556933234,-0.012874323392177773,-0.013704181119481657,-0.012847250656472823,-0.012845949963898054,-0.012854469109410835,-0.012842889359579232,-0.012842372343009337,-0.012946835944604563,-0.012855472132004386,-0.014643699131828057,-0.014637069139555247,-0.014647369696980796,-0.014657997812317818,-0.014634264686396309,-0.014639709031492722,-0.014608532936508765,-0.01461601354328996,-0.014618675617444501,-0.014631260312416978,-0.014637378500754649,-0.014685636004269139,-0.014649960269574836,-0.014655703678916884,-0.01462656422579989,-0.014629390971739445,-0.014620376630771576,-0.014601835978587841,-0.014635110937788373,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
79,-0.0045934090664227845,0.02693042947096071,-0.03569289419756267,-0.011130405168061614,-0.011366222450649185,-0.011534150639736663,-0.011342744288968221,-0.011280614675229988,-0.011182786712080183,-0.010746462464065094,-0.011069239095917381,-0.011061282666167606,-0.011124777333715887,-0.011433636689767965,-0.011898270420423452,-0.011292908698488433,-0.011470420802149151,-0.01101586888350606,-0.011032754054684825,-0.01111667412299058,-0.010918966184703121,-0.011105621998390703,-0.009722597484642836,-0.009838364736499725,-0.010031547363522865,-0.009795969854658151,-0.009743470304495442,-0.009723235896243474,-0.009821546666304833,-0.009719901297687567,-0.009730014511732528,-0.009731422333535186,-0.00977411873602724,-0.010523738412406754,-0.00974165061912927,-0.009719056642306722,-0.009721174558101639,-0.009718908131166569,-0.009718948830392642,-0.009770287659675208,-0.009721513634494852,-0.011185135127937508,-0.011176716614644214,-0.011192727009123356,-0.011181472538155135,-0.011177608800379527,-0.01118114496008682,-0.011153437549118251,-0.011161004095793703,-0.011163696975877104,-0.0111726983737478,-0.011166661950158344,-0.011224995038363975,-0.011191397580499314,-0.011185945458064263,-0.011166290667680009,-0.011170829961366806,-0.01116541772788292,-0.011146664543019139,-0.011174772511323226,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
80,-0.004641891863753715,0.04628681477285363,-0.03778015182833494,-0.006508603964070972,-0.006766371388878112,-0.006949930525759996,-0.006740707853070638,-0.006672795143866979,-0.006565861242082707,-0.006088923434311999,-0.006441744484014282,-0.006433047460688619,-0.006502452284471321,-0.006840060622433451,-0.007347942991848525,-0.006686233508863284,-0.006880268642041997,-0.0063834065112256776,-0.0064018633734387416,-0.0064935948176291424,-0.006277483998451323,-0.006481513948638127,-0.006471884801536467,-0.0065148501614914235,-0.006541086721898818,-0.006505533143327148,-0.00648754876891046,-0.00647273849190324,-0.006397924243800846,-0.006455549349347252,-0.006441753952276857,-0.006480381917099857,-0.0064994066569464765,-0.006580019584274627,-0.006486618908506405,-0.006458972129642136,-0.00645261384535779,-0.006462045736148059,-0.0064626496606420905,-0.006417616584093634,-0.006451981045055857,-0.006557188025557541,-0.006567950822288335,-0.006543302762164071,-0.0065555377555240124,-0.006558234092621033,-0.006559281828194024,-0.006565072880377902,-0.006560884580027216,-0.006559394025136453,-0.006563707622967162,-0.006537079585707526,-0.0065435530777201364,-0.006553897336215859,-0.0065273359996513855,-0.006573145119138775,-0.0065646855638442445,-0.0065584415084470075,-0.006568823149007414,-0.006568921108244052,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
81,-0.0053798079783971995,0.037695828070557824,-0.04328712700017041,-0.0040475989362415265,-0.004182669083711665,-0.0042788540834519445,-0.0041692213892688375,-0.00413363512520115,-0.0040776017536672355,-0.0038276863111792146,-0.004012564564315785,-0.0040080073235239065,-0.004044375455728675,-0.0042212822469177135,-0.004487412641732742,-0.004140676829338771,-0.004242351251824256,-0.003981995462756264,-0.003991666859763933,-0.00403973414252364,-0.003926492059129743,-0.00403340376638164,-0.004960967404360977,-0.005056311530947122,-0.005038061848900053,-0.005045787735655803,-0.005007991186735843,-0.004963804056985385,-0.004634437709431439,-0.0049015931758323705,-0.004844939769399579,-0.004987855366465832,-0.005035227050960626,-0.004848771154188759,-0.00500552221594219,-0.004914781312733234,-0.004889994870402198,-0.004926302704324854,-0.004928529542558845,-0.004734197672597211,-0.004887460909788283,-0.004079255386817982,-0.00407973817053466,-0.004096071361013868,-0.004082730171887786,-0.004087392698441894,-0.004073683429703406,-0.0040405020673356246,-0.004051159721893491,-0.004054957742313307,-0.004061909373134196,-0.004096964531611145,-0.004149686198308877,-0.0040880132370587,-0.004122590380291269,-0.004064709938999111,-0.004059308759265159,-0.004057386064846945,-0.004030979892090449,-0.004076934098419664,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
82,-0.0055502166394192,0.03041771548258007,-0.04514949451479413,-0.0008675023910563378,-0.0012965173075738389,-0.0016020237455743964,-0.0012538042313182752,-0.0011407737919938178,-0.0009627984757520766,-0.00016900758484380543,-0.0007562248924492673,-0.0007417500116965824,-0.0008572638502016844,-0.0014191618985481855,-0.002264455334979658,-0.001163139919293786,-0.0014860820696621277,-0.0006591301546466572,-0.0006898488120077916,-0.0008425219354671245,-0.00048283814253840385,-0.0008224151550796596,-0.0018566600519661627,-0.0021342705399810306,-0.0022474063382253084,-0.0020805034467124388,-0.0019652080011990525,-0.0018627183812202739,-0.0012948166021532214,-0.0017382811863240052,-0.0016353393229907502,-0.0019162752214935594,-0.0020426690924838673,-0.0022375879725776487,-0.00195893852381624,-0.0017634347968206463,-0.0017165785393932157,-0.0017858749921487813,-0.0017902670406740526,-0.0014501561976367756,-0.0017118850526079052,-0.0009435159038000296,-0.0009309096205230793,-0.0009790707752615473,-0.0009464621906863751,-0.0009582186648218878,-0.0009393291141907765,-0.0009346403133796083,-0.0009432043848155743,-0.0009462509155827244,-0.0009304759388446929,-0.0009782250279475233,-0.0009811126846679013,-0.0009500930985363697,-0.0009986895145258387,-0.00092014578068004,-0.000928519300107427,-0.000948197334702818,-0.0009269685230471189,-0.0009289005474899342,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
83,-0.005434645460728125,0.024394165406970866,-0.03200658064290866,0.0014708613191846145,0.0014194075253019913,0.0013827666890851606,0.001424530307138079,0.0014380865838630767,0.0014594320077295302,0.001554635114461209,0.0014842073574146593,0.0014859433985219708,0.0014720892759537416,0.0014046981777668568,0.0013033181264587694,0.0014354041081268323,0.001396672124222991,0.0014958523898683947,0.0014921681555833933,0.0014738573437131205,0.0015169959270857093,0.0014762688452573975,0.0006415290907147901,0.0004513307181077137,0.00039307585971818694,0.0004856665163104753,0.0005641757414687098,0.0006371515575346394,0.0010632520243569073,0.0007281279676684112,0.0008047176858768873,0.0005987407828584503,0.0005108537212239036,0.0004703591457807931,0.0005685717332386015,0.000709576716399054,0.0007441898067098876,0.0006930896722838413,0.0006898701471808627,0.0009445414077268964,0.0007476698307147802,0.0014548425786181222,0.0014643942857619158,0.0014409020697241357,0.0014531626717930203,0.0014576475836319798,0.0014589438625256797,0.001481989381896367,0.0014741002006597118,0.0014712898743348105,0.0014676131637584584,0.0014507945132438487,0.0014146887234036097,0.0014483980251939156,0.0014313766461138857,0.0014750487222517752,0.0014695285570737434,0.0014694933445105669,0.0014890420998760025,0.001466383094203737,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
84,-0.008898328316167922,0.01913049323520661,-0.04219847593220167,-0.00024392784630135854,0.0006824604387387944,0.0013421521517110097,0.0005902284627917137,0.00034615752070630586,-3.815137309864825e-05,-0.0017522143433986814,-0.0004842135965847216,-0.0005154697591104679,-0.00026603631838118447,0.0009472915854608018,0.0027725659681978065,0.0003944535531160832,0.001091794865337574,-0.0006938739700969652,-0.0006275420007041095,-0.00029786909757686995,-0.0010745480410335653,-0.0003412864359576036,-0.000879380864993484,-0.00084354738351094,-0.0007397475623497886,-0.000862317693616496,-0.0008796092675898744,-0.0008796884098185997,-0.000769915722770498,-0.0008680744861718637,-0.0008517206652734658,-0.000880994318725592,-0.0008707212748683652,-0.00042482562498561636,-0.0008799444861096484,-0.0008712331003182489,-0.0008650653280209212,-0.0008737320058549125,-0.0008741840166413059,-0.00081150653616471,-0.0008643816157108078,-7.155632540940579e-05,-7.192002795211552e-05,-7.083939593311013e-05,-7.27304656899404e-05,-7.40353514478679e-05,-7.339120140428685e-05,-8.858513863174318e-05,-8.516820757097039e-05,-8.395206512948501e-05,-7.727636507080145e-05,-6.901773432033159e-05,-4.9121674407295837e-05,-6.867712040813196e-05,-6.0940022060953896e-05,-7.686259323161029e-05,-7.813596846174958e-05,-8.317492874202053e-05,-9.164339366415998e-05,-7.284104433886869e-05,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
85,-0.010733167202481084,0.01467020828968923,-0.04557589453392008,-0.0033980952279817496,-0.0032202527264853244,-0.003093609043327829,-0.003237958871506012,-0.003284814156254325,-0.0033585914871265897,-0.003687647079995338,-0.0034442238541684315,-0.0034502242259569376,-0.003402339480680573,-0.003169412021385986,-0.0028190067244005836,-0.003275542571806628,-0.0031416711429846475,-0.003484473203056167,-0.0034717391869243694,-0.0034084505479006193,-0.0035575527422984604,-0.003416785549746645,-0.0038435970977164276,-0.00401120505622582,-0.004088067304080874,-0.003977300425943317,-0.003907243841174064,-0.0038471015954786693,-0.0035360425520724213,-0.00377609016997623,-0.0037187163369413797,-0.0038783181829118276,-0.0039539701257601265,-0.004098557190367133,-0.0039035143582606888,-0.003790288567222976,-0.0037638983918916735,-0.0038030191158398563,-0.003805518002090851,-0.003618135379009759,-0.00376126873014286,-0.003367378970948251,-0.0033750943647858443,-0.0033562564933558134,-0.003378309206786273,-0.0033646062042399913,-0.0033673311058747602,-0.0033570955946575585,-0.003356906726527879,-0.0033568428001916287,-0.0033672358499721835,-0.003363206700257382,-0.0033771503015840704,-0.0033674577950582756,-0.003362562047014802,-0.003374655352957569,-0.0033672158947039526,-0.0033568028363035684,-0.0033572766125510014,-0.003375012524827798,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
86,-0.007018279636196323,0.020654740909738453,-0.04406315563071836,-0.005308446653405588,-0.00499716421564525,-0.004775496424827512,-0.005028155749946675,-0.005110167795074724,-0.005239302210144965,-0.005815256924259892,-0.005389186808818968,-0.0053996894183868625,-0.005315875481247324,-0.004908176383784964,-0.004294852717439979,-0.005093939495402285,-0.004859620790033629,-0.005459636309554834,-0.005437347624057093,-0.005326571843959089,-0.005587549361464985,-0.005341160818313007,-0.005204433955790089,-0.005233611625304377,-0.005264377089288954,-0.005225183421753777,-0.005212369181076901,-0.005204797683260395,-0.005195760808698862,-0.005198838483199365,-0.005195938248237549,-0.005208398265956651,-0.005220330190529405,-0.00531720670565509,-0.005211819825392975,-0.005199805990597808,-0.0051980898860906335,-0.00520076432809652,-0.00520096282277875,-0.005194290892201204,-0.005197938116818443,-0.005250165001872771,-0.005257117233654222,-0.005264360574426697,-0.005246647599359712,-0.00526899462475945,-0.005248802412023718,-0.005249603946476619,-0.005252455998299413,-0.00525347030713736,-0.005245918860796405,-0.005248209257162431,-0.0052752676439421714,-0.005252303275655995,-0.005255713777905872,-0.0052531496865462326,-0.005245281350733011,-0.005254118201846314,-0.005247049463585073,-0.005256378351060797,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
87,-0.0013473197561216204,0.031704417924192804,-0.026464914534051105,-0.005629725603933136,-0.0036403989318921177,-0.0022237766136563317,-0.003838457923709594,-0.004362575988241936,-0.005187841101256224,-0.00886862079098202,-0.006145715345674487,-0.006212834844897668,-0.005677201348064082,-0.0030717003934186285,0.0008478947396464934,-0.004258865063807736,-0.00276139397709363,-0.006595940137841316,-0.0064534988332036,-0.005745559074216053,-0.007413399830388906,-0.005838793488623701,-0.0051898066499303916,-0.004671631694961805,-0.004310619070485613,-0.004792155143906181,-0.005011622875409797,-0.005180376666327501,-0.005917716252149442,-0.005364687874132289,-0.005505053646760006,-0.005094538156612521,-0.004868833460594229,-0.003809557251692922,-0.005022519502501975,-0.005328875878374695,-0.0053950759951614195,-0.005296355915677569,-0.005289924855655444,-0.005737630115504789,-0.005401588375624413,-0.005260786019570182,-0.005266592325365664,-0.005243415945331974,-0.0052824706009598765,-0.005256149481759419,-0.005264742352500085,-0.005283501948003742,-0.005275790908561295,-0.005273045195950739,-0.0052731093301274425,-0.005266755434230364,-0.005218198589707345,-0.00525457248374413,-0.0052472189713215186,-0.005277019556717352,-0.005274958511854417,-0.0052712903375931154,-0.005290398622033095,-0.005268537765627902,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
88,-0.00039074399304998093,0.0389234727337113,-0.027053659827692294,-0.007103511831707451,-0.004418771779356699,-0.0025069376244767965,-0.0046860666965434445,-0.005393401886779873,-0.006507156773725633,-0.01147463486355957,-0.007799877263149554,-0.007890459876046066,-0.007167583778047332,-0.003651272019055073,0.0016385047635295987,-0.005253436502206233,-0.0032324910937712374,-0.008407488144298318,-0.008215253313767636,-0.007259837467633434,-0.009510709052462764,-0.007385664045105933,-0.006867106619244019,-0.006183139097429561,-0.005673695253455076,-0.0063469068518762824,-0.006637709796232858,-0.006855112411325096,-0.007745476769459641,-0.007086643061388801,-0.007258926538209359,-0.006745185801262063,-0.006449573460848057,-0.0049091741855835066,-0.006651907509244735,-0.007042131300127732,-0.007124235263381454,-0.007001513846777469,-0.006993459120177261,-0.007536804785250259,-0.007132270310836838,-0.006603832140637702,-0.006605838604124192,-0.006591338918128997,-0.006600624461588424,-0.00660046521780084,-0.00660814767108341,-0.006634333443030965,-0.006626048194391389,-0.006623100339462431,-0.006617283126961394,-0.006611928559155332,-0.006552360564303762,-0.006597058874426276,-0.006591204350810996,-0.006617411022091034,-0.006619303993185477,-0.0066212168579385,-0.006641752984101608,-0.0066079955195256935,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
89,-0.004403318723785174,0.04290497690925169,-0.04736568297239623,-0.012347235325305314,-0.0104603375068938,-0.009116655949027948,-0.010648198598201519,-0.011145330239000105,-0.011928103105439451,-0.01541936236627834,-0.012836657164211016,-0.012900320733617217,-0.0123922665809996,-0.009920920805423405,-0.006203142519140785,-0.01104695930786512,-0.009626591820530238,-0.013263700238671364,-0.013128593123912357,-0.012457104622011432,-0.014039069579557369,-0.012545538470317589,-0.01212086921864129,-0.011604254402554633,-0.011228796037748186,-0.011726941734947935,-0.011946504560895759,-0.012111732765199043,-0.01279206905941194,-0.01228838422664129,-0.012420105681379728,-0.012028092208539279,-0.011804232587496343,-0.010693949052534537,-0.011957270552538687,-0.01225438243061268,-0.012317111762512163,-0.012223370114864119,-0.01221722197590701,-0.012632674468024508,-0.012323253275173411,-0.012002476263731564,-0.012017680434278139,-0.011985113972024607,-0.012009339797250638,-0.012007401692105547,-0.012006218792114724,-0.012023125288594711,-0.012015881710689763,-0.012013295082602024,-0.012014104844057356,-0.011980374284199312,-0.011972998724641252,-0.011996580185721221,-0.011962919529483303,-0.012027083825218818,-0.012015842618249228,-0.012011639819927509,-0.01202957895566265,-0.012019440566819318,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
90,-0.013080623713475391,0.024961152228921164,-0.059103725356434426,-0.017295454334585313,-0.01649580859324359,-0.015926371697942397,-0.016575421977795855,-0.01678610068841383,-0.017117830887568457,-0.018597386681532928,-0.017502865719230428,-0.017529845612713556,-0.017314538066354912,-0.016267209956936653,-0.014691657987524035,-0.01674441221149348,-0.01614247669526942,-0.017683841696058456,-0.017626584844156978,-0.01734201568748847,-0.01801243436565431,-0.01737949294221762,-0.01696184538429297,-0.016592073885996875,-0.01635369284309269,-0.016676108834545126,-0.01683262278952676,-0.016954975310866705,-0.017491776420443434,-0.01708960945769787,-0.017192327696301732,-0.016892582191821853,-0.01673035491920249,-0.01608867318415057,-0.01684048196373035,-0.017063407806098965,-0.017111849096862523,-0.01703962651614775,-0.017034925331536263,-0.017361870985410578,-0.017116615585167076,-0.017140635837927957,-0.01715029017004881,-0.017104484222794203,-0.017162589630349372,-0.01712553475410269,-0.017146951687906354,-0.0171694652587071,-0.01715695655779667,-0.017152504124397915,-0.017160308158510846,-0.017135162414127474,-0.01707302369092027,-0.01713071561124786,-0.017103835333577476,-0.017166919687636964,-0.01716326012803608,-0.01714965883268948,-0.017180659715041513,-0.017153392775763242,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
91,-0.023969024893839463,0.006193357027168232,-0.06140900624043869,-0.020604196344591274,-0.02018774951301731,-0.019891192952318823,-0.020229211300448382,-0.02033893048856002,-0.02051169197934661,-0.021282228594097476,-0.02071221394476369,-0.02072626478074813,-0.020614134945172977,-0.020068697821911678,-0.01924816743986891,-0.02031721958180587,-0.020003738091711593,-0.020806464271182705,-0.020776645523545457,-0.020628444992320933,-0.020977591770595154,-0.020647962740219964,-0.020186756978041898,-0.01985550420764789,-0.019657076184189586,-0.01992885166412842,-0.02006870177339768,-0.020180428911583004,-0.020689332419084105,-0.02030540273498859,-0.020402022576451233,-0.020123217428797115,-0.019976884757972786,-0.01947667167641114,-0.020075820174934436,-0.02028092748751111,-0.02032623260644952,-0.020258775710548977,-0.0202544038195664,-0.020563695960083363,-0.02033070349547869,-0.02052885641972878,-0.020520578161817207,-0.02055295269698764,-0.020534313311029905,-0.02053706885693593,-0.0205246781044358,-0.02050993328265978,-0.020518229548378945,-0.020521180587440856,-0.020515835938753443,-0.020553081587658704,-0.020571286988802857,-0.020535415888771807,-0.020572836467450766,-0.0205096434415026,-0.02051388050688081,-0.02052306590516814,-0.02050250118482368,-0.020518538836732735,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
92,-0.028922897152610802,0.0060862048419521204,-0.07626827000116163,-0.023578045278939846,-0.02324302949761808,-0.023004460920897248,-0.023276383943031238,-0.023364648894867432,-0.02350362900332313,-0.024123496670588464,-0.023664941367406874,-0.02367624473542089,-0.02358604050855065,-0.023147256898838328,-0.0224871711299075,-0.02334718328860515,-0.02309499924403716,-0.023740762202988114,-0.02371677414429651,-0.02359755240217679,-0.02387842782696374,-0.02361325369479396,-0.02347371969534396,-0.023215427581525533,-0.023038683647516916,-0.02327580225249541,-0.023385630750375273,-0.02346909633964674,-0.023808275745005908,-0.02355844676854951,-0.023624787112035237,-0.023426798470293553,-0.023314253399960128,-0.022831201197463447,-0.023391055599688963,-0.023541267487246182,-0.02357294731785222,-0.023525586589334888,-0.02352247681766476,-0.023730593155265888,-0.023576045382337485,-0.023524305843470712,-0.023518957774386246,-0.02353163897765844,-0.023542049762633688,-0.02351924898725019,-0.02352002807452939,-0.023489620346676385,-0.02349768421505158,-0.023500557314543185,-0.023510983919349686,-0.023515601844478068,-0.023571578324039003,-0.023531026643603657,-0.023535744861143456,-0.023507648971748965,-0.023508985369613364,-0.023502394113396746,-0.023482413566547313,-0.02351684773506753,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
93,-0.027192128954353273,0.0106909121341754,-0.05966917147105439,-0.025729428515267785,-0.025756008674606888,-0.02577493671064604,-0.02575336233218609,-0.02574635938899754,-0.02573533270418543,-0.02568615239005197,-0.025722534177728563,-0.02572163736826575,-0.025728794173577464,-0.02576360727466639,-0.025815978493856223,-0.025747745110576307,-0.025767753398129062,-0.025716518550992946,-0.02571842176408859,-0.025727880819688072,-0.025705596157407928,-0.025726635078792085,-0.025871672659956838,-0.025803314332371943,-0.025747100843974455,-0.025820965061802908,-0.025850593661312475,-0.02587063292842539,-0.025919911658836697,-0.025889265454785825,-0.025900879725662258,-0.025860769473799797,-0.02583172268936039,-0.025675919988537865,-0.025851965555761774,-0.025885933539492874,-0.025891978024823688,-0.025882784035072232,-0.025882147476269483,-0.02591459262753652,-0.025892545418296928,-0.025732601996464665,-0.025718260688076814,-0.02573412481119875,-0.025725346793902492,-0.025720195743507864,-0.025733288902438676,-0.025740552562871395,-0.02573932369932037,-0.025738884992384477,-0.025734740717724056,-0.025746929157650297,-0.025707181385316042,-0.025731522910523334,-0.025743360341912717,-0.025720708927186902,-0.02573506135968851,-0.025738604323020074,-0.02574164699533554,-0.025718715647442103,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
94,-0.024013330421414143,0.011288756770335714,-0.05561416927921416,-0.026411188520470426,-0.02630825191841709,-0.02623494958457642,-0.02631850037077554,-0.026345620568476592,-0.026388323452683986,-0.026578783350242476,-0.026437888122630156,-0.026441361183781275,-0.02641364512644142,-0.02627882492889048,-0.02607600765906091,-0.02634025410438243,-0.026262768295990127,-0.026461184754056843,-0.02645381420798338,-0.02641718225895619,-0.026503483751124067,-0.026422006621866737,-0.026322842258799155,-0.02635377313911589,-0.0263833674877408,-0.026345514247576182,-0.026332201077477004,-0.026323307726913905,-0.026295359485881423,-0.02631477105332992,-0.026309015126551205,-0.026327695270763857,-0.02634062177904345,-0.026441403813236404,-0.02633159338954475,-0.026316339759390975,-0.02631347254710513,-0.0263178009887482,-0.026318094159303983,-0.026300756494642342,-0.026313198109759517,-0.026379646160389313,-0.02639456749094158,-0.026350767753482145,-0.0263950602630317,-0.02637816491173722,-0.02638671083303533,-0.02642210836804891,-0.026408383727754198,-0.026403497315133,-0.0264016528519265,-0.026378255800030465,-0.02630890731659967,-0.026368551088844092,-0.02634413517515848,-0.026413000570709094,-0.02640495558776844,-0.026400374396306842,-0.02643438643552379,-0.026398006840169717,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
95,-0.025180368462842218,-0.004894639911812645,-0.05222738225166966,-0.027751860371431757,-0.026809373690747082,-0.026138218125769892,-0.026903208436141756,-0.02715152074294914,-0.027542507999080226,-0.029286357252627914,-0.027996321708926516,-0.028028121028224422,-0.027774353035471242,-0.02653994041698205,-0.02468294716468719,-0.027102385441897532,-0.0263929260183779,-0.028209625474414118,-0.028142140815264265,-0.02780673899164707,-0.02859691474321592,-0.02785091081872587,-0.027310611975497105,-0.027288067744182857,-0.027286837994395595,-0.02729069473706691,-0.027299341662420824,-0.02730991092730864,-0.02740710828858996,-0.027325893940856463,-0.027341496479043957,-0.027304076726022256,-0.027293112947089217,-0.027287948236157593,-0.02729991524006551,-0.02732240157952944,-0.027329009869773734,-0.02731939556310965,-0.02731881946873416,-0.027374596074477325,-0.027329696103592233,-0.027567626114929026,-0.027574665064975516,-0.027540834761197334,-0.027558479974552786,-0.027559915850012724,-0.027574665334533507,-0.027611692554308856,-0.027598062083714948,-0.02759320928311779,-0.027589553853589795,-0.02757605920935347,-0.027487912583593947,-0.027556570836861402,-0.027541791620660387,-0.027593359023142496,-0.0275928449067984,-0.02759010784629001,-0.027623887042601793,-0.027578151929180214,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
96,-0.02805324184875739,0.0045978588605520955,-0.055793856117868745,-0.029163180576333016,-0.028240199346653255,-0.02758293383684356,-0.028332092113379833,-0.028575265415431386,-0.028958160904406175,-0.030665919922545637,-0.029402582607697708,-0.029433723816831018,-0.029185207738243527,-0.02797634219149894,-0.0261577807723975,-0.028527147005362873,-0.027832370363371123,-0.0296114718957904,-0.02954538388100657,-0.02921692344337562,-0.029990745929987666,-0.029260181102194496,-0.028559044412828995,-0.028588794878426547,-0.0286351061924724,-0.028577588046828743,-0.028563636457986943,-0.02855912627870042,-0.028615407516006233,-0.028560973767095304,-0.028567495228712034,-0.028560710460703062,-0.028571729766089477,-0.028718826539407,-0.028563175617689177,-0.02856003384446705,-0.0285619983156299,-0.02855942734244745,-0.02855933493470404,-0.0285889027217269,-0.028562245296736823,-0.028979920989178277,-0.02898831510326105,-0.02895364803493539,-0.028979706113086586,-0.02897490763370409,-0.028987491540798115,-0.029029564746320877,-0.0290149464850859,-0.029009743658729277,-0.029003511061260156,-0.028988435089347113,-0.028895295966799826,-0.028968035665436473,-0.028951895998009985,-0.029008399809563542,-0.029007053435987872,-0.029006418976039863,-0.02904264875234245,-0.02899206033603965,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
97,-0.026878087796657252,0.0009772359206399648,-0.05030707758029311,-0.027002617794861766,-0.025679946038788662,-0.024738056325204885,-0.025811632321486776,-0.02616011011075473,-0.026708815796752775,-0.02915610784001125,-0.027345691191210754,-0.027390317881815163,-0.027034183664230084,-0.025301827399386318,-0.02269575075515785,-0.026091154361820537,-0.025095509584233195,-0.02764503851553531,-0.027550331551017906,-0.027079633632282756,-0.028188554501248998,-0.02714162371584429,-0.026402745818117867,-0.026319958850331848,-0.026278258600313364,-0.026336444188494366,-0.02637058811966367,-0.026400935746972484,-0.026586170050968097,-0.026438664550191424,-0.026470929185933394,-0.02638502454976282,-0.026347736986705287,-0.02622974964536104,-0.026372434723788987,-0.026430935428803363,-0.026445380012324823,-0.026424086961636374,-0.026422751536331075,-0.02653186131096018,-0.02644683818905593,-0.026763836354761115,-0.026749013772405808,-0.026763169526231246,-0.026730868829449278,-0.026748380158999333,-0.026764181131188843,-0.026766535100864866,-0.026765952311287162,-0.026765736920240948,-0.026764884334635624,-0.026782684514903104,-0.026741678380018733,-0.02676327950002298,-0.026780073052523345,-0.026750510234718153,-0.02676503486344353,-0.026765597149231237,-0.02676702757655872,-0.026749295217005253,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
98,-0.025852685411188552,-0.0076206544226577536,-0.06106805863965311,-0.02805656939303875,-0.025445651051008832,-0.02358638618194841,-0.025705596218289804,-0.02639348196742759,-0.027476612179719827,-0.032307500610435094,-0.028733787016441727,-0.02882187889903327,-0.028118879567076597,-0.024699255063836634,-0.019554930117068964,-0.026257365180436382,-0.02429198926610756,-0.029324690554018557,-0.029137741562599406,-0.028208596577127303,-0.030397576438041248,-0.028330963328705407,-0.027859437094375192,-0.02743161620086742,-0.02708352154972111,-0.027537493968070353,-0.027719830121987477,-0.02785221583978137,-0.02837457543540961,-0.027990331516148777,-0.02809165318330797,-0.02778564653501336,-0.027602638026610903,-0.026484322838786812,-0.027728568851566358,-0.027963972575794173,-0.028012530162563398,-0.02793984481531996,-0.027935051209350192,-0.028253469885117254,-0.02801726788253543,-0.02756968645033874,-0.027576779796089215,-0.027562379509591926,-0.027563970441354526,-0.027576882856797765,-0.027574148572347433,-0.027606167804920513,-0.027597774895337473,-0.02759478349207289,-0.027583578211264073,-0.02759167815367105,-0.027522061559834828,-0.027562673191654317,-0.027570071059130986,-0.027588504658480992,-0.027585661208025258,-0.027592870748254113,-0.02761366525871021,-0.02757896830111591,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
99,-0.027537020214906595,-0.006094567757998232,-0.0662594154401438,-0.03134262482825952,-0.02837675960351135,-0.026264732992041358,-0.028672043572974974,-0.029453445422709355,-0.030683824090168593,-0.036171457989188686,-0.0321119082510708,-0.03221197597320328,-0.031413405892282836,-0.027528893216190897,-0.02168521200302796,-0.029298823947750546,-0.027066260797830817,-0.03278314343490165,-0.03257077926267682,-0.03151531967330553,-0.03400188508695659,-0.031654321834854844,-0.030976497908439534,-0.03052527253168089,-0.03016961210547455,-0.030635635710282126,-0.030827788935563708,-0.030968775711450933,-0.03153315532767635,-0.031116975982956492,-0.031226285839629518,-0.03089773917229644,-0.030703996077672286,-0.02958781812477836,-0.030837059578012197,-0.03108861489240581,-0.031140886508929745,-0.031062684923498552,-0.03105753684694451,-0.03140160489242878,-0.031145992522470047,-0.030800139864237873,-0.03080958210945623,-0.030801276053218984,-0.03079936073139202,-0.030812743090199064,-0.030801198373734257,-0.0308113176472534,-0.030809437961456146,-0.030808762952605387,-0.030803418135776754,-0.03079300883786827,-0.03079761661266853,-0.030798465412448666,-0.030788636784262247,-0.030812006808672757,-0.030803905389699994,-0.030808329940363973,-0.03081297931451512,-0.030810038419237237,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
100,-0.025058325428078572,0.00833278632899078,-0.049323896667886245,-0.032360633333663916,-0.029870497836763536,-0.028097243815732895,-0.03011841776511748,-0.030774481455109467,-0.03180750533256141,-0.036414913603145936,-0.03300652241261963,-0.03309053910525178,-0.032420060996985266,-0.029158630631848786,-0.024252285630044987,-0.03064466152257672,-0.028770205224867215,-0.033570090353630025,-0.03339178974876292,-0.0325056276375832,-0.0345933438123541,-0.03262233362062369,-0.03163635428772625,-0.031289196441182505,-0.031051465976917245,-0.03136941778907172,-0.031516332443133566,-0.031629985595964895,-0.03213502854267987,-0.031754821937475336,-0.031850440290497085,-0.03157210017119885,-0.03142062995506057,-0.030734769938563083,-0.03152365322917063,-0.0317305050722744,-0.03177548018271495,-0.03170844967962849,-0.03170409095753003,-0.032010106187385076,-0.03177991034174462,-0.03191284025960527,-0.031905743210572234,-0.03190858258086241,-0.03188034029909826,-0.03190314034482625,-0.03191400026107883,-0.03192024037370832,-0.031918004848107896,-0.03191720821852754,-0.031916450961071326,-0.031890017470300784,-0.03188993369264922,-0.03191101658302152,-0.03188549487777225,-0.031909162628364206,-0.03191699219382386,-0.03191669888570057,-0.031922237897038144,-0.031906380366340414,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
101,-0.02519135033376525,0.0013806007805162235,-0.04552964546549862,-0.030275050075935016,-0.028833155008240307,-0.02780636500830795,-0.028976711261432853,-0.02935660022726244,-0.029954765281157262,-0.03262265193571123,-0.03064904750634929,-0.03069769676855254,-0.030309461237389614,-0.028420953418046572,-0.025579969597159934,-0.029281428928094013,-0.0281960384769957,-0.03097537747331906,-0.030872133789172203,-0.030359007985825973,-0.0315678850364506,-0.03042658574676549,-0.029721617606386645,-0.029384819301927767,-0.029170832377169397,-0.029460749739187525,-0.02960307263299115,-0.029715288805294924,-0.030221607581675292,-0.029839913098959277,-0.02993592359415417,-0.029657950350593543,-0.02950993575682521,-0.028933458291980116,-0.029610253770620303,-0.02981555678243037,-0.029860627875964166,-0.02979349478200233,-0.029789138369332408,-0.03009647988977753,-0.029865072607715672,-0.03001459598161905,-0.030008628860223027,-0.029981922719989437,-0.02997846477501223,-0.029984544928050586,-0.03001956427482207,-0.03003353200924952,-0.030023602425843718,-0.030020067659972095,-0.030030066938643688,-0.030000568464809228,-0.029945369957082385,-0.030006789576551757,-0.029975936103827976,-0.03002226786311833,-0.030032387487373448,-0.030017808676172517,-0.030042417378093024,-0.03001117233517463,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
102,-0.0302265685185643,-0.007667661116901104,-0.055741358270864426,-0.02723663372566245,-0.026182967102863098,-0.025432639027129687,-0.026287871014300256,-0.026565475350865717,-0.02700258521158645,-0.028952146718728325,-0.027509932815359923,-0.02754548332451683,-0.027261779724902492,-0.0258817502756592,-0.02380569779788277,-0.026510543830049246,-0.02571739340138743,-0.027748398846570498,-0.027672953395346155,-0.02729798607324592,-0.02818137448884523,-0.027347368606511203,-0.026924138432039724,-0.026606594855671867,-0.0263960056367645,-0.0266794005096816,-0.026813865013115265,-0.026918287792368007,-0.027374223215598657,-0.027032773160187932,-0.027119960478731796,-0.026865096102390486,-0.02672614743404717,-0.026141794287428542,-0.026820587422972483,-0.027010516485812684,-0.02705165782971657,-0.026990307333504725,-0.026986311247815732,-0.027263824597290553,-0.02705570458443494,-0.02704932111897869,-0.027049484747745368,-0.02700790845021038,-0.027029070773338076,-0.027018044010165394,-0.027054787481606366,-0.02706530931095471,-0.02705429510565531,-0.027050370579204404,-0.02706632838234249,-0.02702019155076594,-0.026980828894246984,-0.027040723572739327,-0.026993120272382855,-0.02706418159855673,-0.02706887554575639,-0.027047861529984295,-0.027075151957418917,-0.027052228776412657,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
103,-0.03378914229595006,0.0060746092688390195,-0.06025091127671987,-0.026146034179010385,-0.02516963579386878,-0.024474331315564143,-0.02526684681631737,-0.025524093672263798,-0.025929149078691403,-0.02773574394097362,-0.02639929150354471,-0.02643223499722732,-0.026169336153771167,-0.024890508015408843,-0.02296669810921222,-0.0254731904291905,-0.02473820387750275,-0.026620270172458545,-0.026550357341257706,-0.026202887392169964,-0.027021494533916942,-0.026248648570033152,-0.026254721769258416,-0.02596546232514326,-0.025732596088803704,-0.026037182811253418,-0.02616074447195381,-0.02624988601310555,-0.026583596394663084,-0.02634167656755572,-0.02640779105093002,-0.026205163841934803,-0.02608136310738119,-0.025354218345380135,-0.026166651320510215,-0.026324287572320058,-0.026356265049245656,-0.026308311854006425,-0.026305131580397156,-0.02651026677646466,-0.026359371590206668,-0.0259730794949472,-0.025972424605733832,-0.02597728067245586,-0.025995131710549513,-0.025972949733401564,-0.025970862586597532,-0.02595547913335663,-0.025959595049074177,-0.025961069148198183,-0.025966203814719573,-0.02596273195655763,-0.02600062128299573,-0.02597658013016559,-0.025973648394505125,-0.02596653060949486,-0.025965179446576607,-0.025962013670629586,-0.02595182712577058,-0.02597132072042946,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
104,-0.032817676643650005,0.0007787581065291714,-0.0725853849936256,-0.026293269255186245,-0.026268110719736584,-0.02625019503835905,-0.02627061552411929,-0.02627724391908914,-0.026287680848273747,-0.026334230782785687,-0.02629979485321482,-0.026300643697361084,-0.0262938696694915,-0.02626091852624647,-0.026211348350322388,-0.026275932311998377,-0.026256994155711914,-0.026305488737760403,-0.026303687316876347,-0.026294734173195604,-0.026315826953671684,-0.0262959132863865,-0.026799095712628045,-0.026698065664832446,-0.026585805893485866,-0.026727298082193554,-0.026771359831485625,-0.026797799463528962,-0.026845175400432388,-0.02681978253907594,-0.026831902270857844,-0.02678512659909299,-0.02674399284762798,-0.026346026040526067,-0.026773256266609934,-0.026816057563446682,-0.02682274014987336,-0.026812448909664797,-0.02681170963501133,-0.02684345480667093,-0.02682334983357158,-0.02628011150746943,-0.02628362518470627,-0.02627053743436884,-0.026295864154651682,-0.02627843359353648,-0.02628272071329592,-0.02629677873235986,-0.026291659873022212,-0.02628984514850384,-0.026288268936524688,-0.02628329242158033,-0.026252236110702664,-0.02627603242600351,-0.026270802358288742,-0.026290573823302896,-0.02628950062574053,-0.02628868752377519,-0.02630138462406125,-0.026284916812873246,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
105,-0.028255963710916647,0.0014725212851283353,-0.09032358363593253,-0.02764380227086563,-0.0284118045876958,-0.028958707837810155,-0.0283353416483894,-0.02813299987440595,-0.02781439683765894,-0.02639338973551692,-0.027444598528872176,-0.02741868627844475,-0.02762547371678839,-0.028631357163581922,-0.030144561699336617,-0.028173038663090334,-0.02875115450507152,-0.027270784097920147,-0.027325775192902975,-0.027599083434691536,-0.0269551944330273,-0.027563089222539385,-0.02793879050233791,-0.028132427385058216,-0.02826981910494868,-0.028086755172068184,-0.028004479814291716,-0.02794223885905862,-0.02768314547304901,-0.0278754482086187,-0.027825474416297687,-0.0279737755429705,-0.028057860233100272,-0.028450066413802978,-0.02800043172636706,-0.027888323456263516,-0.027864562591374896,-0.027900058494465356,-0.027902384031459896,-0.02774442073236866,-0.027862234491674527,-0.027792117009536058,-0.027768921562695368,-0.02779142097532251,-0.027786256650578916,-0.027765574759023404,-0.0277909710582106,-0.027780460610064988,-0.027782578707386443,-0.02778333123625121,-0.02778854117192251,-0.027786345691909988,-0.027779136803931764,-0.02779391368450471,-0.027791613600820414,-0.027766784801357698,-0.02778800277588182,-0.027783811801923217,-0.027778559110475665,-0.027768521280296502,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
106,-0.02778826653250062,0.014494133120488764,-0.08688080013319001,-0.02871086819178194,-0.02867296422630696,-0.028645972378162483,-0.02867673797613567,-0.028686724346550372,-0.028702448672168195,-0.028772581018072563,-0.02872069968785108,-0.02872197856035453,-0.028711772778741804,-0.02866212843444285,-0.028587445778905353,-0.028684748273261666,-0.02865621595970637,-0.028729278120553016,-0.028726564091545573,-0.028713075244007277,-0.028744853724298237,-0.02871485170137572,-0.028214959054950136,-0.02829850500782227,-0.028404384936837265,-0.028272060829694797,-0.028234898557815417,-0.028215786950404085,-0.028227577292374066,-0.028204185867867517,-0.02820181821941134,-0.02822448936890961,-0.028257478471138193,-0.028624007384295422,-0.028233417810132548,-0.028205685145137892,-0.028203198973869227,-0.02820736179167279,-0.028207728900411618,-0.02821026599754075,-0.028203021561710874,-0.028713354957650886,-0.028702140917723794,-0.0287129331414345,-0.028678742622687055,-0.028699572706606995,-0.0287121892788434,-0.028701746426942558,-0.02870394592390726,-0.028704723611628912,-0.02870970196333319,-0.028705637192592965,-0.028714333383009577,-0.028715172238445757,-0.028711006797629737,-0.028699421542696307,-0.028709148162888252,-0.028705219146656434,-0.028699759750068297,-0.028701635857460175,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
107,-0.028185601646512556,0.01040613461417873,-0.05807154214551093,-0.028256868789702252,-0.02657991401032548,-0.02538573529622823,-0.026746873000819533,-0.027188691986925747,-0.02788437072836761,-0.030987179924700226,-0.028691835794208743,-0.02874841592586515,-0.028296889705896562,-0.026100514751510314,-0.022796389851364215,-0.027101266159459673,-0.025838933868269257,-0.029071364519997884,-0.028951289908849275,-0.02835451363322282,-0.029760463478772252,-0.028433108013442378,-0.027475671500639266,-0.027083981505045967,-0.026838837386749897,-0.027171101202839273,-0.0273360164406515,-0.027468153185363834,-0.028099363221351724,-0.02761766684103747,-0.027735168217773085,-0.02740036918312197,-0.027227813649791627,-0.02654687638394679,-0.027344410282399163,-0.027588192695219543,-0.027642837432325665,-0.027561604955120333,-0.02755636697354879,-0.027936902083797177,-0.0276482508493682,-0.027954764797909946,-0.027945657301418212,-0.027947567692308776,-0.02794665110290429,-0.027939810238158388,-0.0279557101664816,-0.027957491533317017,-0.02795558757619183,-0.027954908690527577,-0.027957706174955712,-0.02795085399765038,-0.027932243282541524,-0.027953278575504923,-0.027946128140422535,-0.02794857944228743,-0.027958146585723462,-0.027954474582536793,-0.027959190325746407,-0.027946201756816804,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
108,-0.02661023440038714,-0.00026669267381208736,-0.04835740680563916,-0.028021289652127506,-0.025032352037506082,-0.022903895312828017,-0.025329933112991226,-0.026117413731232792,-0.027357363897784596,-0.03288768781108563,-0.028796557570426304,-0.028897403750554624,-0.02809262134410625,-0.024177889833327387,-0.018288748802867284,-0.025961589407633642,-0.02371165845320892,-0.029473014501937653,-0.029258998282635368,-0.028195327944192192,-0.030701237125115743,-0.02833541144687519,-0.027506112300886197,-0.02665763944612311,-0.026044426541522742,-0.026858297549929713,-0.027218519070634044,-0.027491000773084643,-0.028636135547970825,-0.027784165857834425,-0.028004337833724805,-0.027352886702227346,-0.02698490869531483,-0.025163203814487417,-0.02723623129616426,-0.027727564764528624,-0.027832057988065675,-0.027676015881807244,-0.027665804697572804,-0.028363267842554846,-0.027842305297948247,-0.02746060331953283,-0.02746693608086976,-0.0274256414204338,-0.027441085898046984,-0.027448123739596736,-0.027470109757200836,-0.02752117372054248,-0.027502843832918556,-0.02749631232596077,-0.02749019793110179,-0.0274779232483047,-0.027348892813844602,-0.027445661950070636,-0.02743138550936046,-0.027492277745594162,-0.027494634869982857,-0.0274921365081869,-0.027537552469232056,-0.02747166551607449,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
109,-0.024625413958192944,0.015101199315267348,-0.05429290188133478,-0.029295045194689482,-0.02630540185606333,-0.02417644257723483,-0.026603053194008054,-0.02739071974586457,-0.02863096267951627,-0.03416259236859544,-0.030070496163038363,-0.030171366154158837,-0.029366393728935885,-0.02545073790311421,-0.019560206375852804,-0.027234858630274462,-0.02498439644017732,-0.030747112814141178,-0.030533046063043707,-0.029469124579281445,-0.03197562543540557,-0.029609241157358867,-0.028574896205709334,-0.02789863861514983,-0.0274252281166911,-0.028056298927770333,-0.028342817317170657,-0.02856262570454056,-0.02951897877715728,-0.028802231834679656,-0.02898441739973651,-0.028450871000596636,-0.02815648862340884,-0.026767885481960695,-0.028357023584661748,-0.028755711665285733,-0.028841693583009365,-0.028713453387072964,-0.028705094836649306,-0.029285841386139315,-0.02885014901490493,-0.028751878501087014,-0.028759480792918006,-0.02872578658894183,-0.028743683765819,-0.028740874968496675,-0.028755895695180365,-0.028767466020489994,-0.02875948289046993,-0.02875663695320161,-0.02876437308079727,-0.028734605324329757,-0.028710228046323585,-0.028745557422499783,-0.028714912576069968,-0.028769962196834056,-0.02876624346878608,-0.028754817053320576,-0.02877459550604975,-0.028761439330768565,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
110,-0.0279409448575716,0.013122250811700055,-0.06585922638233638,-0.029436988359776876,-0.027348116098864117,-0.02586060622613083,-0.02755608593099199,-0.028106430779745076,-0.028972992027177562,-0.032837957344568514,-0.02997879814576502,-0.030049276294006912,-0.02948683978255983,-0.026750959976375648,-0.02263522892901171,-0.027997530177220127,-0.02642512587654955,-0.030451552114607955,-0.030301983069841328,-0.029558618118408223,-0.03130991735958052,-0.029656517968018527,-0.028134526405375303,-0.027904720086682554,-0.027808283384815925,-0.02794930935453308,-0.028044593483922676,-0.028129494568888514,-0.02861178687781774,-0.02823323626845035,-0.02831977355615508,-0.028085081697316383,-0.027980588547362118,-0.027797372720046336,-0.028049777275041588,-0.02821219518223511,-0.02825142220958831,-0.028193455796607394,-0.02818979148930775,-0.028477389031333237,-0.02825535911421758,-0.029059561914244202,-0.029061023239990356,-0.02905333561260282,-0.029047599907943644,-0.029056816762428207,-0.02906070086255923,-0.029065020714135296,-0.029062763429533237,-0.029061960731860174,-0.029063112945182594,-0.029044361446676943,-0.029047116927992847,-0.029057775284692527,-0.029039425592248667,-0.02906404036694848,-0.029063646647290785,-0.02906144800489699,-0.029067043226847198,-0.02906158559885386,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
111,-0.032058153551575284,0.000451059324229144,-0.06284592455287984,-0.029522572237222308,-0.02812016941979915,-0.02712150230381458,-0.028259793792228562,-0.028629277930099395,-0.02921105976406277,-0.03180587532640042,-0.02988632620370238,-0.029933643004978683,-0.02955604090693063,-0.027719257672206996,-0.024956085924185873,-0.028556165507354438,-0.027500502955530835,-0.030203718277051858,-0.030103302347507004,-0.02960423061307367,-0.030779997573997298,-0.02966995747798919,-0.028818468320945468,-0.028658543087504554,-0.028565885124686625,-0.028693381123315334,-0.02876066950353803,-0.02881534418696117,-0.02908003653131365,-0.028877658847967568,-0.028926836876188453,-0.028787236280218016,-0.028716359950265165,-0.028487070629013293,-0.028764127063431018,-0.02886534753888189,-0.028888181082615916,-0.028854251982394934,-0.02885206728886114,-0.029011556136931297,-0.028890445051435697,-0.02927145992766165,-0.029258431552248974,-0.029271652168291522,-0.029248623615946174,-0.029258185324432643,-0.029271494096086946,-0.02927195299449045,-0.02927192482177625,-0.029271911651204616,-0.02927155421065094,-0.02927373822757807,-0.029255461657259684,-0.0292713983989453,-0.029273422073992778,-0.029259043399506936,-0.02927156536037739,-0.029271902342513253,-0.02927196762775288,-0.029258545840850757,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
112,-0.032335407446955455,-0.003859127795404903,-0.06577763788796887,-0.02791219372517341,-0.026502007340889106,-0.02549779745775324,-0.026642406651606398,-0.027013941487361977,-0.027598952306426488,-0.0302081695229614,-0.028277966586142234,-0.02832554600346709,-0.02794584815151684,-0.02609887046699655,-0.023320362660189498,-0.0269404232786162,-0.025878901625575143,-0.028597120237829562,-0.028496146983319426,-0.027994305318474366,-0.029176597979888447,-0.02806039697832704,-0.02768705198951517,-0.027323298183769752,-0.02704862708535485,-0.02741129440909571,-0.027566321366635508,-0.027680780282765688,-0.028130281661526278,-0.027800945161374824,-0.02788900726946616,-0.027623083638951895,-0.027466235670468925,-0.026648622233507953,-0.027573838350589644,-0.027777997582108346,-0.027820264656420644,-0.02775699142150536,-0.027752818400103928,-0.028028251957166395,-0.027824386690816064,-0.027652574932022684,-0.02765348129334731,-0.02766210918426194,-0.027659746135404287,-0.02766059780502176,-0.02765118822072628,-0.027647653250284177,-0.027650451896549487,-0.02765144636432803,-0.027648249768645463,-0.02766070110187872,-0.027670850741497034,-0.027654749216372242,-0.027667375716415706,-0.027649692645503997,-0.027647599294283478,-0.027652081387401915,-0.027645142966151295,-0.02765277573017452,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
113,-0.03368071847639334,0.00011103896493821775,-0.07183456248681039,-0.028390640933382005,-0.02690275530585582,-0.02584321490127596,-0.027050890416830432,-0.027442896288115727,-0.028060140362611004,-0.030813121698157277,-0.028776567353350137,-0.028826768328194786,-0.028426149670253295,-0.026477406169546445,-0.023545806575485943,-0.027365327331718644,-0.02624531736107266,-0.029113305912600286,-0.029006769176871963,-0.02847727675747399,-0.02972471204549833,-0.028547009972806407,-0.028253259567902946,-0.027707905661453893,-0.02730663851038803,-0.027838170005794898,-0.028070146411478727,-0.028243690151205317,-0.02894773112549902,-0.02842819427950538,-0.028565033476476317,-0.02815595399994588,-0.02792000221377895,-0.02672930739046411,-0.02808148175195063,-0.028392767338755565,-0.028458093031109,-0.02836041881954459,-0.028354001695226047,-0.028784441751828566,-0.028464480993731004,-0.028109237787442773,-0.028129705877214847,-0.02808612026149982,-0.02812118815538069,-0.028117331341302208,-0.02811518127986094,-0.02814601529371364,-0.02813446954223242,-0.028130361797879092,-0.028127761885523773,-0.02809116246700625,-0.028059170419441514,-0.02809990922543298,-0.028063408249286024,-0.02814490338259403,-0.028130544567124924,-0.028127737299502863,-0.028156354905465114,-0.0281325408949513,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
114,-0.03460579880086088,-0.0020038455459247977,-0.07415871896095251,-0.02988613761663659,-0.02836381221552518,-0.02727974685354063,-0.028515376178548366,-0.02891645572673555,-0.029547987019131968,-0.032364691030753956,-0.030280996993734197,-0.030332359959914353,-0.02992246826672185,-0.02792861761281828,-0.024929160903671692,-0.028837091298128687,-0.027691156693835713,-0.0306255299691165,-0.030516527250123663,-0.029974778781805128,-0.03125108819031762,-0.03004612609710799,-0.02983522738035028,-0.029175987710418967,-0.02869519026678924,-0.0293328890852584,-0.029613208578567085,-0.029823609950081553,-0.030681187367345254,-0.03004785777665038,-0.0302144776240421,-0.029717171218840484,-0.02943164637482674,-0.028010586674974386,-0.029626934188997176,-0.030004759831770703,-0.03008424381233339,-0.029965422560785403,-0.02995762088684665,-0.030481998107930577,-0.030092019321071195,-0.02960576878264573,-0.029617652105987817,-0.029574908431448405,-0.02961341123777994,-0.029594722248074967,-0.02960992345943347,-0.029618491528892333,-0.02961005476956592,-0.029607057209084825,-0.029618725711918724,-0.02959575541291306,-0.029568092823429867,-0.029599253012696534,-0.029574847956967163,-0.02962839213420858,-0.02962067408192166,-0.029605143140318948,-0.029626061290010792,-0.029619654061185254,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
115,-0.03277830127012161,-0.006656333833913303,-0.05991271282720186,-0.028899477755320077,-0.027251131615091483,-0.026077325440749144,-0.027415242306054546,-0.02784952391542421,-0.02853333446440094,-0.031583210123267196,-0.029327024277040554,-0.029382639158715616,-0.028938815919681206,-0.026779910847772936,-0.02353215390586357,-0.02776358956165854,-0.02652279250173845,-0.029700078290156463,-0.02958205213688129,-0.02899545679000232,-0.03037742130673644,-0.029072710359908785,-0.02862295290254334,-0.02786603488143677,-0.027339698894353063,-0.02804268148881342,-0.028363777305343715,-0.02860928567356711,-0.02965066663090538,-0.02887516519108163,-0.02907557199724802,-0.02848460888003764,-0.02815501201179552,-0.02664038500862029,-0.02837967639114983,-0.028823726688076118,-0.028918719654820187,-0.0287769181742044,-0.028767650748236912,-0.029402630817971735,-0.028928042131308368,-0.028595502979325234,-0.02859927334989783,-0.028579270163710226,-0.028572986359972272,-0.02858999063380048,-0.0285995254810023,-0.0286198582003344,-0.028612081273722473,-0.028609308998922105,-0.02860802033692463,-0.02860556736227868,-0.02854940128123364,-0.028589177448583775,-0.028585575050028556,-0.028609940909484537,-0.028609895712997786,-0.028607536269847127,-0.02862680358081708,-0.028601265137219375,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
116,-0.03162634293039359,-0.006591098170613675,-0.055573573486897516,-0.03163975474456831,-0.02988036566744424,-0.028627484545332173,-0.030055531884098017,-0.030519069427137904,-0.031248945744575103,-0.034504280161199344,-0.03209610348220243,-0.03215546493120675,-0.03168174297446854,-0.029377400513038446,-0.025910854288738266,-0.030427345996193924,-0.029102961062184664,-0.03249428875399395,-0.03236831161859779,-0.031742199529150646,-0.03321726184547813,-0.03182465738417582,-0.03119053141729753,-0.030584133426994037,-0.030173339434212063,-0.030724024503278456,-0.030980837242912916,-0.031179418767593794,-0.03204555355858015,-0.031396729009181105,-0.03156215321345865,-0.031078328690971005,-0.03081349549080659,-0.029644163442483454,-0.03099363843159168,-0.031354498974599014,-0.03143255863701389,-0.03131614943348506,-0.03130856565738369,-0.03183537122269927,-0.03144023636088173,-0.03131114964365191,-0.031306050053255416,-0.03130799677889659,-0.03132240723890296,-0.03130638867750078,-0.03131350287585128,-0.03133100889904572,-0.03132657962865545,-0.031325002680409025,-0.03131848404416897,-0.03132869421936733,-0.03127584802170027,-0.031307456537775134,-0.03131714663989511,-0.03131261745151372,-0.03131958575287884,-0.031323994881569506,-0.031334970807791386,-0.03130727351473673,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
117,-0.030669048763677403,-0.005588258013815342,-0.06618590201245803,-0.03591243248104994,-0.034352134939821574,-0.033241029181748795,-0.03450747944019662,-0.03491856332043443,-0.03556584722045706,-0.03845280971907481,-0.03631714103729328,-0.03636978517617619,-0.035949669345098766,-0.03390608505583245,-0.030831811365801678,-0.034837219264343744,-0.033662701027847484,-0.036670267874675505,-0.036558546245181865,-0.03600328466808112,-0.03731142971413683,-0.03607641163591535,-0.03584238811853076,-0.03547068921297989,-0.03519275677544061,-0.03555994900747329,-0.03571810804980342,-0.035835903700814235,-0.036310446725216036,-0.035960748121380434,-0.036053114273584846,-0.035776400276962134,-0.0356158463912668,-0.03477720218396068,-0.03572581440676969,-0.03593680468996907,-0.03598094542903997,-0.035914930496662126,-0.035910589904271165,-0.036200835279038474,-0.03598525949149782,-0.0356255933946472,-0.035637399494976345,-0.035622686647208086,-0.03564658797987553,-0.035637487693473406,-0.03562717452222448,-0.03563824316460198,-0.03563524789071346,-0.035634181823740285,-0.03563052126600811,-0.03560307392854297,-0.03561974777184647,-0.035623111708260435,-0.03559683210926785,-0.03564117726874523,-0.035631261529940055,-0.03563350058389967,-0.03564092415067703,-0.03563810504286488,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
118,-0.030586484017733246,-0.010673798894217226,-0.07386290112474703,-0.034538338253819405,-0.03439950901702156,-0.03430064712669679,-0.03441333096947483,-0.03444990762222555,-0.03450750043863217,-0.03476437118908632,-0.03457434765491388,-0.03457903172665653,-0.03454165144587415,-0.034359821224577036,-0.034086284249213575,-0.0344426699429197,-0.03433816585567391,-0.034605767514287636,-0.03459582695606295,-0.034546421929819444,-0.03466281561343816,-0.03455292848441273,-0.035929268416046836,-0.03592044031613678,-0.03579906902244205,-0.0359385024342279,-0.03594590349788688,-0.035930636905727974,-0.03566728819754609,-0.03589427886123199,-0.03585325412009149,-0.03594060462194327,-0.035944722619602486,-0.03540961614972779,-0.035945453748277824,-0.03590291424738533,-0.035886364510161965,-0.03591010415708895,-0.03591145223500865,-0.03576041554599109,-0.03588459856152765,-0.03450961777435084,-0.03451861364227952,-0.03448057312338753,-0.034499042237582066,-0.03449812802255278,-0.03451424740288167,-0.03452850223399549,-0.034519292338380796,-0.03451601270629423,-0.03452402986053298,-0.03449840301849755,-0.034462099121667145,-0.03450234048760836,-0.03447546884613735,-0.034530708186363675,-0.03452619058457955,-0.03451391644685741,-0.03453674050461305,-0.03452087155313326,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
119,-0.03376806891092645,-0.005084972328912635,-0.06583867618034007,-0.03176921867912871,-0.03251775743866006,-0.03305080046659508,-0.03244323230705009,-0.032246018500294814,-0.03193548985124874,-0.03055049547009528,-0.03157506337691397,-0.031549807823165556,-0.0317513546273774,-0.03273174587229398,-0.03420660111854646,-0.03228504258206927,-0.03284850717812427,-0.03140565394196528,-0.031459251392287585,-0.03172563315676258,-0.031098062296597832,-0.031690551149424526,-0.033718468432960766,-0.03381705080381798,-0.033736777216148095,-0.033814707905192656,-0.033777604099856126,-0.03372222076171746,-0.03323133807203328,-0.03363666770897787,-0.03355462552869856,-0.033753204450109424,-0.03380641669448729,-0.033335878797310654,-0.033774713018899026,-0.033655284073513626,-0.03362012806897042,-0.033671363347419284,-0.03367444957249679,-0.03338739587913536,-0.03361649516889924,-0.03190063815955255,-0.03191002807676989,-0.03187585774303035,-0.031904930834147076,-0.031893502637906655,-0.031905137466109845,-0.03192202046593209,-0.0319131853570499,-0.0319100347946734,-0.03191463174079546,-0.03189712458566704,-0.03185502021077389,-0.03189355827572785,-0.031874763632923735,-0.03192172983124947,-0.03191672637390673,-0.03190801986121984,-0.03192990743658715,-0.03191221487306972,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
120,-0.037539122633807744,-0.011414608516852926,-0.07551374475414373,-0.03196647858210449,-0.03282758052057634,-0.03344078107806134,-0.03274184850673327,-0.03251497823565111,-0.032157753151125054,-0.030564487162960913,-0.031743126744978006,-0.03171407333122619,-0.03194592818388376,-0.03307374794032103,-0.034770387820811016,-0.03255987065041946,-0.03320806748691594,-0.031548241989883874,-0.03160989927587208,-0.03191633878998165,-0.03119439556748954,-0.03187598124785091,-0.032818018941795486,-0.033006931230396136,-0.033086489460527606,-0.03297016682511748,-0.032891769297286946,-0.03282213866765344,-0.03243115452853696,-0.03273736810409485,-0.03266692936850536,-0.032858535592833124,-0.03294440400765115,-0.033094615731410114,-0.0328875115565504,-0.032754532882188325,-0.032722544363548337,-0.03276983232694994,-0.03277282533784429,-0.03253929556566151,-0.032719336767949386,-0.03212384352024433,-0.0321286059513474,-0.03212388399961659,-0.032122888407719666,-0.03212672603572324,-0.03212247166410867,-0.03211067999879002,-0.03211320373476628,-0.032114104110422564,-0.03211957434861116,-0.032125688571645654,-0.03214667432503258,-0.03212600078319107,-0.03213172515274443,-0.03212471528689863,-0.032118934666974346,-0.03211468005326885,-0.03210842872089551,-0.03212788038472122,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
121,-0.04123048686609037,-0.006142147360085473,-0.07168618989383237,-0.03359952604545045,-0.03345402302599274,-0.03335040865856308,-0.0334685094257104,-0.0335068443869883,-0.03356720579845698,-0.033836424809261384,-0.03363726648621754,-0.03364217573010328,-0.03360299850888199,-0.03341242736668145,-0.03312574095417407,-0.03349925877881845,-0.033389730983444374,-0.03367019675735686,-0.0336597783377923,-0.03360799831896756,-0.033729987265985896,-0.03361481765588409,-0.03310519217093237,-0.03314038849035713,-0.03320000645309446,-0.03312755554065888,-0.03311168709059701,-0.03310540215417541,-0.03312964226616249,-0.03310387073430752,-0.033106208777878766,-0.033107991653423166,-0.033120960400647714,-0.03336142563355184,-0.03311113264602394,-0.03310375133706144,-0.0331041258393189,-0.033103814664119914,-0.033103846717507324,-0.033116430104607145,-0.033104198741464384,-0.03356867438215223,-0.033564915050201,-0.033591049995020675,-0.033567152706680814,-0.0335840079284694,-0.03356715939586815,-0.03357385791988852,-0.03357720005515913,-0.03357838548452893,-0.033563948586551866,-0.03358744479812814,-0.03358309784767366,-0.033571050019565674,-0.033595449771938644,-0.03356097232993192,-0.0335632375901547,-0.033579141922710366,-0.033570851201787766,-0.0335641804485629,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
122,-0.043137533356863815,-0.01834070688048312,-0.06225193244064744,-0.03579419507118624,-0.034570297692566095,-0.033698746344991426,-0.03469214991739393,-0.03501460410970136,-0.03552233359560251,-0.03778686695598405,-0.03611164845940437,-0.03615294252151498,-0.03582340366704259,-0.03422041616720118,-0.031808955909802206,-0.03495079783276693,-0.03402950573763381,-0.03638864114776834,-0.03630100670250427,-0.03586545952595288,-0.03689156848941512,-0.03592282031892593,-0.034589461321441986,-0.03421645093832924,-0.03402095421846523,-0.034294564716105015,-0.034450694195337236,-0.0345818629830979,-0.035255643184304394,-0.03473532299323562,-0.034859004309855085,-0.03451399056756128,-0.0343471565243806,-0.03388907236538634,-0.034458882682854665,-0.034704699767600315,-0.034761607509511704,-0.03467722474519133,-0.03467182914853331,-0.03507651260996224,-0.03476727602858814,-0.03557241778291411,-0.03557468634650342,-0.035563856549012694,-0.03555661842970511,-0.035567789233547926,-0.03557324310956457,-0.03557279853613068,-0.035571065568592276,-0.035570450191111054,-0.03557499147418434,-0.035567015220089246,-0.03556480867454406,-0.035571123175629334,-0.03556278017521935,-0.03557682339887615,-0.035575378462363104,-0.035570057328463266,-0.0355743548349677,-0.035575084691879456,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
123,-0.041137742805228236,-0.02914277286495403,-0.06301004057489203,-0.035008481803176006,-0.03275717148466221,-0.031153987609784065,-0.03298131378276735,-0.03357445538358374,-0.03450840348298378,-0.038673922103992266,-0.03559242462471257,-0.03566838340176933,-0.03506220984801817,-0.032113578400739244,-0.027677793624168362,-0.033457086286992996,-0.03176240629472372,-0.036101941605760225,-0.03594074154574974,-0.03513956991984497,-0.03702705635270791,-0.03524508280626356,-0.03364483938234083,-0.03291723244675657,-0.03247083333605815,-0.033078208243596294,-0.03338454630023654,-0.0336308162286887,-0.03480615787890018,-0.03390975721197831,-0.034128911552823854,-0.03350442897618753,-0.033183365347425144,-0.03197580483156223,-0.03340017543830906,-0.03385476587566901,-0.03395671551225821,-0.03380515811962313,-0.03379538503207149,-0.034504556808783574,-0.033966814171017656,-0.034605851631396845,-0.03460456796956387,-0.034566851684068305,-0.03457510373161067,-0.034573861036137486,-0.03461031551752011,-0.034614322014046704,-0.03460521887118716,-0.03460197454885179,-0.03461973516278627,-0.034579887537926436,-0.03454818538150332,-0.03459882808070095,-0.03455735368330858,-0.03461661913379015,-0.03462181322387588,-0.034599900179378015,-0.03462245410888206,-0.03460681863965322,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
124,-0.03797998786393305,-0.023979650097715122,-0.06056474829618829,-0.03460169038560166,-0.03164164044171154,-0.02953375495837607,-0.03193634543705288,-0.03271621516348601,-0.03394418138231025,-0.03942105547602877,-0.03536946544615635,-0.03546933696183138,-0.03467233266659353,-0.03079543649715188,-0.024963213204334058,-0.03256189686053113,-0.030333711179163177,-0.03603938451451331,-0.035827436732519355,-0.034774046621523315,-0.037255736535056684,-0.03491277623643007,-0.033689753713531785,-0.03266023071226336,-0.03196023543828469,-0.032897598704896606,-0.033333311856766835,-0.03367083791998719,-0.03516266249248787,-0.034041473298800244,-0.03432490169276535,-0.033498911002301054,-0.033049359634719264,-0.031035474380617593,-0.033355046557154246,-0.033969313667263114,-0.03410275457574534,-0.03390384517614859,-0.03389090500275075,-0.034796339627740744,-0.03411589344740213,-0.03405885054325222,-0.03407080756692456,-0.034040903244700924,-0.034056822650221946,-0.03405679603064744,-0.034060689065961526,-0.034060687971847234,-0.034056851237828215,-0.03405548877452111,-0.034064585329910656,-0.034069695924910444,-0.03405008069853908,-0.034055968025074136,-0.034059322579739176,-0.03407528302957712,-0.034065447929207564,-0.03405461898886051,-0.034064132847447616,-0.03407164248923551,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
125,-0.03643520436394411,-0.014453736634952532,-0.07079094132231727,-0.031919810213279096,-0.028607238334706568,-0.026248317942244585,-0.02893704070241919,-0.029809787640377047,-0.031183996333277807,-0.03731312910104838,-0.032779022092427446,-0.03289078763036318,-0.03199886551230704,-0.02766025722174548,-0.021133455567867318,-0.029637091070924722,-0.02714354354022419,-0.03352872399233604,-0.03329153466253835,-0.03211269291155558,-0.03488993531446718,-0.03226794428561225,-0.031585245935936035,-0.030463912640645005,-0.029648452540000925,-0.030730000873492425,-0.03120638938855541,-0.031565377079563,-0.033053992390816855,-0.031949972729751676,-0.03223746518365435,-0.031383580725987084,-0.030897648414195684,-0.028473319003544426,-0.031229763905867635,-0.031875868364032466,-0.03201261466079319,-0.031808313760390804,-0.03179492491622105,-0.03270310223134155,-0.03202601055765439,-0.03130035869358641,-0.03132342889117946,-0.03125753475445044,-0.03129374787455822,-0.031299029377210914,-0.03131076789973366,-0.031362691635799016,-0.031342448763690904,-0.03133524346479889,-0.03133278864497131,-0.03129562865567065,-0.031197446667194373,-0.03128401353894443,-0.031245470837414503,-0.031350553339863974,-0.031337657055444376,-0.031330638998683755,-0.03138080799783836,-0.03132848917760441,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
126,-0.03234062846531999,-0.005387918150811155,-0.059353022317580086,-0.027965917418576604,-0.02528141270053577,-0.023369746129914583,-0.02554868418764599,-0.0262559573755151,-0.02736961463485721,-0.03233665729407011,-0.02866222180921957,-0.02875279648198174,-0.028029983748608395,-0.024513980216403507,-0.019224667115942423,-0.026116004259785577,-0.024095235999895246,-0.029269779429462392,-0.029077561449520707,-0.02812222935157979,-0.03037290363339252,-0.02824804489956333,-0.028106544636527623,-0.027286594666940295,-0.026654842513018254,-0.02748621009605081,-0.027835770464405638,-0.028092505598600558,-0.029090371533911995,-0.028361000656170084,-0.028557091124758845,-0.027963216924072658,-0.027610368977553916,-0.025683083522243428,-0.027852663167353096,-0.028309806775052706,-0.0284040707524517,-0.028262910747866462,-0.02825359076527969,-0.028865744025369268,-0.02841325666036456,-0.027465509169975894,-0.02747555816331091,-0.0274431127699027,-0.02746628014215746,-0.027465125808866495,-0.027472480082323652,-0.027512783545991265,-0.027499435869582527,-0.027494677416338816,-0.027487203651074765,-0.027470613108134933,-0.027389809122209695,-0.027454548646155392,-0.02743711755323402,-0.02749390242073041,-0.02749045448523472,-0.027491634543881042,-0.027524702618470287,-0.027478983462999255,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
127,-0.028822211795761696,-0.0064070923549669236,-0.06515925475633422,-0.02790496220475006,-0.026360459818442563,-0.025260601971180706,-0.026514231740264682,-0.026921154149114977,-0.027561885485149974,-0.030419622775939407,-0.02830557382808493,-0.028357685041479362,-0.027941822113749692,-0.025918925372588726,-0.02287577307313898,-0.026840633552610616,-0.02567800516212939,-0.028655125902990266,-0.028544535250377142,-0.027994894679783278,-0.029289797153114597,-0.02806728137100019,-0.02821043816360559,-0.027837249955089845,-0.027526636863873327,-0.02793131298133948,-0.02809115064942959,-0.028204356111575596,-0.028602531563960133,-0.028318598100141788,-0.02839907043821118,-0.028147809622979473,-0.027988809636681145,-0.027007701504102664,-0.028098711807314873,-0.028297163399296225,-0.02833649843973801,-0.028277380838080794,-0.028273432794336025,-0.028519906447646456,-0.02834030020363016,-0.027615273104941808,-0.0276228172524195,-0.027589399476316844,-0.02760972453920419,-0.02760871262214818,-0.02762211452167194,-0.02765823782770226,-0.02764502615338281,-0.027640319065337864,-0.027636572224712184,-0.027604643961342077,-0.027538380910136086,-0.027604520707115183,-0.027572159389962082,-0.02764093243813947,-0.027639765798746916,-0.027637309811104526,-0.02767004592025769,-0.027626198204604387,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
128,-0.030344375350558145,0.0003356951565739024,-0.0629289518777029,-0.03203040212495472,-0.029875197535074685,-0.028340451650802283,-0.030089771468170393,-0.030657592567738826,-0.031551671546537936,-0.035539369189728574,-0.03258941713006246,-0.032662133318323204,-0.032081836584210224,-0.02925907866550832,-0.025012652203741548,-0.03054523381665851,-0.028922897674154742,-0.033077183444259715,-0.03292286482084894,-0.032155894247653374,-0.03396280615579402,-0.03225690291590794,-0.032248346327365125,-0.03173208359008753,-0.03131189319722854,-0.031860644681729784,-0.03208127249947398,-0.03223976512727767,-0.03282688670046674,-0.03240233882148928,-0.03251899697896093,-0.03216032183787139,-0.03193965547908672,-0.03061674603774758,-0.03209179255113436,-0.03237159255364048,-0.032428113588825296,-0.03234332313876733,-0.03233769309759862,-0.03269894311289431,-0.03243359981149332,-0.031636807824559965,-0.03162768648315797,-0.03163814945367058,-0.03163492303530353,-0.031629461746593715,-0.031637386875734044,-0.03164357405058847,-0.03164251153485056,-0.03164213540401656,-0.03163862109617444,-0.031642175396686914,-0.03161903210214052,-0.03163590421553102,-0.031639538344722516,-0.03162964711276704,-0.03163889565619852,-0.0316418956135251,-0.03164453211415289,-0.03162804942146799,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
129,-0.035374786713153174,-0.011527691800271477,-0.07281479438133932,-0.03654874237023556,-0.03457460144442448,-0.03316879307008778,-0.034771148530917124,-0.035291265681957285,-0.036110231042017576,-0.03976291309092747,-0.03706079324694008,-0.03712740038200678,-0.03659585570299758,-0.03401024412944534,-0.030120569661423013,-0.03518834644639041,-0.0337023064716345,-0.03750758119812128,-0.03736622723501238,-0.036663691612850206,-0.03831880072125944,-0.03675621431199409,-0.03700556548855371,-0.036432312266219825,-0.035957501262509454,-0.036576382420506814,-0.036821752482945565,-0.0369961743751072,-0.03761970425865954,-0.03717301792198218,-0.037298301726974584,-0.036908967214086354,-0.03666455203363438,-0.03516573795665089,-0.03683338279966189,-0.03713975807119902,-0.03720082648046175,-0.037109097261139576,-0.037102982078826015,-0.03748811154408822,-0.03720673667050155,-0.036188295815573514,-0.036205698247665986,-0.036144665655796375,-0.03618684848454379,-0.036173903708224465,-0.036194457145871946,-0.036209015646293065,-0.03619667563695918,-0.03619227827871184,-0.03620746340122514,-0.036162245323278316,-0.0361312340117214,-0.03617860341915829,-0.03613169138999592,-0.03622154279184638,-0.03621033378214948,-0.03618946676410967,-0.03622004261859739,-0.03620865907804493,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
130,-0.04266928341849249,-0.010116460656524353,-0.06833920596755241,-0.04080519929402075,-0.03945237552003637,-0.03848901420899538,-0.03958706376231845,-0.03994348555469635,-0.04050469969836447,-0.04300778093738042,-0.041156093493334725,-0.041201737507223044,-0.04083748474831572,-0.03906563717590721,-0.03640015163503138,-0.03987295787004387,-0.03885461607860616,-0.041462264828108795,-0.041365398895519885,-0.04088397080732936,-0.0420181709655446,-0.04094737403523399,-0.041400477072719766,-0.040783752622316954,-0.04028591288949033,-0.040937273627102706,-0.04120108741267766,-0.041390256733411485,-0.04207416341587359,-0.04158325922090432,-0.041720602778685154,-0.0412955173226583,-0.041031741960559136,-0.0394894438137531,-0.04121366085054306,-0.04154687691134644,-0.041613705474864024,-0.04151337026853584,-0.041506691359483025,-0.04192933669894222,-0.04162017931187552,-0.04055490094047417,-0.04056143285655629,-0.04053323279872357,-0.04053444193233903,-0.04054691756175623,-0.04055891665137358,-0.04057441385550487,-0.040566443224769544,-0.04056361120225758,-0.04056742732961886,-0.04055418160841018,-0.040512694956593764,-0.04054860462538795,-0.040534363651822315,-0.04057202588828832,-0.04056931172918853,-0.0405618028119196,-0.04058156514989347,-0.04056340629870913,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
131,-0.05324496553811384,-0.014546186223736442,-0.09607482252587438,-0.04873452127763978,-0.04711136715952742,-0.04595550051280159,-0.04727296971214784,-0.047700614103981145,-0.04837397383194843,-0.05137723759712635,-0.04915553351559058,-0.04921029842328569,-0.04877325822852856,-0.04664734815869602,-0.04344922737190719,-0.04761599310308947,-0.04639415940663558,-0.04952288606545214,-0.049406663730799175,-0.0488290334444686,-0.05018987710568594,-0.048905106331753774,-0.04899930445915374,-0.04826517399948214,-0.04771338225466594,-0.04844235406308667,-0.048755177727969355,-0.04898661520301304,-0.04989200930845329,-0.04922977234158447,-0.0494078279308392,-0.048869912729936585,-0.04855312014460228,-0.04690344460246778,-0.04877036672042537,-0.04918334067159187,-0.0492688559743619,-0.049140832492864224,-0.049132387664140374,-0.049688308754511,-0.049277193811879956,-0.048436439236591564,-0.04843958612404377,-0.04843349787525543,-0.048440316112481153,-0.04843985176983221,-0.048438362721499005,-0.04845234738969058,-0.048448745850939785,-0.048447461006596144,-0.0484424229076025,-0.048426165224943224,-0.04841591533092862,-0.04843341302018299,-0.0484177626873969,-0.04844462773681663,-0.04844331898727211,-0.04844663911924644,-0.048455560814659626,-0.04844052788089671,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
132,-0.06386629489429652,-0.030046103098353323,-0.09466226468268699,-0.058153709192469726,-0.0570169907331541,-0.0562075204929723,-0.05713016335341631,-0.05742964894680225,-0.05790121256728599,-0.06000444190452331,-0.05844855019193872,-0.058486902854082805,-0.058180837243122174,-0.0566920314715335,-0.05445234092527064,-0.05737038762793797,-0.056514719702461996,-0.058705812530643754,-0.05862442033768403,-0.05821989743883858,-0.05917291606639033,-0.058273172389298036,-0.058435514404201784,-0.05797817151464932,-0.05762295595002376,-0.05809019873015906,-0.05828548270320908,-0.05842777035684458,-0.05896176567856216,-0.058575054656359704,-0.05868130730413082,-0.05835626528966219,-0.05815971914739085,-0.05708304246399988,-0.05829487993029062,-0.05854711681167628,-0.058598499428122355,-0.058521460448708734,-0.05851635459638769,-0.05884548666536742,-0.058603492330582346,-0.05793553878465507,-0.057945098005494564,-0.05794187388458154,-0.05794541701196302,-0.057955416965925766,-0.05793797933721812,-0.05796460431411873,-0.057960320076986614,-0.0579587848652945,-0.057943112077076114,-0.057956827691114036,-0.0579156723141198,-0.057931687330910045,-0.05794543934431293,-0.05795122612248313,-0.05794424143272525,-0.05795780095559836,-0.05796840285972541,-0.05794624648764974,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
133,-0.0686022538370112,-0.04663082398392816,-0.1026170981716656,-0.06533027673109247,-0.06498479931650307,-0.06473878089085576,-0.06501919533068765,-0.06511021655732634,-0.06525353663723181,-0.065892761088777,-0.0654198863484755,-0.06543154268998344,-0.0653385216300166,-0.06488603599949037,-0.06420533754415865,-0.0650922055476004,-0.06483214648001168,-0.06549807486289493,-0.06547333772225905,-0.06535039300882538,-0.0656400394105389,-0.06536658461018126,-0.06622554189993733,-0.06606316204398802,-0.06587021225767467,-0.06611226226974298,-0.06618374335173337,-0.06622368452342461,-0.06625230206013745,-0.06625292576405563,-0.06626530672382307,-0.06620496342582356,-0.06613981296815843,-0.06546020231365052,-0.06618670980377014,-0.06624840321997313,-0.06625632768036217,-0.06624381395879533,-0.06624285189439552,-0.06626710806234835,-0.06625700477172192,-0.06526751318709041,-0.06527432318393729,-0.06526210550202319,-0.06526132882359655,-0.06526934337547256,-0.0652675053410758,-0.06526266591454907,-0.06526252610039555,-0.06526247991909506,-0.06526749942672189,-0.06526506323967787,-0.06527582968596568,-0.06526753228072485,-0.06526474935251823,-0.0652740388144922,-0.06526750002725736,-0.06526245140099599,-0.06526280352500298,-0.06527426936863275,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
134,-0.07188283565242325,-0.039345378388929035,-0.11776505201935268,-0.06945034254569321,-0.06953302842653443,-0.06959190998975325,-0.06952479615255594,-0.06950301131226816,-0.06946870936791875,-0.06931571865246466,-0.06942889555717163,-0.06942610575145854,-0.06944836922789818,-0.06955666624341372,-0.06971958326487303,-0.06950732203169913,-0.06956956405437918,-0.06941018207283542,-0.06941610261112995,-0.06944552795558297,-0.06937620455889541,-0.06944165268975139,-0.0700835029251387,-0.07009887923452006,-0.07005869525087693,-0.07010217821963914,-0.07009714072657615,-0.07008442633575372,-0.06995037713471856,-0.07006247748550234,-0.07004043195613535,-0.07009180787573249,-0.0701019761679503,-0.06989728087405128,-0.07009654310181015,-0.070067375399034,-0.07005808732630148,-0.0700715619074762,-0.0700723601441696,-0.06999422469754514,-0.07005711872374527,-0.06945825700897035,-0.06946502424634007,-0.06944664165572935,-0.06945522200390171,-0.06945935276221962,-0.06946172801204471,-0.06948141669640762,-0.06947467791258836,-0.06947228456355865,-0.06946909041314848,-0.06945605694820628,-0.06942319338232793,-0.06945281832786777,-0.06943972630653425,-0.06947414584778633,-0.0694707217388242,-0.06947075655180796,-0.06948746643171735,-0.06946672267874288,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
135,-0.07461538996953382,-0.0349308766146788,-0.10106880261819397,-0.07227697615585581,-0.07289045301702066,-0.07332731691949661,-0.072829374758566,-0.07266774504252786,-0.07241324634290432,-0.07127815214121871,-0.07211785308592182,-0.07209715449464212,-0.07226233538775058,-0.0730658306456601,-0.07427457175040923,-0.07269972785022083,-0.07316152423332564,-0.07197901088559394,-0.07202293752956726,-0.07224125494688309,-0.07172691925410822,-0.07221250292907364,-0.07257792589685876,-0.07255204707045997,-0.0725232597384955,-0.07255940129700755,-0.07257059889480003,-0.07257757359390635,-0.07259490742511288,-0.07258379752484265,-0.0725876542944515,-0.07257418832270626,-0.07256361375953346,-0.0724547808214929,-0.07257108930262479,-0.07258269438202222,-0.07258469497677328,-0.07258164926607712,-0.07258143763008348,-0.07259247972522148,-0.07258488274737365,-0.07238419847554768,-0.07239313461669372,-0.07238713914576235,-0.07240288567164427,-0.07239570539635902,-0.0723837815079311,-0.07238278256673006,-0.07238363189761794,-0.07238393308855468,-0.0723828954905293,-0.07239014832659307,-0.07239982178011864,-0.07238485067685754,-0.0723919841238724,-0.07239162957611049,-0.07238269892665573,-0.07238412523841954,-0.07238201880865,-0.07239285571601815,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
136,-0.07040899324694917,-0.036554180488145446,-0.1143289679647235,-0.06978180629435599,-0.06998462530466851,-0.07012905504595197,-0.06996443247798574,-0.06991099675592492,-0.06982685800897127,-0.06945158927893276,-0.0697291992840433,-0.06972235620965213,-0.0697769659714599,-0.07004260616641456,-0.07044222298997947,-0.06992157045774472,-0.0700742430218075,-0.06968329724691244,-0.0696978196503167,-0.06976999665537913,-0.06959995429065338,-0.06976049107144312,-0.07053841477099168,-0.07027589178481516,-0.0700244997784687,-0.07034646655629344,-0.07045982118009239,-0.07053454430418088,-0.07074559564071622,-0.07060452310242867,-0.07064997668935792,-0.0704978400566731,-0.07038823103134188,-0.06954534490006493,-0.0704649638313645,-0.07059185161494647,-0.0706149305693866,-0.07057996153067443,-0.07057756673180025,-0.07071078514082764,-0.07061711994790072,-0.0698152541061529,-0.06981952653620868,-0.06979440478229085,-0.06981937504275776,-0.06980365852457991,-0.0698179072262497,-0.06982237237938342,-0.06981696101837163,-0.06981503836468946,-0.06982352658224115,-0.06981647581704531,-0.06978723515066937,-0.06981109184349417,-0.06980264190351954,-0.0698265203255592,-0.06982477020551539,-0.06981381063447178,-0.06982722818912204,-0.0698208299577057,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
137,-0.059899084750634046,-0.02700194462269889,-0.10130671106992886,-0.05839510491314563,-0.05683974728370961,-0.055732159293429076,-0.056994599962423086,-0.05740438234852021,-0.05804961694365949,-0.06092743930091692,-0.058798532159564,-0.058851009626773344,-0.05843222388504955,-0.05639510959644815,-0.05333056907618339,-0.05732329582822081,-0.05615249612382082,-0.05915054099516639,-0.05903917307705177,-0.058485669461583394,-0.05978967291222647,-0.058558564908979246,-0.05868115335683438,-0.057956009018711424,-0.05737932547909937,-0.05813470029687345,-0.058444143884665095,-0.05866891689893793,-0.05952869944629439,-0.058902056339932146,-0.05907128345212573,-0.05855596793389973,-0.05824509397334199,-0.056449166910503626,-0.05845899472407121,-0.05885774024540721,-0.058939294362767895,-0.058817090627227585,-0.058809005706946346,-0.05933634110382847,-0.0589472311871404,-0.05810983818776054,-0.05810543775599565,-0.05811941727816977,-0.058099014024170316,-0.058114374588135516,-0.05810978092673395,-0.05811775731422185,-0.05811807295717238,-0.058118185669902026,-0.0581096657203187,-0.05812010075744795,-0.058105488658545666,-0.05810993169016878,-0.05812084385359182,-0.05810547828674927,-0.058109641346061516,-0.05811825780903268,-0.05811747585911522,-0.058105443805633115,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
138,-0.04437106166764601,-0.009031080012437171,-0.0950218759370138,-0.0416244081843346,-0.03954169231563162,-0.03805856648033511,-0.03974904921231182,-0.040297772066842014,-0.04116177935680529,-0.045015353722812415,-0.042164621130914196,-0.042234891563667255,-0.0416741126833843,-0.038946296151073236,-0.03484269512000167,-0.040189192419711785,-0.038621422360094824,-0.042635981783897,-0.042486853553879676,-0.041745679471788685,-0.04349181722692514,-0.04184329078778075,-0.04145562558532743,-0.04062639705244074,-0.04001880034780723,-0.040823651639713354,-0.04117597501614137,-0.04144096808343049,-0.04253873346173713,-0.04172457661736952,-0.04193649215001541,-0.041306814143696094,-0.04094774610380673,-0.03912853201869798,-0.04119324027516912,-0.04166994544511568,-0.04177075398104979,-0.04162013794316729,-0.04161026579922836,-0.04227978620271804,-0.0417806286202979,-0.04125459571450308,-0.041241391967758625,-0.04128231557922403,-0.04124038298608599,-0.04125788222685046,-0.041248302192334954,-0.04121853972211691,-0.04123077979672706,-0.041235140901081456,-0.04123500416218594,-0.04126091001855285,-0.041317975024248735,-0.041264487804426625,-0.041291340871041936,-0.04122499248029498,-0.04123206715678601,-0.04123792899733458,-0.04120760097281891,-0.04123833002930824,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
139,-0.017791558575644555,0.01954578707251516,-0.05965610931246111,-0.021439690731544257,-0.018711558828170723,-0.016768824838963775,-0.018983173873563384,-0.019701941300291775,-0.020833697142707292,-0.02588146161596382,-0.02214731110181446,-0.022239357747417088,-0.021504798234510146,-0.017931654427341657,-0.012556382139934196,-0.019559713738748544,-0.017506104995920632,-0.022764742434969943,-0.022569400627612778,-0.02159854296541748,-0.023885794044192533,-0.02172640320275944,-0.020567246840133075,-0.019703074471074545,-0.01912027231978203,-0.019901814120194383,-0.020267510044090158,-0.020551331282638446,-0.02180733259311532,-0.02086330297511863,-0.02110197799586464,-0.020406716102352798,-0.02002907544351797,-0.018366281027384666,-0.020285775087777118,-0.020802547998225188,-0.02091490322733585,-0.02074743239843855,-0.020736539259793914,-0.021498983228356493,-0.020925966902844817,-0.020936091084560838,-0.020928405321537013,-0.02095700785374324,-0.02092572793653642,-0.020948051923053084,-0.020935962614944004,-0.02095333043860381,-0.02095407512729395,-0.020954335570110928,-0.02093568521743319,-0.020956733490357458,-0.020928577136871948,-0.020936289548127672,-0.0209583539631191,-0.020928367906601946,-0.020935622816758544,-0.02095450078109502,-0.02095264676888775,-0.0209283983106737,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
140,0.019163168473404473,0.0476813191776425,-0.012151941193938377,0.008681722564440629,0.013626723012911988,0.017148114495489995,0.013134394720567547,0.011831559896810189,0.009780144002518457,0.0006305872845441696,0.0073990928484776244,0.007232249484627648,0.008563708977572984,0.015040374459565102,0.024783570468165914,0.012089360978475837,0.01581172357454797,0.006279939403008718,0.006634015143918421,0.008393787671420098,0.004247925956917577,0.008162028741356712,0.010244031530313214,0.011677136813081652,0.01265482295271443,0.011345984935879093,0.010739189310560286,0.010270278313742102,0.008211195082194922,0.0097566460109545,0.00936479929538972,0.010508995477460483,0.011134463020943373,0.013938398350964245,0.010708962353716659,0.009856538180910247,0.009671854288472006,0.009947213030262648,0.009965140459265446,0.008714803742257226,0.009653679658869638,0.009582650615794244,0.009585885121556259,0.009608587268247213,0.009571019771310104,0.00960583022024484,0.009579268002302148,0.009573022228780276,0.009579884524839717,0.009582325534853902,0.009572110875039558,0.009586021725295686,0.009628624811072222,0.00958796090358233,0.009603391002134863,0.009576621544059305,0.009570528468091238,0.009583884974422056,0.009566875792998883,0.009584158395473658,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
141,0.05879098787529641,0.08546022440988386,0.027265742377525496,0.04984565758374294,0.05596736887706872,0.06032670963583101,0.055357886289822356,0.05374502927655373,0.05120545906250536,0.03987867653275603,0.048257813679746284,0.04805126831835757,0.04969956151863199,0.057717412404057256,0.06977909645453621,0.05406417662740019,0.05867231152641167,0.046872346811242895,0.04731067831078597,0.04948920578869988,0.044356796046233084,0.049202297572152255,0.05154331043147428,0.05321315938736953,0.05437860715379058,0.052824059944247694,0.052116496408562654,0.051573612593448497,0.04921519361497833,0.05098203732105188,0.05053248636116301,0.051849614242890425,0.052576680369098995,0.0559762181913764,0.05208140801842386,0.05109686726413646,0.05088464205429651,0.05120118925710276,0.05122182508633673,0.04978935265391287,0.05086377473168659,0.05096748838015018,0.0509405233094779,0.05103137798370053,0.05097305854160946,0.050982130206888555,0.050955228317911244,0.05090597673962558,0.05093006927642433,0.050938649909306626,0.050929317871014186,0.051010564002856466,0.051089452627667196,0.05098675598753762,0.05106935740488963,0.05090861732877684,0.0509235941742411,0.050944134704136876,0.050884432208711625,0.0509345669688389,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
142,0.10805036850576814,0.1436777398085569,0.06860969998775394,0.09856174638414351,0.10528909095803499,0.11007971011565144,0.10461931102563873,0.1028468908057396,0.10005607577365515,0.08760871173768137,0.09681681387101036,0.09658983455924247,0.09840119673980426,0.10721226983094197,0.12046724068156825,0.10319761204954107,0.10826163905493469,0.0952942799628376,0.09577597648423869,0.0981700300920258,0.09252986067246896,0.09785473746528907,0.1010863006430607,0.10270006029758137,0.10377828521679411,0.10233118848128284,0.10164927943818285,0.1011163028066826,0.09869627294731517,0.10052566443783352,0.10006974836343531,0.10138833654431795,0.10209440935327012,0.10518165113979758,0.1016150893125492,0.10064113032684649,0.10042741666468737,0.10074568608008615,0.10076632954049122,0.09930207051565447,0.10040632910932708,0.09979999714313839,0.0997887313115685,0.09983835418429972,0.09981021184033176,0.09981068139497952,0.09979052161840683,0.09974271226373899,0.09976108628414813,0.09976763047348478,0.09977049117233269,0.09978729238693702,0.09990542053787614,0.09981488570647871,0.09983377361735842,0.09976366329503254,0.09976606548678248,0.0997718136095004,0.0997262825067683,0.09978405359412745,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
143,0.1605006473247123,0.2060808650206028,0.1208681443016163,0.15226954043787222,0.15925672273440297,0.16423237531171048,0.15856107314565243,0.15672019476541382,0.15382158697583356,0.14089345453437008,0.15045721145271482,0.15022146526617067,0.15210278970579358,0.16125418268702504,0.17502111504068527,0.15708446230646075,0.16234408286738175,0.14887587102155286,0.1493761726442312,0.15186269445109613,0.14600467848582124,0.1515352239260525,0.15504551618844584,0.15670822028982861,0.15781808798485458,0.15632868037405498,0.15562640984509693,0.15507650555869418,0.15255965498866558,0.1544656340170353,0.15399279591803197,0.1553573159226651,0.1560849545746287,0.15927384201408282,0.15559116524849587,0.1545851955405782,0.15436384314590973,0.15469339845064234,0.15471475529176124,0.15319354358762446,0.15434198795569634,0.15354303380871348,0.153543672469602,0.15357325219959592,0.15355583122585914,0.1535635833116275,0.1535369894959465,0.1535115675021187,0.15352346111615162,0.15352769256459153,0.15352419712034035,0.15355289965801977,0.15361914555940492,0.15355252116156265,0.15358217713287897,0.1535273265457283,0.15352136800740993,0.15353039604992486,0.15350091681514655,0.15354062564648882,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
144,0.21214558749671197,0.25070750918446044,0.17056227003905597,0.20605791145776026,0.21311869223644994,0.21814675513624493,0.21241571512257215,0.21055544611405524,0.20762630625523254,0.1945619971857006,0.20422649256528122,0.20398826318010735,0.20588940428077165,0.21513719214687577,0.22904913650712372,0.21092355061497858,0.21623857263439705,0.20262849531158755,0.20313406678962218,0.20564678001715908,0.19972705948125621,0.2053158601283273,0.20844656971692813,0.21016747097342053,0.2113606802449867,0.20976872162168037,0.20904065302050345,0.20847809665422543,0.20596550349640677,0.20785975643975882,0.20738529408655546,0.208764611287779,0.2095146979303189,0.2130238282397292,0.20900441208526838,0.20798028041082947,0.2077573268558489,0.20808955727269537,0.20811114933677624,0.20659041459230723,0.20773535578242192,0.2073552827510287,0.20734430030053702,0.20736178990619986,0.2073613118776305,0.20734239293225828,0.20735024678923566,0.20731257274167586,0.20732200657363067,0.20732536902199483,0.20733960340970145,0.20735095936949166,0.20740550988570347,0.20736319720202143,0.2073742130283608,0.20733118967164468,0.20733725212254325,0.20732751901753024,0.20730414576249803,0.20734185288632703,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
145,0.25657620477410265,0.2962997091528704,0.2152601946548607,0.25585107426344994,0.2616552160603866,0.26578841194184016,0.26107735095214496,0.25954816240426276,0.25714033476925424,0.24640113967238553,0.25434560124641203,0.2541497706187399,0.2557125570682985,0.26331447444333694,0.2747504473575048,0.2598507536879205,0.2642198372810059,0.25303200676695353,0.2534475994101717,0.2555131137385134,0.25064695254960945,0.2552410891539231,0.2571016332724512,0.2586791541342187,0.2598336985451858,0.25830502698034336,0.2576355659675062,0.25712970025404963,0.2549808257406335,0.25658453785541924,0.25617364548033356,0.2573861369243406,0.25806949595359796,0.26155317916432036,0.25760268455588387,0.256689928691065,0.2564952951735037,0.25678584536861976,0.2568048384090494,0.25549918420901885,0.2564761914639433,0.25691337560035793,0.2569055421462399,0.2569440492140852,0.25692111978977256,0.2569241824908825,0.25690648529659177,0.2568741852775282,0.25688759846934867,0.25689237694600525,0.25689192453263227,0.25692057251598527,0.2569905223426299,0.2569242047278908,0.25695389955703124,0.25688730804909093,0.2568887082984088,0.2568954317125453,0.25686219589565956,0.25690213887386365,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
146,0.28821531457214317,0.32082821140466944,0.2661612705195008,0.2928012550502492,0.29705398697557,0.3000824061103229,0.29663058150404187,0.2955101352460187,0.2937459044928219,0.2858772273587094,0.29169818531379904,0.29155469895674685,0.29269976261284225,0.29826973623608144,0.30664894694641487,0.29573184582052847,0.29893310139469725,0.2907357062126395,0.2910402136081472,0.29255362920577815,0.2889881616886457,0.2923543150477454,0.29285767910873833,0.29434062756229734,0.2954759444613467,0.2939812034699055,0.29334969539785416,0.29288326896524874,0.29102567224943016,0.29239196739013573,0.29203008624062265,0.2931184981721371,0.2937572661228408,0.2972282798219796,0.2933190855640757,0.29248598024260264,0.2923127336092533,0.29257195140967474,0.2925890208404485,0.29145320671662156,0.29229581756457196,0.293580672720881,0.2935851901347562,0.2936208388625355,0.29359917145776293,0.2936115146089695,0.2935725076397386,0.2935376025804999,0.2935535895181904,0.2935592839981444,0.2935552522668879,0.29358426170467755,0.2936883038994967,0.2935935050704487,0.293624356135906,0.29356300577199257,0.29355144066950206,0.29356292411548346,0.2935233091660141,0.29358105157209247,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
147,0.3154538439764317,0.336955222708871,0.29404012965478477,0.31878920601595573,0.32212784250752935,0.32450532380957564,0.3217954451256113,0.3209158310729101,0.31953080956776675,0.3133534503827349,0.3179232335212081,0.31781058856824385,0.31870952867887087,0.32308227483879853,0.32966043192449196,0.3210898864866123,0.32360305422595126,0.31716763267310955,0.31740668830145585,0.31859480564106135,0.3157957108071398,0.3184383326883851,0.3180865403400885,0.31937960318827124,0.3204238422054298,0.319058588901091,0.31850616617456123,0.31810812154935003,0.31662200668777285,0.3176986902154241,0.3174040781926137,0.3183077679835032,0.31886097576239525,0.32212845952116415,0.31847977745170114,0.3177762183777092,0.3176336610966757,0.317847460250264,0.31786164398541167,0.31694796025500616,0.3176198150389752,0.31940052933095653,0.3194001107853391,0.31941948879920457,0.31940877064932793,0.3194122852958331,0.3193965993593319,0.31937948075237865,0.3193871400192759,0.3193898712608257,0.3193883041043702,0.31939394825739426,0.31944945550200404,0.31940671164590706,0.3194136497766805,0.3193895609385616,0.3193864736234631,0.31939161798518007,0.3193726439152426,0.319398140698478,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
148,0.34124151378902406,0.37066418935082895,0.3145710961325706,0.3412925238568747,0.3453009516059145,0.3481553989373321,0.3449018692581503,0.3438457886137939,0.34218290658148953,0.33476625668996546,0.34025282151533126,0.3401175779341894,0.34119686179550723,0.3464468604375277,0.35434471558479713,0.3440547627120269,0.3470721176501232,0.3393456333819838,0.3396326479211964,0.3410591232278703,0.3376984790149399,0.34087125895241993,0.3414256124272213,0.3429110351523779,0.3440290899972548,0.34255358470837427,0.3419215511903049,0.34145148213618876,0.33955174008140443,0.3409533504648,0.3405844653273007,0.34168889385726364,0.3423300419202176,0.3457194122400016,0.34189078703494113,0.34104890847590985,0.34087272667576635,0.3411361938341319,0.3411535129747456,0.3399929310857729,0.3408555034633229,0.34203788383390704,0.34200502094396307,0.342047618943873,0.34201036083583447,0.3420052553858573,0.3420327802781243,0.34199736341899134,0.34200702097616953,0.3420104599368961,0.3420219856932383,0.3420357707217835,0.34206312908102315,0.34204589980340416,0.34205949681799713,0.3419926235160288,0.34201959936715015,0.34201265801850844,0.3419887242418619,0.342002705152459,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
149,0.3677392459873153,0.4020040242655801,0.32767448930292276,0.3644556481808082,0.369176021799176,0.37253745394210835,0.36870605753790336,0.36746240403468555,0.36550417378402733,0.3567702360217695,0.3632312819676084,0.3630720174697941,0.3643429953655327,0.37052545807605475,0.3798260690419857,0.3677084944925858,0.37126176862867405,0.3621629661092084,0.36250095794636,0.3641807927410596,0.36022325694981644,0.36395956146905223,0.36564716889271903,0.3671692493270171,0.36823282489769377,0.3668144972604917,0.36616954852010936,0.3656747833839528,0.3635274239515556,0.36513572800417393,0.36472619425553826,0.3659263142014123,0.3665889924112959,0.36969974942460093,0.3661375684475007,0.3652403536349565,0.36504699252019135,0.3653354097732417,0.3653542132110925,0.36404959990515545,0.3650279812176453,0.36532265471567377,0.3653143806016117,0.3653636123796095,0.36532240125367527,0.3653411233120703,0.3653145619523286,0.3652809665267233,0.3652968859922673,0.36530255128684114,0.36529744101787875,0.3653405784738005,0.3654139892027111,0.36533536190141347,0.36537965157912605,0.3652928885369925,0.36529365579341755,0.3653061713187577,0.3652667155366023,0.36531037240967884,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
150,0.390713332142686,0.432001140127349,0.34634952094230625,0.3854009975724484,0.38989898775221754,0.3931020581003011,0.38945116416812214,0.3882661009301737,0.38640012566014137,0.3780776559868755,0.38423431297316485,0.3840825516497885,0.3852936519897045,0.3911848501886158,0.4000472962941161,0.3885005977205682,0.3918864721157562,0.3832163269770402,0.3835383955434847,0.38513909095894755,0.3813680002436216,0.3849282822032434,0.3868943256175855,0.38822650449131063,0.38912379155799093,0.3879205437988335,0.3873570276812062,0.38691891802333567,0.384966186568282,0.3864362941819794,0.3860661378797881,0.3871422477662412,0.3877245381475433,0.39029135820653676,0.3873288567067406,0.38653038289421177,0.38635634170486155,0.38661569430876236,0.38663255060625,0.385448276658895,0.38633919391915117,0.3862359922445377,0.38619951374551126,0.3862713643777779,0.3862419464581371,0.3862164286045306,0.3862258112202911,0.3861692889825723,0.38618885315821494,0.3861958261952489,0.3862043056461451,0.3862493312805425,0.3863209791463365,0.38625199980589275,0.38629754721137727,0.3861736264640557,0.3861995568895496,0.38620028485599006,0.3861518117045039,0.38619467745157754,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
151,0.40281232037680953,0.4264821578965408,0.373923784995542,0.39810827489301737,0.4022013541808278,0.4051160828429997,0.40179384385657274,0.4007154604897506,0.3990174610668777,0.39144418347363413,0.39704661571238753,0.39690851600461213,0.3980105926029708,0.40337146276155966,0.411436107890603,0.4009288477844003,0.4040099243995527,0.396120269226626,0.3964133450506902,0.3978699452186036,0.3944383296119756,0.3976781135521978,0.3996835573103693,0.4007275665362658,0.401405375751475,0.40049127576186533,0.40005043169993254,0.3997031599906221,0.3981142946292013,0.39931644662868904,0.39901708878740305,0.39988065235550974,0.4003387307865937,0.40223514974351476,0.4000282158079362,0.3993921639603719,0.3992519843281071,0.3994606831299985,0.3994742062268822,0.3985123524882699,0.3992381444324157,0.3988548501746587,0.3988702396329447,0.39885946238059117,0.39889607125976684,0.3988684464894717,0.3988504500716316,0.39881661385358624,0.39882474785774435,0.3988276562882673,0.3988411824459199,0.3988522271167435,0.39892867293762385,0.398861784745255,0.3988725650480969,0.3988578053354472,0.3988391409683169,0.39882951850279336,0.3988093810525946,0.3988679167347054,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
152,0.3922822757062473,0.4251325686033375,0.34973839500271153,0.39349197251282797,0.3947921045184146,0.395717943417401,0.3946626623117247,0.39432012295909763,0.393780767808632,0.3913751802561281,0.3931547454564471,0.39311087925268806,0.3934609445598521,0.3951637796091835,0.39772544590213643,0.394387903627844,0.3953665815466798,0.3928604993327553,0.39295359238865196,0.39341626910817873,0.39232624544449485,0.39335533540236906,0.39411315478558484,0.39430786011772656,0.39440501901147274,0.39426781758968144,0.394186483627323,0.39411718939135126,0.3937554950539197,0.39403537050516735,0.39396904062079613,0.3941531346883082,0.3942405906698407,0.39446389889475675,0.3941821798264848,0.3940517475767542,0.394021297425906,0.3940664218891515,0.3940693013854355,0.3938519675624376,0.39401826058890516,0.39373090126188065,0.3937366142759049,0.3937646502795594,0.3937597841743724,0.3937596306393293,0.39372455574410564,0.3936996654854061,0.39371216885277427,0.3937166202180193,0.3937111377127993,0.3937352468111172,0.393816958512115,0.39374086872090175,0.39376652962239234,0.39371926663235524,0.39370817238464445,0.3937194650346192,0.3936884791732295,0.39373337949268483,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
153,0.36029528148407663,0.39892799397783396,0.3065541043428741,0.3628926101829189,0.35972746759449487,0.35747353328889403,0.36004259178140313,0.3608764962530662,0.36218954442793544,0.3680458940754291,0.3637135819869614,0.36382037328900885,0.3629681470476168,0.35882263281326204,0.35258631292703874,0.3607114857153677,0.3583289159855659,0.36442991766178023,0.36420328467786867,0.3630769084457986,0.36573054692673035,0.3632252502037893,0.3625326820370174,0.36156996875986297,0.3608389031245821,0.3618023782050505,0.36221206452777394,0.362515970945297,0.36374429191569924,0.36283760064325227,0.3630757306866609,0.3623625475976371,0.3619474471230291,0.35971991806522086,0.3622319714381481,0.36277591814212595,0.3628896417383683,0.36271957151818707,0.3627083905582657,0.3634580918214653,0.3629007590274952,0.362311918042985,0.362337275294217,0.3622811922267282,0.36231963113823384,0.3623168838178996,0.36231719500021303,0.3623355312737939,0.3623251326744132,0.3623214247754129,0.3623283286651528,0.362295301923425,0.36227519492233,0.36230361306084163,0.36226947858909747,0.36235039897721566,0.36233078479628317,0.36231905341177695,0.36234481541809604,0.36233973003588454,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
154,0.3143353132723483,0.35817110865812374,0.2632382191310484,0.31733489189244574,0.31123973598975907,0.30689930562896084,0.31184657470057664,0.3134524352963437,0.31598098910078726,0.3272586371450391,0.318915847883386,0.3191214972710031,0.3174803542069771,0.3094972839820807,0.2974879223487133,0.31313467237579246,0.30854652711962716,0.3202953047308107,0.31985887467085566,0.31768979743412795,0.3227999432802591,0.31797546107062225,0.31647519608474584,0.3146391455552561,0.313283631641821,0.31507710960254665,0.31585733517393133,0.3164428351792509,0.31886674787022545,0.317068689203739,0.3175361477026994,0.3161465384184399,0.3153521921167278,0.3112766637391006,0.3158955123819823,0.31694816932121506,0.31717055229055763,0.31683827916248464,0.31681649666209816,0.318293909243518,0.31719233429270705,0.3162232832792949,0.31621818116639455,0.31621022021304407,0.3162164819690397,0.3162101174825583,0.3162263958184316,0.3162417014293332,0.31623561749736273,0.3162334546300221,0.3162329901158176,0.3162260333620682,0.31617860072542825,0.31621840181849986,0.31621087251405744,0.31622681092064636,0.31623444975788745,0.31623207321450636,0.3162471554235426,0.31621978802482137,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
155,0.25633917273565926,0.29484402343551647,0.22472157478000543,0.2623388851431327,0.25461016126436026,0.24910644842924415,0.2553796393400223,0.2574158880153045,0.26062212169975385,0.27492230189655253,0.26434355450902747,0.26460432016590435,0.2625233329376977,0.2524007131953744,0.23717271222107486,0.25701296118109995,0.25119514316844327,0.2660927207726382,0.2655393227169294,0.2627889092243049,0.2692686296540309,0.263151133817723,0.26120639839368787,0.258804678213728,0.25705223755644147,0.25937510773510325,0.2603953751311305,0.2611638628940192,0.26436042007057964,0.26198744780435346,0.2626036941142175,0.2607746926878504,0.2597342673017156,0.25450937710879273,0.2604454158659558,0.2618287056434134,0.2621216638211112,0.2616840209145252,0.26165534810433755,0.26360391264119226,0.26215036943382647,0.2609254918799539,0.26093828246649325,0.2608755389250015,0.2608964305986275,0.2609065238828535,0.26093581315443365,0.2609806704541127,0.2609604612046669,0.2609532649175998,0.26095763252620663,0.2609055383068995,0.2608112768947804,0.26090927499734456,0.26085568973077794,0.2609655684893598,0.2609624536845226,0.2609486653613727,0.2609987469559442,0.2609433739486245,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
156,0.18771009184262327,0.23136115584846265,0.14828132669956282,0.19935451307883992,0.19049511389172263,0.18418623421347766,0.19137716292658966,0.1937113050361444,0.19738659536133452,0.21377882347018384,0.20165245597720463,0.20195137040147437,0.19956594470285266,0.18796243414621983,0.1705066495213254,0.19324943193478752,0.18658049499505647,0.20365751689243908,0.20302315935013326,0.1998703735289552,0.20729804604104132,0.20028558984652814,0.19729088659532867,0.1946084851711654,0.19271613141224653,0.195236538155964,0.19637396665779555,0.1972425159037056,0.2009683650353442,0.19818467267485226,0.19889746666807137,0.19680140533101204,0.19563489370986284,0.19008874918703975,0.19643021432929222,0.19800215412734096,0.1983393387804002,0.19783618416522572,0.1978033366679636,0.20006922112895004,0.19837245965504524,0.1977323213235454,0.19774203408049063,0.1976921361359656,0.197729856414084,0.19771820840897542,0.19774178691335667,0.1977879015049848,0.19776947610403217,0.1977629166529526,0.1977618069145251,0.19772261152272397,0.1976254160927603,0.19771745508269006,0.19767710494239213,0.1977671604486254,0.19776623217391157,0.1977587246123561,0.19780438759892469,0.19774672085040068,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
157,0.12635306641018815,0.16688065712736883,0.08135601349215071,0.1367306655372797,0.1275908972855042,0.12108236358365423,0.12850086009394268,0.13090886965502696,0.13470047009211714,0.15161145501116025,0.1391013303084763,0.13940970433105235,0.13694878823428863,0.12497806706519742,0.106969867778226,0.13043237988196546,0.12355239436291589,0.14116984440394495,0.14051541165935527,0.13726285117027007,0.144925583594526,0.13769120763517465,0.1342373784880166,0.1315745911002246,0.12971780669866254,0.13219456908242766,0.13332264527006688,0.1341889964399674,0.13796397288782136,0.1351340613185209,0.13585302202971994,0.1337484419744546,0.13258885300515158,0.1271632221275136,0.133378616341074,0.13495052686996067,0.13528976465732961,0.13478382550387077,0.1347508547075945,0.13704309951061713,0.1353231289425412,0.1350565271099068,0.13505987888432036,0.1350203260665101,0.13502917501113373,0.13503868356362395,0.13506536406857444,0.1351095742850318,0.13509241431738708,0.13508630397093785,0.13508405042492394,0.13506279934976306,0.13494993180675013,0.1350426457164107,0.135019706009982,0.13508356680164937,0.13508818013214777,0.13508239857375515,0.13512492303186957,0.13506429726580813,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
158,0.0766137530817239,0.11190012434912663,0.042419495960531385,0.08234771076866089,0.07445049626304241,0.06882679932186761,0.07523674940343004,0.07731738947127516,0.0805935208945726,0.09520545324646995,0.0843960830800065,0.0846625335782202,0.08253617963125914,0.07219288095507037,0.05663290079895289,0.07690567860028354,0.07096102880799489,0.08618338217444886,0.08561791972275908,0.08280754563369884,0.08942852769653743,0.08317766693163907,0.0797345494565073,0.07750548766630354,0.07598872149921557,0.0780189200600767,0.07896181405250446,0.079693494868349,0.08295990397638571,0.08049915135566568,0.08111735794268808,0.07932060387331645,0.07834721180697103,0.07395965781983382,0.0790088867640012,0.08034207459193565,0.08063264323644362,0.08019966235811553,0.0801715245869602,0.08215096900314323,0.08066127606470216,0.08090813711522082,0.08092337593300981,0.08088050928436788,0.08091286979692788,0.08090310898717376,0.08091188698342781,0.08091982506031459,0.08091222894272887,0.08090952904921007,0.08091982537834397,0.08088227368515957,0.08087923967989043,0.08090225150303983,0.08086415755762981,0.0809328700737418,0.08092158160349029,0.08090780469926856,0.08092663841255475,0.08092514700766915,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
159,0.034299305470365436,0.06669294242842717,0.0018245763994041765,0.03469416334879711,0.029698764075209785,0.026141483011762237,0.030196110115836367,0.03151222326891275,0.03358454693702046,0.04282735479090928,0.03598986546615158,0.03615840927666562,0.03481337971535868,0.028270704870098966,0.018428207428298107,0.031251794710917234,0.02749149426156226,0.03712042518334156,0.03676274074683519,0.03498503283817802,0.039173148655927144,0.03521915382622442,0.03271748971200859,0.03125860629327365,0.030293352388772062,0.031590770112336436,0.03220697492598485,0.03269024839858698,0.03489529384362253,0.03322715437157081,0.033642346340448104,0.032443421634411586,0.031804436316743144,0.02905243203049094,0.03223793665679476,0.03312209724594212,0.033316577918249796,0.03302700436572569,0.0330082336577467,0.034342432351409095,0.0333357751840563,0.03378280122163139,0.033778033163124464,0.03377747463201341,0.033775952064749266,0.03377592945536226,0.033784863561162934,0.03379792422741027,0.03379404077082806,0.033792652365765626,0.03378920604112094,0.033788729481631155,0.033751058179484116,0.03377955025020439,0.03377866363131573,0.03378375669895457,0.03379016235936013,0.03379176344134489,0.0338013781559495,0.03377910295779464,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
160,-6.992398233092628e-05,0.02795003895603849,-0.03969024963311938,-0.0008696058494517061,-0.004072641626236511,-0.006353560105475345,-0.0037537447624778645,-0.002909856759793063,-0.0015810887301536273,0.0043453733227371534,-3.880534469809498e-05,6.926446623504588e-05,-0.000793164654992235,-0.004988309118427184,-0.011299290425905634,-0.003076842808929652,-0.0054879367397846655,0.0006861063237441221,0.00045676008249636874,-0.000683101161870825,0.0020023067638774905,-0.0005329834516061337,-0.0019912789679170668,-0.0029351455409435817,-0.00357115693775774,-0.0027185654729301664,-0.002319470172312245,-0.002008737866678951,-0.0006137284570265913,-0.0016657113591273742,-0.0014019626133307038,-0.002167201273076607,-0.002579798038247075,-0.004409135553601274,-0.002299504562669523,-0.001732655629665063,-0.0016087955065957097,-0.0017933237295343007,-0.0018053074830646605,-0.0009601301313902236,-0.0015965848504771384,-0.001460427432620569,-0.0014577386680857474,-0.0014938771702167797,-0.0014635255497395016,-0.0014767260714756334,-0.0014518724552797706,-0.0014076706174425968,-0.0014242294938449568,-0.0014301278625541214,-0.001433788249953073,-0.0014799079876664002,-0.0015643594382648979,-0.0014738692461544363,-0.0015203083271491556,-0.0014347951264165775,-0.0014297927493798516,-0.0014338983208640568,-0.0013928671239711748,-0.0014534582171396259,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
161,-0.02050785265706205,0.005913331971092994,-0.05088238318973738,-0.02072568806221508,-0.02258337656742167,-0.02390625783865387,-0.022398423579245708,-0.02190898757180812,-0.021138332085335533,-0.01770111776759551,-0.020243842508385564,-0.020181164455587833,-0.02068135389358017,-0.023114443059767082,-0.026774669872233328,-0.022005835713892342,-0.023404215810919796,-0.019823410091265637,-0.019956425738223524,-0.020617519550081276,-0.019060043523241227,-0.02053045466407286,-0.0212472443996041,-0.0217194814310418,-0.02204579997584257,-0.021609933105167407,-0.021409958331921317,-0.021255862444339742,-0.02057985289248417,-0.021087295523055643,-0.020958747687541995,-0.02133427630916445,-0.021540129448185875,-0.022488736462788282,-0.021400015953423564,-0.021120068619420326,-0.021059478511116628,-0.021149820683722335,-0.021155703425291036,-0.020745404219291583,-0.02105351623609033,-0.021066668701238887,-0.02105443680333762,-0.021127922586482616,-0.02108916198408348,-0.021096140600755816,-0.021055815412221016,-0.021016398323446695,-0.02103774110975899,-0.02104535215348054,-0.021032914603222076,-0.021091715656654252,-0.021188977159083414,-0.02108374768972462,-0.02114503473147413,-0.021025778268892625,-0.021027862499390853,-0.021050219842023314,-0.02099734732560472,-0.021049082410627612,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
162,-0.029256086388965975,0.008607028136845793,-0.062134627442171596,-0.027239762634488296,-0.028053964976239788,-0.028633767793492325,-0.027972902324635524,-0.027758388458464584,-0.027420619505267647,-0.02591413015640103,-0.027028575572076614,-0.02700110454169595,-0.027220331506061235,-0.028286724979050534,-0.02989095799965599,-0.027800835824564038,-0.028413728861511483,-0.026844305142665083,-0.026902604287510498,-0.02719235368748977,-0.026509730834023845,-0.027154194203876828,-0.027687428252185835,-0.027869374498861677,-0.02797389203522885,-0.027830157919865844,-0.02775381192327335,-0.02769103653215812,-0.027378276262917507,-0.02761863581150969,-0.02756088930389461,-0.027723396602130912,-0.02780418848487833,-0.02807687007483914,-0.02774986273522642,-0.027633010329661145,-0.0276063235650281,-0.027645936050004045,-0.027648477786939924,-0.027460327014961115,-0.02760367129536145,-0.027387688088032793,-0.027382777172942255,-0.02741201104695919,-0.027379701489837073,-0.027401940288016253,-0.02738505000794112,-0.02738380408931407,-0.027389227994632327,-0.027391159333453208,-0.027379477722454484,-0.027403631882515513,-0.027415002336986443,-0.02739183552987901,-0.027417013988388375,-0.027375880858175945,-0.027378247428148112,-0.027392393732577663,-0.02737895264613032,-0.027381489298341128,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
163,-0.0314085147096969,-0.003825319738318075,-0.06491643199497599,-0.029882218717538336,-0.029696282825159022,-0.02956387574561417,-0.029714794754800797,-0.029763782365237326,-0.029840917210607085,-0.03018494771393244,-0.029930446600086563,-0.029936720041326515,-0.02988665612089467,-0.02964312842285194,-0.029276776616949513,-0.029754088842521734,-0.02961412509160357,-0.029972527646743893,-0.029959214121387943,-0.02989304529517747,-0.030048932944855146,-0.029901759612582946,-0.03084024881349024,-0.03065462938652444,-0.030435626500770155,-0.03071048660729981,-0.030792099581951525,-0.03083809455809914,-0.03087874309537831,-0.03087239368246749,-0.030887633611953798,-0.030816472572546685,-0.030741884301736102,-0.02997108918692888,-0.030795500631373464,-0.030867008121757012,-0.030876484409305825,-0.030861586223505686,-0.030860453902899238,-0.03089247827316001,-0.030877303992799896,-0.029837389312374455,-0.029843455356389426,-0.02983871363017126,-0.02983853817252456,-0.029849416818160144,-0.029840338452291306,-0.02986695836416181,-0.02986149054909272,-0.029859547752751882,-0.02984659618367644,-0.029847926616132895,-0.029808021015273474,-0.029832769833626663,-0.029834580189455798,-0.02985119666325318,-0.029847983129731775,-0.029858307185247568,-0.029871863627646027,-0.02984489648115587,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
164,-0.03222979609613691,-0.011013139942964332,-0.059093289047982604,-0.03396736513710089,-0.03186777344130231,-0.03037263013615616,-0.03207681050914173,-0.032629979554415274,-0.03350098772138432,-0.037385786824129685,-0.034511955320354136,-0.03458279514026696,-0.03401747238169281,-0.031267552901572314,-0.02713070121806642,-0.03252052010827904,-0.030940046723715392,-0.03498713531374671,-0.03483679872772526,-0.034089619061365636,-0.03584990541895123,-0.0341880213021862,-0.03491302044456594,-0.033979598482466476,-0.03320040443659874,-0.034215239951676024,-0.03461510387319914,-0.03489784120016083,-0.03589041084192821,-0.03518278696126624,-0.03538332137445501,-0.034756662227703884,-0.034359164066602596,-0.031901754234636565,-0.034634000613950174,-0.03512935008744986,-0.03522740458496042,-0.03508002194577278,-0.03507017622168464,-0.03568435440000812,-0.035236879816834814,-0.03358581043884844,-0.03359777236978975,-0.03358013498662336,-0.03358196943708912,-0.033594894231586084,-0.033587128476140767,-0.033593461498191736,-0.03359095770448822,-0.033590059663493606,-0.03358989123932841,-0.03357711981064879,-0.033582892089603064,-0.03358372476515035,-0.03357096966178484,-0.03360078051399056,-0.0335904974336188,-0.03358948387487665,-0.033595678717829064,-0.03359833874356317,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
165,-0.03724252858788285,-0.012583533481334763,-0.07651029919667116,-0.034645351400414144,-0.031801509571125736,-0.029776377217790768,-0.03208464479145601,-0.032833897740381444,-0.03401365543509659,-0.03927551382826732,-0.03538298450596249,-0.035478935182206094,-0.03471322034769853,-0.030988526608248763,-0.02538526961182519,-0.03268563779433772,-0.030544928088687254,-0.03602660333163936,-0.03582297637280934,-0.034810941131176776,-0.037195202787976486,-0.03494422438291624,-0.03525428274014529,-0.033990364091882004,-0.032990666371636015,-0.03430169215102897,-0.03484134286607832,-0.03523298631083238,-0.036711589983614526,-0.03563803104441411,-0.035930719209788686,-0.03503627317325086,-0.03449418932726771,-0.0314124250711374,-0.0348672376219054,-0.03556117392909927,-0.03570255183488251,-0.03549061261560548,-0.0354765718156459,-0.03638557225976434,-0.035716295960291286,-0.03412164045766409,-0.03413134779830663,-0.034102469719842675,-0.03413516205677466,-0.03411916564817676,-0.034125499564959035,-0.0341418399265552,-0.03413424989699794,-0.03413154952026902,-0.034133666637071576,-0.034116731011339795,-0.03408491539600913,-0.034115582699553317,-0.03409798158189875,-0.034141361744580594,-0.034135472777253324,-0.03412982421869136,-0.03414863692447536,-0.03413321566447851,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
166,-0.04014612892380495,0.004304965785537099,-0.08228873941139252,-0.03480629757997562,-0.03323668280148937,-0.032118942132001935,-0.033392954933632375,-0.033806493580313034,-0.03445764270316039,-0.037361844551224946,-0.035213422832739455,-0.035266381333415066,-0.0348437568020606,-0.0327879693533478,-0.02969533779463569,-0.033724663782336524,-0.03254313197004207,-0.03556865834903649,-0.035456269579525426,-0.03489769228621202,-0.03621364885374987,-0.03497125592800827,-0.03570859346471356,-0.03487889692223216,-0.03418264506659996,-0.03508883868184304,-0.03544436622159945,-0.035695145521779895,-0.03657022718146791,-0.035947301950558494,-0.036124361015372426,-0.03556999144986193,-0.03521691375563973,-0.03301561354047211,-0.03546114357119179,-0.03590006248396601,-0.03598672684910179,-0.035856434796465775,-0.035847724562446365,-0.03638941818104751,-0.03599509715592384,-0.034507799672295954,-0.03452429983805304,-0.034492986942738044,-0.034524473441528473,-0.03451880438702269,-0.03451309742731348,-0.034545691429317196,-0.03453555938384203,-0.034531951285690934,-0.03452430246423568,-0.03450761151111846,-0.03446097308805646,-0.034499479383363556,-0.034482648814155054,-0.03453790174657356,-0.03452677926196587,-0.03452964512229899,-0.03455475302062214,-0.03452683839294323,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
167,-0.03935658878857788,-0.003868337144420927,-0.07687762164620064,-0.03630404562397743,-0.03703485665455333,-0.03755527556356265,-0.036962096510149076,-0.03676955334050899,-0.036466378976933236,-0.03511418557593113,-0.03611448852396545,-0.036089831100381664,-0.036286604648604545,-0.03724377717566735,-0.03868370325663458,-0.03680765321049665,-0.03735777321015279,-0.035949091232018074,-0.03600141932780139,-0.03626149234251673,-0.035648784314727296,-0.03622724118636625,-0.03731573380625697,-0.03719443581433007,-0.03704107943358265,-0.037232584813328105,-0.03728641710581912,-0.037314500369495955,-0.037303667830755116,-0.03733221057653762,-0.03733665967424872,-0.037301642150555286,-0.037253654056440134,-0.0367114991923951,-0.03728857615166452,-0.03732982371486296,-0.03733383726117711,-0.037327215994961006,-0.03732665066479718,-0.03732666367605885,-0.037334138224285954,-0.03645891081037013,-0.03645059730077495,-0.036475273587976684,-0.03644488486576193,-0.03645220234114998,-0.03644988372690993,-0.03638650850172167,-0.036403550010696284,-0.03640962155523695,-0.03643079608487378,-0.03644266405106087,-0.036562035513274464,-0.0364730910259704,-0.03648512943399393,-0.03642660523221883,-0.03642657788601305,-0.036413503033467194,-0.036371278439275324,-0.036446121384475165,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
168,-0.037933103414018385,-0.012120299360011681,-0.06926221157775742,-0.03739824445370048,-0.03882337470524993,-0.039838226287502436,-0.03868148757087553,-0.03830601554828295,-0.03771480531889495,-0.03507793800150501,-0.03702859546604058,-0.03698051184550898,-0.03736423338848592,-0.039230783655515,-0.04203873555022621,-0.03838031283585498,-0.039453083525802735,-0.036706059715461106,-0.03680810299229563,-0.03731526271673277,-0.036120441197575036,-0.03724847067783576,-0.03766536576198913,-0.03763097598798734,-0.037625548182296,-0.03763710444153076,-0.0376516160567337,-0.037664612347056994,-0.037719359396116224,-0.03767954752370564,-0.03769084279026198,-0.03765786727659118,-0.03764175929232977,-0.03767986700476215,-0.03765241916637843,-0.0376766305916126,-0.03768201711545226,-0.0376739813149068,-0.03767345783269466,-0.03770817668183439,-0.03768254525397233,-0.03767399172012966,-0.037646036392172455,-0.03772479218427252,-0.03768332037733876,-0.03767581754596869,-0.03766224914741557,-0.03760588365771928,-0.03762873440411346,-0.0376368720343151,-0.03763742517209075,-0.03768765802114315,-0.03778819760203354,-0.037692441923841774,-0.03774420587350804,-0.037615551556825055,-0.03763194009432311,-0.03764207346726811,-0.03758544681344547,-0.0376403462781184,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
169,-0.038470395157784075,-0.0021307510169681567,-0.07782254010345444,-0.033884530530494804,-0.033333109049155506,-0.032940435493726605,-0.033388009023199744,-0.03353328931507086,-0.03376204456050729,-0.034782319921773025,-0.034027557732485204,-0.03404616258718734,-0.033897690332514406,-0.03317547149523944,-0.03208899887869951,-0.03350454168282607,-0.033089457656404475,-0.034152355547404964,-0.03411287224066045,-0.033916638411352076,-0.034378947208259375,-0.033942482059671396,-0.03356263489101139,-0.032995415478475246,-0.032627431459015865,-0.033124457866357176,-0.03336449541701072,-0.03355209863622148,-0.03437775912764382,-0.033758671062680275,-0.03391645158809564,-0.033456424252441365,-0.033207679658939844,-0.03220392163031117,-0.033376544810165554,-0.033718451530866014,-0.03379281703737287,-0.03368195553378474,-0.03367474172450116,-0.03417735270749177,-0.033800136364120326,-0.033788836511243335,-0.03377818454783694,-0.03380590175149969,-0.03377476163722265,-0.03378768672924049,-0.03378457293547241,-0.033762884751689266,-0.033771173938975024,-0.033774123624286556,-0.03377554959745596,-0.03380248711203069,-0.03382948479021792,-0.03379552892015366,-0.033822413812379624,-0.03376711754125749,-0.03377355406266038,-0.03377600835242042,-0.033755463899307725,-0.033776120294023895,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
170,-0.03715008470399853,-0.006958310354776752,-0.06657654047099844,-0.028851920888877884,-0.025712676881728933,-0.023477185252617827,-0.026025222584686338,-0.026852303685164208,-0.02815460792546335,-0.03396303835823494,-0.02966617514247916,-0.029772092631376562,-0.028926839677904673,-0.024815245854503225,-0.01862995426571626,-0.026688643335870288,-0.024325568833871575,-0.030376649445439927,-0.03015187087174511,-0.02903471114274797,-0.0316666363927737,-0.029181839103581554,-0.028060633327473862,-0.02714563749203306,-0.02651461634284671,-0.027358052911895598,-0.02774573435604584,-0.028043974768251854,-0.02933802408486249,-0.028369273530812093,-0.028616409679523388,-0.027892291635211605,-0.027493417788859102,-0.025672608802836557,-0.027764995040239583,-0.028306126010745225,-0.02842282949590824,-0.028248755564584782,-0.028237407242285552,-0.029024188533670524,-0.028434303393833037,-0.028270394470460942,-0.028276309741965808,-0.028258339523395876,-0.02827691605600994,-0.028271699063626757,-0.028274810596880504,-0.028302237202742855,-0.028293803125698125,-0.028290799099329335,-0.02828414906327601,-0.028284109165011066,-0.02822211905348271,-0.028263457675182003,-0.02826267257815883,-0.02828797114499115,-0.028286212918996016,-0.028288878877551688,-0.028309778092942085,-0.028278485391964824,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
171,-0.03494387619399542,-0.010066525427959968,-0.0678604008415312,-0.02787229439046744,-0.023957627146854128,-0.02116994774572315,-0.02434737462195105,-0.02537875264942489,-0.027002738468656525,-0.034245906664628734,-0.028887677217443234,-0.029019757337168935,-0.027965718835546084,-0.02283852208917709,-0.015125404434200103,-0.025174666631581036,-0.022227890170074434,-0.029773645455304247,-0.029493344428208123,-0.02810023558192865,-0.03138227149262924,-0.028283705553547044,-0.02694093808833093,-0.026069143911000476,-0.02545773968920177,-0.02627263427660515,-0.026642093963462055,-0.026925148190038814,-0.028151413114806192,-0.027233242547329752,-0.027467147725473262,-0.02678128437864675,-0.026401883545844922,-0.024611049027495398,-0.02666039876833591,-0.027173465232928243,-0.027283934117270262,-0.02711914719465488,-0.027108401359604756,-0.027853387733898786,-0.027294793832387084,-0.027152462140703427,-0.027155799313159423,-0.02711601098292049,-0.027134017728539097,-0.027132855401333,-0.027160274651684593,-0.0271954166012402,-0.02718018667712136,-0.027174759413134606,-0.02717677712172619,-0.027148871878608746,-0.027058324305091426,-0.027140179041066703,-0.02711066371200232,-0.02717669129062726,-0.027180420989352482,-0.02717128944048606,-0.02720902469423053,-0.027159699007220844,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
172,-0.03131025067321005,-0.004857301476808109,-0.06221942107361939,-0.026350705403796422,-0.022691999683163062,-0.020086593415529562,-0.023056263419516634,-0.024020204529814192,-0.025538005619228355,-0.03230757740271731,-0.027299697163887943,-0.02742314119106823,-0.026438021267542924,-0.021646067597059768,-0.014437274120622456,-0.023829462728654768,-0.021075362002793196,-0.02812773614100662,-0.02786576266854631,-0.026563742601920404,-0.029631181751798383,-0.026735216342330864,-0.025239574794091876,-0.024426963301149043,-0.023872930911457025,-0.024614387225343908,-0.024958221356610313,-0.025224637571195196,-0.02640886403424509,-0.025517531820371638,-0.025741931950955647,-0.02508890932848364,-0.024734160293546664,-0.02313479933607368,-0.024975372412792667,-0.025460466433629397,-0.025566013526321454,-0.025408711870048995,-0.025398484348710938,-0.026116414020112496,-0.025576410569856097,-0.02568258267684183,-0.025679461252715082,-0.02568692262011639,-0.025668308060693003,-0.025683487492399557,-0.025682596315194327,-0.025686565461391603,-0.025686603330794297,-0.025686620531925542,-0.025682639820145542,-0.025696509107974587,-0.02567898848857314,-0.025682569933302642,-0.02569630007672987,-0.02567965704095198,-0.025682652193576773,-0.025686632528704834,-0.025686544984062212,-0.025679494966385767,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
173,-0.023241642376376687,-0.00469205681086457,-0.04310665772635603,-0.022462738075267132,-0.018861898583007616,-0.016297699519670236,-0.0192204011102983,-0.02016909649145376,-0.02166289198130008,-0.028325395960836573,-0.023396720545706122,-0.023518212177472936,-0.0225486729480026,-0.01783250899842792,-0.010737730072889008,-0.019981371469852228,-0.017270829705474906,-0.024211663226972914,-0.023953833136884078,-0.022672405868989647,-0.025691330284990918,-0.02284116757422145,-0.021378228762291306,-0.02054175077188445,-0.01996612323070491,-0.020735484876395188,-0.02108962973765474,-0.021362933375781542,-0.02256671794255129,-0.021662316703868388,-0.02189093816384842,-0.02122381491945819,-0.02085903395428172,-0.01919190853184575,-0.021107252870274783,-0.021604074735455947,-0.021711764994362455,-0.021551216581021368,-0.021540766849035952,-0.022271055145462466,-0.021722365388487052,-0.02180585012618309,-0.021794239613737516,-0.021794798410212892,-0.021817564448413467,-0.021785480132359116,-0.021807404699123425,-0.021811046328643138,-0.02180789902751643,-0.021806780844462005,-0.02181069939576473,-0.02180509911678674,-0.021772936195427747,-0.021803413029912743,-0.021797196091946254,-0.021798929513148775,-0.021811428822427873,-0.021806066871563185,-0.021813869946179187,-0.021795111699288595,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
174,-0.01775128533709074,0.0011910776536606983,-0.05307173218573732,-0.019534883504162544,-0.016497260193798678,-0.014334133827308183,-0.01679968845700327,-0.017599996054836253,-0.01886014330956053,-0.024480548617027507,-0.020322779473914986,-0.020425268300051872,-0.0196073770916039,-0.015628879971829126,-0.009643812908322788,-0.01744163356664949,-0.015155054321757684,-0.02101025496138057,-0.020792752711293994,-0.019711756641388783,-0.02225848364712869,-0.019854121912268215,-0.018835880240605347,-0.018029161324138045,-0.017454375693561983,-0.01821908802741755,-0.018561515816799393,-0.0188214474107746,-0.019917816457990695,-0.019101695461172793,-0.019312435943266273,-0.01868961565348335,-0.018339255574078586,-0.016657623922877292,-0.01857839203413056,-0.01904755152529506,-0.01914751992929124,-0.018998254322717286,-0.01898849083462446,-0.01965628474111393,-0.019157326103954816,-0.01896853359591738,-0.018989150179597014,-0.01894871671690716,-0.018979629750834115,-0.01898010723782047,-0.01897455142730159,-0.019008935502480694,-0.018997355830473666,-0.018993232767250918,-0.01898727926050176,-0.0189712139554528,-0.01891751573259889,-0.018959082048982317,-0.018942425822472613,-0.019004522567812713,-0.01899009267355948,-0.018990597586553155,-0.01901929405790404,-0.01899201940038572,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
175,-0.01454112532860422,0.007089512844922374,-0.059684594372477195,-0.02007751400349549,-0.0176346503503969,-0.015895059151010867,-0.01787786385528791,-0.01852147306627025,-0.019534886387011837,-0.024054829262894237,-0.020711141754627196,-0.020793563504343276,-0.02013581351325992,-0.0169362969785086,-0.012123092279652848,-0.01839411758901742,-0.016555245300864385,-0.021264011122924458,-0.021089095313123137,-0.020219755787282613,-0.02226783950308126,-0.02033424626558133,-0.01978218998198794,-0.01886171796343967,-0.018191024363264613,-0.019080936092606506,-0.01947245557681185,-0.019765993480456524,-0.020957529242387293,-0.020078383604203172,-0.02031012923326229,-0.019617543335905614,-0.019218906062048072,-0.017249998474102697,-0.019491615311522475,-0.020018387819358937,-0.020129019402999732,-0.01996360911459081,-0.01995274296256878,-0.020681521974455122,-0.020139838030441694,-0.019630692452009445,-0.019629630386013376,-0.01961713274007832,-0.019594132712138668,-0.01962231641137837,-0.01963443985561139,-0.019654754950282138,-0.01964756097360624,-0.019644994576783467,-0.019642348587687035,-0.019640590816394483,-0.019582301717239105,-0.019624796656475423,-0.01962207042651053,-0.019639748731543838,-0.019644093553012266,-0.019643352992961587,-0.019661172455189904,-0.019631519886706358,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
176,-0.013285178528332746,0.019580841475597605,-0.06017617020303833,-0.020124116260092608,-0.01823889625875901,-0.016896409493659927,-0.018426590305225088,-0.018923279899852034,-0.019705356729828448,-0.023193511585990985,-0.02061310290833159,-0.020676709868512354,-0.020169107474291747,-0.01769995920305693,-0.013985486740672015,-0.018824996439499316,-0.017405891933553203,-0.021039766258910582,-0.02090477928050569,-0.02023388786174574,-0.021814446146499678,-0.020322243075258054,-0.019926524325627602,-0.019137366486500763,-0.018564441581063882,-0.019324938630750972,-0.019660486069827805,-0.019912598661326355,-0.020942088877390155,-0.020181486724576543,-0.020381391770576362,-0.019785035946701293,-0.019443098508302815,-0.01776008380941438,-0.019676926916045393,-0.02012979569813253,-0.020225132710550254,-0.020082620844623818,-0.02007326540207965,-0.02070261115496505,-0.020234460250042857,-0.01977108943187219,-0.019796199899350126,-0.019751012747673047,-0.019796483718303722,-0.019785738071934386,-0.019776268468170235,-0.019803200853708323,-0.019793115370974185,-0.019789529837383413,-0.01978724144791338,-0.019762666600863704,-0.01973624350618206,-0.01976296752817407,-0.01973821453655974,-0.019809159652255,-0.019789670389359783,-0.01978723974473024,-0.0198122418379972,-0.01979861681950097,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
177,-0.015029864374315485,0.022120649243698807,-0.05312261260304327,-0.019063817832464323,-0.017467169225187762,-0.01633017745644651,-0.017626132867453476,-0.018046793983370387,-0.01870915799419235,-0.021663379564681288,-0.01947795509513675,-0.01953182571199519,-0.01910192222316669,-0.017010727484283384,-0.013864830835808055,-0.017963554812356137,-0.01676167321159022,-0.019839308912726207,-0.01972498444612911,-0.019156786650307338,-0.020495408234147222,-0.01923161729527199,-0.018725005949328324,-0.01828330364318358,-0.017965222051809417,-0.01838746907361522,-0.01857485873567291,-0.018717101647587688,-0.0193230763131605,-0.018870793455720476,-0.018986770166243765,-0.018644938637382244,-0.01845326466885228,-0.017504829441117687,-0.018584090110324147,-0.01884105966253696,-0.01889597702872145,-0.01881400642538278,-0.018808650427251453,-0.0191770997326742,-0.018901368507548155,-0.018766910223578584,-0.018771173645026888,-0.01877068712917053,-0.01876803459058736,-0.018776577959326093,-0.018767985828988518,-0.018780612743540905,-0.01877867642360345,-0.018777990135328226,-0.01877027558690144,-0.01877681372012941,-0.018758738131440224,-0.018765229898369262,-0.018772025517527574,-0.01877392616105754,-0.018770784461352774,-0.018777552378770733,-0.018782355896093304,-0.018771685090418083,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
178,-0.01679058338965193,0.016833746781214645,-0.05843460740638897,-0.021061242463575897,-0.018655599939962516,-0.01694251433338824,-0.01889510767873489,-0.019528910422725317,-0.020526882689937166,-0.024977956646821342,-0.021685215832016054,-0.02176638174798362,-0.02111865368242032,-0.017967887154276607,-0.013228019710698147,-0.019403495420006737,-0.017592641438752363,-0.022229661307182933,-0.022057410633439193,-0.021201316954953624,-0.023218194676473555,-0.02131406297857835,-0.020277150434055584,-0.0198377618353129,-0.01953520284212244,-0.019938821448315606,-0.02012432098076659,-0.020268999307805693,-0.02093762294040435,-0.02042982135626277,-0.02055471954929119,-0.02019513935299165,-0.020003364667064472,-0.019097590582036444,-0.020133600899307637,-0.02039830987530402,-0.020456668700285167,-0.02036981039743743,-0.02036418703587927,-0.020767284886204836,-0.020462435574191147,-0.020621207862090457,-0.020611561801583297,-0.02063175248254614,-0.02060602947512104,-0.020620341991956732,-0.0206205432424516,-0.020624122943511645,-0.020625624175128043,-0.020626154796372073,-0.020619127445968683,-0.020639938278898293,-0.020617977685776723,-0.020622245314514665,-0.02064298516926418,-0.02061015162776318,-0.020618812678476338,-0.020626492860755134,-0.020622766202878638,-0.020611299181885527,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
179,-0.018878678676272898,0.005101042445430389,-0.03866711339778922,-0.01982543538620074,-0.01694443166005703,-0.014892835894144786,-0.017231266749256822,-0.017990310559445968,-0.019185484735244458,-0.024516102451405793,-0.020572707510735005,-0.02066991202222958,-0.019894191210804636,-0.01612082504409907,-0.01044434749918706,-0.017840113226883093,-0.015671429801857935,-0.021224736824002145,-0.021018448970335057,-0.019993188960406257,-0.022408606951167136,-0.02012821389074496,-0.018683222908800215,-0.018099560223213546,-0.01772208262078114,-0.018230678842347643,-0.018476519766706407,-0.018672117115596625,-0.01960339120217643,-0.018892693130563642,-0.019065833975191963,-0.018571887586424977,-0.018315510740220985,-0.017231227283514235,-0.018488973056942158,-0.018849246021240135,-0.018929788554431982,-0.018810042240888725,-0.018802317271992292,-0.01936327167268577,-0.01893776590571694,-0.01929225655760156,-0.019314605080986043,-0.01926364687526092,-0.019300021176558435,-0.019296518561399082,-0.01929785760990878,-0.01932088562425188,-0.019309856531396555,-0.019305932464617412,-0.01930970825031151,-0.0192796412932717,-0.01924853692422118,-0.019283461918456913,-0.01925257780312071,-0.01932878981475569,-0.019312328630162457,-0.019303425236069625,-0.01933076293422897,-0.019317252294994064,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
180,-0.019509356461089058,0.018913118593404873,-0.039818496457390426,-0.01586678402648615,-0.013731108963269555,-0.012210270278716961,-0.013943738520704897,-0.014506414272422757,-0.015392391496364033,-0.019343954357820208,-0.01642073348074142,-0.016492790746529477,-0.01591775240904148,-0.013120573094940077,-0.008912625902936759,-0.014395073667478263,-0.012787438429520107,-0.016904079868736134,-0.016751159613575275,-0.01599113899414727,-0.01778167745242881,-0.016091232365780257,-0.01531619607069555,-0.014632873732119236,-0.014163249724229065,-0.014790938446669025,-0.015080168735769176,-0.015303679645830834,-0.016289713161472916,-0.015548797050851736,-0.015736117594200825,-0.015189873749534956,-0.014891793160011138,-0.01352462732642824,-0.015094573050690521,-0.015501092724551961,-0.015589304708131649,-0.015457805448127271,-0.015449248702098753,-0.016047623281015833,-0.015597989121552776,-0.015480790110905732,-0.015483401280025254,-0.01549148379250137,-0.015497682667840766,-0.015489538669877944,-0.015478028634977688,-0.015463678906196366,-0.015468995190888615,-0.015470891780677187,-0.015472201239201774,-0.015479121876795955,-0.015518604160518812,-0.01548513508508196,-0.015492578639354337,-0.015475869945661316,-0.015470915602059293,-0.015472104940363995,-0.01545893652831628,-0.015481995038056974,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
181,-0.01853332153381706,0.02975706300609087,-0.057594498672852414,-0.01654722276657919,-0.013909121474041788,-0.012030499314444009,-0.014171772998125694,-0.014866820504861412,-0.01596122746774364,-0.020842411535440503,-0.017231491078946056,-0.017320500109058473,-0.016610181668058915,-0.01315495456395267,-0.00795707071104407,-0.014729286570568255,-0.012743448615988006,-0.017828546667070802,-0.01763965130103726,-0.016700832745255512,-0.018912602645315163,-0.01682447348893761,-0.015785349825660336,-0.014955312606609854,-0.01439128967611207,-0.015146514923492234,-0.015497705988989419,-0.015770075398180983,-0.01697892348655511,-0.016069584436885748,-0.016298964362540774,-0.015631296319254997,-0.015268795118514804,-0.013641147574588775,-0.015515235373449631,-0.016011234311010904,-0.016119153323430075,-0.015958311274882717,-0.01594785259373986,-0.016681227422388454,-0.01612978288173074,-0.01605741507312768,-0.01607213286015647,-0.016039708281241082,-0.01608723680107427,-0.016061897442878677,-0.016061530499742953,-0.01608138975480234,-0.01607331619142189,-0.016070448123226905,-0.01607025685158909,-0.016057141642096106,-0.01602369237058342,-0.016050965270526036,-0.016037277998074036,-0.016082662819606294,-0.016072189762851914,-0.016068616876248314,-0.016088635020658125,-0.01607409485657477,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
182,-0.016844222569842384,0.01044211697988662,-0.0487912451848512,-0.018939716977671467,-0.01554553616772286,-0.013128501120096621,-0.01588346358744369,-0.016777711627137395,-0.018185775495722274,-0.02446590633803286,-0.019820096507169233,-0.019934615514750297,-0.019020719892844748,-0.014575225110689621,-0.00788762836230436,-0.016600760483595225,-0.014045781606866477,-0.02058826815600552,-0.020345235400480582,-0.019137351558009472,-0.021983014448983543,-0.01929642772415998,-0.017933208726882057,-0.016943472416281656,-0.016272106717731764,-0.01717131318337404,-0.017590041836426273,-0.017914981451009254,-0.019359306897033485,-0.01827248398182693,-0.018546416312795553,-0.01774939654147127,-0.017317075721463696,-0.015382546162661465,-0.01761094973689529,-0.018202820095232875,-0.018331670084879702,-0.018139642169159996,-0.01812715764395169,-0.019003231201857186,-0.01834436269896617,-0.018307570221685516,-0.018334099756123674,-0.01829468930495668,-0.018335952801546294,-0.018330065965429375,-0.018312359081611846,-0.018342282262371137,-0.018333112228915076,-0.01832984928064746,-0.018322496370646042,-0.018305776413290932,-0.018279028559659474,-0.018300054200963176,-0.0182833816585896,-0.018345927987392523,-0.018324738786122546,-0.01832776440462941,-0.0183504930444917,-0.018336307410357786,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
183,-0.016521541338885636,0.005179678868876103,-0.045061675209931,-0.018495875610802917,-0.015556010347907236,-0.01346249860719788,-0.015848705739886747,-0.01662325750819631,-0.01784285018371258,-0.023282377287169472,-0.019258415187171016,-0.019357605675592273,-0.01856603617968399,-0.014715576696755103,-0.008923123532443667,-0.016469991506984912,-0.014256999899374938,-0.019923766054672176,-0.019713263551794494,-0.01866705654370421,-0.021131823729519706,-0.01880484015666017,-0.017752547449735766,-0.016925080441979767,-0.016351888156502573,-0.017117379144525123,-0.017467943191455126,-0.01773749120901592,-0.018909702857445913,-0.01803156796637336,-0.018255152859257058,-0.01760040319220934,-0.01723982797810416,-0.01557630235098086,-0.017485352158164956,-0.017974466388399155,-0.01808000417509007,-0.017922596337153852,-0.017912336793011838,-0.018624638243184354,-0.01809038223771993,-0.01796846058314806,-0.017968157168671537,-0.01796592207921209,-0.017975134482856103,-0.017964144228761265,-0.01796743587557238,-0.017956348221458807,-0.017958192184886944,-0.01795884819685944,-0.017965264721617025,-0.01795062001088772,-0.01798087526160775,-0.017970067975944422,-0.01795574007802641,-0.0179653979810912,-0.01796478400221184,-0.017959267347696355,-0.017954696334518187,-0.01796764330471732,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
184,-0.015278488648697318,0.011846854604041857,-0.04008924995199515,-0.015568368149204913,-0.013516155066642454,-0.012054750614878538,-0.013720475080966665,-0.014261161517215487,-0.015112514834553097,-0.01890965099094688,-0.016100669310875455,-0.01616991058549202,-0.015617344692162511,-0.012929478882638935,-0.008885977871228114,-0.014154172092642928,-0.012609363088619107,-0.016565126567476135,-0.016418182421507953,-0.01568786333642287,-0.017408427720118125,-0.015784045068504164,-0.015132588422922765,-0.014666948141799613,-0.014331279860192014,-0.014776861792427712,-0.014974449657093786,-0.015124267932745211,-0.015760591359175666,-0.015285956822015886,-0.015407832062806224,-0.015048281654381847,-0.014846262580500029,-0.013848190157418614,-0.014984177397367376,-0.015254691781911323,-0.015312431260992462,-0.015226238652811292,-0.015220604751898386,-0.015607588312262055,-0.015318098374587853,-0.015208958611943614,-0.015201993151669245,-0.01522553522342195,-0.015210961175854644,-0.015207352984187971,-0.015202176191063493,-0.015158328301800599,-0.015171279708820037,-0.015175888370425689,-0.015187816859672633,-0.015218311211162669,-0.015285264349606578,-0.015219601756440049,-0.015249528768799158,-0.01518396178614548,-0.015184640280574471,-0.015178833090988074,-0.015146733603363908,-0.015198632022131035,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
185,-0.011542659462566334,0.006191120844343927,-0.02991905075657519,-0.014398808354513551,-0.012830057210631702,-0.011712931545242179,-0.01298624335860657,-0.01339955446774717,-0.01405034531484252,-0.016952949210818115,-0.014805709598519672,-0.014858638960329872,-0.01443624696575765,-0.012381590653935463,-0.00929066072524708,-0.013317769694222634,-0.012136887985235868,-0.015160749656868177,-0.015048422725989007,-0.014490152773487081,-0.015805385274428978,-0.014563675939041931,-0.014454278676187628,-0.013964992187057407,-0.013581688360832742,-0.014084868160743034,-0.014293558988347678,-0.014445963173170612,-0.015034524750052437,-0.014604717119949324,-0.014720359542883883,-0.014369297178084455,-0.014159163117819194,-0.012978149651550622,-0.014303607842124609,-0.014574489333467581,-0.01463013513642782,-0.014546783290786333,-0.014541275154472427,-0.014902138883291909,-0.014635554798335662,-0.014110847768770335,-0.014104192699337392,-0.014079044641236367,-0.014094713113023542,-0.014083579515137537,-0.014117553670578067,-0.014147267014036612,-0.014134156930607563,-0.01412948769301684,-0.014131728865849541,-0.014097966804086023,-0.014019083372927229,-0.014100311172059525,-0.014065641889104299,-0.014122541820526347,-0.01413486064011963,-0.01412650312282013,-0.01415898952437763,-0.01410761491427463,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
186,-0.008863863305466608,0.005363473291836652,-0.025997361959088302,-0.014864717653190638,-0.013724564806390222,-0.01291264889952692,-0.013838079357081602,-0.014138469791561109,-0.014611458155509868,-0.01672104201655584,-0.015160449460959857,-0.015198917998677,-0.014891927666299914,-0.013398623739633934,-0.011152166376910196,-0.014079029425431279,-0.013220776255394258,-0.015418489070896053,-0.01533685096627142,-0.014931105875273007,-0.015887003874775138,-0.014984541786277802,-0.015266523346898798,-0.014629741691338224,-0.01412708949030858,-0.014786576809560747,-0.01505852337221932,-0.01525580132518595,-0.015996272986179453,-0.015459570696293957,-0.015606524622326649,-0.015156733042075056,-0.014883579392650231,-0.01333994340021218,-0.015071571230295263,-0.015420935360906681,-0.015491991215613924,-0.015385450961123509,-0.015378388551193667,-0.015834095823591646,-0.015498895684649454,-0.014656951285065487,-0.01466526163608217,-0.014651090140830802,-0.0146769000650461,-0.014659650230158828,-0.014656772833483812,-0.014650058297875964,-0.014650228036247437,-0.014650291610054596,-0.014656404241807301,-0.014644762909010824,-0.014669142855385365,-0.014657237329303036,-0.014645608557369266,-0.014664450851424883,-0.01465632430924164,-0.014650333120027196,-0.014649917234657608,-0.01466511016655603,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
187,-0.007342973561974254,0.014473916303183803,-0.04236359121677589,-0.013828253297136316,-0.013930440957465545,-0.014003209961322594,-0.01392026707035819,-0.013893344192630977,-0.013850952004241052,-0.013661877846654595,-0.013801747954799387,-0.01379830016279796,-0.013825814564833916,-0.01395965384336107,-0.014160995463978268,-0.013898671611635337,-0.0139755936520989,-0.013778620824006665,-0.013785937743776426,-0.013822303167636527,-0.013736629584172141,-0.013817513905619189,-0.014140932245860511,-0.013890293271641287,-0.013692435087567201,-0.013952231960276743,-0.014059423533496472,-0.01413674613712185,-0.014417445130252223,-0.01421590815471691,-0.014272337374108404,-0.014097981524921376,-0.013990515898716175,-0.013390908578612679,-0.014064552497178738,-0.01420097016082263,-0.014228412940774324,-0.014187218305213155,-0.014184477824590973,-0.014358095784469456,-0.014231072267923058,-0.013843602275401807,-0.013841691636903212,-0.013844185796126826,-0.013833015462100695,-0.0138438834592824,-0.013844683285416331,-0.013854509724018532,-0.01385256765701472,-0.013851871285101618,-0.013846953804667056,-0.013854487346246776,-0.013827527429267131,-0.01384189453044975,-0.013849141581695283,-0.013844656317603352,-0.01384745283161878,-0.013851424863443412,-0.01385622994190699,-0.013842246717710241,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
188,-0.005059088272134289,0.01612254596683296,-0.038915518874813364,-0.012863273589191471,-0.013304010715391732,-0.013617864673228534,-0.013260130566345021,-0.013144011734381327,-0.012961173501035733,-0.012145693426583396,-0.012748955594505073,-0.012734085208652721,-0.012852755295073882,-0.013430006391739817,-0.01429839624399231,-0.013166988983635119,-0.013498755059364256,-0.012649207883969362,-0.01268076588404073,-0.012837610578923823,-0.012468098948598618,-0.012816954409956446,-0.012645417201827191,-0.012673778495314925,-0.012719966947349412,-0.012663674851274878,-0.012650942497950728,-0.012645609389201338,-0.012660302116497187,-0.012643766883355535,-0.012644948109943734,-0.012647866220058255,-0.012658432632777142,-0.012841665048756699,-0.01265048646027423,-0.012643815806019705,-0.012643838681864486,-0.012643987145386318,-0.01264403549114521,-0.012651495707777296,-0.012643867471075125,-0.012951353914142516,-0.012943334635747301,-0.012963557754030918,-0.012957914048220625,-0.012949884290962235,-0.012948140010506816,-0.012931195042241408,-0.01293745001449088,-0.012939673306072996,-0.012941330288868902,-0.012947247893474628,-0.01298190713217767,-0.012956394357214266,-0.01296284017149216,-0.012934975994266022,-0.012939822740877828,-0.012941093245243175,-0.012925585691534746,-0.012941776920884886,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
189,-0.003649895816585483,0.017535830534894114,-0.03729078013663891,-0.013322301652066023,-0.011746722699758601,-0.010624734873751497,-0.011903588629929174,-0.012318698628004056,-0.012972321967203979,-0.015887559111871903,-0.013730973886807694,-0.013784133617560692,-0.013359903210547669,-0.011296304244097164,-0.008191921399379201,-0.012236557895685207,-0.011050536535254254,-0.014087559216062463,-0.0139747433951716,-0.013414043637088143,-0.014735000535801186,-0.013487886803741453,-0.012337463170046008,-0.011742482920269675,-0.011369798396349402,-0.011875405658584515,-0.012126308602731617,-0.012326133769569808,-0.013258293334636784,-0.012550520208989344,-0.01272540361940884,-0.012223787289473896,-0.011961832163897984,-0.01094942331814584,-0.01213903921006883,-0.012506444552292044,-0.012588095706586512,-0.01246661662915545,-0.012458762689338385,-0.01302236470706461,-0.012596169146577383,-0.013029476511570659,-0.01302871991733389,-0.013039413294942017,-0.013012457076090219,-0.013041385637179565,-0.013031561249216044,-0.013058338158374224,-0.013054675129564578,-0.013053373594617496,-0.013035988230063321,-0.01302943852843933,-0.013002827292171707,-0.013026212850428884,-0.013021245199901487,-0.013034409372048545,-0.013036970092021878,-0.013052542497262797,-0.013061624332751405,-0.01302977790072753,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
190,-0.0064561467501985815,0.0111989370378153,-0.03791500226086907,-0.01337580889925476,-0.00892570444334119,-0.005756734067922778,-0.009368760485573014,-0.010541207508568582,-0.01238731755592795,-0.020621185994277223,-0.014530072943064621,-0.014680218611330011,-0.013482011678051352,-0.007653531332860606,0.0011145649341714955,-0.010309207177281596,-0.006959378891537497,-0.015537221433025177,-0.015218581617160196,-0.013634927247937571,-0.017365870830564026,-0.013843491727985628,-0.011936373857699838,-0.01050601774272266,-0.00952489459439316,-0.010836928717564193,-0.011442477957957371,-0.01191019183774068,-0.013969845653138928,-0.012422723817887685,-0.012814111712050973,-0.011672082381297003,-0.011048100577556551,-0.008212269156770705,-0.011472628798727943,-0.012323010478848366,-0.012507381358035148,-0.012232515255764942,-0.012214625104330239,-0.01346452753986618,-0.0125255294998768,-0.012554734762075572,-0.012563851552334027,-0.012525465191958927,-0.012543786593852265,-0.012548113765558689,-0.01256262341055685,-0.012604782996025876,-0.012589536163487472,-0.012584106681112072,-0.012579304320339393,-0.012549084647971498,-0.012466759073167086,-0.012542342760748181,-0.012511433764424545,-0.012584741964967103,-0.012582990821680393,-0.012580636345181915,-0.012618419410977588,-0.012567748918983615,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
191,-0.010764702849526358,0.01648872852212344,-0.04840415402082969,-0.010115563904009046,-0.005434633887361744,-0.00210128998518656,-0.005900671111360825,-0.007133932603813151,-0.009075799816218756,-0.017736756498926906,-0.011329699271691572,-0.011487632949971658,-0.010227275388547282,-0.004096473545685533,0.005126421200226211,-0.006889898486108286,-0.0033663156289650605,-0.012389088246620598,-0.01205392068069991,-0.010388122642400379,-0.014312589130625431,-0.010607505298411084,-0.009104928887140857,-0.007649500497782347,-0.006606688864574141,-0.007992353654401362,-0.00860989403319586,-0.009078870523721234,-0.011071292950754845,-0.00958539280888827,-0.009967258453598403,-0.008840950306801572,-0.008209102164852855,-0.005123426403600488,-0.008640329081370957,-0.009487432444519477,-0.009668345450334098,-0.009398286980037116,-0.009380636293586856,-0.010592824070908018,-0.009686102392810357,-0.009251335290477173,-0.009264779728345062,-0.00922425715502821,-0.009251326587503257,-0.009251593531613745,-0.009259405582540866,-0.009305068628299473,-0.009289530780747289,-0.009283997971760327,-0.009276473588739533,-0.009240297064335455,-0.009166242103241296,-0.009238659948443457,-0.009202323885631044,-0.009285985252450593,-0.009280246155383505,-0.009280461692728876,-0.009318966113358512,-0.009268735974953203,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
192,-0.010490372814420957,0.01284981812272126,-0.03562954326824323,-0.008043344626443148,-0.004789142219064889,-0.002471787395877954,-0.0051131332744474975,-0.005970501896365022,-0.007320496221199074,-0.013341630052901761,-0.008887416685274202,-0.008997212848480521,-0.008121006924453,-0.0038588474721120525,0.0025529480852671876,-0.005800848342371833,-0.0033512385905633563,-0.009623908395319732,-0.009390898481474572,-0.00823282861775912,-0.010961134370726657,-0.008385344370993645,-0.007306731847793265,-0.0063143421946423774,-0.0056023187813643675,-0.006548609846997447,-0.006969959263043484,-0.0072890326003491514,-0.008629312314345376,-0.007632405463440016,-0.007890227976572371,-0.007127281671472713,-0.0066966149443224805,-0.004604129151355682,-0.006990694163816598,-0.007566113518047951,-0.007688494422452638,-0.007505736444562804,-0.007493776325271489,-0.008310275268719806,-0.007700495160455021,-0.007454738585834854,-0.00743654453390634,-0.007452147473889892,-0.007455965353015782,-0.007434876107190096,-0.007455751832723378,-0.007462189442932718,-0.007460273138189608,-0.007459588763674011,-0.00745788934824833,-0.007446735454648826,-0.007420637139803742,-0.007453144271899545,-0.007442332455579123,-0.0074400246984173595,-0.007458360712217662,-0.007459150836690865,-0.007463895617844892,-0.007437192171321072,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
193,-0.00970333550779913,0.0035631601567007462,-0.025537263728111527,-0.008216311584145998,-0.00492774528193973,-0.002585919535480592,-0.005255157634819735,-0.006121579942238076,-0.0074858300069400065,-0.013570546118979303,-0.009069296918743539,-0.00918025251315069,-0.008294793984505618,-0.0039876267604205505,0.002491876407183829,-0.005950134871874117,-0.0034746576043604245,-0.009813565872026406,-0.009578095408046102,-0.00840779649831004,-0.011164912755424786,-0.008561922795280839,-0.007621292198879328,-0.006467044620862849,-0.005641288127446194,-0.006739625094499091,-0.007229958426519054,-0.007600748895409879,-0.009140483963968762,-0.007998636204381107,-0.008296217773013592,-0.007412874235538366,-0.006911890413530503,-0.004503771894694369,-0.007254074769027798,-0.007921941444221444,-0.008063473568015329,-0.007852034384298425,-0.00783818054492809,-0.008777977223281379,-0.008077339436350589,-0.007621188631216036,-0.007612348720448098,-0.0076070870259596045,-0.007595974942867929,-0.0076017673269710455,-0.0076233460885298315,-0.0076294755448399814,-0.007625202249062088,-0.0076236770612338415,-0.007627892807131641,-0.007616052210129854,-0.007583526325051554,-0.0076177901642410445,-0.007605240432304185,-0.0076185044710542,-0.007628894821196751,-0.007622701265430011,-0.0076332853857750405,-0.00761349811851717,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
194,-0.01042607239684385,0.009667548666420247,-0.0476882917040872,-0.007859836791386052,-0.005109131245099372,-0.0031503223061096234,-0.005382993740857959,-0.0061077085336973865,-0.007248828971798314,-0.012338360645749225,-0.008573312292611173,-0.008666120568583145,-0.007925483019595064,-0.004322773606643146,0.001096975810710569,-0.005964304125029311,-0.003893703010833069,-0.009195852496939931,-0.008998894354170306,-0.008020003431501499,-0.010326180130786736,-0.008148921635042591,-0.007879045221299098,-0.006825386514758062,-0.006037308599070572,-0.007079003229773225,-0.0075277284508790095,-0.00786075384371751,-0.009180890398695185,-0.008211981630253454,-0.008470342711386645,-0.007692693890079351,-0.007237735914685767,-0.004885047289162181,-0.00754955357270257,-0.008144785903252521,-0.008268596386976136,-0.008083324794058301,-0.008071120859525794,-0.00888015569677513,-0.008280680758256505,-0.007356300082734281,-0.007360481685859027,-0.007368229294919694,-0.007362006060478279,-0.007369812656171875,-0.007354824866326894,-0.007352660482187133,-0.007355613936822391,-0.007356670040666851,-0.007351724681360444,-0.007369571862581907,-0.007380038731906892,-0.007358629370166949,-0.007376785120903633,-0.007356367143630916,-0.0073510430359308016,-0.007357346280079832,-0.0073500340522655834,-0.007359711796972598,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
195,-0.005158578927439973,0.017007822622344432,-0.02786602930451373,-0.007554342835394704,-0.005524534854458633,-0.004079085332295956,-0.005726624198525385,-0.006261407673402848,-0.007103466313809983,-0.010859147115398697,-0.008080832582195899,-0.008149317912993712,-0.007602784675386223,-0.004944263726360891,-0.0009449077658986458,-0.00615558630927726,-0.004627642806707748,-0.008540219111919494,-0.008394879233340407,-0.007672533430104098,-0.009374313497395282,-0.0077676650950650765,-0.007783044779109261,-0.007171564674193012,-0.006680282235699128,-0.007323130503732755,-0.007584369387854199,-0.007772823999652319,-0.008475928093391141,-0.007966747183597645,-0.008106262375994919,-0.007678285173722316,-0.007416528321871629,-0.005887031448027973,-0.007596858760177429,-0.007930026356074782,-0.00799754651212093,-0.007896282228368539,-0.00788956400008722,-0.00832204762849616,-0.008004104104506426,-0.007181147736600384,-0.007174354886014369,-0.007165282839502477,-0.007172173964900771,-0.00716494926679563,-0.007185125186882425,-0.007205387241347044,-0.007197718971867619,-0.007194983491318764,-0.007193518423857705,-0.007193284299784372,-0.007123100053168203,-0.007174889220075054,-0.007173398656693769,-0.007185328758944326,-0.007195370149215024,-0.007193233766644598,-0.007212228618736629,-0.007176403483537934,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
196,0.0017739813762001756,0.03243961155073761,-0.03812264728605319,-0.007744722527602575,-0.005031079814284165,-0.0030986637433425947,-0.005301252304054916,-0.006016202335503252,-0.007141947388822951,-0.012162903034135315,-0.008448584704942644,-0.008540142488060131,-0.007809484242674806,-0.004255317509031369,0.0010914065466450735,-0.005874730148789122,-0.003832028183355993,-0.009062736841838953,-0.008868432500657457,-0.007902731092515207,-0.01017783451246805,-0.00802991226031619,-0.00707386461026206,-0.006453203600233668,-0.006007562421624417,-0.006599244975330454,-0.006862395777160646,-0.0070627145470105075,-0.007926506161358099,-0.0072799415983352996,-0.007444553305619223,-0.006961013725350006,-0.006691565951535541,-0.005360889854929823,-0.0068753788686779565,-0.007237841211643587,-0.007315630346321962,-0.007199569212498894,-0.007191995718375583,-0.0077163387859704915,-0.007323274674824855,-0.007255043070692046,-0.007237519693182266,-0.007250241115938612,-0.007236928655533547,-0.007233764078686255,-0.007256051442151036,-0.007260488608914383,-0.007258545470592295,-0.007257850137456101,-0.007258172381992816,-0.007255003568576915,-0.0072216665759183025,-0.007253452519799353,-0.007249998676492946,-0.007240946560243398,-0.0072586389431374965,-0.007257404815424205,-0.00726221393239795,-0.0072381584656946015,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
197,0.0024252696996030754,0.03745387647245293,-0.022604602055800897,-0.007239922018939175,-0.004846858383654201,-0.0031427303475961496,-0.005085113758008239,-0.005715602404471443,-0.006708356364482249,-0.011136156056094033,-0.007860632686772544,-0.00794137419346774,-0.007297033039685354,-0.0041627415862534375,0.0005523415168924867,-0.0055908431855189135,-0.003789457996816074,-0.008402231305531705,-0.008230881315064158,-0.007379264073403519,-0.009385595722769327,-0.00749142055821409,-0.0061030722818859766,-0.005640291941502425,-0.005356270734720541,-0.005742251305050172,-0.005936772230165302,-0.006094082413750076,-0.006863879065888291,-0.006273660048520271,-0.006415978992882109,-0.006013222216602997,-0.005808919755673804,-0.005023126881183037,-0.005946726530220091,-0.00623812557656764,-0.00630405832333905,-0.006206127475732641,-0.006199829918685156,-0.006662798221399048,-0.006310602351537231,-0.006817515711571279,-0.006795418034999249,-0.006839682429783257,-0.006819686972030844,-0.006803862347879701,-0.006809674120728522,-0.00676164048097595,-0.006776634957722425,-0.006781975274316926,-0.006793092450809647,-0.006825686674878316,-0.006889671931217834,-0.006829833895283775,-0.006862321344348251,-0.006775194809810589,-0.006789427769451267,-0.006785388824821585,-0.006748231956293083,-0.006791643537490137,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
198,2.0502515296425506e-05,0.03387906571182982,-0.03347884256880106,-0.004689644313582402,-0.0037515844497639575,-0.0030835812718027307,-0.003844978457647892,-0.004092124452898418,-0.004481275259756114,-0.006216933733056211,-0.0049329574273471715,-0.004964607386695608,-0.004712031330606842,-0.003483416691772328,-0.0016351456519163392,-0.004043219938110299,-0.0033370928130796603,-0.005145259314796553,-0.005078091628006586,-0.0047442651714265935,-0.0055307295036024495,-0.004788229525452319,-0.004206626009105566,-0.004172657714125139,-0.004167769604939887,-0.0041775230461071,-0.004190999949572125,-0.0042056887618859215,-0.004320719771772362,-0.004226338284468269,-0.004245490639323133,-0.004197729580719444,-0.004181536380664402,-0.004179780579944464,-0.00419183161114244,-0.004221934931597508,-0.0042302266219556225,-0.0042181021030041795,-0.0042173626459946125,-0.004284231616127823,-0.004231078228424032,-0.004512950239300044,-0.004533424425775006,-0.00449352246531613,-0.004511096681558195,-0.004521487049495984,-0.004516817998232991,-0.004533003246673827,-0.0045254184406436195,-0.004522717313299366,-0.004524992159007807,-0.004502262094018711,-0.004488503369063474,-0.004506871430230889,-0.0044836438380344585,-0.004542991578527041,-0.004526797947672248,-0.00452099076408116,-0.004539787335958269,-0.004535212001565959,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
199,-0.0010336404939601442,0.03760497513674505,-0.03856019135444103,-0.002710393085790917,-0.0016859668675581361,-0.0009564612189732775,-0.0017879595803821217,-0.0020578600920992244,-0.0024828396747121114,-0.0043782987115253864,-0.0029761078259631147,-0.0030106717694949907,-0.002734841255968997,-0.0013931091377187336,0.000625330606544005,-0.00200445298124068,-0.0012333133469937044,-0.003207956163230366,-0.003134604406034828,-0.002770042838430569,-0.003628916256494019,-0.0028180549522292446,-0.002895027917361245,-0.002752222482820942,-0.0026084342071382295,-0.0027913485831057086,-0.0028530452037114195,-0.002892974379182013,-0.003004825095608217,-0.002929917786637782,-0.002953775805374415,-0.0028734305234988998,-0.0028142433804881108,-0.0023161410403330987,-0.002855811388904988,-0.002923253674252343,-0.0029353852335129863,-0.002916991709869221,-0.0029157293303077023,-0.002985864175658824,-0.002936534834157934,-0.002534912711716703,-0.002532037686188933,-0.0025584907091546275,-0.002544192536548759,-0.0025425479468123755,-0.0025270693324054186,-0.002480290477745008,-0.002495264334190581,-0.0025006034480294253,-0.0025105053938316068,-0.0025340095307762557,-0.0026300426019620496,-0.0025472465421993284,-0.0025713281430211703,-0.0025110507259232754,-0.0025068486607101024,-0.0025040178840718243,-0.0024669226379432545,-0.0025281197104255215,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
200,-0.0008021079153196945,0.03202415870314554,-0.02877812914548927,-0.00432621554967244,-0.003618290715060543,-0.003114169328442995,-0.003688772291061297,-0.0038752857477830573,-0.004168965854148997,-0.00547881374877283,-0.004509836449003623,-0.004533721696738251,-0.004343110340650884,-0.0034159127826419245,-0.002021079658792113,-0.0038383790194616596,-0.003305486666336701,-0.004670054132711584,-0.004619364752005649,-0.004367436225715769,-0.004960956590202343,-0.004400614767142529,-0.0043067981640348444,-0.004150579036802391,-0.004023918509125923,-0.004189424348780958,-0.004256168571086763,-0.0043041952792946215,-0.004483883010441763,-0.004353571495517248,-0.0043891164305256995,-0.004280111837532123,-0.004213314501455696,-0.0038167782078848723,-0.004259353952755356,-0.0043442215400007,-0.00436141485285829,-0.004335630236191104,-0.0043339197987185335,-0.004444267286976984,-0.004363084993088357,-0.0042036842035104785,-0.004196538880248006,-0.004201765019962055,-0.00418480067596906,-0.004192846686757711,-0.004202661366570053,-0.004192140645382587,-0.004193992640243432,-0.00419465185424443,-0.004200495103275063,-0.004201687750129872,-0.0042080337216354475,-0.004205289005857768,-0.004206122521763525,-0.004194071944824002,-0.004200015685485221,-0.004195073130019152,-0.004190483045322993,-0.0041960784490853685,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
201,-0.0024337374397231273,0.03469069477343635,-0.016763855993128882,-0.005476990592107705,-0.004714419533341494,-0.00417138394432958,-0.0047903417321493265,-0.004991252559418768,-0.0053076024580246345,-0.006718560298447884,-0.005674785579327427,-0.005700514580152599,-0.005495189527946888,-0.004496419617743126,-0.0029939163574366026,-0.004951496922216021,-0.004377469474579297,-0.005847370806917628,-0.00579276860506901,-0.005521393179835332,-0.006160728644021953,-0.005557132843465007,-0.005073465906410564,-0.004988043794181498,-0.004946931208651537,-0.005005143667635617,-0.005040585294200735,-0.005071632815588251,-0.005247738231413714,-0.00510936656336571,-0.005140837239795061,-0.005055425485478713,-0.005016894673190027,-0.0049162133495183405,-0.005042490024657244,-0.005101718604681362,-0.005115977033288671,-0.005094906501050602,-0.005093574276898971,-0.0051983648751318156,-0.005117408190421024,-0.005345275076544491,-0.0053457289140063785,-0.005370941516615955,-0.005352187007856604,-0.0053609730956987725,-0.005339065812581471,-0.0053082028897962616,-0.005320276662216826,-0.005324574772967811,-0.0053259314839790494,-0.005346689231733335,-0.005423376265895105,-0.0053550259299325895,-0.005376691688990779,-0.00532895911372485,-0.005323028009401263,-0.005327321563730941,-0.005297399740726345,-0.005342601963378875,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
202,-0.0055660246617558395,0.014470231098620492,-0.035867794998208656,-0.0031163346739888917,-0.0014473921714681782,-0.00025891909153031526,-0.0016135534531200497,-0.002053261484249732,-0.0027456163610603854,-0.005833600729306831,-0.0035492234614162947,-0.003605533260392922,-0.003156164375330824,-0.000970283421397467,0.0023180547898095224,-0.0019662533662786574,-0.0007099523383791427,-0.003926938847177876,-0.003807437937264231,-0.003213512982854217,-0.004612745378686573,-0.0032917318491115653,-0.0028572725275820155,-0.002512623661672231,-0.00225890991044264,-0.0025944012304396254,-0.0027406003261126284,-0.002851135291881372,-0.0033235456431272435,-0.002970462936301536,-0.003060605136323679,-0.0027950858992570097,-0.002645843571572663,-0.001870186964425304,-0.002747781668331409,-0.002947372646681367,-0.002990024574355934,-0.002926367864442312,-0.0029222096406911445,-0.0032090372214604694,-0.0029942131754615298,-0.0028099068477791885,-0.002815566772727594,-0.002794157345276061,-0.0028127961781755,-0.0028040504154082176,-0.002812154188050264,-0.0028176175506348,-0.0028130853144532064,-0.002811473841491993,-0.0028169121595063413,-0.002812056357529809,-0.002788577852658892,-0.0028063804728796628,-0.002800470842718442,-0.0028214016162684333,-0.002817964685291347,-0.0028104445385168427,-0.0028216795948622234,-0.002816654864410451,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
203,-0.005133800955634528,0.019144445849195772,-0.047847647055224325,-0.001666289606006173,0.0002474020769885569,0.0016101638528466752,5.6873366591006936e-05,-0.0004473175212603963,-0.0012412057273742815,-0.004782040713484065,-0.0021626612131228256,-0.0022272288023656665,-0.0017119603035161812,0.0007944784714810625,0.004565049043059205,-0.00034754972730537137,0.0010929869147885607,-0.0025957682801304345,-0.0024587426503878615,-0.0017777190418088945,-0.003382147830959428,-0.0018674086468036045,-0.002156667311684942,-0.001495244499166411,-0.0009498792932658216,-0.0016608993020828145,-0.0019437556719558951,-0.00214576034955974,-0.002883646082405706,-0.0023518407084296374,-0.0024989540501120177,-0.0020446369105787663,-0.0017624080792594831,-3.580595152371385e-05,-0.0019571957403193953,-0.0023129584766740877,-0.0023844015074643505,-0.0022771698266380934,-0.002270037912375223,-0.0027244780693606503,-0.002391328049720967,-0.0013182333983279668,-0.001331058634417109,-0.001301596778191961,-0.0013185980195239558,-0.0013200684706316185,-0.0013211874736142567,-0.0013319660677568485,-0.0013261102852836066,-0.0013240273107925317,-0.0013274386540570915,-0.0012965973267930202,-0.0012964128267286964,-0.0013135955973189004,-0.001282876539025692,-0.0013384984856579386,-0.0013288210723950637,-0.0013226965516935545,-0.0013372119654476182,-0.0013324470768478467,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
204,-0.0022679968816596376,0.021226531772494592,-0.03194391260015792,-0.0027738393714346033,-0.0003996765924097407,0.0012909919273264535,-0.0006360501820433619,-0.0012615591133394786,-0.002246472120179147,-0.006639300236323504,-0.0033896475523725743,-0.0034697513478135567,-0.0028304993188461337,0.00027903692483493116,0.004956879435347624,-0.0011377852656197806,0.0006493722519009199,-0.003926968525734887,-0.0037569718889735445,-0.0029120808767519935,-0.004902566150135301,-0.0030233515290394386,-0.0036315418233599495,-0.0026263976089685795,-0.00179720265291903,-0.002878266705297892,-0.003308180313783152,-0.00361498398425868,-0.0047317048710634295,-0.003927660716385975,-0.004150588123215378,-0.0034614290200526026,-0.0030325795265022373,-0.0004094668288335511,-0.003328600204555926,-0.0038686974370597893,-0.003977024897885012,-0.0038144116001905407,-0.003803592087179668,-0.004491672256528578,-0.003987524368062773,-0.0023411142604941506,-0.002352619029208032,-0.002318851032201323,-0.002332937555018474,-0.002337308990286234,-0.002344774838188213,-0.002356656180689055,-0.0023494176746786844,-0.002346836994287421,-0.0023524993368794988,-0.002336961828377465,-0.0023085163222488847,-0.00233535395652541,-0.0023186198383987225,-0.0023619786801656164,-0.002354203589365163,-0.002345186654206173,-0.002363120168010288,-0.002354368631771189,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
205,-0.000564341219957981,0.019489463036491267,-0.013421450445388282,-0.0028562481575038104,-0.0008369674801759646,0.0006009854284581982,-0.0010380087172784332,-0.00157001861551339,-0.002407710041362916,-0.0061439125511992855,-0.0033800073418758236,-0.003448137483475059,-0.002904438760944029,-0.00025970584381238915,0.003718908039158498,-0.0014647460784881232,5.5272967532377006e-05,-0.003837011330237208,-0.0036924252357808315,-0.0029738257738990835,-0.004666779806604208,-0.0030684640523283278,-0.0029811806370109006,-0.0021559450356853746,-0.001528046564609259,-0.002355447650177559,-0.0027067880529385983,-0.0029668966757292856,-0.004005583661896633,-0.003241344195807557,-0.003443721492816881,-0.0028356580639838486,-0.002479919536588521,-0.0005646287158341842,-0.00272384295492074,-0.0031887960514474637,-0.0032856414094628496,-0.003140754748027202,-0.003131217665752941,-0.0037664988282839792,-0.003295099740168029,-0.0024870748736945357,-0.002496771396597543,-0.0024701496230851625,-0.0024639510609386107,-0.0024864340318872,-0.002490693106948094,-0.0025069336749669498,-0.002499876869795882,-0.0024973625138346284,-0.002498336537127673,-0.002476920231821798,-0.00245303785796671,-0.0024813862704089877,-0.0024596146210620513,-0.0025061087850507756,-0.002500024427657235,-0.0024957550187852725,-0.0025132406946812833,-0.002498515264710007,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
206,-0.0010033440817300372,0.015739342847021512,-0.02077474845687129,-0.0015258853780237172,-0.0003465180268112404,0.0004933229779906945,-0.0004639368056606368,-0.0007746588917702695,-0.0012639152537659317,-0.003446056303840329,-0.0018317886082588764,-0.001871580235811095,-0.0015540312544096745,-9.366518019698336e-06,0.0023143556714413068,-0.0007131741291313266,0.00017459786622593936,-0.002098703252319424,-0.0020142572804663058,-0.0015945569617054226,-0.002583332190277452,-0.0016498307515294835,-0.0010846728109076768,-0.0005506632944242034,-0.0001924172660605118,-0.0006732309011355222,-0.0008991686775798524,-0.0010748167433725648,-0.001853891774552516,-0.001268117387673163,-0.0014161284252514948,-0.000985290650676723,-0.000751801803108578,0.00026677133213898,-0.0009104653073685571,-0.0012304568761337968,-0.0013001085298290466,-0.001196298405553738,-0.001189548012310787,-0.0016624855072699485,-0.0013069684102888907,-0.001307835911395712,-0.001312718999357836,-0.0013051099525130153,-0.0013063010954153362,-0.001311935429704739,-0.001308910218445018,-0.0013157744171606552,-0.0013137206575127888,-0.0013129901895542195,-0.0013111838159937746,-0.0013168610242467308,-0.0013001144766119435,-0.0013061488775142679,-0.0013113995018651764,-0.0013154164891404534,-0.001311686782754501,-0.001312523490872786,-0.0013176153604709821,-0.0013132222819353576,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
207,0.0025534609417452994,0.02507947728436284,-0.04130849065351895,-0.0028270882558541137,-0.0006367860960922141,0.0009229531698651942,-0.0008548543719742242,-0.0014319224547831725,-0.0023405615359436307,-0.00639319895207129,-0.0033952068366961056,-0.0034691072102128583,-0.0028793603267853424,-1.0633712686058082e-05,0.004304945928407575,-0.0013177339381500188,0.00033102199595997023,-0.003890916439608938,-0.00373408473289523,-0.0029546240214471456,-0.004790961542944469,-0.003057277618823231,-0.0020693739255303253,-0.0013878034801070678,-0.000920873584498967,-0.00154545743005408,-0.0018340181247821488,-0.002056898048751283,-0.0030380633327157253,-0.0023011037449246034,-0.002487559418341579,-0.001943433891510654,-0.0016460816816077982,-0.00030036941980391904,-0.0018483863539084317,-0.0022535966917277103,-0.002341436369906951,-0.0022104800603504116,-0.0022019561035679083,-0.0027973716200469893,-0.0023500823699475495,-0.0024243620680956526,-0.002434182111874234,-0.0024231587306040208,-0.002433246078511131,-0.002434882021152178,-0.0024252688284433204,-0.002432004304982009,-0.0024303599570110013,-0.0024297678839849935,-0.0024271641844641183,-0.00243838475999558,-0.0024241552926962404,-0.0024229242357631164,-0.0024334611076755634,-0.0024361746684471064,-0.002427579010124416,-0.002429387667759612,-0.0024334520049581806,-0.002434558516505045,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
208,0.004783149957814522,0.03202821124072527,-0.03694366726806487,-0.002313710517701929,0.0005950644282218776,0.002666436397961291,0.0003054644136488442,-0.0004608961425355241,-0.0016675911103449356,-0.0070495929169938345,-0.003068185915948633,-0.003166327423056177,-0.0023831291089308395,0.0014266101385088526,0.007157805663840668,-0.00030925099402741687,0.001880337292551126,-0.003726500416977765,-0.0035182240669855364,-0.0024830811399299373,-0.00492178237162296,-0.0026194076329782603,-0.0011563073300357811,-0.0004617838268412902,-7.532384107241004e-06,-0.0006195407284558634,-0.0009129730701323039,-0.0011433246186802763,-0.00218986100155894,-0.0013990669173533548,-0.001596530154411429,-0.0010256760510880514,-0.000721208077971719,0.0005492234693017233,-0.0009277298869040313,-0.0013490539492412613,-0.001441623444083816,-0.0013037706650158851,-0.0012948306198620923,-0.001928598402417599,-0.0014507576010825555,-0.0017910921910658368,-0.0017800400651116074,-0.0017801024438478927,-0.0017678554140535757,-0.0017701996805493919,-0.0017918678655907642,-0.0017888451473079116,-0.0017871557636345375,-0.0017865552492746378,-0.0017935078871123126,-0.0017841845877124237,-0.00176840023573497,-0.0017898736178564119,-0.001779985924251698,-0.00178259183658149,-0.0017938702920995908,-0.0017861717134601191,-0.0017903599875399368,-0.00178051460414009,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
209,0.001618848386287778,0.02938718517540061,-0.021753945407903087,0.0018615861449183847,0.0031057585119456444,0.0039917479110897994,0.0029818876926760475,0.0026540917493974546,0.002137951256478534,-0.0001640961867267021,0.0015388738486591385,0.0014968957123400236,0.001831893681743809,0.003461436147339514,0.0059128444670654996,0.002718955036133311,0.0036555091841759995,0.0012572925210485014,0.001346378711689947,0.0017891411287587122,0.0007460337243307038,0.0017308301013682485,0.00300812859811739,0.003163580093764051,0.003198271615029078,0.003137454132345474,0.003073812970973739,0.0030119028799541724,0.0026239243375705446,0.002932331610166207,0.002863760019417991,0.0030447432103045523,0.0031174932320801366,0.0030968108142526807,0.0030701445384611063,0.0029487366900004404,0.002918060782975351,0.0029632434682406623,0.0029660680033820287,0.002735521424284875,0.0029149608369465367,0.0020917159345466485,0.002077763202668561,0.0021225162968809374,0.0021113333635260903,0.002098164116246384,0.002086050356748315,0.002064415163328144,0.002075583988215,0.0020795610297277846,0.0020740747360130833,0.002103587449384106,0.0021463004769174334,0.002100618681877563,0.002131246500304263,0.0020630772006363196,0.0020714289108602073,0.002082102971668827,0.002054424794538763,0.002075021682276059,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
210,0.0016879946649080255,0.025219523702011578,-0.026565950411093553,0.002569171202125996,0.0033007112425174627,0.0038216492877699384,0.0032278785172992377,0.0030351432790467333,0.0027316664883350605,0.0013781242266553858,0.002379425012211508,0.00235474299197679,0.0025517128287641517,0.0035098401692304536,0.0049512026273222706,0.003073281155000405,0.00362394991878668,0.002213862730623514,0.0022662430255306243,0.0025265754722640366,0.001913256246575765,0.0024922901493755296,0.0034869407377361755,0.0035066095471035573,0.003457115027270994,0.0035108533985982785,0.0035045607505868547,0.0034881438454683173,0.003306745009023919,0.003459284654995886,0.003429871296058793,0.003497714371389717,0.003510657409768066,0.003268482972364809,0.0035037974363203964,0.0034657666376380534,0.0034534571017693478,0.0034712896057322398,0.003472340723513561,0.003367210357164951,0.003452169236823699,0.0027003055970284268,0.0026975394342772193,0.0027078260365589924,0.0027097968911831225,0.0027037791241407267,0.0026997314324159493,0.0027014274081020796,0.002702656997432179,0.0027030948076013322,0.002698520043429116,0.0027117866322033083,0.002704297843404511,0.0027012092534507317,0.0027145538855094234,0.0026961118450245783,0.00269825281167733,0.0027033746357920272,0.0027003273342577102,0.002697272402225533,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
211,0.0014281521716430837,0.031563506003705645,-0.017239289837516523,0.0016581515513187958,0.003174452470316196,0.0042542277295546955,0.003023488309663578,0.0026239960019984136,0.0019949639446359127,-0.0008105931841145895,0.0012648547989091395,0.0012136950975965661,0.0016219646769016442,0.0036079248248768,0.006595511421836597,0.002703046352169562,0.003844446011093864,0.0009216852854689148,0.001030256634840993,0.001569861176535632,0.0002986026613458891,0.0014987962125780252,0.002634662335557596,0.0030204393720994374,0.003241766548608878,0.0029373403078506487,0.002775491504267055,0.002642319962946443,0.0019767407727384334,0.002488594328833068,0.00236585573520354,0.0027109804153508175,0.002882298378304869,0.003458545079074527,0.002767116416993021,0.0025191283495111213,0.0024624352872729093,0.0025465790320289847,0.0025519763531879893,0.002151781461918963,0.0024567994777062166,0.0019467992419488103,0.001930890103919973,0.001963198045390891,0.0019535545613488725,0.0019369241422132046,0.001940840433175243,0.0019039454478358873,0.0019153358638218873,0.001919392004884739,0.0019282373357599053,0.0019438643644343907,0.0020026024928818547,0.0019561579848121047,0.001972067210906328,0.0019154805382557336,0.0019254514850963356,0.0019219845340691434,0.0018937579488972865,0.001928014557307658,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
212,-0.0014162626178272806,0.027246981866696204,-0.036574869358919404,0.0006474047939102841,0.0033255201415229524,0.005232636768248435,0.003058884785362535,0.0023532949733358404,0.0012422883216503817,-0.0037129323149492147,-4.7242327645886624e-05,-0.00013760142427894574,0.000583490947691167,0.00409112606510318,0.009367850109384823,0.0024929149876582552,0.004508873631504648,-0.0006533539043537106,-0.00046159342104764114,0.0004914648978178836,-0.0017538525702768379,0.000365948802517849,0.0020574217228802134,0.0028557219829592273,0.0033535740190286578,0.0026780589887138977,0.0023417486812585446,0.0020727112692197356,0.0007996805509145764,0.001769114387705598,0.0015313027856299016,0.002210653533373617,0.0025623756941626523,0.003927594093253492,0.002324642933239686,0.0018288814576255758,0.0017181088463443306,0.0018828318891759884,0.0018934644637206312,0.00112493226173678,0.0017071434393760453,0.00113282190754792,0.0011293864871685687,0.0011294144637999186,0.0011181455399194699,0.0011282648987099423,0.0011343130610115455,0.0011441573437101147,0.0011413370131667336,0.0011403311492294663,0.0011374615604541494,0.0011382485145983569,0.001110037500107188,0.0011304765829957344,0.001131008295047092,0.0011335414086064786,0.0011381565579343283,0.0011396878125215213,0.001146674458246682,0.0011301616801145918,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
213,-0.0002646486599208145,0.031639725543450015,-0.017735251352839945,-0.0006673176115457359,0.002284609348882838,0.0043867103626166045,0.001990713084423938,0.001212983480289438,-1.161294766102376e-05,-0.005473457376837543,-0.0014329857400427661,-0.0015325831878184454,-0.000737766035646319,0.0031284911364596575,0.008944709613733956,0.0013668783022063352,0.0035889493855836858,-0.002101066413232077,-0.0018897002593729459,-0.00083920086664598,-0.0033140805146411236,-0.000977549779068359,0.0009376451775141988,0.0017858664854960504,0.0023052874526765087,0.001598282483585657,0.001241142182308708,0.0009539947900353565,-0.0004143184213035954,0.000628836272665052,0.0003735004434082545,0.00110135770225394,0.0014757031673243899,0.002877924080156527,0.0012229185068392912,0.0006929270682826327,0.0005741136684569725,0.0007507492612008947,0.0007621412482688693,-6.375224280768282e-05,0.0005623460129623415,-0.0001207407337084717,-0.00012700219972672737,-0.00010989161563318199,-0.0001007566857508705,-0.0001245590899255316,-0.00012579504338279554,-0.0001597893389820096,-0.0001502161153574489,-0.00014680489966521803,-0.00013647881223742057,-0.0001259693905073325,-6.478482533650244e-05,-0.00011279865378821717,-0.00010218121916670344,-0.00014036197928144793,-0.00013883926440378812,-0.00014462398722671997,-0.00016834377749871328,-0.00012949527199741136,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
214,0.004751257091637475,0.024320488766824667,-0.02060750467997123,0.0014951658299674768,0.004292973586205562,0.0062853245486312725,0.0040144215558690355,0.0032772969766119773,0.002116636353801775,-0.003060046847430701,0.0007694730003920875,0.0006750755049175188,0.0014283954965528772,0.005092796563630349,0.010605352052242696,0.003423156996922731,0.005529214428331168,0.0001362726149155976,0.00033660340649705107,0.001332256547070757,-0.001013410391081162,0.0012011307890722467,0.0023794933928521227,0.0033085701592385345,0.003938960309351843,0.00309420554675916,0.002700808084895969,0.0023965275885985625,0.0010626863947145403,0.0020632088199325567,0.0018090585544860926,0.0025514481084483926,0.0029571424695078925,0.004754069701990517,0.002681197975485275,0.0021280235741352716,0.002008198472391813,0.0021868634482032127,0.0021984972724880896,0.0013880622998010948,0.0019964082085401785,0.0020100408558241106,0.001994373271798156,0.002051401436281696,0.0020069223067842885,0.0020210919159683086,0.0020018732947372224,0.001967986038072813,0.001984056263251753,0.00198977479750756,0.0019845931441901535,0.0020491590793511793,0.002093621219407903,0.002022865053473961,0.002087613383549534,0.0019729855045750627,0.0019807725029779514,0.001993428749594226,0.001953598376657754,0.001990383784407193,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
215,0.005669421588789964,0.02388228658711759,-0.027273789544421247,0.002025052125709329,0.005263011420691961,0.0075687993374171985,0.0049406375428751445,0.00408754841348664,0.0027442924862095494,-0.003246787298038771,0.0011851931905888704,0.0010759450668700547,0.0019477774733580922,0.00618866266971684,0.012568454220320055,0.004256355154220891,0.006693737858801502,0.00045237762484143067,0.0006842244868090252,0.0018365139298242576,-0.0008781736852872548,0.001684759447774423,0.002458860605861847,0.003587036512039697,0.004397155105016911,0.003320314055772702,0.0028410307414344768,0.0024789165940429705,0.0009776921894628548,0.002090580623576248,0.0018002983578972497,0.002662365792307277,0.0031518655680968016,0.005525986191700107,0.002817471353109423,0.0021654160263398685,0.002027321993526652,0.0022336358658442638,0.002247156196567789,0.0013306874639161612,0.002013794569110391,0.0026256637969741202,0.002611088345466535,0.002652237725883505,0.0026234552887970815,0.0026277774927565174,0.0026202008330340138,0.002596562203618117,0.002607311856208994,0.002611134362853565,0.0026086326330601226,0.002613104753367404,0.002676566673038592,0.0026342351785351415,0.0026404658730609797,0.0025969337361546893,0.002606073032716733,0.0026135760712421895,0.0025869284152374478,0.0026084491650974245,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
216,0.00376131442099894,0.0222991598149875,-0.014776820108754791,0.002379933174287264,0.005599087888592655,0.00789148484794179,0.00527858621022042,0.004430451430747098,0.003094996517057116,-0.002861289826976791,0.0015449517541891366,0.0014363380934048892,0.0023031072976314776,0.00651936338023286,0.01286210403118357,0.004598277819449155,0.007021505324555635,0.000816392044730252,0.0010468924465902743,0.0021924899216649927,-0.0005064320343936171,0.0020416167599595064,0.0030596097470398788,0.0041298062852662305,0.0048758278453595065,0.003880036780049568,0.0034261833010238345,0.0030789523706116232,0.0015958252033272907,0.0027023033136825835,0.002417736818954137,0.003255333324716705,0.0037212631160525233,0.005878195609171483,0.0034037065696210286,0.0027752396555521404,0.00264051563983017,0.002841579801706212,0.0028547109082538427,0.0019515057901199925,0.0026272866682835985,0.0029763471083062722,0.0029589298705734366,0.0030067299105064832,0.0029671725760601155,0.0029775645220036346,0.0029698786190086885,0.0029409519819086484,0.0029535949490141996,0.0029580972336047677,0.0029562042560556073,0.002981383679635346,0.003036867137973964,0.0029865103908036927,0.0030128797701951646,0.0029422216005221616,0.002953182856802977,0.002960974964146683,0.0029296443169077677,0.0029558108681821075,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
217,0.004191151061704258,0.037976461419429314,-0.018939775685014582,0.004971537699379567,0.008877831725867636,0.01165954846313764,0.008488917895121541,0.007459745917772733,0.00583923369796259,-0.0013884418351074387,0.003958326709841393,0.0038265291008507192,0.004878313083076848,0.009994543091041391,0.01769116289196884,0.007663395408976317,0.010603868908418393,0.003074253500078559,0.003353954981615829,0.004744084059214321,0.0014690682086064381,0.004561006517862079,0.005993052537140476,0.007195029342716906,0.008033386147186109,0.006914874657200325,0.006405458160946408,0.006014845060848629,0.004325337751223684,0.005589670141738363,0.005267048484484994,0.006213392841702457,0.006736752595045887,0.009176255839881705,0.006380202738460714,0.005672150830664321,0.005519734128726547,0.005747106198174921,0.005761935442962064,0.0047349940278323885,0.005504752760500053,0.0056939289111966745,0.005676887122773354,0.005727472555399764,0.005676861280126838,0.005697239213494319,0.005686560146404348,0.005652651099854878,0.005667060394737288,0.005672188320853395,0.00567097059098539,0.005697453944612842,0.005765955522026536,0.00570549953719265,0.005733268244638645,0.005657713100033233,0.005667523775762678,0.005675465033136575,0.00563975157249985,0.0056733101658259415,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
218,0.00372484407817778,0.04597262436967617,-0.028045733345003546,0.0055228029855841675,0.009693469663004835,0.01266344919436789,0.009278234674731553,0.008179409741903135,0.006449223465681768,-0.0012676112878159899,0.004441019258448187,0.00430030176707304,0.005423269054422659,0.010885758530009134,0.019103275059701483,0.008396841952862447,0.011536322687492974,0.0034971131798591376,0.003795744476111421,0.0052799555933339525,0.0017832911375774453,0.0050844876137286455,0.006919322358651399,0.008085338775606604,0.00888297262252518,0.007815948987686207,0.007322436817847831,0.006940706972299782,0.005251639095067692,0.0065217483731116665,0.006201287083350087,0.007135107880084327,0.007643931342508926,0.009947047740529498,0.007297844299837099,0.006603315348982302,0.006452473680716462,0.006677316517921418,0.006691943150237242,0.005667539466567726,0.006437620298668276,0.006294767365029168,0.006272193591972931,0.006303409360136061,0.006267208584800264,0.00627347321031631,0.006290796670806143,0.006264201349583912,0.006271697938430682,0.006274371897383481,0.006282414289310984,0.006286465752479522,0.006318207959137355,0.00630101366301906,0.006305427223894505,0.006262454816900056,0.006280564209938641,0.006276082233998051,0.006257511355467822,0.006270372238829693,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
219,0.001790017468789083,0.03128079839872522,-0.03402905784436769,0.005363057318379522,0.009359840036051965,0.01220599480719612,0.008961917077142684,0.007908904491636264,0.006250853359285341,-0.0011442501489596192,0.0043263754544741765,0.004191524774450466,0.005267673168396492,0.010502419845633664,0.018377330642478745,0.0081172714915052,0.011125860600428437,0.003421822826848748,0.00370800354953249,0.005130334750155069,0.0017794536687376107,0.004943016246143621,0.006801426360377656,0.00788876026650503,0.00862276018082231,0.007638987908964827,0.007179143683732655,0.006821510307454423,0.005219302896244374,0.006427092885663654,0.0061240712705772785,0.007003848492050188,0.007479033675091881,0.009585933198226648,0.007156154052683435,0.006504036954291112,0.00636168575218688,0.006573779307268144,0.006587556872614917,0.0056168088585557005,0.006347654613116117,0.006104461231366038,0.006096848305048562,0.0061058859468373,0.0060728041022885615,0.006092635448549643,0.006100974167982039,0.006072151110290355,0.00607866485095117,0.006080981315509978,0.006093583179514941,0.00610128265531702,0.006138796519737514,0.006109928089681261,0.006116964514066715,0.0060877294315448815,0.006091946595318974,0.006082461038780827,0.0060663148402473315,0.0060951493476080225,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
220,0.0023519672964744595,0.03386826268073872,-0.025294177027999427,0.006077545766558748,0.010199581336869802,0.013134930099611376,0.009789188101426996,0.008703175765992752,0.006993163932043177,-0.0006336904306752733,0.005008375931726509,0.004869299244549959,0.005979172428089425,0.01137796779160251,0.01949966584491217,0.008918072658270885,0.012020946194176818,0.004075476054581894,0.00437062522874733,0.0058375300409118,0.002381637643156208,0.005644341271079873,0.007350022013152732,0.008524919624086358,0.009335959147149565,0.008252651230588286,0.007755282593028879,0.007371502732478351,0.005678213109498559,0.006950948723117382,0.006629595613067249,0.007566863660040616,0.008079104635163134,0.010440730733730655,0.007730536819520336,0.007032783168142213,0.006881460867706482,0.007107043580583437,0.0071217234233734595,0.0060947648535272765,0.006866563364945211,0.006828072319821149,0.006823956123772616,0.006866862101921749,0.006833775254743726,0.006851052292868814,0.00682151816396999,0.006799296851783672,0.006812261260909048,0.006816880729542935,0.006807675447406695,0.006854762015016461,0.00690549949817684,0.006838377679670545,0.006886516549748135,0.006806487749139125,0.006804619269854477,0.0068198340849228885,0.006787711682883149,0.0068206949507029204,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
221,0.00779544554959204,0.04228527036118261,-0.03554925089787775,0.00649956263385446,0.009664717673456384,0.01191866084568371,0.009349592246898672,0.008515684494785274,0.007202631154589087,0.0013462584691281065,0.005678587600236724,0.005571795878088926,0.006424025472006254,0.01056955601416833,0.01680590043310268,0.008680695681609556,0.011063274784069602,0.004962249107464941,0.005188882982915361,0.006315263645974104,0.0036616147260418903,0.006166921304430002,0.007236010767554276,0.008219316982660901,0.008918707618289863,0.007988450134537679,0.0075714343013345824,0.007253693135043829,0.005892728422545463,0.006909453866287746,0.006649174429367367,0.007415004427333942,0.007842258236236868,0.009905986779546462,0.0075508418241784945,0.006976117134903922,0.006852969888436996,0.007036744670688068,0.007048744680512985,0.006221304987902314,0.006840874823500741,0.007069993947634569,0.0070840823851283045,0.0070768416289023915,0.00708953634424675,0.007089957753678971,0.007069185048693554,0.007068278538416061,0.007069890248302756,0.0070704683533233835,0.007067490380585168,0.007071895781007781,0.007096932154231748,0.007071273979367159,0.007076154052799286,0.007081345217575383,0.007067118830976129,0.007070838974669766,0.0070668522775191945,0.007083571106590653,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
222,0.012629388611859216,0.047324169325381166,-0.009914863574726122,0.006373634818539105,0.007996818292607448,0.009152705844045908,0.00783521281728402,0.007407560691182107,0.006734188785000619,0.0037308707035517384,0.005952614966267158,0.005897849068107741,0.006334897167063602,0.00846084568556946,0.011659024312764195,0.007492183222507858,0.008714039016737807,0.00558525577256004,0.005701480209180829,0.006279120942387073,0.004918252669294516,0.006203046679266846,0.006002411541165646,0.006567714741363584,0.007030555244340028,0.006426561296879058,0.006184896178085075,0.006011772775199443,0.005374417106279443,0.005834641299870673,0.005707832750286745,0.006098497177696335,0.006339930742248787,0.007799763427177059,0.006173392113521789,0.00586810457890122,0.00580660214226952,0.005898887205958214,0.005905019481826394,0.00551273919797443,0.0058006355148315985,0.006679196239771056,0.006665545619945067,0.006690577597761016,0.006673086121717216,0.006668374677136568,0.006674255611830484,0.006641707163904366,0.006651085840456766,0.0066544271521160455,0.006663811653985954,0.006678833883441634,0.006725064820343465,0.006686959735508893,0.006701944722500635,0.00665279889733874,0.006661504008882236,0.006656563248922706,0.0066333238213356115,0.006663166110118292,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
223,0.01291615688780193,0.04655793342619119,-0.007458224926328072,0.009972494598718145,0.009300528427627422,0.00882201361734244,0.009367429929654301,0.009544469535051005,0.009823232317413945,0.011066547188468239,0.010146788572630579,0.010169460581975457,0.009988531227820707,0.009108430174095817,0.007784446853101418,0.009509437464264548,0.009003613093335089,0.010298868084746135,0.010250753444034878,0.010011621492558213,0.010574994307423593,0.010043114747710276,0.009150732891889737,0.009126477090849386,0.009159935337114088,0.009125124134902818,0.009133788455875116,0.009149621822827187,0.009306153763616503,0.009175576231930112,0.009201252595623927,0.009140602023111018,0.009126563837160949,0.009304197487412902,0.009134575865584525,0.009169839041384036,0.009180704715329193,0.00916491772939348,0.00916397712608954,0.009254936927211205,0.009181834796511176,0.009859391579528124,0.009851269368503527,0.009833475360186193,0.00985117600633345,0.009829444502143266,0.009861610504772418,0.00985782268863675,0.009853167680215425,0.009851507019289564,0.00986628395103687,0.009844770921971523,0.009821777116068194,0.009855894944745,0.009832963927961944,0.009857554247206348,0.009867313287829632,0.009850444774362312,0.009861975267967867,0.009852443542617868,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
224,0.014484765242023787,0.04983330615603777,-0.012062859154763489,0.013825133912990029,0.012336902390705425,0.011277115670504594,0.012485071939245314,0.012877168941712761,0.013494556509421553,0.01624817784161567,0.014211150050825804,0.014261362696093065,0.01386065090472025,0.011911454371770916,0.008979173256957334,0.012799581952548284,0.011679311608678003,0.01454796689304371,0.014441405390291776,0.013911789877660622,0.015159515161985493,0.013981539304154184,0.013343161875642037,0.012992153207200033,0.012747442083542171,0.013073833727698282,0.013222493288029406,0.013336774956430614,0.013838479634421683,0.013461662002264676,0.013556905748844422,0.01327864262734398,0.013125782908419155,0.012411108471106921,0.013229872494392704,0.013437384653892478,0.013482268597004033,0.013415344863699994,0.013410986916825718,0.01371521346659942,0.013486685542883634,0.013537669429665469,0.01355265185560589,0.01349822365288926,0.013534521981457279,0.013531229511627744,0.01354810121588134,0.013603200056048113,0.013583009031696937,0.013575820176796932,0.013570164304486937,0.013536295024683348,0.013424872938384562,0.013521285485533333,0.013486179335147272,0.013580163760331882,0.013575041082745744,0.013571225672515423,0.01362126281000286,0.01355778422609003,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
225,0.017669675886407027,0.057652370096654824,-0.010710234714070493,0.01386632721802234,0.013077217743816821,0.012515283845075132,0.01315578212898862,0.013363684901387684,0.013691044167496912,0.015151105084815162,0.014071005715286545,0.01409763011714338,0.013885159499323957,0.012851631161691607,0.011296838930721233,0.013322545718869372,0.0127285414065145,0.014249597122124993,0.014193094696159682,0.01391227507068777,0.014573860199294016,0.013949258518788626,0.013387293771089158,0.013169084667379349,0.013035800118910233,0.013217260753547481,0.013309092089266278,0.013383076222563933,0.013738874082066116,0.013467075109090286,0.013533240913155086,0.013345087994471615,0.013248760790538728,0.012889528075949345,0.013313782916993961,0.013450496979472286,0.013481239088833037,0.013435549792586475,0.013432605960779045,0.01364706038201964,0.013484286063566279,0.013709058996610438,0.013727804926332335,0.013678484987547583,0.013718590015715834,0.013709484050796507,0.01371583579779805,0.01374725728977728,0.013734020632479662,0.013729308916025874,0.013730170016247104,0.01371159268754812,0.013646404559830955,0.01369841638827116,0.01367840265261242,0.013745304466099123,0.013733338667485889,0.013726297878854992,0.013759102760758245,0.013731070442057411,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
226,0.016733560824981775,0.039980053680068274,-0.013342473296425432,0.013771230110103116,0.01343813135701367,0.013200927918063703,0.013471294941526848,0.013559054823411033,0.013697239659504968,0.014313560318286818,0.013857628961531901,0.013868867649382142,0.013779179589388882,0.013342906788464073,0.012686598164149535,0.013541689158889307,0.013290948162560032,0.013933015934917654,0.013909165140761973,0.013790625609625413,0.01406989380827825,0.013806237056262454,0.013578446281616544,0.013537463133356246,0.013518257034147944,0.013545494651216487,0.01356240797214004,0.013577543441680797,0.01366834037737687,0.013596327061931776,0.013612297107173292,0.013569605374272395,0.013551060172991266,0.013501334785723094,0.013563327917966123,0.013592486851877767,0.013599659437496402,0.01358908027193002,0.013588415609321502,0.013642135964961884,0.013600382473209703,0.013708358947518835,0.013705970733271176,0.013713260118033678,0.013704126533081009,0.013710908145727046,0.013708601525614757,0.013715043826189734,0.01371466478594502,0.013714534164015692,0.013709131998163815,0.01372308858684359,0.013702811590175383,0.013707988276914473,0.013721894796231336,0.013706758895704422,0.013709252529104004,0.013714451850969596,0.013715398523507122,0.013706114555349338,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
227,0.014965527509705926,0.038816462733319276,-0.015768831650140896,0.014951140907154761,0.016231197739949924,0.01714274087835633,0.0161037542338955,0.01576650398780713,0.015235476951559945,0.012867033770223052,0.014619120930822483,0.01457593205953154,0.014920592052850956,0.01659713384295644,0.01911924577277991,0.015833238063875838,0.016796804341552563,0.014329418224069124,0.01442107384194042,0.014876606429139695,0.01380341368208679,0.014816613592924556,0.015900348439297263,0.01633094684137257,0.016581520009100795,0.01623722398946611,0.01605611348601385,0.015908771560389157,0.01519776240742045,0.0157407396494318,0.015608208218390277,0.015984537715857713,0.01617540008693827,0.01681506314120578,0.016046800471970418,0.015773936013977544,0.015712371142405396,0.015803856527280304,0.015809747935514255,0.015380566563797361,0.01570626796780106,0.015180122484733842,0.015191904574438388,0.015164888874011524,0.015171689446849443,0.015180850924979946,0.01518217184486358,0.015186386924345386,0.015182242583381867,0.015180768433333105,0.015186506483317966,0.01518512536966574,0.015168320354402158,0.015176903646898573,0.015174299319022401,0.01519694177135478,0.015187464723702858,0.015179826632254539,0.015190100077837363,0.015192845309647656,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
228,0.01857817632490578,0.038747016903368826,-0.016826002561446316,0.01727939928002559,0.020128309522255222,0.022157051150523,0.019844669686583806,0.019094081387955205,0.017912221080110945,0.012640984784519563,0.016540451534141225,0.01644432985062001,0.017211409373886467,0.020942741417111322,0.026555984770715944,0.019242605569028272,0.02138713053636586,0.01589568562427997,0.01609967549552751,0.017113514428372025,0.014725003441489283,0.016979993633689416,0.01859725506765859,0.019519216978940247,0.020116909145883145,0.019310518632471737,0.01892113867640053,0.018614554853343398,0.017215335516788458,0.0182734204101216,0.018009584277372714,0.01877122747991448,0.019175771831923465,0.02083892666009722,0.018901520332233857,0.01834018753238058,0.018216588580406073,0.018400618705980604,0.018412546782630303,0.01756526424196255,0.01820438823075217,0.017804196039924773,0.01780345870574328,0.017818023962020497,0.017802422428316804,0.017812005916374076,0.01780106521195649,0.017786276592810242,0.01779242012281956,0.01779460332216214,0.017794429077335396,0.01779699047190122,0.017842175719816063,0.017809104156316195,0.01781249427778179,0.017795016976144794,0.01779295963744633,0.01779599748048247,0.017780766284700354,0.017801886642248833,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
229,0.02120857108433727,0.047512273484868,0.002174724493048106,0.017813982206516133,0.020982818243187144,0.023239382695606766,0.02066732633354818,0.0198324487673331,0.01851786837856067,0.012654684876434803,0.01699205239922863,0.016885136480947843,0.01773835719681596,0.021888708888521922,0.02813230602185437,0.019997651858088616,0.022383001841147967,0.016274880822497492,0.01650177826754272,0.017629468883468703,0.014972733835440255,0.01748095402344838,0.018759175503909688,0.019833770987442354,0.020574138738440446,0.01958427306274189,0.019128914913905164,0.01877873090355709,0.01726114875143685,0.018396962763555506,0.018107067333111924,0.01895681406116035,0.019425267900867012,0.02155293001989543,0.01910629550084945,0.018471055618070695,0.018334130295286147,0.018538377070777993,0.018551694568026956,0.01762897189379547,0.01832066973998225,0.018392698345674693,0.01840316115749406,0.018388444108136878,0.01841490398150029,0.018397469269925495,0.018391364509361883,0.018376098221758765,0.0183784758706995,0.018379322173776837,0.018388537799259037,0.018381506053525957,0.018421562445360893,0.0183947897955932,0.018387505289195902,0.01839911638183537,0.018387911949201897,0.018379862976584966,0.01837397069318703,0.018402409118128,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
230,0.019147306284065652,0.056586706158952844,-0.005478277861150119,0.01604610903432877,0.019553355725442482,0.022050906282633148,0.01920417137404359,0.01828013442555287,0.016825165577253394,0.010335832996061731,0.015136402579473747,0.015018068750812921,0.01596240777558046,0.020555989478528373,0.027466361341608996,0.01846298010980693,0.021103069637449987,0.014342641838828576,0.014593770424892318,0.015841890913152537,0.012901434197016363,0.01567751565190213,0.017301927235958504,0.018312628967860452,0.018992640929270395,0.018080284850263105,0.01765256433672139,0.017320546015209524,0.015850406611257497,0.016955575744825115,0.016676321062381334,0.017489721627487836,0.01793145734751351,0.019860437845022543,0.0176311983772616,0.017026654345403416,0.016895205993650606,0.01709113403247265,0.01710387778507691,0.01621163808746452,0.016882261832650132,0.01668752112283035,0.016679186967148013,0.01669613057222592,0.01668244469726568,0.016684165356610815,0.016685565797996328,0.01667630985162722,0.016680134654929738,0.016681495071538977,0.016681425712709613,0.016692850576119155,0.016702074859897005,0.016690589174170406,0.016702098057297176,0.01667425161558712,0.016680509779840487,0.016682364150134743,0.01667288347072906,0.016678266261345408,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
231,0.01870937496622435,0.060317046760197,-0.014067501367104567,0.01513928345795642,0.018879938567573758,0.0215437019341353,0.018507515882973856,0.01752198397225747,0.015970186469528278,0.009048986675015785,0.014169035739930991,0.014042826756131185,0.015050011852964514,0.019949297926029542,0.027319557304841605,0.017716998096815456,0.020532786449099637,0.013322449961453816,0.013590291237349929,0.014921474553783856,0.011785329478020558,0.014746160064943104,0.01680670860199633,0.01765384063176606,0.0181983374258345,0.01746305893544819,0.017105689324228183,0.016822722991513155,0.015506419314969077,0.016505904202759353,0.016259252582586405,0.016967518986414343,0.017339616706593328,0.018857470086585688,0.017087627399170028,0.016568089762924464,0.01645290018168321,0.0166242973638105,0.016635383326506936,0.015840189573326294,0.016441512770443735,0.015824357818366688,0.015819283060165504,0.015836783214822743,0.01582953118253517,0.01582744012967075,0.01582205210969591,0.015813167656473878,0.015817660163840643,0.015819265306326123,0.01581719776270363,0.015815712780843528,0.015847638600845607,0.01582799280583571,0.015827695757774117,0.01581331893758647,0.015816128819823274,0.015820292731604877,0.015809168276734998,0.01581816669731286,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
232,0.020726867131770042,0.05313511551962223,-0.013446673755506702,0.015930306058382648,0.018645372558383506,0.020578802524136373,0.01837505831524522,0.0176597331657578,0.016533397459583588,0.011509807432911487,0.015226074580548648,0.015134468759142393,0.01586551036430979,0.0194215418884939,0.024771071248814107,0.017801279579714297,0.01984505330446206,0.014611600211978576,0.014806006500233634,0.015772214589965684,0.013495917474934773,0.01564496669309529,0.017157720004871504,0.01770986324795629,0.018061775255586186,0.017586098084871785,0.017353392725525225,0.017168225411961696,0.01629412006496159,0.016959847291290603,0.016796786954353906,0.01726308347097902,0.017505852638371656,0.018488162141123077,0.017341598532450337,0.01700084051487191,0.016924869849075822,0.017037853492700355,0.017045149268190445,0.016517946617466035,0.0169173508183776,0.016425566224905506,0.01641387127375246,0.01644611524938342,0.016425134890475996,0.016428796908715845,0.01642272866427938,0.01641643068288917,0.016422117613506076,0.016424144920864473,0.016416741132686163,0.016437049015067998,0.016447551262652505,0.016430031287659744,0.01645119909730748,0.016406732469717685,0.016415420218228484,0.016425441304777636,0.016411351885356418,0.016412536306991642,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
233,0.019514871677490546,0.05363829813049562,-0.018691273628742636,0.01828736911645636,0.019605600593897963,0.020544328334188476,0.019474356388974958,0.019127048457968615,0.018580184805809526,0.01614110845061941,0.017945447435537786,0.01790097055908022,0.018255909215371253,0.01998244986914627,0.022579777777051994,0.019195772718827924,0.02018807506454569,0.017647105035920735,0.01774149406417854,0.0182106118252511,0.017105413661949277,0.018148829845659534,0.018822648388129887,0.01902148946828728,0.019149791311304853,0.018976922582541286,0.018893232915005723,0.018826447293570952,0.018503966781496347,0.018750829475872186,0.01869119150976421,0.01886069724719245,0.018948067900788693,0.019317596031490147,0.01888898700178424,0.018765753521423133,0.018738074700094743,0.01877920693487155,0.018781856468460183,0.018588029137691742,0.01873533024082257,0.01853197360353813,0.018543199985211974,0.018519448616092306,0.018535615295612536,0.018531115600545052,0.018531662920909485,0.018517919614184974,0.01851819258092107,0.01851829245939406,0.01853100801969269,0.018514801614618975,0.018549076640630557,0.018532462788284642,0.018515770053988488,0.01854189845396447,0.018530863689779183,0.018518356999973968,0.018517685530518708,0.018542958330504778,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
234,0.020819079222320323,0.055581465523198224,-0.02258271313554382,0.02161194595126376,0.022450902462483567,0.02304833300746482,0.02236737526550469,0.02214633954067012,0.0217983014080815,0.02024601030855443,0.021394338174903736,0.02136603194360723,0.021591924058819722,0.02269073906070502,0.024343745529902275,0.022190077432772792,0.022821604238409617,0.021204465377132713,0.021264536989136912,0.02156309563146619,0.020859719015782763,0.02152377598621315,0.021935440795073525,0.02209058395280546,0.02219431315523799,0.022055398207166194,0.021990048505051887,0.021938371017349856,0.021691409577842186,0.0218801870925018,0.021834462596109928,0.021964831464964512,0.022032774294263667,0.022341110988939927,0.02198675263995737,0.02189164913903399,0.021870397982699144,0.021901989799296803,0.021904027266339835,0.02175557587814759,0.02186829242755437,0.02177098566204191,0.021766467691609122,0.021769781038918332,0.021760418370861196,0.02176460326934945,0.02177063169570929,0.0217665127215816,0.02176715116517895,0.021767377507447505,0.021769877796893652,0.021753701382075132,0.021769984559621,0.02177153817053427,0.02175592754262327,0.021765691183968105,0.02176971023235727,0.02176752188314747,0.021765938435798972,0.021766323111639868,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
235,0.02210569664276902,0.050410891762128714,-0.010050489277452841,0.0231395878359207,0.024297947339638967,0.025122828415517884,0.024182620119281916,0.023877432866904424,0.023396891535919083,0.021253620551514803,0.022839133602049703,0.02280005077523061,0.02311194331670569,0.024629093232392506,0.026911423398134248,0.02393782241309922,0.024809780693867113,0.022576973458044318,0.022659915209777753,0.02307213948616665,0.022100977123667723,0.023017850277903082,0.023358780392474375,0.02370830204085321,0.023960577843290566,0.023626025932548426,0.023477889640599978,0.023365064414680274,0.022876091810702222,0.023242531702170784,0.023149500601834697,0.023422360023508636,0.02357405038870618,0.02433645771733048,0.023470580355557914,0.023266298730171765,0.02322237620736439,0.023287895977885973,0.023292168843918697,0.022995509114522236,0.023218058026699004,0.02334804987365551,0.02335249924832894,0.023373346493907217,0.02335066940253161,0.023371443280584686,0.023344403167035257,0.02333531758941833,0.023342632224791656,0.023345236544765717,0.023336695689007873,0.023380037039760188,0.02339893596849861,0.02335378030791196,0.023397236237532284,0.023342488432976177,0.023334993060570585,0.023346901003331245,0.023328773992808232,0.02335063209721185,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
236,0.02238788848367958,0.048316840166295325,-0.009406388123425272,0.022905018604362247,0.023789461752209834,0.024419283852350947,0.023701405868455535,0.023468386004320718,0.02310147790188509,0.021465024512369875,0.02267561254559033,0.022645771603924374,0.022883911162746084,0.02404230183755779,0.025784931193760737,0.023514495282279904,0.02418026227789623,0.02247544520353458,0.022538773784821862,0.022853519712539707,0.02211200734595359,0.022812068230424996,0.022897696586384804,0.02316697941588599,0.023373054913131835,0.023101999915324262,0.022987519853987066,0.022902387587855087,0.02255266081219748,0.022811858231816955,0.022744429248821422,0.02294540333705203,0.02306147311153925,0.023703504975532204,0.022981951811862283,0.02282926387846118,0.022797154888689577,0.022845144327011582,0.022848293391469782,0.022635247156105587,0.022794011628918927,0.023064398679080788,0.02305927578422379,0.02307627046937816,0.02305533567289327,0.023070174584160868,0.02306419027598532,0.02307288701293975,0.023073546212006354,0.023073779921064675,0.02306375121276428,0.023071406756489287,0.023061001413026385,0.0230647268742574,0.0230731705381692,0.023058930693315317,0.02306365451223787,0.023073929019763503,0.02307229368657895,0.02305921047267334,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
237,0.024077075137772474,0.06877550426418115,0.0010576750933464095,0.021681560325827177,0.02190908696227197,0.022071111287241246,0.021886434224107233,0.02182648890592545,0.02173210028791797,0.021311115924681944,0.021622544673934277,0.02161486796899047,0.021676130349681657,0.02197413111385779,0.022422429681099493,0.021838350707272983,0.022009622004401787,0.021571050802140626,0.021587342340071786,0.021668312024152238,0.02147755491889098,0.021657648459937666,0.022284199230582287,0.022227403284226926,0.0221377819939259,0.022247724256769727,0.022273473729228176,0.022283853617426148,0.022238525791691124,0.022286200225775012,0.022281832383016873,0.022279572878864524,0.022258337751198932,0.02192518790681822,0.02227438666753963,0.022286467010618614,0.02228570274350509,0.022286408758784654,0.022286363264883667,0.022263023732384715,0.022285563819830472,0.021729753369737818,0.021706601736038205,0.021755746035762063,0.021718398433655327,0.02172481842392415,0.02172592887575727,0.021715917296462734,0.021723577833497962,0.021726304826957008,0.021717845765259775,0.021733088398933006,0.021750504884972613,0.021735763948092363,0.021752495017598267,0.021697261992108963,0.02171606001882688,0.02172804761653173,0.021709061397076485,0.02170485629896899,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
238,0.021876050372104966,0.06326845964632062,-0.002942362153168658,0.022591180305036766,0.02441959028011858,0.025721621974555353,0.02423755228636757,0.023755830148530697,0.022997320756418534,0.019614279451358095,0.02211692898970512,0.022055238788881416,0.02254754487533914,0.024942286775959832,0.028544825735649922,0.02385115189303126,0.02522749249652578,0.02170312289511213,0.021834042118145547,0.022484716607801793,0.02095178754276005,0.02239902392810281,0.024072547933764794,0.024474527201760583,0.024664669145113043,0.02439338856170283,0.02422589100785022,0.024081034262813238,0.02330082532440537,0.02390791634599606,0.02376607925352086,0.02415639435223903,0.024337671584930217,0.02475107269331639,0.024216946276745834,0.023942735235834272,0.02387793143522294,0.02397386434794765,0.023979964904541292,0.02351263859625952,0.023871453232318145,0.022925900070775242,0.02293136608058301,0.02290969058814463,0.02295393078085358,0.022917545579916165,0.022926878943014917,0.022920976547001242,0.022918841346566597,0.02291807708134482,0.022928928747369536,0.022910209110422297,0.02291972529897929,0.022924350282477992,0.02290489895166783,0.02293373829268327,0.02292937804029746,0.022917587507748596,0.022922872674250867,0.0229318124458025,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
239,0.023426734483818188,0.05149235040303478,-0.010214208577002991,0.025121266103309958,0.02874677234623212,0.031328536885364994,0.02838581397705467,0.027430619769036175,0.0259265913651796,0.019218447382858925,0.024180885593532882,0.02405856171034391,0.02503474255282766,0.029783213535381284,0.03692659366714977,0.027619630759176696,0.030348740487498624,0.023360360328547387,0.023619956626366175,0.024910162026964774,0.02187055714020135,0.02474024425717822,0.02625313004707224,0.027330518740282632,0.028065120137028273,0.027081764129637004,0.0266256939545093,0.02627288964057142,0.024717834235777898,0.025885950206252888,0.025590359519599218,0.026452545928079375,0.026922831482327172,0.029035558387072773,0.026602962587763214,0.02596124714579393,0.025822017987029426,0.026029577142357298,0.02604308463540943,0.02509918338307241,0.02580831231996373,0.025785341140356452,0.025777622168525745,0.02579917806415943,0.02577593020039483,0.025787410263558005,0.02578323114547802,0.02577725602172504,0.025781485814159177,0.025782989887655934,0.025778765954382016,0.025782433409218777,0.025802635279097243,0.025788653876081355,0.02579328299272981,0.025772247465600136,0.02577777841063241,0.025783950682966218,0.025773464516437975,0.025776619401766544,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
240,0.025977183704033492,0.05398869633900834,0.0008447529028537466,0.025110323198822032,0.028735503258554774,0.03131703551890083,0.028374577364442658,0.027419469094296677,0.02591557600637914,0.019208035549098175,0.02417002729414378,0.02404771441631287,0.025023807432777486,0.029771851200121376,0.036914588649086824,0.027608463079306474,0.030337327272341515,0.023349575850999976,0.02360914879319814,0.024899238115300558,0.021859906698764493,0.02472933563284669,0.02547862422609465,0.02673652471132829,0.027666295517348782,0.026435897397214036,0.025901004370337852,0.02550071043544547,0.023865116454703794,0.0250744585489399,0.024757543975435947,0.0257031292919429,0.026247176564342962,0.029028822344927534,0.02587486814464852,0.025156383144889997,0.02500528200025162,0.025231152071433727,0.025245980435591255,0.024247273888547256,0.024990497686234348,0.02578617934039865,0.025768895561875095,0.025768826957744812,0.025766256464979164,0.025751842544661167,0.025786360696857268,0.02577257101226685,0.025771887117465492,0.025771639588248168,0.0257867216198617,0.0257483545856228,0.025763185411177284,0.02578588066547048,0.02574749048849241,0.025770060858719877,0.025786797226637688,0.025771480268435048,0.025773168793738376,0.025769114289934558,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
241,0.02903857110996614,0.055400041816601235,0.0015681068030873623,0.025704641446852267,0.029455292484032343,0.03212617406515154,0.029081874596702202,0.02809370910836329,0.02653776483054397,0.019598069930290424,0.024731800994232743,0.02460525474975991,0.02561513128672209,0.030527509427155097,0.037917463906614046,0.02828924435743173,0.031112557171495095,0.023882952935521406,0.024151509947542265,0.025486250505051315,0.022341724897513526,0.025310467533851244,0.025748059504727035,0.027162932256044325,0.028230003412984254,0.026821675060052008,0.026219238445750827,0.02577259311801064,0.023992292759129452,0.025301251823271628,0.024953908934877235,0.025997984611159417,0.026608416912086996,0.029826609469898742,0.026189963106276314,0.025391483250883744,0.025225199211757646,0.025473985613608512,0.02549036472470927,0.024400832899314145,0.02520896198272228,0.02639248961962127,0.026394342197683718,0.026413691698408636,0.026402766785420504,0.026406783162683814,0.026387263727002515,0.026360948884348902,0.02637105380782543,0.02637465606602775,0.02637622799812501,0.026387484108328654,0.026460313670519375,0.02640070778980593,0.026413093896462764,0.02638020284386556,0.02637379177491168,0.02637695956077408,0.026351924745265636,0.026391703022691244,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
242,0.03480764909836279,0.06460333813746204,-0.0009333899264348305,0.027622085174598826,0.03208277013241331,0.03525927500447405,0.03163866068675164,0.030463426071222363,0.028612926740182378,0.020359481579190535,0.02646507676983504,0.02631457411747091,0.027515629889661292,0.033357967942684,0.042146911104466514,0.030695978003032552,0.03405377079048581,0.025455533698664514,0.025774931107797446,0.0273623507499996,0.02362253653162532,0.02715329039015828,0.026969005763761118,0.02867486170500332,0.03001792557623926,0.02825558863377992,0.02752747715473225,0.026997838751762093,0.024985391526188516,0.02644881270430788,0.026051157420591563,0.027264002749598053,0.0279960727180651,0.03213016645046836,0.027492492160115237,0.026553098533870768,0.026361223997652894,0.026648795488356795,0.026667832797709932,0.02543133607515599,0.026342560939154276,0.028435183006191203,0.028425477615446528,0.028449272458075797,0.028416445136251585,0.028434495046923726,0.02843246124255081,0.02842143507004592,0.028426800778589677,0.028428709605488576,0.028426701917273308,0.0284640993744554,0.028457775565947096,0.028439456305735942,0.028476204146078293,0.028418535272394966,0.028425428300580296,0.028429929159936997,0.028416628739651728,0.028424182275455956,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
243,0.037312113225705955,0.05928801108483507,0.007144899736893169,0.030032235397196197,0.03427086573157005,0.03728924296182387,0.033848864225979346,0.0327321332444152,0.030973752486199185,0.02313116701932255,0.028932823318572276,0.028789812746485857,0.029931079497539988,0.03548258370135662,0.043834009871312175,0.0329531086510646,0.03614374921412609,0.027973535692167727,0.028277033374670406,0.029785430652768157,0.02623178583345538,0.029586777398544012,0.028841146711117007,0.030342968044362713,0.03159004797012563,0.02996511435460011,0.029322235212322478,0.028865716637278688,0.027234050553493004,0.028403163436905753,0.028075547240938938,0.029093921221446457,0.029734011688929637,0.03367212222765963,0.029291783406446423,0.028490142279069236,0.028330443551534273,0.028570329344291674,0.028586323045273677,0.027578958853862558,0.02831498854350575,0.030808601071284948,0.030808047200283014,0.03081743514519866,0.030821386744422523,0.030811147140712723,0.030805083973722096,0.03078255775913044,0.030789259157971538,0.03079164571891842,0.030797646172914885,0.030802659514258195,0.03085196680844724,0.03081412583534952,0.03081943111561666,0.030798585296834987,0.03079600220243822,0.03079317118626188,0.03077656442727272,0.03080628260885874,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
244,0.03455550402144345,0.05198261993821223,0.00720426245358319,0.033469543642246496,0.03687019692699448,0.03929184109809143,0.03653162510238463,0.03563567179175063,0.034224922839955506,0.02793281620999845,0.03258748528812576,0.03247274790049009,0.033388386259955376,0.037842358302032524,0.04454270784817548,0.035812960369236785,0.03837281141905192,0.03181784878755732,0.03206134499022124,0.033271532186039954,0.03042044280709112,0.03311215267232659,0.03293137536899979,0.03382790218509555,0.0345808439254182,0.0336014418144628,0.033217614823530354,0.03294597764408201,0.031976541348142665,0.03267128815399875,0.03247688491643835,0.033081682338873424,0.03346326398107839,0.035862257185662307,0.03319947425057819,0.03272291280308431,0.03262813287850641,0.03277051561630963,0.03278001146790226,0.03218200413256308,0.03261896174234927,0.03408813547260824,0.03408440546104374,0.03408940427637717,0.034076869772630566,0.034085654908886036,0.03408828102477318,0.03409067654168157,0.034090398475627455,0.034090303682018104,0.03408860328779399,0.03408755957362761,0.03408215177525756,0.03408791516857248,0.0340871350245168,0.0340849821567895,0.0340886772864533,0.034090244213712685,0.03409094083990587,0.03408451011773682,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
245,0.033869611402326465,0.06439943017794134,-0.011247984667128801,0.036926766347926694,0.03960233174422034,0.041507632521392446,0.03933595026330049,0.03863103227434276,0.03752108346091637,0.0325705809076546,0.036232780630422984,0.03614250756865689,0.03686291335688942,0.040367208700754234,0.045638908544174316,0.03877051935031358,0.040784558511338755,0.03562724615918445,0.03581882405890697,0.03677097492906254,0.034527795326405354,0.03664557834315296,0.03698321542328072,0.03758851320399577,0.038070027066259865,0.03743953051079231,0.037181373328981304,0.03699346045107429,0.03626552455891772,0.036797891115687674,0.03665530484253158,0.03708794707572167,0.037347474680857806,0.03885412014935898,0.03716897152032499,0.036835133388758864,0.03676656825083752,0.0368692639316926,0.03687604896663535,0.03643041441512077,0.03675988858104341,0.03741540097673222,0.03740923834941952,0.03742403175363589,0.03743370086102373,0.037413202161437925,0.037412782251613666,0.0373978456445395,0.03740281634367852,0.03740459345318707,0.03740727029412976,0.03741929346419554,0.03744142851829926,0.037419530598469614,0.03743174324120185,0.03740248365596195,0.03740605673487848,0.03740573127132862,0.03739342421833826,0.037407973782824226,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
246,0.036408341076860445,0.08090377247044836,-0.002718302596177389,0.03849980129983004,0.040439886459124386,0.04182144333189009,0.04024672999262226,0.039735585346039895,0.03893074789991059,0.035341078012590135,0.03799658377685105,0.037931125676795234,0.038453500715863904,0.040994508085683494,0.044817082052532306,0.03983672912909944,0.04129713353257818,0.037557503333248955,0.03769641880906401,0.038386835038529736,0.036760278101152837,0.038295908441973225,0.038815467050017656,0.03921000567829314,0.03950704862810249,0.03911555109216518,0.038948047978108025,0.03882241976233655,0.038291772483534055,0.03868760791956881,0.03858621666440868,0.038886023199706424,0.039056423045001384,0.039975545828980164,0.03893986132071512,0.03871363699104,0.038665576025368825,0.038737337797003765,0.038742032395769566,0.03841984979847678,0.038660860711751434,0.03885675377635949,0.03885602529960818,0.03885487559718508,0.03885903247803062,0.0388519446305629,0.03885530341087938,0.038841144541976354,0.0388437579179342,0.03884469169675659,0.03885224379651143,0.03884513789964132,0.03887417056953207,0.03885903648378038,0.038851981397395194,0.03885215920776827,0.0388515689621833,0.03884528938182332,0.03883881856685319,0.03885530298664291,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
247,0.03530385461173119,0.07486047237738708,0.0033326236828106967,0.03872983490446824,0.040249568226988254,0.041331787740106055,0.040098262333431355,0.039697865707377336,0.03906740972958949,0.03625550174788429,0.03833564785835666,0.038284372348409534,0.03869356611494198,0.04068402181951957,0.04367837132391486,0.03977709500138278,0.040921078411435184,0.03799170152269597,0.03810051864167576,0.038641344669492664,0.03736720844569573,0.03857011883797271,0.039334733500623345,0.03965133085613862,0.03985530121893759,0.03958023593957213,0.039446850119767604,0.03934075490515873,0.038837742322057216,0.03922123754507241,0.03912756032096217,0.03939511192532313,0.03953421373903235,0.04011559494459029,0.03944009337128744,0.03924476500611606,0.03920115583562288,0.03926600097687592,0.03927018613058695,0.03896698988510303,0.03919683804732828,0.0390139360993692,0.03899316512710142,0.039022593081375546,0.03899687487181947,0.03899599032617282,0.03901094108192772,0.0389927811609502,0.038998450497133685,0.039000476158435646,0.0390046321785911,0.03900998381603506,0.03902748626035439,0.03901865610395035,0.03902446729184571,0.0389860022039935,0.0390032422440641,0.03900177278573405,0.03898773385297971,0.03899182276450849,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
248,0.03556738195827097,0.07359869354006371,0.006233319456578317,0.039244242453622194,0.0412556647733123,0.04268802165542615,0.04105540592072865,0.04052546642513464,0.039691035011074606,0.03596937253812314,0.0387225215629025,0.03865465656077823,0.039196239391716375,0.04183067990257064,0.04579381036555642,0.04063032927704051,0.04214443292288216,0.0382672960795418,0.038411319493805954,0.039127122409554634,0.037440756781523823,0.03903285243130598,0.04038310587057242,0.04096645484371705,0.04131684503034924,0.04083816696500178,0.04059259540799835,0.04039440256646379,0.03944906900868282,0.0401696068806765,0.039993016602912164,0.04049617117057567,0.040754041230303614,0.041679356405785774,0.04058003206875832,0.04021393045115665,0.04013175992618601,0.04025391471066552,0.04026179169995612,0.039690848021872144,0.040123621116210234,0.03961511424746543,0.03959245876308968,0.03964837870078039,0.0396032259453357,0.03961525950403932,0.03960967967654838,0.03959220741634249,0.03960302834211057,0.039606878788359876,0.03959818470451615,0.03963655407455311,0.039656428429367105,0.0396236492759565,0.03966293512328506,0.03957874309816745,0.03959564366684053,0.03960933908308595,0.039582518394119,0.03958989834698098,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
249,0.03989269819571663,0.08984634119707408,0.01115636897605449,0.041572398871429196,0.0445979400630312,0.04675246261430614,0.044296714705460274,0.043499590323732476,0.04224445529311678,0.036646405096035915,0.04078763675064547,0.040685555572871346,0.04150019362656473,0.04546286631065954,0.05142412782500108,0.04365732292657988,0.045934807323568416,0.040102895690604476,0.040319532827492996,0.04139622924547852,0.03885963182296653,0.04125443023115383,0.0425809665499876,0.043511831698962854,0.04413849375665264,0.04329785559963557,0.04290394017499276,0.04259811758610743,0.04124424164375241,0.04226190348757631,0.04200465194176962,0.042753951054325785,0.043160795885132275,0.04494379274099963,0.04288426131145742,0.042327383300075586,0.04220628908980558,0.042386783714337045,0.04239852354030339,0.04157669300308342,0.04219436458952074,0.04212414096975786,0.042111719375472506,0.042167786927317034,0.04211989977013689,0.04214355613871024,0.04211780111343505,0.042101699561723556,0.04211444020646216,0.042118972971244596,0.042104389431663586,0.04216359973996531,0.042188717840538674,0.0421340961250029,0.04219415509654521,0.04209513185229061,0.04210142445997797,0.04212186899066897,0.042090289595787325,0.04210862494054452,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
250,0.043977519574933385,0.08582851593470135,0.009803784726539753,0.043253576298969545,0.04575450866594407,0.04753545126187248,0.04550551379236784,0.04484660550438911,0.04380910258368743,0.039181717252200814,0.04260488673768006,0.04252050576072862,0.043193890965830435,0.04646946242487609,0.0513970806343384,0.044976988317514635,0.046859571988666755,0.042038875246973424,0.04221794893766951,0.043107953320561325,0.04101118510813274,0.042990741317130654,0.043551214849192894,0.04435901378306172,0.044948136918303475,0.04416715427709292,0.04382396650406771,0.043565517101717556,0.042493032905080774,0.043288677040044354,0.043081693314666776,0.04369638830887096,0.0440463434384328,0.04580173691094148,0.04380713517160796,0.04334202057892431,0.04324358261630621,0.043390647779498755,0.043400285235211715,0.04274620909224388,0.043233938928659656,0.04370977862813005,0.04370706336240804,0.043731905119102965,0.04373001434366148,0.04372174165068033,0.04370555808090293,0.043688730734534074,0.043696997397856596,0.04369994488693821,0.04369664995044681,0.04371838460954991,0.04375969576749752,0.043716418599503176,0.043738992541842846,0.04369582859704191,0.04369468425660558,0.043701829836263174,0.04368135011340674,0.04370496503977656,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
251,0.04367621270949863,0.07646928041056292,0.012678371704068814,0.043429182462710755,0.04542525770824342,0.046846685762992404,0.04522652682292512,0.04470063074509485,0.043872566010307264,0.040179299677441466,0.042911442282118906,0.042844095087324355,0.04338154566230241,0.04599588549440429,0.049928777425921236,0.04480469349751451,0.046307244591359834,0.04245969015151119,0.04260261467271967,0.04331295604002943,0.041639457316226834,0.04321940533805251,0.04377012549144392,0.04433664781699884,0.04474721606395865,0.044202700290340236,0.043962282397909086,0.043780230981716274,0.04300898897081025,0.043583944566445335,0.043436116015365206,0.04387254297831653,0.04411820753342397,0.04534708703187406,0.043950456105857544,0.04362188498150822,0.04355182307748028,0.04365641917546116,0.04366325784970434,0.04319408601587026,0.0435449478167168,0.0437957737259142,0.043781660712437304,0.043801260718688305,0.04380296939732836,0.043784445141689436,0.04379451089045468,0.043788465020879457,0.043790931845413175,0.043791809288158685,0.04379183806892286,0.043800964235835904,0.043794968580438035,0.04379775617043794,0.04380686030099992,0.04377883886760962,0.043791246861379245,0.043792369863103836,0.043786254810967803,0.04378113305466284,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
252,0.0437014742228236,0.07112779313527721,0.024754386681627844,0.044634010530841935,0.046704399420366007,0.0481787470725382,0.04649826980782302,0.04595279468156168,0.0450939011951824,0.04126313499599628,0.044096994944903184,0.04402714042205626,0.044584600218019986,0.04729627161113901,0.05137558464151461,0.046060731677877394,0.04761922257024326,0.0436284241362013,0.04377666972033589,0.044513457012267374,0.0427776541300123,0.044416423428782145,0.04543983380672116,0.04590663843332013,0.04622145400767532,0.045799954987480504,0.04560292570826992,0.04544854386990568,0.04473329124685549,0.045276542960619996,0.045142842562177335,0.04552741469837682,0.045731551145931575,0.04665356381582041,0.045593038205339144,0.045310264622039076,0.04524780786591356,0.0453407564804904,0.04534677211008724,0.04491534582660141,0.04524163504290876,0.045000687872160654,0.045013977743233145,0.04499443043694786,0.04501824821887419,0.045012991649508304,0.04500365216716068,0.04502369410669786,0.04501804748205987,0.045016039163075026,0.04500993130128644,0.04500976079094325,0.04497942059700384,0.04499603804906723,0.04499561535347804,0.04502143806021253,0.045011321033338283,0.045014756191900075,0.04502875313361113,0.045015369077438895,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
253,0.047447476344889085,0.07433263311246456,0.020524966879508656,0.046772090277423496,0.04863196074819077,0.04995639582210119,0.04844679052173755,0.047956779642619705,0.047185218975474515,0.04374396744522821,0.04628967876735263,0.04622692709545662,0.046727704035672536,0.04916365100969526,0.05282817697609754,0.04805374153860296,0.04945376411616679,0.04586875252737048,0.04600192440911147,0.046663794714943224,0.0451044893399414,0.04657662756605151,0.04715656235224101,0.04773064500900487,0.048154340662778,0.04759417706958186,0.04735056728547654,0.04716675808537652,0.046384281726984965,0.04696870166132377,0.04681932005798769,0.04725992069926886,0.0475084001571279,0.0487985057703493,0.047338615179389865,0.04700699716995662,0.04693626874280441,0.04704184562135506,0.04704874577365642,0.04657366640165005,0.04692932529503761,0.04712117165913995,0.047119915645561956,0.047117341227680486,0.04711656182614035,0.04711249126367424,0.047118721967822415,0.047094194373553284,0.0470986758454262,0.04710026802125671,0.04711352273535592,0.047111748318592155,0.04714999981638921,0.04712500820278991,0.04712259516825396,0.047113325037287386,0.047112370118137986,0.047101284668805546,0.047090173211028055,0.04711868940736911,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
254,0.05213496315745357,0.10144618966143444,0.012264803742461363,0.048008084156203445,0.048753522559983664,0.04928435778906228,0.048679306102330046,0.04848290913097867,0.04817366665351785,0.04679440874925382,0.04781473302144185,0.04778958207310006,0.04799029409516388,0.04896662467976617,0.05043537125644531,0.04852177157979181,0.04908290237458576,0.0476460252595986,0.04769940071585415,0.04796467915972621,0.04733970762110731,0.047929742457760556,0.04748296224343651,0.04794852643850887,0.04833812121340171,0.04783122777548479,0.04763201921953156,0.04749057941776809,0.046980093135249146,0.047347002751935326,0.04724496365231182,0.04756129787979754,0.04775958198739895,0.049004419953977994,0.0476225873417761,0.04737403587646752,0.04732438505574501,0.047398941444259456,0.04740390724516862,0.04708931827942507,0.04731957608836095,0.048131282791617644,0.04815416293053867,0.04811168935474028,0.048131053042651514,0.04814530714824138,0.04813717845326002,0.04817069493345892,0.04815939407232985,0.04815536535365251,0.04814962892968088,0.04812953693268416,0.0480840622796582,0.04812201107861708,0.048101404337675645,0.04816907480829218,0.04815237765558975,0.048152789081146834,0.04818078741574988,0.04815694949232798,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
255,0.052503206297565795,0.0895815922036971,0.01850254036714506,0.04788781776207999,0.04824703235828914,0.04850283318837797,0.048211268659058025,0.04811662816508438,0.04796760926411485,0.04730296739882324,0.0477946450070304,0.047782525175657266,0.047879245022118565,0.048349722790551275,0.04905748778602222,0.04813535534467067,0.048405755113250154,0.04771334749104444,0.047739068251967255,0.04786690160293932,0.04756573802222127,0.04785006617666422,0.047572438901625644,0.047832036055244935,0.048046854536469716,0.047766987085128644,0.04765599388358646,0.047576720499112816,0.04728626258172196,0.047495782502467415,0.0474379347989604,0.04761640943910197,0.04772714878237193,0.04841209095916208,0.04765072049777508,0.04751106093948492,0.04748298480466608,0.04752512036865357,0.047527921746731545,0.04734909819950946,0.04748026199771032,0.04794298546116684,0.04795168632033523,0.04795014356962437,0.04794364592860715,0.047961960170932356,0.04794496310592136,0.047968344817811974,0.04796486342095113,0.04796362173680005,0.047949144571625135,0.04795387259552853,0.0479284334174777,0.04793987832051143,0.04794526701816812,0.04795665563600411,0.04795006868919974,0.047962827556797274,0.04797145178398971,0.04795261423444532,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
256,0.05097611829453413,0.07219792377748156,0.027973271320923074,0.04808785837887136,0.049414216538529676,0.05035873138234784,0.04928216323447314,0.04893271420667543,0.0483824792292271,0.04592836636582114,0.04774382880651537,0.04769907773736316,0.04805620453262331,0.049793389028142045,0.052406729039294705,0.049001862141402446,0.05000028186935888,0.0474436471746277,0.047538618095861455,0.04801062789147551,0.046898616361619065,0.04794846503604882,0.048565681838960054,0.048980121316645905,0.04926309561445155,0.04888477986311942,0.04870962406248979,0.04857334307662792,0.047955919177416574,0.04842264034008623,0.04830640135815902,0.048642853215816635,0.04882382600033852,0.049654104962267465,0.04870086909946734,0.04845208635873977,0.0483975886729936,0.048478755000991317,0.04848402110917257,0.04811061797211037,0.048392211987483426,0.048325795952022056,0.04832947652850736,0.048305315745019554,0.04832493036142142,0.04831605992900205,0.048329789560173635,0.04834611590091882,0.048338296952933985,0.04833550976357752,0.04833822178768018,0.04832073060584794,0.048279946521597096,0.04831951509571685,0.048301153325468124,0.0483400667514433,0.04834008299547994,0.04833372752296373,0.04835309893090133,0.048331454167909405,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
257,0.055164444283156804,0.08081995169061006,0.03601347679447208,0.04903877757890732,0.05169099135440952,0.05357966317483709,0.05142693477996997,0.050728169127109125,0.049627907650731176,0.044720611762689016,0.04835084878355257,0.048261363600979774,0.04897548187973634,0.05244919266897786,0.05767488252294286,0.05086643879710367,0.05286289996178739,0.04775059925558925,0.04794050511452646,0.048884345865973323,0.04666074413628493,0.04876004370800289,0.050353408207233316,0.05122318006991268,0.051782751940683165,0.05102703344426288,0.05065993319054282,0.05036980841932924,0.04903266023069809,0.0500458250564914,0.04979438778769767,0.050518191590032305,0.050900167101807794,0.052455863726264734,0.05064139707268663,0.0501093336254098,0.049991728704347406,0.05016677394163123,0.05017810703296853,0.04936917582141208,0.04998011099246176,0.04951855561592326,0.04953133681011334,0.049521460034603795,0.04952949012294029,0.04953520703164158,0.049518932724107165,0.04952475651035919,0.049524112567662044,0.04952388440891853,0.04951973637306466,0.049515694480379485,0.049528970073796835,0.049517967046650804,0.04951447071969382,0.049531833066188344,0.04951991512979215,0.049523738896095175,0.04952533649548992,0.049531430008097,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
258,0.057204547208810824,0.09934269261447427,0.03264130859057961,0.05277423282192321,0.056478610068340804,0.05911653955282107,0.05610979923749605,0.05513382527606615,0.05359707751619429,0.04674300134895174,0.05181339482303865,0.05168840984736435,0.052685826996581815,0.0575375984967374,0.06483637914958948,0.05532694810203461,0.05811542819369328,0.050975019457486066,0.051240263137805615,0.0525585362861454,0.049452806375292806,0.05238492204361358,0.0544651805594637,0.05559806519052797,0.056331117091631536,0.055341628166054424,0.054863079206609655,0.054486426753948485,0.052772572684975885,0.054067670916875074,0.053744144256327175,0.054678878655496005,0.055176022318249716,0.05720590422065178,0.05483897116107164,0.054149594335773085,0.05399795352994598,0.05422375957907123,0.054238400256250936,0.05320014276585808,0.0539829888885992,0.0534535862702501,0.05344907662397929,0.05348681341518986,0.05349104247609584,0.053469052079433754,0.05344587813043957,0.053408777106761285,0.0534237594070841,0.05342909653168535,0.0534295886581276,0.05346856737293171,0.05354492639224334,0.05346570098139806,0.05350542837470838,0.05342849966147652,0.05342599038944875,0.053432508368984576,0.05339538330376853,0.05344523681597699,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
259,0.05473401673529451,0.09034682196692372,0.021508850712988237,0.057810487812640615,0.06254236193215826,0.06591198371374005,0.06207125267157748,0.060824569188171626,0.058861567995407954,0.05010635126894134,0.05658313860991895,0.056423486087408256,0.05769756053522791,0.06389508591350884,0.07321835646017537,0.0610712592095435,0.06463319037928873,0.055512219955903386,0.0558510352608196,0.057534962727741765,0.05356778497834077,0.05731319245803976,0.059769387978583124,0.06095342752443578,0.061723823166874164,0.06068497674072734,0.06018480783862919,0.05979156424383394,0.05800111492794582,0.05935450795362312,0.05901678684742362,0.05999246408009227,0.060511792252437885,0.06265726100584508,0.060159629875026474,0.0594400116223316,0.05928174076201524,0.05951741627529986,0.05953269635850569,0.058448474150816374,0.059266121012199566,0.058682108666411284,0.05865623870572437,0.05869201592136815,0.058639689555701084,0.05866107305375421,0.05867965937622615,0.05866726978430247,0.05867209480844811,0.058673805131083764,0.05867445265868327,0.058687744126805524,0.05868183750779287,0.05868593924214634,0.05869917586287082,0.05865065905839243,0.05867329690430773,0.05867489615149354,0.05866292633367205,0.05865519914134959,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
260,0.05572371634965676,0.0840437360027041,0.011348760680563457,0.06017424104672313,0.06508522178639403,0.06858238744451398,0.06459628052410435,0.06330240870485652,0.0612651057660801,0.05217849449339794,0.05890043533186803,0.058734739786448525,0.060057039348125583,0.0664891478526227,0.07616531440501771,0.06355843621383638,0.06725519038117575,0.057788981233389,0.0581406210688373,0.05988828703546715,0.055770947261402054,0.05965812251806253,0.06188856680510603,0.06302595939596396,0.06378534107890911,0.06276582457900458,0.062285050424129386,0.06190968120552669,0.06021562262358305,0.06149440568268818,0.06117452338712908,0.06210121018061977,0.06259884804650812,0.06476432241767403,0.06226095695747495,0.0615755187711374,0.06142541812194588,0.06164899904568071,0.06166351036753128,0.06063756866688714,0.06141061459987645,0.06107622235864095,0.06106316282886576,0.061085881594684144,0.06105940579545258,0.06106703988134777,0.061072997877774246,0.06105371137600257,0.06105992582872396,0.06106213499460192,0.061066166086211675,0.061080256799329054,0.06110100584683449,0.0610812797696719,0.06109527317560265,0.06105498616954609,0.06106465367332081,0.06106354600098857,0.06104813909216434,0.06106163839946514,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
261,0.06159987234104194,0.08903295581028092,0.022324344526560267,0.06061488668907799,0.0630655206598873,0.06481064519155279,0.06282153353580466,0.062175877117625754,0.06115924030814608,0.05662492029249357,0.05997924348001011,0.05989655956126926,0.06055640173887251,0.0637660953704766,0.06859461002315209,0.0623036376901524,0.06414835910618871,0.05942461553192525,0.059600087718015955,0.06047219245930586,0.05841759415103304,0.06035733780702219,0.061584732914136076,0.0620171911852138,0.06228444609359769,0.06192157690777036,0.06173967270669223,0.06159309434771931,0.06088393365496526,0.061426397042014094,0.06129479851765132,0.061668376500749765,0.06185915497675707,0.06260011511071896,0.06173038301406036,0.06145932701248318,0.06139824933675938,0.061489003750205495,0.06149484708163247,0.06106773617820764,0.06139219254870734,0.06106118054535374,0.06106965021283163,0.06107005348726595,0.06107542460300916,0.061074296392235945,0.061058401585702846,0.06104227707140594,0.06104762362389308,0.06104952682636802,0.06105252160845903,0.06106535975302116,0.06110582048677818,0.06106554353725413,0.06107835843102173,0.06106179697674724,0.06105122146570231,0.06105074307102158,0.06103749295531365,0.061068187194000666,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
262,0.0653283316053017,0.09814416665515305,0.031294838872755484,0.061968802479865887,0.06339371536851801,0.06440841216416064,0.06325184987497158,0.06287643511990709,0.06228531506274598,0.059648849924117855,0.061599209871596484,0.06155113358484723,0.06193479660206748,0.06380106218018927,0.06660858580207507,0.06295072107555091,0.06402332814498393,0.061276723314629425,0.06137875102767792,0.06188583339939099,0.06069119411611444,0.06181905154771095,0.06271849928357848,0.0629722593525392,0.06311156309940393,0.06291846798414567,0.06281219585514178,0.06272361811967138,0.06227194733008541,0.0626204119281712,0.06253742831734395,0.06276939643476684,0.06288252633597788,0.06323427168029752,0.06280665203350946,0.06264098139912332,0.06260276480280105,0.06265944575826886,0.06266307296782593,0.062391745997417425,0.06259895992939714,0.0622345063706191,0.06222145218794364,0.06227055909999015,0.06225261638912249,0.062243155869749635,0.06222640672293304,0.062188439340473016,0.06220417396015214,0.062209782757796914,0.062209303457973424,0.06224746885311948,0.062320964006104144,0.06224724467221792,0.062286518394238474,0.06220020324409223,0.06220552792807163,0.06221336927339762,0.062174385937376744,0.06221748370507544,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
263,0.06580084295760731,0.09884135941100393,0.02066672802940504,0.0627558766663761,0.06513013498631291,0.06682087154182728,0.06489375188454789,0.06426821778155999,0.0632832651399119,0.058890260247849754,0.06214004370412333,0.062059936685150356,0.06269921443885845,0.06580887581630504,0.0704869065722672,0.06439199661017922,0.06617922604638239,0.06160270110792358,0.061772704585679086,0.06261762959795258,0.06062706422358381,0.06250635446791841,0.0637414077702735,0.06450279778256969,0.06500518847245224,0.06432919399720945,0.06400732586850466,0.06375557252754804,0.06262281401991802,0.06347703049743139,0.06326268393240586,0.06388405065172918,0.06421752409679135,0.0656295775888807,0.06399117378800619,0.06353142085641837,0.06343078100275505,0.06358070203425602,0.0635904352063363,0.06290374566217653,0.0634208580445738,0.06319508613643321,0.06317639768810827,0.06320041964235348,0.06318103877302148,0.06317807291029215,0.0631933547559271,0.06318314641599629,0.06318642986678076,0.0631876031008495,0.06318970847532807,0.06319106520104172,0.06319509940960484,0.0631978153533033,0.06319955827360167,0.06317253683482586,0.0631889052683302,0.06318835411599938,0.06318022316557124,0.06317567293947504,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
264,0.06924073245479456,0.0966397058323361,0.01787321686897012,0.06221857742980861,0.06518537449089098,0.06729806467369218,0.06488999774703917,0.06410835039099214,0.06287758515453522,0.057388227112215154,0.06144905230813703,0.061348953146025884,0.06214777412729426,0.0660335072668186,0.07187902448872342,0.0642630204460102,0.06649628503827605,0.060777606230929135,0.06099003712521878,0.062045828326285184,0.05955848166607562,0.06190678249206201,0.06373040999313614,0.06470318730414151,0.06532406191784819,0.06448439534448681,0.06407389798581653,0.06374880067537936,0.06224696384773791,0.06338528807386447,0.06310293744822958,0.06391513086347071,0.06434266275266348,0.06605664532391241,0.06405314266744996,0.06345657630712334,0.06332455506567117,0.06352104111229559,0.0635337587397485,0.0626251740458985,0.06331151094547162,0.06276521450486401,0.06275094330239303,0.06277336867464528,0.06275037770409636,0.06275560202251906,0.06276349341103259,0.0627558524882551,0.06275923646616309,0.06276043953931491,0.0627598479667737,0.06275500785112254,0.06276986635504492,0.06276791436392731,0.06276389319052299,0.06274688558113996,0.06275904119689371,0.06276120796239933,0.06275281886079523,0.06275018565304805,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
265,0.07205705237870862,0.09676773139459117,0.033024139397392994,0.06326250219105344,0.0653603002168463,0.06685416622902828,0.06515144172826084,0.06459874525235713,0.06372848118302714,0.05984700084346929,0.06271837724829388,0.062647597946462,0.06321243775281375,0.06596000799136528,0.07009332558450607,0.06470811118787138,0.06628723438243839,0.0622436031986394,0.06239381135291593,0.0631403527076652,0.061381570153341634,0.063042034531355,0.06454562041491643,0.06515170863133639,0.06551016782645185,0.06501934919737357,0.06476449322795966,0.06455745637922755,0.06355431357147664,0.06432123097176748,0.06413464286847542,0.06466391305284144,0.064932258059951,0.06587473028544548,0.06475140435939286,0.06436792387996727,0.06428131627051724,0.06440999699016506,0.06441828004525081,0.06381330836718607,0.0642727274430594,0.06365184273063434,0.06364008765013715,0.06367469018294106,0.06366618535732162,0.0636547241472184,0.06364730429275017,0.06362834133786635,0.06363730311834681,0.0636404882982322,0.06363768888185746,0.0636442460780472,0.06369446875811115,0.06365896062006608,0.06366689433975058,0.06362830397645697,0.06363556042539531,0.06364252247741713,0.06362030415131226,0.0636378913976201,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
266,0.07194038662399949,0.09831536427000095,0.03331439458633029,0.06636160776971975,0.06767843301207511,0.06861615935624713,0.06754732881306837,0.0672003913758688,0.0666541110953468,0.06421763664642835,0.06602005083677805,0.06597562140642177,0.06633018142876233,0.06805488028002643,0.07064943746541714,0.0672690423245151,0.06826028612293022,0.06572202669655415,0.06581631503448135,0.06628493236003367,0.06518091317664629,0.0662232162869152,0.06683146927712887,0.06732668167121979,0.06765542412665476,0.06721345426788039,0.06700400249923753,0.0668406468884064,0.06611285646766762,0.06666046735414095,0.06652227923403958,0.06692395744598188,0.0671407148925755,0.06806847917355605,0.06699350884401088,0.06669559999188673,0.06663061388921264,0.06672745444162256,0.06673374820146849,0.0662919650297965,0.06662421128361329,0.06659663578906284,0.06659545151048313,0.06660508326956065,0.06662080663030208,0.06660149305016927,0.06659538766954005,0.06659212145226164,0.06659452221869697,0.0665953874156736,0.06659278768829936,0.06660069613279503,0.06661160847390789,0.06659862067735033,0.06660710435788139,0.06659221191639421,0.06659222023500576,0.06659594326093858,0.06659001004011555,0.06659484094992624,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
267,0.07351464097511275,0.09900755155322308,0.017343465333891472,0.06963946448731675,0.07059754449372221,0.07127980424462424,0.07050215726405497,0.07024973666080173,0.0698522805688107,0.06807957954475441,0.06939095856718776,0.06935863313207975,0.0696165996849289,0.07087143550772267,0.07275915248401044,0.0702996848993403,0.07102088224139326,0.06917412571724635,0.06924272690174647,0.0695836779071083,0.06878042879532821,0.06953877526260636,0.06961716333616413,0.07016069599412675,0.0705637719492448,0.07003064001746084,0.06979948382554317,0.06962669202042633,0.06892313904587626,0.06944289760671878,0.06930640949117767,0.06971404713532504,0.06994904898385092,0.0711592934808078,0.0697881966140935,0.0694782045399291,0.06941309191934028,0.06951043538041428,0.06951682833818344,0.06908702642638906,0.06940672277767411,0.06981927839475839,0.06980829697076488,0.06982606333630172,0.06981104927995777,0.06981010168921621,0.0698164669426827,0.06979821702063757,0.06980357858246787,0.06980548701107005,0.06981051662780334,0.06982661159102874,0.06984142784870505,0.06982369132350007,0.06983939195904033,0.06980116375613021,0.06980920065375733,0.06980670656199951,0.06979341901071104,0.06980696599025488,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
268,0.07625501103519924,0.09960010603694486,0.03442116758482793,0.07388219670776061,0.0742101199257516,0.07444363780685313,0.07417747162174923,0.07409107531251344,0.07395503752879554,0.07334829297671429,0.07379714028191549,0.07378607621562383,0.07387437074382479,0.07430386493878743,0.0749499761417996,0.07410817115733333,0.07435501625547901,0.0737229246366212,0.07374640484811593,0.07386310256658203,0.07358817350865128,0.07384773368341681,0.07353536593422108,0.0738678561091072,0.07413810852382917,0.07378507824954053,0.0736429735328887,0.0735408919559341,0.07316371561022235,0.07343623246108896,0.07336119732859633,0.07359205650093865,0.07373419220611752,0.07458369627415659,0.07363619720959921,0.07345601938023867,0.07341964802905428,0.07347421541255647,0.07347783959568027,0.073245646214972,0.07341611838217213,0.07394293093827063,0.07393090919905775,0.07397053012342575,0.07396804166376066,0.07394953452504746,0.0739381180707296,0.07392102400151666,0.0739304863801912,0.07393386183296133,0.07392796795023042,0.0739536225584267,0.07398955052556339,0.0739505081480399,0.07397736548245303,0.07391848542628413,0.07392572961817007,0.07393602095185917,0.07391258088306968,0.07392858632842478,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
269,0.07849164726704505,0.10492280713593087,0.04859876638686487,0.07794459581305481,0.07893252807511317,0.07963604595933334,0.07883416873043778,0.07857388310095499,0.07816404290660343,0.07633610732612965,0.07768834684202261,0.07765501419755162,0.0779210185796364,0.07921495309933856,0.08116148834696033,0.07862538764750156,0.07936905635654601,0.07746475782388323,0.07753549651264614,0.07788707101135833,0.07705879392939048,0.07784076927156769,0.07765729704717066,0.0782112048782632,0.07864074713231849,0.07807604112753463,0.07783986051336685,0.0776667552178028,0.0769960258785132,0.0774859938643893,0.07735412975410053,0.07775389442715377,0.07799208271939176,0.07930938434505917,0.0778284618326093,0.07752044005948809,0.07745702047935776,0.07755200219259079,0.07755827566788277,0.07714678746178769,0.07745084186046271,0.07810920527626262,0.07813813774126481,0.07810226512363395,0.07812242244801704,0.07813988660537996,0.07811393165333115,0.07814855588817798,0.07813968436167414,0.07813652239332883,0.07812391962171186,0.07810884486501317,0.07808390301472166,0.07810177641849107,0.07808713429018437,0.0781496641428404,0.07812612597934707,0.07813450057657519,0.0781564813349167,0.0781402920604415,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
270,0.08046146313944885,0.10829822030614814,0.04981048112190393,0.07988237965564637,0.08312456578966852,0.08543336368690782,0.08280177108429708,0.08194756833052118,0.08060255891406272,0.0746036583613569,0.07904142436686262,0.07893203363040774,0.07980500412879749,0.08405142538582809,0.09043954513006605,0.08211659543193846,0.08455715990115271,0.07830765218209688,0.07853980169745758,0.07969359534159422,0.07697536396742143,0.07954164275891658,0.08023337926339273,0.08147642153149846,0.08238061933287529,0.0811815130380722,0.0806534837524921,0.08025541772859152,0.07860019948700606,0.07982865309107838,0.07950933791554264,0.08045702998206672,0.08099570712843028,0.0836871655132564,0.08062757060716094,0.0799109141276427,0.07975910250887852,0.07998589022850344,0.0800007484326624,0.07899138222467768,0.07974422750144823,0.08047737598503231,0.08047325317898894,0.0804844833993139,0.08045925909331558,0.08047896861079577,0.0804766725153121,0.08047685900013456,0.08047841322021905,0.0804789565298855,0.08047515066441509,0.08047008002573175,0.0804806756007935,0.0804784598164776,0.08047404163761158,0.08047146135844988,0.08047480807399106,0.08047930100229657,0.08047543320117045,0.08047292389793927,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
271,0.08288450084736586,0.10707031991010736,0.06541143382733947,0.07983888609684342,0.08388586255880727,0.08676776087041582,0.0834829422696306,0.08241670538643624,0.0807378315573219,0.07324985636684614,0.07878918502522425,0.07865264081792403,0.07974230406146808,0.08504279149938902,0.09301659965612977,0.08262768917101652,0.08567406175807167,0.07787327253980911,0.07816304727373394,0.0796032408735973,0.07621027762759085,0.07941356992319196,0.0801497487572422,0.08160758038382464,0.08268896881984851,0.0812591065529216,0.08063940296790043,0.08017536843637857,0.07826756231291741,0.07968046449875774,0.07931170003297822,0.08041008090442187,0.08104045497996774,0.08430182212156541,0.08060911816147986,0.07977566851090953,0.07960003800457835,0.07986251844646482,0.07987973862197975,0.07871591166783681,0.0795828447640473,0.08057535410884815,0.08057492275173382,0.08061469030422697,0.0806089753093158,0.08060097612751946,0.08056768929570386,0.08053637588723563,0.08055139017713028,0.080556741430853,0.08055150309894928,0.08059100047856155,0.08067111839404668,0.08058740744476675,0.08062829133486477,0.08055431580289117,0.08054792989871687,0.08056016302113218,0.08052296364762464,0.08057107591798152,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
272,0.08338284594665735,0.11711629281920607,0.06404950407718324,0.07974726870679848,0.08173957749914064,0.08315832341941405,0.08154122160498499,0.08101631785595828,0.08018981562091576,0.07650351822110694,0.0792305054654074,0.07916328535001893,0.07969972179367232,0.08230912855091958,0.08623459939277744,0.08112018424930444,0.08261990013522161,0.07877960575920474,0.07892226059192323,0.07963126159517846,0.07796092064542355,0.07953788741677735,0.07925784424883284,0.08009403322417663,0.08076494404873588,0.07988702553758925,0.07952990028317226,0.07927185276228806,0.07830287828879551,0.07900577393129599,0.07881389980297365,0.07940135812290104,0.07975940599922816,0.08185330012262743,0.07951281178956571,0.07905620858376203,0.07896345181659274,0.07910253267958296,0.07911175305807602,0.0785161557275136,0.0789544383714573,0.0801044749706119,0.08010115135595362,0.08012927101806358,0.08011188039192563,0.08012089869785358,0.0801019349912414,0.08010196879916005,0.08010716079004297,0.08010901589658298,0.08009659451791847,0.08012337341518815,0.08013292389537399,0.08010848370914476,0.08013637500093224,0.08009450057327767,0.08009541982292474,0.08011020335096553,0.08009734651517215,0.08009990569111232,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
273,0.08117412490176272,0.13650733450357405,0.052215041338318356,0.08174787673321535,0.08192870182784058,0.0820574694497417,0.0819106987334066,0.08186305763959037,0.08178804299053899,0.08145346881273118,0.08170097448473733,0.08169487348083043,0.08174356130023719,0.08198039518141492,0.08233667711881132,0.08187248471760025,0.08200860130154763,0.08166005011480333,0.08167299769287165,0.08173734774442781,0.08158574496003175,0.08172887295642817,0.08132776483322733,0.08141804566138285,0.08151587501440412,0.08139205667630842,0.08135260575003478,0.08132892135658655,0.08129140399404367,0.08130948564876415,0.08129914868303487,0.08134025870214028,0.08137713837037845,0.08171351086179786,0.08135090424163316,0.08131274051935032,0.08130692059796663,0.08131591375436446,0.08131656582829748,0.08129056614115028,0.0813063944033035,0.08178013433330251,0.08178404319102897,0.08175891905462876,0.08179267568766295,0.08176794526774889,0.08178284670554914,0.08178748129462945,0.08178199217492746,0.08178003733077002,0.08178857635765409,0.08176421026832169,0.08175070778176657,0.08177587021073517,0.0817507993269011,0.08179118226538624,0.08178984151595882,0.08177878782127816,0.08179239024483484,0.08178537613596826,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
274,0.08002260536685508,0.13117152310933447,0.04853325838963056,0.0834789037731597,0.08398379610887374,0.0843433357265399,0.08393352861465406,0.08380050712677536,0.08359105433234537,0.08265687017802155,0.08334794525861619,0.08333091028833653,0.08346685440003214,0.084128132148521,0.08512292780958568,0.08382682902333091,0.08420688810827728,0.08323367792881647,0.0832698296197436,0.08344950516699463,0.0830262061549127,0.08342584221514222,0.08330258448049312,0.08333347514202563,0.08337837259382624,0.0833230503438514,0.08330923293473866,0.08330283821821606,0.08331405725220549,0.08329980261812481,0.0833001491835067,0.08330564782868984,0.08331748724243578,0.08348537891227258,0.0833087120756962,0.08330007853893105,0.08329968541026854,0.08330045911080919,0.08330054910615246,0.08330564042760924,0.08329967419515415,0.08356949924991917,0.08358205241812701,0.08357578003365672,0.08358684750189643,0.08358687515309987,0.08356836986929539,0.08356418289077834,0.08356641108251754,0.0835672046899878,0.08356598313175222,0.08356030949391068,0.08359839871748057,0.08357127417165737,0.08356637710421347,0.08357848674422658,0.08356545592615942,0.08356771197031691,0.08356219061431702,0.08358138877753002,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
275,0.08014581336514003,0.11301390297911894,0.043157513399542456,0.08158658132366851,0.08331952172654916,0.08455356844466534,0.08314698876155242,0.0826904195199729,0.0819715153412223,0.07876511795658162,0.08113709281908917,0.08107862374326583,0.08154522429753619,0.08381492586918238,0.0872293599410153,0.0827807640841403,0.08408523970636175,0.08074489341630131,0.0808689767532992,0.08148567657862069,0.08003278868817806,0.08140445830213715,0.08220125852407312,0.08245104280601258,0.08261551473932212,0.0823943771811138,0.08228898372319601,0.0822059513876431,0.08181952059192626,0.0821131653989388,0.08204092662052098,0.08224840887571035,0.08235788032088967,0.08282716197669272,0.08228367553214314,0.08213137272841033,0.0820976457718378,0.08214783033967883,0.08215107648164488,0.08191792782790638,0.08209431136566056,0.08190528431230258,0.08190152346139323,0.08194604863378718,0.0819362508750295,0.08192738441876447,0.081896627260466,0.08185799619104704,0.0818749427552511,0.08188097512000403,0.08187831702666293,0.08192762651204209,0.08200907696016159,0.08191888051768094,0.0819690092266113,0.08187832925964053,0.08187426964613304,0.08188483013719743,0.0818428311611438,0.0818971978010271,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
276,0.07991599285789278,0.1132829330311533,0.0484558397663866,0.08188037756845663,0.08322022229733675,0.08417434108163616,0.08308682625940916,0.08273382399188614,0.08217799415903802,0.07969892758100422,0.0815328498620498,0.08148764375864648,0.08184840186209452,0.08360325025840751,0.08624316302496855,0.0828036750311264,0.08381224681090643,0.08122961594724135,0.08132555254421957,0.08180236179218031,0.08067904319540259,0.08173956685736644,0.08322589701197175,0.08314575861321787,0.08301349259905952,0.08317545469954189,0.08321216171881916,0.0832255270697009,0.08313207127742976,0.08322553789950093,0.0832152885101486,0.08322032746212961,0.0831907952453469,0.08269903593066605,0.08321341174843555,0.08322672838802067,0.08322407498463133,0.08322731038413957,0.08322736929221462,0.08317837587092995,0.08322370729150623,0.0821145813910732,0.08213441044448971,0.08211760537316762,0.08214220330837174,0.08213987045282616,0.08211575956046986,0.08212861267526252,0.08212646012831477,0.0821256980979318,0.08211826923463382,0.08211469971968263,0.08212344149753713,0.08211274145236179,0.08210984924233256,0.08213679699511267,0.08211882736018179,0.08212521223621506,0.08213055441536234,0.08213485506377831,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
277,0.08073406171101893,0.11180496818103684,0.02636860154605924,0.0866918448869648,0.08726783658993251,0.08767800688172551,0.08721049038451116,0.0870587366978045,0.08681978858308524,0.08575405182324031,0.08654244468324937,0.08652301083399613,0.08667809871088625,0.08743249815319125,0.08856738178360161,0.08708876526617428,0.08752234459404626,0.08641208613108037,0.08645332873380837,0.08665830634412686,0.08617539800587926,0.08663131115531014,0.08758162065357836,0.08737687208413167,0.08717725585977303,0.08743289723474665,0.08752179028623933,0.08757873131509937,0.08770802910553761,0.08762955654412026,0.08766019170911572,0.0875510056589081,0.08746586925398242,0.08680993122449526,0.08752576616473096,0.08762061659232531,0.08763678595649833,0.08761210611203187,0.08761037899258163,0.08769513233519653,0.08763829254543624,0.08678877871423774,0.08681430654408298,0.08679883065252876,0.08684765635678637,0.08682081584409028,0.0867860738024364,0.08677165108451804,0.08677682823116342,0.08677867749335627,0.08678037348628609,0.0868077953798318,0.08685295571943949,0.08679303943613398,0.08682001795548475,0.08680598712707036,0.08677911731255952,0.08677986100122649,0.0867670412703157,0.0868127550650273,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
278,0.08352755629710197,0.11816375702056836,0.025311884710841254,0.08582938974199683,0.08567678237643385,0.08556810892273613,0.08569197609066496,0.08573218279889262,0.08579549142314132,0.08607785535037427,0.08586897290159116,0.08587412184474782,0.08583303175230202,0.08563315576297931,0.08533247156880579,0.08572422681500097,0.08560935120368887,0.0859035110296972,0.08589258391925646,0.08583827568365354,0.0859662208761427,0.0858454279822491,0.08653579438251646,0.08639327596962507,0.08623423528292591,0.0864347912600173,0.08649710034938815,0.08653400441446603,0.08659033280190874,0.08656388812210851,0.08657953658195897,0.08651639442028503,0.08645846134556995,0.08590162281978805,0.08649976575929158,0.08655891720085222,0.08656779312399619,0.08655405607124911,0.08655305548374449,0.08659210491774261,0.08656859269238942,0.08579191783861032,0.08580364213820799,0.08578324413135133,0.08581108481666509,0.08580006178354245,0.08579472787335903,0.08581129795719747,0.08580590244892765,0.0858039815344961,0.08580067172561301,0.08580694577377877,0.08577056213700329,0.08578750465034396,0.08579291902074562,0.08581073412982249,0.08580198571878468,0.08580275386104276,0.08581612553513887,0.08580496599993229,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
279,0.08580862004908907,0.11466343516845562,0.020162617272016323,0.08031230932203823,0.07921332140045811,0.07843071950854026,0.0793227375374993,0.07961228245261977,0.08006819369336819,0.08210161157181839,0.0805973638089673,0.0806344434500265,0.08033853692462418,0.07889914835206611,0.07673379875450442,0.07955498816561754,0.07872772200549223,0.08084608696516951,0.08076739638331029,0.0803763006144412,0.0812976861625837,0.080427807235626,0.08047982169591873,0.08030148009067344,0.08013971538907157,0.08034787497204474,0.08042437789821037,0.08047702433565843,0.08065682133740375,0.08052912449415803,0.08056537631825914,0.0804508701184864,0.0803757153007117,0.07983195091721997,0.0804279308471395,0.08051941453874963,0.08053721391664989,0.08051042844358337,0.08050863208145707,0.08061953519364409,0.08053892986712473,0.08009906293714297,0.08010529456942965,0.08007806047629702,0.08009767510663267,0.0800948447631571,0.08010533111511081,0.08014083971979923,0.08012872171940617,0.08012441209123866,0.08011860725151529,0.08010997395290564,0.08002839155583295,0.08008922999395592,0.08007968626521178,0.0801219783099715,0.08012154525454529,0.08012165909526982,0.08015169746019114,0.08010840355627337,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
280,0.08463575948023636,0.11266195907236211,0.036992444923002854,0.07829231215806833,0.0768340209216419,0.0757955550220771,0.07697920959081435,0.07736341837416923,0.07796838532049907,0.08066660921714867,0.07867056241180635,0.07871976487758843,0.07832711461790663,0.07641713207855735,0.07354384268208831,0.07728739228235147,0.07618965957045021,0.0790006031628134,0.07889618546753101,0.07837722477547425,0.07959984828556185,0.0784455709809391,0.07835074389904856,0.07819057557671984,0.07803662054447733,0.07823321475703211,0.07830201529239075,0.0783483066856769,0.07850249452840259,0.07839336927679266,0.07842438489252544,0.07832541227474585,0.07825846852629798,0.07772353413064889,0.07830516557714641,0.07838502021236946,0.07840031002159704,0.07837727480541991,0.07837572419313815,0.07847051187557638,0.07840178067799551,0.07802544916244375,0.07802366897820949,0.07801971770960132,0.07805092314938691,0.07801771868278219,0.07802524802652294,0.07801845040929015,0.0780186544802606,0.07801873117008332,0.07802483614607611,0.07803411623010875,0.0780262047144173,0.07802577421407708,0.07803413964561398,0.07802322630351056,0.07802474738934424,0.07801878134965941,0.07801828099777854,0.07802358423030291,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
281,0.08084447456848498,0.10432410842272417,0.04142598672544142,0.07837998855617419,0.07750178843701128,0.07687641206913344,0.07758922275971954,0.07782059780394769,0.07818491600807982,0.0798098181458535,0.07860777530384755,0.07863740560692667,0.07840094700645744,0.0772507330767859,0.07552040443780146,0.07777481399806167,0.0771137464593421,0.07880652972245962,0.07874364815933343,0.07843112393219623,0.07916740217719308,0.07847228282027312,0.07809726480894702,0.0781963643381174,0.07826345877338788,0.07817312140621047,0.0781308556537135,0.07809901575804257,0.07797902602835342,0.07806551989486595,0.07804126773457185,0.07811510291387586,0.07815830454648576,0.07833598523872307,0.07812877554792204,0.07807189644613552,0.07806016582766051,0.07807774599776247,0.07807890916062249,0.07800425858843262,0.07805902547012836,0.0782121386252549,0.07822948335642273,0.07817325076236632,0.07822401236637352,0.07820352992273408,0.07821923576741482,0.07824609001082315,0.07823201793087921,0.07822701501049523,0.0782342660506057,0.07818447839307434,0.07814417256433613,0.07820100421781856,0.07815056537610668,0.07824794156044831,0.07823759196745723,0.07822381956207264,0.0782587050471624,0.07823292450562307,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
282,0.08030616600527873,0.12105944723930295,0.04521433013199303,0.07747538375829487,0.07646129707554251,0.07573915432865079,0.07656226037575072,0.07682943678116576,0.07725012704416277,0.07912645520984642,0.07773841663916399,0.0777726317287578,0.07749958517305174,0.07617139515924488,0.0741733275305913,0.07677656870836365,0.07601321218769454,0.07796792493078757,0.07789531351299625,0.07753443146588448,0.07838463627314786,0.0775819589933408,0.07634860637269478,0.07635986255126988,0.0764427271318906,0.07634680210299315,0.07633963123868799,0.07634781163667037,0.07651309510929309,0.07636965645819557,0.07639507225016248,0.07634220892935475,0.07634192599765219,0.07670162112841226,0.07633980870945144,0.07636437918928403,0.07637452091566103,0.07636001584414698,0.07635920148028842,0.07645363083531836,0.07637560942817363,0.07728080648340178,0.07729851736357568,0.07725474976470818,0.07731435194702818,0.0772826204055438,0.0772863590926723,0.07731121980600139,0.07730034025808272,0.07729646885983074,0.07729810783857727,0.07726819420092264,0.07723230135818364,0.0772720887593201,0.07724160739554224,0.07731276540833426,0.07730070568925458,0.0772939951772938,0.07732096051718479,0.07730117580641518,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
283,0.08165369689431591,0.12035343152076808,0.03365345484766214,0.07838218327632661,0.07656774940311022,0.0752756702509596,0.07674839592471946,0.07722643584808529,0.07797914730391703,0.0813363291296819,0.07885280948307583,0.0789140281329112,0.07842548516309966,0.07604904832381675,0.07247404665180333,0.07713184272923723,0.07576602267460107,0.07926345250362668,0.07913353400823213,0.07848783318043105,0.08000904475702247,0.07857287083765864,0.07717218014639779,0.0766935653802555,0.07643116898227316,0.07679532395258602,0.07699600421195195,0.07716257761225288,0.07799800362583656,0.07735563514642353,0.07750997806693277,0.07707658309032785,0.07686327154240595,0.07621599810598999,0.07700645077005154,0.07731725269340449,0.07738852555881011,0.07728275733021821,0.07727597642296868,0.07777889662473336,0.0773956122532571,0.07805910879898523,0.0780576525177323,0.07802977668078455,0.07803451467606282,0.07803415202197807,0.07806219220687824,0.07806284725241633,0.07805652365859676,0.07805426846976389,0.0780686898811383,0.07803668889763721,0.07801836446815569,0.07805425103713265,0.07802103304604076,0.07806598389566252,0.07807012187631795,0.07805282606142565,0.07806849227976063,0.07805920965257343,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
284,0.08184285243467414,0.11759240879081997,0.017544344344112176,0.08200658277347814,0.08029552591412298,0.07907706271810798,0.08046588013561369,0.08091668382815652,0.08162650969650465,0.08479241674656136,0.08245039514445371,0.08250812587372829,0.08204741754374989,0.07980637772703213,0.07643506107372185,0.08082748013369183,0.07953947740863945,0.08283764185949344,0.08271512544487873,0.08210621329502901,0.08354075414056734,0.08218640594842389,0.08121508160571918,0.08060567986490451,0.08021254299350355,0.08074341049507935,0.08100076960567199,0.08120363107641844,0.08212920106459881,0.08142945443170634,0.08160410202155367,0.08109994618874514,0.08083242223984992,0.07974280719118002,0.08101374619346831,0.08138525358172907,0.08146707744701928,0.08134524740342275,0.08133735095386742,0.08189803557851537,0.08147515402984895,0.08169146980293883,0.08168569172972467,0.0816730352288997,0.08166673001567314,0.0816738686501046,0.08169552654047164,0.08171422789237376,0.0817062715097155,0.08170344246364301,0.08170411889085323,0.0816873211098236,0.08163421266794474,0.08168510612614834,0.08166777101227689,0.08169689838361371,0.08170602036024299,0.08170163542424236,0.08172135857866425,0.0816877788895051,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
285,0.08187658478361017,0.11482930720398148,0.020816993605798344,0.08223030037485311,0.0805955368197203,0.07943140295986328,0.0807582952173933,0.08118899829020997,0.0818671741519422,0.08489191844145762,0.08265432385801272,0.08270948046587957,0.08226931438765898,0.08012819897238731,0.07690720396715939,0.0811037720466186,0.07987319931473354,0.08302430385787692,0.08290725025534898,0.08232548852989292,0.0836960654805147,0.08240210552040529,0.08183845934442795,0.08125393483318008,0.08084284625165522,0.08139084282901336,0.08163882456795155,0.08182793862609862,0.08263164934430325,0.08203256663880687,0.08218687449530682,0.08173193634687434,0.08147770637493731,0.08028380865014308,0.08165108123706287,0.08199297841070076,0.08206609084310892,0.08195695567763482,0.08194982376165856,0.08243928559993363,0.08207326702550767,0.08191917304602857,0.08192406862811719,0.08188905125605943,0.08189701935491611,0.08190917791412587,0.0819282534655775,0.08197993589154096,0.08196247901826319,0.08195626109547795,0.08194745057077812,0.08192583088057502,0.08181123621878661,0.08190490634268807,0.08188220063696086,0.08194834106198615,0.0819516924955495,0.08195228641184657,0.08199554404128931,0.08192859678994953,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
286,0.07996797017319462,0.11729682943757813,0.034770536983199936,0.07741694717604182,0.07549318920594449,0.07412325911169415,0.07568472012412567,0.07619156312687976,0.0769896272964893,0.0805490875720696,0.077915929767546,0.0779808369913792,0.0774628581078369,0.07494323511275947,0.07115283081025621,0.07609127054031238,0.07464315647310342,0.07835131503857226,0.07821356863476683,0.07752896274633132,0.07914183105631523,0.07761912413124859,0.07721728896592714,0.07663165376908754,0.07619491045873689,0.07677207611643819,0.07702116841251624,0.07720704479601487,0.07796352443746844,0.07740456621648607,0.07755120230370349,0.07711310302389929,0.07686006413170181,0.07554469814592213,0.07703331763382867,0.07736663164501116,0.07743658835639401,0.07733199921603752,0.07732512950421667,0.07778702618108259,0.07744343099198245,0.07707581636417798,0.07705944409193975,0.07707947575756534,0.0770561394494961,0.07705907514782391,0.07707373271605769,0.07705900805559691,0.07706290945001662,0.07706430250304787,0.07706933849068451,0.07706824646667952,0.07708287221529289,0.07707909680484724,0.07707828433743086,0.07705453111179307,0.07706836948172122,0.07706519393233889,0.077055531690613,0.07705852384759686,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
287,0.07589081356126731,0.10206220162202373,0.04135191114642009,0.07762135572153835,0.07662623857510957,0.07591760425239988,0.07672531325275402,0.07698749184820515,0.07740031266635033,0.07924154218031194,0.07787946830133971,0.07791304336242719,0.07764510442389486,0.07634175957287344,0.07438106785803804,0.07693561272718047,0.0761865355767989,0.07810468340388135,0.07803343025747919,0.0776792988809143,0.07851359973120024,0.0777259373569968,0.07780384204427257,0.07765390680814306,0.07749925424637932,0.07769544066883867,0.07776028660305022,0.07780172443561446,0.07791434972196518,0.0778395836032298,0.07786372780643558,0.07778150201241456,0.07771960527992436,0.07717825556338952,0.07776317225062793,0.077832793759875,0.07784513992908675,0.07782639696458779,0.07782510550860024,0.07789573029463281,0.07784630652834036,0.0774479201930511,0.07745376473007469,0.07742455509649478,0.07744363049892493,0.07743357406581544,0.07744929194267189,0.07744048579281908,0.0774373772056703,0.07743627593219782,0.07745220286884895,0.07741574381963968,0.07743779675931961,0.07744577146361317,0.07740892146876205,0.07745724009740726,0.0774528481219717,0.0774355735607897,0.07744328698726431,0.07745441197526295,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
288,0.07201160109125235,0.1024065475187899,0.03325017091436057,0.07883228546903692,0.07904563053523957,0.0791975560015372,0.07902438972581635,0.07896818075584315,0.07887967531194331,0.07848493059876044,0.07877694821992703,0.07876974999843504,0.07882719393936662,0.07910662053202852,0.07952697697469029,0.07897930321971514,0.07913989930110371,0.07872866392381775,0.07874394002200466,0.07881986292439741,0.07864099557116573,0.07880986401240687,0.07930959797567039,0.07951445338404155,0.07960693032103228,0.07947336217263704,0.07938786481957272,0.079313920281671,0.07892654750169764,0.07922608588342772,0.07915478682865691,0.07935235778058948,0.07944497407161813,0.079623795336913,0.07938329305262712,0.07924368774935364,0.07921095732516568,0.07925945388986227,0.07926254679040093,0.07902927771667644,0.0792076925554025,0.07886563490373054,0.0788714336814983,0.07885181191927361,0.07888589756672626,0.0788617755093868,0.07886789906110593,0.07887521980550118,0.07887067828338828,0.07886906586204702,0.07887270139625477,0.07886670573283722,0.07884440872324058,0.07886208731710906,0.07885533033884637,0.07887732545906705,0.07887376538871956,0.07886803658398595,0.07887929877878329,0.0788725309622202,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
289,0.06897306080970673,0.09530150450751808,0.031710167408484154,0.07484152818138941,0.07502292987372756,0.0751521080974671,0.07500486937275332,0.07495707636558793,0.07488182251702075,0.07454618148117464,0.07479447637552136,0.07478835591731856,0.0748371989877726,0.0750747880621082,0.07543220607716394,0.07496653350375972,0.07510308412321061,0.0747534215098829,0.07476641037394595,0.0748309656187726,0.07467887941796282,0.07482246380718208,0.07588892094829564,0.07584322442854625,0.07571817959207254,0.07586675244616493,0.07588901320216881,0.07588931493500717,0.07573646583026629,0.07587400676426273,0.07585186845956131,0.07589091996730259,0.07587745853910753,0.07536608080801376,0.07588946124866548,0.07587822092125206,0.07586997006723263,0.0758815347732983,0.07588213193977293,0.07579593588015267,0.07586905022689262,0.07487368768246835,0.07489158245877114,0.07484877553423445,0.07488794746467158,0.07487295218466744,0.07487668675335274,0.07488052608278062,0.07487443408415623,0.07487226367742403,0.07488301716431715,0.07485458181853996,0.0748569722649729,0.07486896950656309,0.07483964705310675,0.07489890120792203,0.07488441416268374,0.0748708761154102,0.07488597177223534,0.07489295151184677,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
290,0.066517944740016,0.09212694083888973,0.016398753515060774,0.06995796368653626,0.06991916963403585,0.06989154394472134,0.06992303200165739,0.06993325287890076,0.06994934645396361,0.07002112569592146,0.06996802605256801,0.06996933495643647,0.0699588895156302,0.06990807938864353,0.0698316429835475,0.06993123040209796,0.06990202807310279,0.06997680592993545,0.06997402816822944,0.06996022256628216,0.06999274729073625,0.06996204073964615,0.071759131277747,0.071438949878821,0.07106014246386855,0.0715353402843626,0.0716760865021729,0.07175541415319218,0.071826488503291,0.07181464943249123,0.07184106990453068,0.07171811669165754,0.07158949557629687,0.0702495551999487,0.07168195109529654,0.07180533713932988,0.07182172834690499,0.07179596804516501,0.07179401198641717,0.07184979679097457,0.07182314736418222,0.06995003118132587,0.06994082267952084,0.06996296335146661,0.06995121068809224,0.0699506442254371,0.0699485680210172,0.06994738436336538,0.0699503750631878,0.06995144050381427,0.06994547927460809,0.06995570579869184,0.069957604840914,0.06995233267913734,0.06996323306093476,0.0699372715343728,0.06994479762917713,0.06995212161963678,0.0699447109947165,0.0699401583400689,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
291,0.06427702067646357,0.10361088349978956,0.023950798006599952,0.06769067887499322,0.06695625746022217,0.06643326755525722,0.06702937705743216,0.06722287143714907,0.06752754355580082,0.0688864171210034,0.06788117243317199,0.06790595167042399,0.0677082060130254,0.0667463048209327,0.06529926515499287,0.0671845833445393,0.06663174561831763,0.06804738682795962,0.06799480021865902,0.0677334423800116,0.06834917733444448,0.06776786274520198,0.06924246133083888,0.06876814291341041,0.06828977420334083,0.06889925868080825,0.069105012666062,0.06923582925120217,0.06954671630376488,0.06935275351933094,0.06942411417927252,0.06917218082887122,0.06897587040725134,0.06735427411184448,0.06911416302632883,0.06933211448461851,0.06936948804392006,0.06931250891796754,0.06930853405853112,0.06950921906985061,0.06937298161818437,0.06755132981906573,0.06755853420691384,0.06751898103809309,0.06752720029447797,0.06753737420473256,0.0675576555937642,0.06758361685503554,0.06757118910337108,0.06756676408360819,0.06757102877192402,0.0675555753992439,0.0674805903380198,0.06754139092454389,0.06752408911432052,0.06757528464341811,0.06757398374826488,0.06756393589808543,0.06759473441464611,0.06756165963869461,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
292,0.06322221523044175,0.10692294919888647,0.03009847222480824,0.06451067745008283,0.06127691529053906,0.0589741162020535,0.06159887129811605,0.062450854628977995,0.06379236938950708,0.06977568336480332,0.0653494477360329,0.06545855424920943,0.06458785193681976,0.06035246389713538,0.053980942014792366,0.062282266700368696,0.05984804340095519,0.06608131340528663,0.06584976706985197,0.0646989712573665,0.06741014001675538,0.06485052903091676,0.06434644607432077,0.06353513584163525,0.06291192864167185,0.06373208804607546,0.06407766585543519,0.06433247773579737,0.0653425091444106,0.06460042779951411,0.06479745871623495,0.06420401930467828,0.0638547036216342,0.06194728052315126,0.06409439999549511,0.06454919301820257,0.06464359331631535,0.06450232425459723,0.06449301669870124,0.06511086793246819,0.06465280714071038,0.063915934338233,0.06392584443224834,0.06390003015204301,0.06389262542493408,0.06391821897790807,0.06392065209041671,0.0639472670949144,0.06393823385383608,0.06393501187603802,0.06393060939344856,0.0639233155904891,0.06386818047066888,0.0639085116574716,0.06390034174739488,0.06393811595974855,0.06393280663094307,0.06393295105247118,0.063955328342473,0.06392813731846472,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
293,0.06287701332868038,0.09511226376577173,0.0116901675975584,0.060798444870314064,0.055238061226845235,0.05127844831962496,0.05579165757380112,0.057256624365948014,0.05956332979569127,0.06985150793637102,0.06224069211934565,0.062428298393812115,0.060931144720387645,0.05364848717858283,0.04269279399192557,0.056966741092387266,0.05278114711521018,0.06349911920697934,0.06310098032330906,0.06112221197331407,0.06578400764059852,0.06138281226594916,0.05875831551758259,0.05767611880864265,0.05696956139809321,0.05792114461916586,0.05837788257613805,0.05873796989557612,0.06040187871931165,0.05913991057481143,0.05945210743944051,0.05855385670296665,0.05807920380807164,0.05608046427496541,0.05840090344879035,0.05906110553299876,0.0592070490626005,0.058989840756152365,0.05897578094604866,0.05998132870960521,0.0592214694863135,0.05976555828719091,0.05977909162831929,0.059734255323939424,0.0597573143700458,0.059768196970809664,0.05977774784340278,0.05985518509065557,0.05983198564062257,0.05982371863438209,0.05980351082737,0.05976271441867607,0.059628748229448705,0.05974640263388202,0.059705552295218275,0.05981137036918914,0.05980920218888579,0.05981843315296625,0.05987591412522702,0.05978511554778235,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
294,0.06081101779570059,0.09175308726901485,0.015081868618170405,0.05994691602613156,0.052408261318579154,0.04703989891823236,0.05315881595197479,0.05514498804227617,0.05827237220529092,0.07222087424138211,0.06190228542337402,0.06215663818297797,0.06012682777567851,0.0502531492525238,0.035399643934935804,0.05475197021383257,0.04907722728903245,0.06360843519587116,0.06306864661974187,0.06038587285927175,0.06670624032062503,0.06073918941957252,0.05710757515361142,0.05547932836249931,0.0544113319494273,0.05584871361406162,0.05653609910147444,0.057077036064603535,0.059566277040324786,0.05767987689227899,0.05814743624471911,0.05680055933052122,0.05608675669992273,0.05305878223569066,0.05657070732049409,0.057561761712138254,0.057780476064961804,0.05745491532330387,0.05743383193337963,0.05893868936701023,0.05780207981381663,0.058557685135121294,0.05860306396400967,0.05848660267943185,0.058568320497340155,0.058558084088853504,0.05857180661579626,0.05863076402963067,0.05860303404057505,0.05859316171352221,0.05860166579024262,0.05852828267119437,0.05843430913431578,0.05853550128490241,0.05845995072606671,0.05863924616978831,0.05860826448700239,0.05858685230130825,0.05865557474837026,0.05860981819228209,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
295,0.05704141794664457,0.08321078966510492,0.01847738458959687,0.05752343010964783,0.049268547200483646,0.043390150490733,0.050090410099895205,0.05226528329397614,0.0556897921857016,0.0709635055381407,0.05966457412599715,0.05994309228734097,0.057720434811959646,0.04690868347790312,0.03064398480898825,0.051834925852115105,0.04562104019199818,0.06153282080180672,0.060941748300875266,0.058004091102930845,0.06492494042689491,0.05839097536123619,0.05470970403310975,0.05277982173218197,0.051475758106862175,0.053223067811081375,0.0540390877189844,0.05467403318534777,0.057527997168595676,0.055374907455595826,0.05591398697389924,0.054350256372146404,0.0535068965078859,0.04975230586717978,0.05407989222159795,0.055238114733381326,0.0554912172285288,0.05511415415359573,0.05508966890683016,0.056817960940354933,0.05551617143860886,0.055994844971885074,0.05601737444567147,0.055937185735958586,0.05598018867734251,0.05598728511395582,0.056010856550695584,0.05609797882203986,0.05606707367190876,0.056056068150161786,0.05604471308377174,0.05600618971007355,0.05582095449294263,0.05596969203146844,0.055928864477492,0.05605960702960125,0.056052195408531284,0.056049033756559945,0.056125620349055605,0.056025253987293334,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
296,0.05365917163622995,0.08469843844594771,0.01582842487416558,0.0552927359914961,0.048157276230249374,0.043076033571252295,0.048867688444758486,0.0507476327556524,0.05370775292547475,0.06691023783415298,0.05714352505050671,0.05738427409018588,0.05546302539978823,0.04611742747409007,0.03205834218385473,0.05037563496438834,0.04500439813684603,0.058758423665788456,0.05824750496557361,0.05570821580073292,0.06169054679297195,0.05604263569351334,0.052324533503643675,0.05070165292327664,0.04965121984933804,0.05106796229360748,0.05175269699204391,0.052293922685001853,0.0548049537284431,0.05289918071370489,0.05336996863595023,0.05201706006378096,0.051304665963025284,0.04835412900231065,0.051787265385005665,0.05278043111596627,0.053000379137173655,0.05267307657529756,0.052651900414364794,0.05416910912439461,0.05302211853845104,0.053982738947664415,0.05400969240295372,0.053898051666102224,0.05395560966987565,0.05395737019212011,0.05400106978400251,0.05408429453165665,0.05404851808675954,0.05403577578006934,0.05403981320247426,0.05393021796643459,0.053784691399020965,0.05395393202099739,0.05384282322338982,0.054057960416205246,0.05404837238924824,0.05402763068747349,0.0541162860591032,0.05401870088981161,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
297,0.05170103403943651,0.08722163589905746,0.019053125230987573,0.054134770744907,0.04887875697871019,0.04513588934877505,0.0494020500115451,0.050786825976705245,0.052967264642575417,0.06269227813153018,0.05549807081217366,0.05567540770553332,0.0542602067370041,0.047376194634856476,0.03702020521046921,0.05051281062558552,0.046556331904986155,0.05668761285108076,0.056311267694413886,0.054440815158300765,0.05884742876152292,0.054687150449782646,0.05172021974148808,0.05055313222079253,0.049828953945125924,0.05081229323280939,0.051303792356817486,0.05169780580486008,0.053572462288585164,0.052143312379280896,0.052492946728056974,0.05149569393282331,0.050981225728750065,0.04900034391637189,0.051328822478260296,0.05205553417222053,0.05221825188681044,0.051976330141946,0.05196072408408127,0.05309180154853669,0.052234366244307835,0.05316942874089178,0.05318133779271904,0.05314042990663957,0.053146370338513556,0.05316453440663592,0.053176384569073545,0.05321074529106148,0.05319721534595048,0.0531923989787281,0.05319109702374107,0.05316718106810058,0.05309646093311002,0.05315850438476014,0.05313356325057351,0.053199604644298105,0.05319434927013102,0.053189320980116736,0.053222852544208894,0.0531847455306471,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
298,0.04983980434573607,0.08173211515538585,0.016372117867390092,0.053411779231665575,0.04988935300975068,0.04738099293473897,0.05024004864766123,0.051168084872095836,0.052629350894900735,0.05914676961672371,0.05432542293940517,0.0544442689225151,0.05349584275345015,0.048882379810005434,0.04194209952821876,0.050984447823007636,0.04833293186208737,0.055122619114358944,0.05487040363180832,0.05361688121860135,0.05657006437151918,0.05378196790381501,0.051525178655002335,0.05088296362944431,0.050520313797586806,0.05102037441345933,0.051289538688456184,0.051512334414797294,0.052640033664727186,0.05177081954674097,0.05197811120211448,0.05139732697642482,0.05111169766891839,0.050173353912078035,0.05130351693087931,0.051719373283154686,0.0518149339670763,0.05167316522677435,0.05166408472490491,0.052341422822614656,0.05182444286625072,0.052762996382427416,0.05277173605471679,0.052706980259380525,0.0527325895282944,0.05273625514183297,0.05277482331752592,0.052827302142222136,0.05280415949630731,0.05279591962449166,0.052799832033679814,0.052732428802318265,0.05262535539052062,0.05274441844676008,0.052675836979392425,0.052803260866594454,0.05280535889075877,0.05279065338533484,0.05284800463369774,0.052777616851618206,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
299,0.04807022884990706,0.09221627805702608,0.019159569359802082,0.05212521723693683,0.04897128206202843,0.0467253286840143,0.04928529042967331,0.05011624213949857,0.051424640958627685,0.05726025393143522,0.052943282072261365,0.0530496952383328,0.05220048663410221,0.048069651198872965,0.041855413419167084,0.04995181588553411,0.047577682566871934,0.05365708128311391,0.05343125078107986,0.052308862920419356,0.05495310516628561,0.05245667941694809,0.05001899493449047,0.04954876376883134,0.049328470165511326,0.04964316567390135,0.049838856567931425,0.05000900074898098,0.05094059787181566,0.0502134645929957,0.05038191511441363,0.04992037924156404,0.04970813805265292,0.04922808058830295,0.04984933824674531,0.050172241552679464,0.05024900510679686,0.05013542960189955,0.05012822005040751,0.050685057858470314,0.05025668853693136,0.051550130629984384,0.05155734801319388,0.051531086840495594,0.05154582885819284,0.05154422738469712,0.05155335975390038,0.05156438307685841,0.051557959065634,0.051555674309384514,0.05156019424093668,0.051540215146804416,0.05151832250204067,0.05154506192452696,0.051524502658653375,0.05156576644599255,0.05156170585411163,0.05155421474437486,0.051570138977423026,0.05155891800296769,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
300,0.042385177974856976,0.09083435561587674,0.012808109269767786,0.047470208467435306,0.045579679852306404,0.04423341276249393,0.04576790242870726,0.04626599065756903,0.047050269747146795,0.05054824694074289,0.04796057205908923,0.04802435813087822,0.04751532637293848,0.045039225197233065,0.041314293106930904,0.046167430439631986,0.04474432986014967,0.048388436856155764,0.0482530697662863,0.04758028917626874,0.04916529817420671,0.047668893190295054,0.045856960478802805,0.04560150167404219,0.045515189021297024,0.045648316468099644,0.04575368171016302,0.04585111411919299,0.04642974525489178,0.04597285588938313,0.046075927549721896,0.045799835583545,0.04568227077756588,0.045578585166116445,0.04575955443390625,0.0459479805399239,0.045994419386018746,0.04592589797789918,0.04592158830602127,0.046266017387137016,0.04599909481261936,0.0471229390666849,0.047123736964891874,0.04710723521413533,0.04710535421294509,0.04711373074041943,0.04712628817482656,0.04714130279218709,0.0471347176155461,0.04713237685137057,0.04713338351380755,0.047124638601090216,0.047082227127282245,0.04711768632870222,0.04710821919082984,0.04713276036490142,0.04713495406765865,0.04713088188078274,0.04714720745697692,0.047125417839222285,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
301,0.030055143058606765,0.07029954836628244,0.00392664907932171,0.0404157169492503,0.039250973009297335,0.03842154550321843,0.039366935869351846,0.0396738051975842,0.04015699508929353,0.04231207896675017,0.04071782717238148,0.04075712540885095,0.04044351383452231,0.03891800196655376,0.03662309246653546,0.039613082807219965,0.038736318624635745,0.04098143224321426,0.040898033348147136,0.04048353704860951,0.04146005208802524,0.04053812547830414,0.0398591826219294,0.03961674639638437,0.03946171189781895,0.03967123183068742,0.03977346918565629,0.039854587075693615,0.04023450409121403,0.03994560505222951,0.04001662850415291,0.03981305921547407,0.039706520959951086,0.039276862978132106,0.03977864246310449,0.03992772223657555,0.03996085476339903,0.03991156619328071,0.03990838054010672,0.040137683184161034,0.03996413190792664,0.04021470866187488,0.040192783910016405,0.040242234031891866,0.04021736900712298,0.04020876281197322,0.040208452910634206,0.040178839413962206,0.040190991562665965,0.040195322419701314,0.04019524103216209,0.040215153713749896,0.04026756430243511,0.04022454612011055,0.04024572281502086,0.04017686126937788,0.04019232402329016,0.04019809154640894,0.0401679817262598,0.04018980896891484,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
302,0.022138466187222993,0.055736750586572015,-0.011725722872656906,0.035919537268068145,0.033970314100911135,0.03258224994803684,0.03416438035495593,0.034677932547298354,0.03548656086357357,0.03909313847862832,0.036425124999210204,0.0364908914138934,0.03596605593271919,0.033413080147382763,0.02957250144976358,0.03457631236624131,0.033109029302381236,0.03686627355849617,0.03672670377598526,0.036033035612498425,0.037667253806398834,0.03612439048301511,0.036171530870311185,0.03555740041622547,0.03505924780744483,0.03571022308523975,0.03597269353947895,0.03616131774491597,0.03686018672879766,0.036354807424467186,0.036493645054967966,0.03606676795790515,0.03580419607108404,0.03424572234134293,0.03598521257292292,0.03631821485109105,0.03638548288831238,0.03628456976540374,0.03627786908938262,0.036707821957072034,0.03639201220399062,0.035562165280902336,0.035570312108363485,0.035540316525473466,0.035581289961760174,0.03555492541489072,0.0355656450334105,0.03557634723048676,0.03556940508054202,0.03556693497325815,0.03557300547917119,0.03553632216552715,0.03552824446225798,0.03555670043166141,0.03551994235032979,0.03557935975872136,0.03557463259559517,0.035565356703001066,0.03558256370332207,0.03557200020822002,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
303,0.022667763910633885,0.05941815911178505,-0.013530544070426845,0.03236217516475609,0.028647621151401362,0.026002444674572765,0.02901744518949249,0.029996100373400957,0.03153706992893591,0.03840997580251865,0.03332565280418709,0.03345098114202012,0.03245082386100952,0.027585723440902002,0.02026689137733004,0.029802446995099575,0.027006306314328644,0.03416633137757557,0.03390035901253073,0.03257846426798254,0.0356927263253661,0.03275255546833094,0.0327695393253348,0.031619412871270985,0.030694446032650726,0.0319043807682344,0.03239559190554673,0.03275028758621096,0.03408329810541116,0.03311594291077461,0.03337967627572764,0.03257229564266212,0.03207997084089298,0.029190366790748826,0.03241908554929572,0.033046632411070705,0.033174107364052,0.03298297277128028,0.03297030202802008,0.033789297426123924,0.03318649521046612,0.031669317823677705,0.0316916803939666,0.031645066078809604,0.031692410443414844,0.031680052250481816,0.03167640549127457,0.031716099073387974,0.03170242445981802,0.0316975571253378,0.03169140197899587,0.03167468929312761,0.03160711109328088,0.0316581898555771,0.031640629375665585,0.03170987705447944,0.03169471790914833,0.031694446722200696,0.031728337322849465,0.03169507559468016,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
304,0.024757893611689237,0.07362006674550245,-0.03330020649517348,0.02747660938305431,0.02227430416859273,0.018569683013777823,0.022792249934054126,0.02416287557258369,0.02632103343629072,0.0359466719210443,0.028825978575051134,0.02900150335220729,0.027600763608061237,0.02078709575092149,0.010536928955338264,0.02389166024602945,0.0199756107844669,0.030003365284276877,0.029630865808808013,0.027779526483061694,0.03214111112608441,0.02802334459853618,0.027558414873604074,0.02613565684996733,0.025007445816664815,0.026485603854285156,0.027092482504752564,0.02753432896944643,0.029240613535532225,0.02799394232418338,0.028328682838351646,0.02731216837738485,0.026701958795124568,0.02318674867117723,0.027121644448809712,0.027906452347333976,0.02806750976133429,0.027826255852214002,0.027810311353380895,0.02885557045874373,0.02808319604440487,0.026526306433070104,0.026535006489203827,0.026499376054771415,0.026524520646577072,0.02651707580264432,0.026531288151110954,0.02655044206280949,0.02654063135919032,0.026537137135331148,0.02654181598208673,0.026515771873848844,0.026474098190940258,0.026518477081032936,0.026491461914489065,0.026548063968607195,0.026544141483893908,0.026534903583485526,0.02655921465078783,0.02653744392037073,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
305,0.023593462480131108,0.06161319155126274,-0.030428368154341558,0.022692201983772108,0.016164077375934824,0.011515325038945168,0.016814022805440657,0.018533955525678714,0.02124212486155293,0.03332087934981086,0.024385461003416854,0.02460571867185449,0.022847997197244327,0.014297850488401626,0.0014354052195865268,0.01819362035226759,0.013279556720539624,0.02586290741084234,0.025395475591299156,0.023072318200174753,0.02854546267430738,0.023378273920542893,0.022130443066493984,0.02038443502245274,0.019055540677047598,0.02080627251958005,0.021549353817341695,0.02210016584439191,0.024320867338116683,0.022682673907098657,0.023113599109337784,0.021822139889774043,0.021069468396463554,0.01700911956164088,0.02158544465461939,0.02257099861054856,0.02277687758866376,0.022468966827136918,0.022448718623455738,0.023804642046548436,0.022796999892433053,0.02149076441033735,0.021509186161125838,0.02142780614348498,0.02147611676755712,0.021471357508958126,0.02150518446273048,0.021573900789249718,0.021545786549681995,0.021535778516854204,0.02153568473395538,0.021454099429681038,0.02133218351040001,0.02146811776555279,0.02138563082986036,0.02154731583165022,0.021542426837120793,0.021529382719395564,0.021599058253445682,0.021516298649215983,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
306,0.017118495026572547,0.047064008646029255,-0.028456636054348707,0.020126157656410095,0.013081901973135107,0.008065606783140859,0.013783233834986907,0.015639149058302684,0.018561433539913255,0.031595166818938765,0.021953290284679686,0.022190962116313235,0.02029427045814969,0.011068126172501065,-0.0028112585863142824,0.015271906071451374,0.009969323362748663,0.023547547575624557,0.023043159340233398,0.020536326882420994,0.026442192867425003,0.02086647228427903,0.01876024682145921,0.0169151753876987,0.015576748474877729,0.017351925754289406,0.018135177321889993,0.018727400240949127,0.021224108131524137,0.019364831007129445,0.01984404085397979,0.01842721575653508,0.017627312907704275,0.013636208741681435,0.01817367506977436,0.019241718873288093,0.019469023118191518,0.019129617761251244,0.019107414162380994,0.020626896494957837,0.019491319699521687,0.018824660970817347,0.018851632278885276,0.018772284762737654,0.018830558610926692,0.018821015084948718,0.018836895917121312,0.018896115809768445,0.01887229913034598,0.018863819425902865,0.018862769413665225,0.018817724908733187,0.01870334337176019,0.018805442961516074,0.01875857878756908,0.01888350162539429,0.018868487857237663,0.018858399913863438,0.018917422507208976,0.018857579261106913,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
307,0.013011062283789185,0.053464067725585235,-0.037055724946034915,0.01901074029120307,0.011499419587799112,0.006150522045018281,0.012247252825367672,0.014226223360715029,0.017342268109072686,0.031240195019055873,0.020959019819325717,0.021212450334888014,0.01918999970837783,0.009352121627103286,-0.005447527161472544,0.013834630554555886,0.00818046337604808,0.022658983354786083,0.02212115196913064,0.0194481055342833,0.025745556313932702,0.019800141023000394,0.016980473556289302,0.01509328288268982,0.013768866888714992,0.015533787699524942,0.016333483172215682,0.01694628141961747,0.01960833029269173,0.017613677545698866,0.018120816580786236,0.016634795263388045,0.01581354829482642,0.01193055576280165,0.016373106200242467,0.017484142757908726,0.017723544477185594,0.017366458807612624,0.017343179370686558,0.01895955581178269,0.017747084008811496,0.0176243077524367,0.017633658641309828,0.017544296764987942,0.017608435868559067,0.017585678145366664,0.01764305841076092,0.01773404118567613,0.01769754267743835,0.017684547932962667,0.01768271304519474,0.017603434393502728,0.017400879381301717,0.017594856948732723,0.017513311590295164,0.017683837110491308,0.01769147764410531,0.017676242887027658,0.017766693058329383,0.01764301769596176,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
308,0.014124044000135842,0.05121374731341759,-0.03229738450506099,0.017305829350127703,0.009681382573000035,0.004251926656844068,0.010440478735067062,0.012449254037847305,0.015612228736588966,0.029719468757582447,0.019283451416298676,0.01954069878382608,0.017487788547386918,0.00750174470871064,-0.007520797792708887,0.01205176355291655,0.006312440413381517,0.021009017666359278,0.020463086140210963,0.017749781638906895,0.024142076708835,0.018107119043787936,0.015323122730591505,0.01329402464777606,0.011864063469303153,0.01376850512348297,0.014628547304248188,0.015286443602116496,0.01813223386918301,0.016001814812297715,0.016544590485231957,0.014952158189099736,0.014069570414833088,0.009868012253636867,0.014671116341952091,0.015863063038750937,0.01611946307012544,0.015736965593368454,0.015712017395955555,0.01744063333565873,0.016144665441753504,0.015903501440932295,0.015921398504856233,0.015845855550935296,0.015901131745733484,0.015887564945820262,0.015917104579505743,0.01598343310175818,0.01595706821108019,0.015947670285033036,0.01594583233239309,0.015887913419186283,0.015753674741772163,0.015882110260917577,0.015822353553324967,0.015957259434526517,0.015952174467860222,0.01594166090967015,0.016006980940081295,0.015928094944628213,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
309,0.013721376160617062,0.04848338805505004,-0.028330730608789125,0.014112819502820234,0.00800186350458671,0.003650181714701193,0.008610275285850021,0.010220298654686861,0.012755407072719244,0.024062289466262196,0.01569787370816407,0.015904056187965393,0.014258658890310043,0.00625489464637218,-0.005785598112153182,0.009901712016976285,0.00530167319572624,0.017080906436229056,0.016643345045631006,0.014468645044180594,0.01959203760523036,0.01475504918884611,0.01218719111431585,0.010549240231956945,0.009426352863629937,0.010927919389401545,0.01162120251482978,0.012157171641375798,0.014527000666618623,0.012745210774024292,0.013194890885891592,0.011884247672936808,0.011169625533252323,0.007919279181693746,0.0116557381037252,0.012630739413987489,0.012842426340929502,0.012526880452659844,0.012506351667473022,0.013943682808325145,0.012863270052092007,0.012987375258555487,0.013009806086331422,0.012975734921158636,0.012992875398897308,0.013009080557792879,0.012993637412607678,0.013037361084469465,0.013025516515041458,0.013021298742976051,0.01300688367998714,0.012988509602617325,0.01293542273136904,0.012977540513679189,0.012959506452970228,0.013025765623857183,0.01300981211799429,0.013018602892116345,0.013047955827779838,0.013012784647449697,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
310,0.011264757521596091,0.05208243139186771,-0.015460169495903947,0.009791914307055567,0.0050417889911816794,0.0016591703235398396,0.005514715355811075,0.006766207391700577,0.008736780028528856,0.0175257662880769,0.011023997488478012,0.011184265802842739,0.009905277153518074,0.0036838474511269132,-0.005675383655168141,0.00651856586825881,0.0029428960605987885,0.012099046756736965,0.011758924615564683,0.010068502113045164,0.01405098156706797,0.01029112776745016,0.007813873384115558,0.006696787291458487,0.0059719354543205354,0.006949257960932808,0.007420701201479406,0.0077928397550405554,0.00951274865074872,0.00820844235452977,0.008531274812887976,0.007602530631698528,0.007112305288664719,0.0050758349371476,0.007444483503010904,0.008126951247928133,0.008277869860558021,0.00805325917976315,0.008038720784775237,0.009078343358068034,0.008292781920665817,0.008926894760908886,0.008947776571866801,0.008880458873659602,0.008934877101297789,0.008915030443369408,0.008934099299863253,0.008955169869110147,0.008940848831211538,0.008935744736487864,0.008949307619292041,0.008896287292582199,0.0088608056055111,0.00891556133370679,0.008861015372146367,0.008966281355670182,0.008952663939108773,0.008932481154822106,0.008967964014130242,0.008951234627197548,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
311,0.012038962452096916,0.04732692939499274,-0.01692207528210466,0.0057001892875182,0.0023274954312431334,-7.423851045986266e-05,0.002663283592268233,0.0035518705704930746,0.004951020652568708,0.011191394956253844,0.006574995550527039,0.006688789592424654,0.005780679411540035,0.0013633269546729871,-0.005281933781117224,0.0033760396209643277,0.000837235107310234,0.007338304267906199,0.00709681003783159,0.005896572736785179,0.00872422108164855,0.006054641866951445,0.00431200896349286,0.0035867716209475016,0.0031169526128462318,0.003750668752107844,0.004056778283757806,0.004298357556586479,0.005413099118261628,0.004568020435426995,0.004777366567078137,0.0041748264082748475,0.0038565348824927247,0.0025423182276763765,0.004072219265001549,0.004515158362581705,0.004613051512820821,0.004467349571362204,0.00445791694057366,0.005131852412818072,0.004622722885193113,0.005078483552793262,0.005085781545497132,0.005076503370403889,0.005070870305411283,0.005090428328494425,0.005082529594402166,0.00511565143083238,0.005108189300658809,0.005105524572484767,0.005091065383781496,0.005075362824124104,0.005036072371117206,0.0050721156443405925,0.005057221584960787,0.005096348276006073,0.005092948184811372,0.005103819352143847,0.005122298887349238,0.005087756388822343,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
312,0.00942456917818344,0.044427087291597146,-0.020968531956276352,0.004645264508206622,0.001866460985007994,-0.00011235684530672661,0.002143120938347333,0.002875238566268268,0.004028015350417137,0.009169535701840394,0.005366028037111668,0.005459784333419375,0.004711581301175669,0.001072070840564458,-0.004403040370858026,0.002730369306602503,0.0006386173635292559,0.005994927380938875,0.005795957345127615,0.004807067222587489,0.007136801114222472,0.004937302303070033,0.003779850297053206,0.0031784857119204124,0.0027670546134320314,0.003317613633936548,0.0035722683224108653,0.0037688509552543568,0.004631729683935829,0.003984045600640739,0.004148175230929386,0.0036687919158366975,0.003406422337845625,0.002226284500551399,0.003584945226162549,0.003942201458786683,0.004019562628676915,0.0039042159829108004,0.003896705510432011,0.004420506200957714,0.0040271753573557995,0.0041346436902931286,0.004139966057468986,0.004109285232067293,0.004114439605734582,0.004126135727007565,0.004141407708350396,0.004177322744650525,0.004164255466067572,0.004159600913760717,0.004155705784813133,0.004105852051261197,0.004056180876027326,0.004124015318888878,0.004074630225912991,0.0041579730624123805,0.0041588648271368295,0.0041566255437382555,0.0041890056335011595,0.00414332589953943,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
313,0.0036170892387401648,0.03136542998625401,-0.03268100725754683,0.007083225104586872,0.003968791224685941,0.0017509671714796811,0.004278866811066381,0.005099411309961016,0.0063914231569820725,0.012153948302423289,0.007891044129961835,0.007996124529938671,0.007157551794151246,0.003078452789794912,-0.0030579550960895584,0.004937044403955415,0.002592645793017617,0.008595903400187723,0.008372901300383854,0.007264570727377665,0.009875695300485092,0.007410535903979849,0.005817968631764419,0.0051446407500389275,0.004708417040608505,0.005296961676091071,0.0055812724315543495,0.00580531936247608,0.006832587700064492,0.006054920650761306,0.0062482609597130975,0.005690798587012025,0.005395326569869869,0.004180874642755772,0.005595603160828233,0.006006037768596576,0.006096542792389821,0.005961807445728566,0.00595307861884663,0.006574643377301074,0.006105479665624381,0.006503079941198498,0.006522257297788403,0.006456279996661893,0.006493172288560535,0.00649438977440369,0.006513804040367346,0.006564920617298106,0.006544030664649683,0.006536592370554123,0.006536480033494435,0.006499493303194617,0.0063914557116882525,0.006486233614321686,0.006447434316468975,0.006550372360605087,0.006541491310297296,0.006531838274305375,0.006583606719979451,0.006527503528767461,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
314,0.0008613569184422553,0.022085321773680635,-0.023152362938501012,0.007113432996824256,0.002820959711161578,-0.00023575970167463885,0.0032483218650553596,0.004379238582836098,0.006159955898393298,0.01410216504413785,0.00822681081115191,0.008371638034056916,0.00721587387104727,0.0015938493937352758,-0.00686366421413967,0.004155456144877609,0.0009242851531481898,0.00919828418457044,0.008890931197489127,0.007363372880385407,0.01096215933975873,0.0075645496095641425,0.005049126623270927,0.004022681447534868,0.003382146733666051,0.004251376704163719,0.004683947000313883,0.005029503478340732,0.006657458881761777,0.005418828977244456,0.005723309914379716,0.004852388973589238,0.004400234363892332,0.0026525886032841275,0.00470593215289394,0.005342239355638392,0.005484169664862855,0.0052730805246776055,0.005259448103529335,0.0062426319499326146,0.005498214340404362,0.006320902650874335,0.006331714128988397,0.006296529510376475,0.006318917913870117,0.006318548250117334,0.006327331555610773,0.006361228407923204,0.0063488058806486026,0.006344380720726275,0.006340919585740387,0.006329074326069199,0.006253040631933173,0.0063107996490323936,0.006297704432709028,0.00634858612454313,0.006343921485771089,0.006341551896336163,0.006372334250157302,0.006334863178768505,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
315,-0.0004696934897702675,0.025193595829961838,-0.03089062937603562,0.004246865903352315,-0.0010433325446581516,-0.004810543478224433,-0.0005166360569202524,0.0008771463773737144,0.0030717664372284944,0.0128600306151163,0.005619032762276897,0.005797523040224766,0.004373117720838876,-0.0025556674305779055,-0.012979011359554767,0.000601348852917548,-0.003380862480300915,0.006816311484897718,0.0064375186102443496,0.004554900804472729,0.008990174660617108,0.004802838240456763,0.0026849323568424433,0.0011987845113646373,0.00017581309267690514,0.0015432032665777073,0.002172565688296118,0.002657794123983072,0.00478348959985081,0.0031885487080899008,0.0035931096062733654,0.0024108689143089272,0.0017628172306290355,-0.0011962702121209507,0.0022038696096840756,0.0030853739912918687,0.0032761120405718058,0.002991701640733711,0.002973179421713495,0.004263855180428944,0.003294879114053256,0.003279643288312,0.003278076616054804,0.0032547497473023115,0.0032587022849693116,0.0032635280506147376,0.0032858088348664727,0.0033169600472284576,0.0033050352592987327,0.0033007846643099558,0.0032988315523980374,0.0032731146593468455,0.003200429791762679,0.003269949433177647,0.003243512828684217,0.0032947374240339736,0.0033017068256950485,0.0032980667330198797,0.0033276102510578407,0.0032811861680220773,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
316,-0.0020501645502939312,0.026327843475654217,-0.029386604627329033,0.003094733284513856,-0.0009638103709384894,-0.0038539458135750807,-0.0005597384425098688,0.0005095459919733183,0.0021932184302732058,0.0097025959833966,0.0041474346442529645,0.004284369126436271,0.0031915913736545597,-0.002124046081656901,-0.010120645223879302,0.00029795916700421036,-0.0027571206565480426,0.005065965019106533,0.0047753620420607195,0.003331052036236735,0.006733713154898198,0.0035212651100280518,0.0025653605550248534,0.0013117947194074418,0.00039543588434755566,0.001609699429698008,0.0021422416326209183,0.002543173319154834,0.004209186052943943,0.002972694081661159,0.0032939752685786513,0.002340155589688237,0.0017972051800214947,-0.000941196927640504,0.002168353179132919,0.002889918325289317,0.0030426760004312638,0.0028144675910363884,0.0027995146039730212,0.00381520837363646,0.003057642896101937,0.0023548500361556274,0.002357888968696281,0.002344547629051257,0.0023454448468788283,0.0023522939575513183,0.0023575509322884512,0.002371723295973098,0.002366546086097091,0.0023646972767853536,0.002363242709261875,0.0023473969412557538,0.0023242467645065382,0.0023505951342689094,0.0023346208420509432,0.0023650071988174487,0.002364497103937787,0.002363514139286616,0.0023763358410512064,0.0023592199858887223,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
317,-0.005792990426807833,0.02519280629072236,-0.031952588068833436,0.0025401285387824336,-0.0004055837505151957,-0.002503259225724634,-0.00011230622380106747,0.0006637860316512708,0.0018858043253288115,0.007336149971726916,0.0033041847115373867,0.003403572477504639,0.0026104286483097402,-0.0012476889196819103,-0.007051662552979197,0.0005102152034238484,-0.0017071777692827805,0.003970858879169999,0.003759937712992493,0.0027116499292709566,0.005181319230496977,0.0028497075766981124,0.002121552441889679,0.001297812950808132,0.0006988576366545964,0.0014931391933031865,0.001842990405164327,0.002106932617669225,0.0032085073635996306,0.002390203114379265,0.002602424883909906,0.0019732235537770573,0.0016162225387154885,-0.00016846851822737222,0.0018601660240011768,0.002335571997876587,0.002436405280554949,0.002285791959017068,0.0022759283349154122,0.002947325071328609,0.002446288208272152,0.002001594448076077,0.0020010033332385976,0.001987165178643586,0.0020106612234193867,0.0019906862496959703,0.0020039211263213697,0.0020112238460450117,0.002006619987754158,0.0020049782068667582,0.0020088296685466835,0.002005039906402015,0.001971583905093781,0.0019979325997545863,0.001993067205123459,0.0020072793706901095,0.002009912387796269,0.002003928190947693,0.002015333434061792,0.0020021755801543388,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
318,-0.005856400506421303,0.03472408403456503,-0.06767432701999203,-0.0017543190561807457,-0.005032198714311046,-0.007366414379068759,-0.0047058503324627216,-0.003842243582332261,-0.002482426834015742,0.0035825161643268533,-0.0009041056135978937,-0.0007935105845060506,-0.0016760916950697815,-0.005969262192657778,-0.012427709332261495,-0.004013131518590597,-0.006480564385582909,-0.00016225526364231678,-0.0003969605342806857,-0.001563456398324024,0.0011847002340156093,-0.0014098309557460252,-0.00240572550060881,-0.003326020260034168,-0.003977749623629327,-0.00310995900384193,-0.002719465862684505,-0.0024222481808514732,-0.0011625461048710927,-0.0021010743680041784,-0.0018591139690981064,-0.0025730749184721827,-0.002973062758172212,-0.004877938700906801,-0.002700189450582487,-0.0021631803741493094,-0.002048491698206684,-0.002219704552891825,-0.0022308967914984553,-0.0014636699042252848,-0.002037237031253675,-0.0023471994515510478,-0.0023538259684819525,-0.002337860599703655,-0.0023641708539636494,-0.002345193992556464,-0.0023473324775532354,-0.0023402560736733163,-0.002339703456801616,-0.002339517354898354,-0.0023476474628134182,-0.0023464696507277324,-0.0023539539781936196,-0.002347011212962098,-0.0023451936534902833,-0.0023539741682887276,-0.0023477232402404936,-0.002339401329359208,-0.0023407881816542796,-0.0023538491057378307,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
319,-0.005553860013497662,0.029214454366489465,-0.06546486690763666,-0.007821649698968628,-0.011402706193152541,-0.013952817556873068,-0.011046173277343495,-0.010102690024898595,-0.008617101441626284,-0.001991201232874126,-0.006892798524566313,-0.006771974367348867,-0.00773618695208759,-0.012426440315383924,-0.019482240553277234,-0.010289383685966269,-0.012985033744500055,-0.006082333135200446,-0.006338746707783565,-0.007613133819284112,-0.004610795362207286,-0.007445299290200265,-0.008547124728437664,-0.009572376705766095,-0.010300542854190813,-0.009331366867522313,-0.008896266969397108,-0.008565502355334851,-0.007167094768887402,-0.008208453550814745,-0.007939711255443127,-0.008733310106028753,-0.009178762561546355,-0.011309096271773157,-0.008874804389611352,-0.00827746725202205,-0.008150033213920698,-0.008340290440890826,-0.00835273131855889,-0.007500916151873423,-0.008137530342427628,-0.008491369902015823,-0.00846057160103371,-0.008517593916071894,-0.00846221359605709,-0.008474245152323307,-0.008484577960507379,-0.008449164909026474,-0.00846237012263638,-0.008467066515340743,-0.008470195545010965,-0.008478064597041106,-0.008539773868922285,-0.008502026620389895,-0.008511312090122231,-0.008443501774189757,-0.008467013213241378,-0.008470066643766256,-0.008437332656345883,-0.00845738731664713,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
320,-0.00860534056139287,0.030368782054847197,-0.05701355364117164,-0.011262035181234583,-0.0144705772694749,-0.016755416856196317,-0.014151132192840593,-0.013305793469495713,-0.011974741166081892,-0.006038090982877673,-0.010429806454426843,-0.010321550861604455,-0.011185462577370393,-0.015387818877833189,-0.02170964933939252,-0.0134730665829236,-0.015888305404768596,-0.009703648596524892,-0.009933389104937757,-0.011075209875037708,-0.008385185487452955,-0.010924834098699045,-0.011589486108962654,-0.012585732772171135,-0.013322971679251516,-0.012347407572419478,-0.011923669967329282,-0.011606948886737571,-0.010319112344328994,-0.011270198380472671,-0.011020256489334156,-0.011767056886236638,-0.01219785088719498,-0.014400132238991312,-0.011902978692597339,-0.011334873557898589,-0.01121560647640566,-0.011393920480892631,-0.011405633094811369,-0.010618794519835129,-0.011203941544490602,-0.011850299057168709,-0.011839207842036275,-0.01186662139388294,-0.011852913251023972,-0.011849896994225218,-0.011847271880555841,-0.011835576109165356,-0.011841591430098707,-0.011843727923290396,-0.011840853620978363,-0.011847510095987885,-0.011874824999284531,-0.011855043875983058,-0.011862589605637719,-0.011831474335275552,-0.011839432019604175,-0.011845091971850004,-0.011830176176269034,-0.011837766812856523,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
321,-0.008079470192588983,0.04218625847388544,-0.055692163082166214,-0.010275558321046485,-0.013055343683383092,-0.015034860692598557,-0.0127785859773355,-0.012046209669110361,-0.01089302557247805,-0.005749688559362952,-0.009554540123599384,-0.009460750700228041,-0.010209218096257843,-0.013850014510979693,-0.019327060252291493,-0.01219113011566568,-0.014283621140832176,-0.008925418569751042,-0.00912445890796649,-0.010113698436651154,-0.00778314137637658,-0.00998341733999723,-0.009805427619608016,-0.010784155609407431,-0.011563228963594907,-0.010542304592771105,-0.010124197191665171,-0.00982183855305127,-0.00869371637387947,-0.00951033782394295,-0.009286189885691383,-0.009973578442769481,-0.010392988378984707,-0.012798879250855339,-0.010104175173686678,-0.009569337257098774,-0.00946085122170464,-0.009623550449519966,-0.009634343345082523,-0.008939895080716107,-0.00945031487825211,-0.010782079000796084,-0.010782146917581175,-0.010784649394788254,-0.010803427436542756,-0.010779980823932748,-0.010779077164393885,-0.010755477525855574,-0.010761038481904746,-0.010763024288104458,-0.01077274468543439,-0.010797580122463625,-0.010819990210956962,-0.01078680366080899,-0.010810533961239658,-0.01077407955450166,-0.010771347971369373,-0.010764295041669468,-0.010750523766664834,-0.010780639903195364,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
322,-0.008781939301742193,0.055721781411792626,-0.06068792928773279,-0.00922448565210346,-0.011884145905863128,-0.013778120448784709,-0.011619347953953,-0.010918620414275508,-0.009815269792807883,-0.004894195953504488,-0.008534625395995213,-0.008444888970678504,-0.009161012240995374,-0.012644475981565227,-0.017884837724439495,-0.011057278296600744,-0.01305934481813466,-0.007932690579651167,-0.008123129627075145,-0.009069620349538326,-0.006839775532627358,-0.008944969195070988,-0.008370511803838273,-0.009316600332890479,-0.010100050859362296,-0.009078537760782485,-0.00867336477322348,-0.008385962753144696,-0.007371284708346866,-0.00809555771418893,-0.007890733176767677,-0.008529565072442432,-0.00893287674642847,-0.011392575270401273,-0.008654179766798265,-0.008150075851916667,-0.0080500171614174,-0.008200378685489479,-0.00821041625194888,-0.007582600875216837,-0.008040343585254935,-0.009706006443391563,-0.009712163608050824,-0.00970998077481049,-0.009712523378719305,-0.009715968959624099,-0.009705845213701086,-0.009707980274849036,-0.009708347948934203,-0.009708481147426272,-0.009705512676991676,-0.009709467301313562,-0.009715365798095593,-0.00970626435491213,-0.009710448272343034,-0.00971148906604322,-0.009705440838655002,-0.009708566869890781,-0.009707660075558044,-0.00971203714910567,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
323,-0.012391778256246965,0.05095680343671251,-0.06268374015284829,-0.010293333813599837,-0.012818155964535404,-0.01461611074936808,-0.012566782604513205,-0.011901580193247567,-0.010854166680415596,-0.006182578939726108,-0.00963844774188822,-0.009553260728221671,-0.010233078345205107,-0.013539939212768526,-0.018514627761285613,-0.012033208468777003,-0.013933775240066629,-0.009067029510715108,-0.00924781377617136,-0.010146319793378619,-0.008029522514881406,-0.010027988139742056,-0.009670576981215807,-0.010556507081202416,-0.011278206971534789,-0.010335325345018595,-0.009956360183919748,-0.009685218194492806,-0.00870181571923745,-0.009408745215149623,-0.00921184108018413,-0.009820969001021616,-0.01019947853029013,-0.012452188551174519,-0.009938326587399314,-0.009460869209539764,-0.009365117482589738,-0.009508867078430778,-0.00951843408110485,-0.008911620013173034,-0.009355839632343887,-0.010753640101703748,-0.010730635198914748,-0.01077866549061674,-0.010742392658287976,-0.010746504266876957,-0.010748918164099357,-0.010730325977329327,-0.010739581895106386,-0.010742881748405122,-0.010738951998958319,-0.010791564664060779,-0.010786066230303475,-0.010761069421416646,-0.010813336785612134,-0.010718898099666063,-0.010736752779120555,-0.010744991981870148,-0.010722060060227617,-0.01072844032717735,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
324,-0.013525487736422107,0.03893339372441969,-0.052797158560058524,-0.00902397262453646,-0.011345069185878865,-0.012997948643934106,-0.011113978912314682,-0.010502451075071481,-0.009539552400391761,-0.005244910800821756,-0.008421928710846295,-0.008343615359381445,-0.008968579114763403,-0.012008612404116102,-0.016581897884613745,-0.010623458385465046,-0.012370670162661848,-0.007896617693999897,-0.008062814642462123,-0.008888821031115058,-0.006942826188524567,-0.00878003745035789,-0.008915391936319739,-0.009542096017266674,-0.010042768558903431,-0.009387449236187645,-0.009120018246889476,-0.00892595414812657,-0.008183014909025283,-0.008724721413228668,-0.008578617582884961,-0.009023458725428134,-0.009291996505048286,-0.010857962994696758,-0.009107192704675773,-0.008762973797029824,-0.008692576716803842,-0.008798059989422428,-0.008805038289677958,-0.008349558350994475,-0.008685725187383897,-0.009451668657364232,-0.009442133392508316,-0.009482256837821869,-0.00945522800460314,-0.009462492593257578,-0.009445966848419755,-0.009423821584654291,-0.009435082591969221,-0.009439089222015076,-0.00943390300545171,-0.009462554973291255,-0.009511674499838358,-0.009460621201831856,-0.009490333948408812,-0.009427142876715259,-0.009431235547859513,-0.009441649191531358,-0.009413737253179524,-0.009439337501139313,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
325,-0.015336841695211247,0.02548740068842964,-0.0723233754244861,-0.009884124522145946,-0.01241901336893937,-0.01422413676324356,-0.01216663776043754,-0.011498783126576484,-0.010447193480678196,-0.005756979694213013,-0.009226627360024248,-0.009141100697976008,-0.009823628809711105,-0.01314367443271786,-0.018138197517535627,-0.011630936216028183,-0.013539080720124465,-0.008652930832322913,-0.00883443590111003,-0.009736524343637159,-0.007611287201608379,-0.009617720890920776,-0.01076357805017835,-0.011222876874701103,-0.011533447760387845,-0.011117893463563996,-0.010924076541479323,-0.010772153005746594,-0.010065602187758848,-0.010602720397801808,-0.010470840237457304,-0.010849781141850505,-0.011050602981480234,-0.011965544771832728,-0.010914349298180897,-0.010635956745868074,-0.010574390931999,-0.01066600157062222,-0.01067192812514865,-0.010245996961507468,-0.010568304260720045,-0.010344459208050112,-0.01033568276573809,-0.010333235865660135,-0.010362974295285703,-0.01032664852014615,-0.010345823289190155,-0.010347646452777633,-0.010344903388635626,-0.010343922951977022,-0.010348693901100738,-0.010344703296549919,-0.010316903876178651,-0.010342308762047761,-0.010337471915537678,-0.010339698948037034,-0.01034932559822181,-0.010343295353810929,-0.010350086043119038,-0.010336433049927811,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
326,-0.01868059795812064,0.018763105621865332,-0.0655687761417738,-0.012836363743227183,-0.016018171783857803,-0.018283973748939218,-0.015701388370886478,-0.014863093134912093,-0.013543131356313541,-0.0076559462211825855,-0.01201106926935824,-0.01190371567815931,-0.012760429153632713,-0.016927770799364552,-0.023196926833756723,-0.015028972503999025,-0.017424087198475192,-0.011290961866214685,-0.011518788142705114,-0.012651095093135542,-0.009983484386927297,-0.012501972270024052,-0.014617328331339895,-0.015232817428387066,-0.015586471716960095,-0.01510043365029934,-0.014842399070756306,-0.014629583951555053,-0.013554282568209819,-0.014383110079858779,-0.014185579632002914,-0.014739378394411803,-0.015012730724460199,-0.01594453028789087,-0.014829031353257416,-0.014432144326745423,-0.014341068886179168,-0.01447619292392906,-0.01448484998515777,-0.013839279404288692,-0.0143320073401775,-0.013432874314831995,-0.013402223666485814,-0.013459740435344994,-0.01341391770388043,-0.01341564079371754,-0.013425548986993677,-0.013386127554682343,-0.013400277523982781,-0.01340531667457757,-0.01341005916266008,-0.01343527399681714,-0.013488464686643269,-0.013444380989413064,-0.013470330101321816,-0.01338374987524149,-0.013406635953187746,-0.01340853757563665,-0.013373473409548694,-0.01339877419132374,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
327,-0.021160256599715724,0.0036175396553658266,-0.054416510071859756,-0.014343299310922956,-0.017466431599560576,-0.01969044988930059,-0.01715548999248629,-0.016332653766840257,-0.015037033415811278,-0.009258413917109274,-0.013533224100206145,-0.013427850217591866,-0.014268765031809145,-0.01835925669107021,-0.02451280316008882,-0.01649547415292224,-0.018846420514798425,-0.012826396204454495,-0.013050021134438115,-0.014161447201749573,-0.011543029929655703,-0.014015074354021153,-0.016323905037712114,-0.016950524464551982,-0.017282800518421806,-0.016819286892117383,-0.016557220074976557,-0.0163366962431444,-0.015193833618743543,-0.016077943272979914,-0.01586873043430083,-0.016450868409301846,-0.01673101924111476,-0.017544490040447735,-0.016543467338100942,-0.01612964998052176,-0.016033532809154476,-0.016176009771881262,-0.016185110561130398,-0.015499346017453666,-0.01602395164680369,-0.014924819861597055,-0.014900019551195885,-0.014965539308703363,-0.014941716814076167,-0.014923495398141213,-0.014915225457943361,-0.014868482252454173,-0.014887117794408374,-0.01489375625329893,-0.01489494887923823,-0.014929124283992143,-0.01501593729489791,-0.01493989845002276,-0.01497560294287589,-0.01487520532723556,-0.014890469745387073,-0.014897999963881327,-0.014851822462899596,-0.014895386607108067,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
328,-0.021116019856744182,0.002519641343349588,-0.04830050384891407,-0.01813854280850362,-0.020052815886195393,-0.021415991679879297,-0.01986222929166591,-0.01935788522662766,-0.01856375583098613,-0.015021845111150619,-0.017642020399759564,-0.017577433194371488,-0.01809285823587382,-0.020600058486831482,-0.024371774587626596,-0.019457683330829027,-0.020898657619369383,-0.017208781751393135,-0.01734584901060779,-0.01802707951955535,-0.01642216329222547,-0.01793736266614796,-0.019439521261399462,-0.01983732877176477,-0.020034056122753968,-0.0197560032482122,-0.019590076134867317,-0.01944782994770472,-0.01869003013547548,-0.019278740869945323,-0.019140710269253892,-0.019521723972637704,-0.019700575169949875,-0.020156056900637473,-0.01958126585254094,-0.019312687906259098,-0.01924952801051028,-0.019343061600112534,-0.019349016919910852,-0.01889487408062446,-0.01924321906558299,-0.01848116352014493,-0.018488140706687188,-0.018481837474115883,-0.018464384032046446,-0.01849137689552225,-0.018482700248167297,-0.018496566889502027,-0.01849370500559814,-0.018492689699516993,-0.01848596516023726,-0.018479026674597537,-0.018470372407395116,-0.018478758453031985,-0.018472439706078578,-0.01849202401217025,-0.018486689660045037,-0.01849204176816948,-0.018499140575474967,-0.018488863293233262,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
329,-0.018498155438821728,0.008749942474037903,-0.044420388455122875,-0.020572123063776947,-0.020574682827366502,-0.02057650566435016,-0.02057442797520825,-0.020573753566948877,-0.020572691658104183,-0.02056795541947462,-0.020571459114626683,-0.0205713727486956,-0.020572061974422986,-0.02057541459949457,-0.020580458133595044,-0.02057388701685026,-0.020575813885884923,-0.020570879788442454,-0.02057106307461178,-0.02057197401520496,-0.020569827923212713,-0.020571854045939655,-0.0208947859308185,-0.02081730307518854,-0.020726760341710178,-0.020840748958101864,-0.02087495487328937,-0.020893913200171532,-0.020902782671183767,-0.020907408283051883,-0.02091265878492033,-0.020885061890689748,-0.020853937381860532,-0.020548309975899966,-0.020876370743951895,-0.02090537319229927,-0.020908913380128662,-0.020903280107631608,-0.020902838546628798,-0.0209117718283749,-0.020909209445018204,-0.020577523363331886,-0.020559719891484408,-0.020605019124140832,-0.020553463215204133,-0.020581004012585953,-0.020574520900076058,-0.020572895848507872,-0.020579182336931713,-0.020581408042035846,-0.020568133902248268,-0.020578553475876733,-0.020593442171562785,-0.020582216260908965,-0.02059431192895071,-0.02055229201235415,-0.020566715409344943,-0.020582827093792187,-0.020567227447059643,-0.02055833829909118,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
330,-0.016286130594871856,0.016940308352394032,-0.0475788176700845,-0.019214763898941424,-0.018409415265989194,-0.017835917276224498,-0.01848959643509826,-0.018701777658378008,-0.019035873681886972,-0.02052598133136501,-0.01942365449442237,-0.019450826802371354,-0.019233983731546906,-0.018179186316184957,-0.01659239786836228,-0.018659791868719036,-0.018053563485256316,-0.019605921150768334,-0.01954825595601768,-0.01926165731682676,-0.019936857268571098,-0.01929940185081537,-0.019101387583367622,-0.018735944419790984,-0.018472818764885122,-0.018822671739723993,-0.018978104968600612,-0.019094936531134372,-0.01956922232205497,-0.019219405359505438,-0.019311752605656665,-0.019035828967104654,-0.018877378376451006,-0.018115504833841833,-0.018985724735319138,-0.0191954960441612,-0.019239584741779756,-0.0191736667995994,-0.01916933682942769,-0.01945960349209744,-0.019243896141899107,-0.01906386355297339,-0.019066616528715,-0.01906916503942823,-0.019082179065425753,-0.019071983687218217,-0.01906391428604839,-0.019069015891614405,-0.019069105280947622,-0.01906913000976842,-0.01906399918496291,-0.019081899306668437,-0.019066056659422213,-0.019063770208718047,-0.019081225566959844,-0.019066594838868224,-0.019064013832389006,-0.01906914387597413,-0.01906891074797134,-0.019066616412274372,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
331,-0.018657898071747937,0.011441317968735128,-0.05380719381382838,-0.017969679085277513,-0.018227155433648234,-0.01841050729166439,-0.01820152087764903,-0.018133684856915206,-0.018026871707158026,-0.0175504724676629,-0.017902895104361997,-0.017894207901899304,-0.017963534352284777,-0.01830076145576007,-0.018808070313645054,-0.01814710804702509,-0.01834092407162114,-0.01784462300804805,-0.017863059028381326,-0.017954686887481787,-0.01773882010521889,-0.017942619660463947,-0.01815110766827751,-0.01806127344202133,-0.01799106043465333,-0.01808359233841831,-0.018122148248994732,-0.01814963333825177,-0.01824098121523885,-0.018177170013018957,-0.018196208358571924,-0.018135907427579506,-0.01809739180965425,-0.017894072560123497,-0.018123983435855494,-0.0181720370414255,-0.018181439603887357,-0.01816728284394069,-0.018166332335319394,-0.018223647643550146,-0.01818234418548292,-0.018019737902989427,-0.018028613309357976,-0.018019536509639097,-0.018043898472643354,-0.01802687558151759,-0.018018429884137755,-0.01800695103206537,-0.018009433771450135,-0.018010310838458474,-0.018015635358570894,-0.018010512445599765,-0.01804597526971608,-0.018021774797341142,-0.018016568968745664,-0.018024660813992763,-0.01801501257391516,-0.018010869459637986,-0.018004706361808665,-0.0180278817880546,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
332,-0.021675325377395926,0.010924683073776266,-0.07489728450366799,-0.01868138352994505,-0.020603215881408107,-0.02197177472056391,-0.020411876679394366,-0.019905541009863015,-0.019108275676313024,-0.015552378303728385,-0.018182900403649765,-0.01811805814981884,-0.018635518553486947,-0.021152619488582776,-0.02493922972069371,-0.020005733206840546,-0.02145239775936225,-0.017747950939000397,-0.017885559463173308,-0.01856948008356761,-0.01695822620186451,-0.018479408947239612,-0.019749208785929815,-0.019998136074940717,-0.020125262675161404,-0.019946962741896238,-0.019843225868484964,-0.01975440249347671,-0.01927326557174701,-0.01964847285431017,-0.01956151601270841,-0.019800559719482223,-0.01991224947787211,-0.020223795292692297,-0.019837726657358674,-0.019669785283333196,-0.01963011088107451,-0.019688832889857948,-0.019692565289784088,-0.019405200481880373,-0.019626142578794418,-0.019017936750657733,-0.019045168429272265,-0.019021564921197207,-0.019058303549284634,-0.01905266715927284,-0.019019883512472534,-0.019039898443216092,-0.019036330050576332,-0.019035064440363077,-0.019024023245022295,-0.019016515513584492,-0.019025997896485985,-0.019014892734964286,-0.019008413475531276,-0.01904932796571141,-0.019024942432923388,-0.01903425690419225,-0.01904310812839426,-0.019045943967447406,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
333,-0.02184276584027399,0.00639259545295914,-0.06879694239156711,-0.019726272097091303,-0.02341087372603059,-0.026034720766701897,-0.02304403177184917,-0.022073267994600347,-0.020544724079487892,-0.013727238026975612,-0.018770563479870824,-0.018646245729725952,-0.019638338221464678,-0.02446420880200629,-0.03172402530929558,-0.022265359844812656,-0.025038953786392558,-0.017936663735840977,-0.01820049142712603,-0.01951172704559796,-0.016422576905816836,-0.019339039633305254,-0.021413710058601418,-0.02201792558141196,-0.02238399909385149,-0.021885363610622117,-0.021631479966227475,-0.021425495547415963,-0.020412686395027073,-0.021189837494271026,-0.021002769598514447,-0.021531436404214854,-0.021798475063516353,-0.022797822423160922,-0.02161846083447936,-0.021236505841638716,-0.021149901652906027,-0.021278515120830174,-0.02128678128610033,-0.020677830399899694,-0.021141302894677617,-0.020396467663805457,-0.02039693052657733,-0.020404719173440986,-0.020395266667382093,-0.020401347557269262,-0.020394193394295768,-0.020381888569297395,-0.02038623053128518,-0.020387781990076577,-0.02038940348266798,-0.020404633729460442,-0.020425833780248325,-0.02040005213525542,-0.020415277191053734,-0.020390816255814175,-0.020388348378347607,-0.020388775084900203,-0.02037802355236374,-0.020395787222290254,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
334,-0.022502483559590253,-0.0007140979596329946,-0.047466874991449894,-0.020272299243356242,-0.024748699226496716,-0.027936394948165674,-0.024303025180050168,-0.02312365020448164,-0.02126663155093221,-0.012984109443023412,-0.01911121468962538,-0.018960181815329887,-0.020165468915680947,-0.026028389567863765,-0.03484829623988793,-0.023357021418427323,-0.02672664373412418,-0.018098114990923172,-0.018418637639435492,-0.02001164977250309,-0.01625866016162473,-0.019801852891503997,-0.02154500116497055,-0.022480789533885083,-0.023128511997628536,-0.02226371313885312,-0.02186753438411287,-0.021562091983521787,-0.020215373585852785,-0.02122756042875091,-0.020972013007097237,-0.021717552092106518,-0.02212542504022613,-0.02401451620710391,-0.02184783378749965,-0.021292645123177575,-0.021172298355413136,-0.021351709980775086,-0.021363386446472607,-0.02054672076215831,-0.02116045104808801,-0.021098655294634068,-0.021076661006331886,-0.021137650245498178,-0.021098020863643548,-0.02109901816331827,-0.021089335730269658,-0.021043437092009853,-0.021061530265993163,-0.021067975099559936,-0.021069638241551388,-0.02111257936269392,-0.021189586078298305,-0.0211133008554047,-0.021157207502798342,-0.02105246683774004,-0.021065286708218615,-0.021072094919279166,-0.021027260639773396,-0.021072144396397336,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
335,-0.02383338189412075,-0.005824168966327339,-0.04412985532794388,-0.019240485822962002,-0.022943529578135523,-0.025580509468220818,-0.022574851510770554,-0.021599228877686942,-0.020063034311927297,-0.013211425455638054,-0.01827999370382275,-0.018155053719886495,-0.019152111821699583,-0.0240021367948728,-0.0312982900533086,-0.021792282183846715,-0.024579758486328644,-0.017441920134263083,-0.017707068332912777,-0.019024866933013095,-0.015920255014029876,-0.018851315187645264,-0.020034326942729882,-0.020903287205518737,-0.021525985439407196,-0.02069855015401401,-0.020329832187254267,-0.02004988047315732,-0.01886114276228906,-0.019747585946353702,-0.019519734141018992,-0.020191897485883754,-0.02056912601536606,-0.022410358826967743,-0.020311662436190512,-0.0198060433745774,-0.019698086403369387,-0.01985924290800479,-0.019869776615542383,-0.01914654397705783,-0.01968749071716726,-0.0199266652210705,-0.019914287237301587,-0.01992303648043677,-0.019896805601756475,-0.019907568120271207,-0.019924883964752844,-0.01990632000821152,-0.01990952140709449,-0.019910663038775464,-0.019921117470461998,-0.01990819592892392,-0.019934386261918766,-0.019929463192067714,-0.019916615011723725,-0.019910000547471628,-0.019920285111455036,-0.019911393146226298,-0.01990346272670214,-0.01991348611484808,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
336,-0.02237590398819743,0.0026674411513318867,-0.04106181959898067,-0.018698125364556017,-0.021955043770349743,-0.024274332687130112,-0.02163078230794173,-0.020772698115347557,-0.019421577068205506,-0.013395417922186431,-0.017853348832527743,-0.01774346103205737,-0.01862039824861171,-0.022886114953043917,-0.029303261875948134,-0.020942493264338887,-0.023394147491374022,-0.017116242437202358,-0.017349446824063502,-0.018508483227508546,-0.015777900396113074,-0.018355840182700766,-0.01981120713850889,-0.020527394193936344,-0.02101000115033556,-0.02036300017447491,-0.020060152546986263,-0.019824448476265685,-0.018766043972592985,-0.01956431012917881,-0.019364296162039225,-0.019944640795533035,-0.020257683836117917,-0.021641211244864202,-0.02004500546921886,-0.01961507569221902,-0.01952114939919847,-0.01966108239065913,-0.019670170178980755,-0.019029104149635736,-0.019511889711593886,-0.019295642695206804,-0.019284618472649537,-0.019325900216498493,-0.019298157647924127,-0.01930470171022544,-0.01929004213652329,-0.019268491290432375,-0.01927951717245966,-0.01928344443039285,-0.019278207973414778,-0.019306047514300984,-0.019352923901645454,-0.01930444575118463,-0.01933345520081033,-0.019269993438130188,-0.019275594131313363,-0.019285954864266253,-0.019258632602205113,-0.01928188807399403,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
337,-0.01998306481933887,0.004257079758844583,-0.041589882818182905,-0.020370076029520227,-0.02228458429117366,-0.02364792756205156,-0.022093974281536446,-0.02158956825374239,-0.02079534129286865,-0.0172529954205961,-0.019873492618974236,-0.01980889747852454,-0.020324385844170435,-0.022831894124998316,-0.026604073611683966,-0.021689378618949668,-0.023130529942859624,-0.01944020074372871,-0.01957728484276701,-0.02025859904640357,-0.018653485642108253,-0.020168871170553635,-0.021322994014787832,-0.021630368323487283,-0.021813983541070985,-0.021563217211077467,-0.021434096689857227,-0.021329012815784486,-0.020810184433879633,-0.021208560200932643,-0.02111281379711114,-0.021383087265154702,-0.02151909081148368,-0.02201180924028456,-0.021427461998916146,-0.021232429755491358,-0.021188128625773593,-0.021253910085741328,-0.021258136044832888,-0.02094627774961908,-0.021183728773061027,-0.020724661005784732,-0.020693172428581853,-0.02073214015252139,-0.020735032039037777,-0.020694717603671208,-0.02072181969103027,-0.020703926073371157,-0.020709328283774905,-0.020711253992972817,-0.020715819144700737,-0.02074362762863312,-0.020723417592538262,-0.02072912965594453,-0.02075615661365799,-0.02068683789012235,-0.020714494234732667,-0.020712485433629805,-0.02069910021384362,-0.02069198590540742,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
338,-0.01867527410987445,0.009104269777001565,-0.045029480280137014,-0.02138206893274146,-0.021839114906320164,-0.022164582581253162,-0.021793611035078965,-0.021673195391715274,-0.021483591490888285,-0.020637935741903913,-0.021263520764064448,-0.02124810012083892,-0.02137116142418459,-0.02196977287257702,-0.022870296250061373,-0.021697022881234703,-0.02204106548637959,-0.02116008203207679,-0.021192807790832727,-0.021355456299460805,-0.020972271419424402,-0.021334035778486107,-0.0218117329942005,-0.021668811693164754,-0.02155176719656836,-0.021704780763563605,-0.021766102623895667,-0.021809415263531078,-0.02195358221649254,-0.021852664259705043,-0.021882578209416866,-0.021787813746812837,-0.021726828283354725,-0.021366239306648292,-0.02176900248349469,-0.02184460536628667,-0.02185936859142127,-0.021837141208380664,-0.021835648810422003,-0.021925902893169147,-0.021860789206989698,-0.02146855114751445,-0.0214648442238903,-0.021462160192466787,-0.02146599352640146,-0.021459836169739385,-0.021469325276723298,-0.021470320832883694,-0.021468830011179482,-0.021468290009575394,-0.021470928592118008,-0.021466541262116785,-0.021453909867495822,-0.021467314731792194,-0.021462385237399004,-0.021467020198067083,-0.02147127670597643,-0.02146794237343255,-0.021471621810859685,-0.02146525498807962,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
339,-0.017070344042886595,0.014293725333666015,-0.05486952285993603,-0.022599630914113527,-0.0234154319808187,-0.02399637326843005,-0.023334210158849424,-0.023119275084517842,-0.02278084290594514,-0.021271395493718856,-0.02238802917587833,-0.02236050420482528,-0.022580161631743274,-0.023648649018945648,-0.025256032027250783,-0.023161805798035895,-0.023775902279559537,-0.022203396922730094,-0.022261810540714265,-0.022552128877396747,-0.02186816566154935,-0.022513894465826044,-0.022968069855946027,-0.02300525438752653,-0.023025544918024485,-0.022997434811015117,-0.02298192084852691,-0.022968832537900594,-0.022896941991274084,-0.022953285291912477,-0.022940475153445303,-0.0229756206389183,-0.022992202543546638,-0.023042309113051655,-0.022981106953374925,-0.02295641486952987,-0.02295058661900358,-0.022959210213429563,-0.022959757851318176,-0.022917132511626245,-0.022950003041738044,-0.0227492029476114,-0.022748448944551768,-0.02273576410487507,-0.02276011513014672,-0.022736174539267986,-0.02274966151575644,-0.022741734965748057,-0.022740571887143984,-0.022740159218963735,-0.02275063210022812,-0.022747959521882348,-0.022742644380659798,-0.02274848369834874,-0.022744683419696963,-0.02274971812540614,-0.022750846644206877,-0.022739895899816717,-0.02274277997961005,-0.022748685529122945,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
340,-0.01521997690909741,0.02075705192598853,-0.07274071673450479,-0.02387405540691161,-0.02621734011872545,-0.027886020012978508,-0.025984040774738378,-0.025366667135172168,-0.024394563784979,-0.020058868247533602,-0.023266256350945227,-0.023187194375551855,-0.02381813237176229,-0.02688722637198146,-0.031504229441863416,-0.02548883119555015,-0.027252745163626715,-0.02273592370764855,-0.022903709389195726,-0.02373761185349973,-0.021773014585183763,-0.023627788373541958,-0.02486199378959986,-0.02538611082000508,-0.025727466955530912,-0.025267302135738252,-0.025045952274337244,-0.024871818727156766,-0.0240749593075689,-0.024678047455826208,-0.024528063555890923,-0.024960798495739348,-0.025190664834317804,-0.026143168455142342,-0.025034807184325342,-0.024715981605007473,-0.024645752494173973,-0.02475031089457101,-0.024757086431563633,-0.024274979027359422,-0.024638818825324083,-0.024308114774690373,-0.024299513709590534,-0.02430336674064956,-0.02430362896964693,-0.024293346317889864,-0.02430730009646121,-0.02429607389913492,-0.024297468931962656,-0.02429796627307808,-0.02430557670418608,-0.024293331988281264,-0.02430822480030386,-0.024309394504081684,-0.02429718174990671,-0.02429767378067585,-0.024305195600909504,-0.024298284337188898,-0.02429482768729267,-0.024299169654450933,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
341,-0.01656717462967474,0.014133314064473811,-0.07001937626473473,-0.023037019730852367,-0.026141115439831095,-0.02835157756306177,-0.025832069130209905,-0.02501424837810392,-0.0237265252846166,-0.017983128485511944,-0.02223188221084261,-0.02212715061876391,-0.022962939764143712,-0.027028498451273288,-0.033144536910154655,-0.025176076317192538,-0.027512692841727394,-0.021529362677433328,-0.021751624535539128,-0.02285627607365683,-0.02025381896731123,-0.022710795419443815,-0.024466766626133687,-0.025209365742825042,-0.025682592011786062,-0.025042598422409384,-0.024729384026834625,-0.024480843058363413,-0.023322502363911406,-0.02420221499133869,-0.02398514464271346,-0.0246080700307011,-0.024934514552258383,-0.02624346279743882,-0.02471353132767505,-0.024256925712270748,-0.024155575888952948,-0.02430636925141532,-0.02431612016675916,-0.02361624351611968,-0.02414555524054366,-0.023600840919509758,-0.023597894693718903,-0.023624286572471044,-0.023636229381581605,-0.023614289644002497,-0.0235969239691655,-0.023583873896488715,-0.02359161055037002,-0.0235943687501724,-0.023588658791449904,-0.02361822082856979,-0.023646761741784306,-0.023607005170153513,-0.02363721618346037,-0.023587489549815672,-0.02358683523926355,-0.023596132611846485,-0.023576964450925646,-0.023595951038405807,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
342,-0.021472650653866027,0.005322335801769914,-0.05439318518476293,-0.02305821421370059,-0.025188082506355895,-0.02670478612305382,-0.024976031075750724,-0.024414885205168296,-0.023531316899395596,-0.019590498096944547,-0.022505770914308863,-0.02243390956784248,-0.02300738441107648,-0.02579695836480471,-0.0299934644044067,-0.024525923081781968,-0.026129187257337493,-0.022023738715736055,-0.022176243190026878,-0.022934197359630717,-0.02114852726647994,-0.022834376135785466,-0.024522978788139672,-0.02490057944089831,-0.025089869731592832,-0.024822846921678864,-0.024665165834935762,-0.024530807059399563,-0.023821988639968122,-0.02437185258797106,-0.024242557722410775,-0.024600520504885745,-0.024770044369356217,-0.02520266204143614,-0.024656824066097913,-0.024403709130904713,-0.024344458406017795,-0.02443223459380064,-0.024437830107194088,-0.024012959428512844,-0.024338544515247668,-0.023446644946645393,-0.023445399111467254,-0.02346912982991501,-0.023466886078850637,-0.02346013781852809,-0.02344218396794781,-0.02342359188987302,-0.02343233052434051,-0.02343544395374657,-0.023432759981665968,-0.023448779542593536,-0.023501168932027593,-0.023453658171863772,-0.02347075278440697,-0.023433440134233062,-0.02343067888373685,-0.023437434392993776,-0.023415781420288252,-0.023443167125270305,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
343,-0.02440306231819219,0.011042029072122301,-0.07142716714585327,-0.02557099471399252,-0.026582707451196747,-0.02730315968426135,-0.026481980502950492,-0.026215429549233997,-0.025795724109126356,-0.023923788369624326,-0.025308577584959184,-0.025274442591831488,-0.025546849953998804,-0.026871930716077998,-0.028865320930233796,-0.026268173859513442,-0.027029743386186172,-0.02507960656514524,-0.02515204800185413,-0.025512085235259416,-0.02466387073114422,-0.02546466896827436,-0.026865862375914002,-0.026829453239707632,-0.02671569341950412,-0.02685010911543685,-0.026868274672279018,-0.02686635827762331,-0.02671045616328959,-0.026849440449938238,-0.02682655594257615,-0.02686899609719704,-0.026859221073936606,-0.026384133756264368,-0.026868556049145818,-0.026853907239050324,-0.02684521028158638,-0.026857474558561058,-0.02685812464243941,-0.026770055099188637,-0.02684425139527504,-0.025759615434069422,-0.025748135661305384,-0.0257763647753136,-0.02578028880145472,-0.02575712278557159,-0.025755233222383583,-0.025732231279929702,-0.025740742415796335,-0.025743769800971726,-0.02574595581164028,-0.0257772368296699,-0.02580078774102505,-0.02576649295991021,-0.02579747105896695,-0.025736776385541633,-0.025743903379985673,-0.025745703876840827,-0.025724606310320662,-0.025746017450282595,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
344,-0.022220459531840233,0.020184291507718364,-0.07732532409280511,-0.025932753868671228,-0.026549423868965936,-0.02698856164240546,-0.026488027698965792,-0.026325556702345605,-0.026069733340281297,-0.024928730987953132,-0.025772802565215754,-0.025751996238036076,-0.025918036895557314,-0.026725714335894744,-0.0279407469224646,-0.026357705980139073,-0.026821906007446737,-0.025633237693030456,-0.025677392974617668,-0.025896846731267686,-0.0253798339278625,-0.02586794505957731,-0.026146224164696474,-0.026152918499460727,-0.026153387469719097,-0.026151780764790702,-0.0261489691885895,-0.02614637662523129,-0.026133535121011783,-0.026143296318579923,-0.02614085326911143,-0.026147730540868476,-0.026150890796307783,-0.02613814445407597,-0.026148810884892907,-0.026143908884971145,-0.02614277253436416,-0.026144460097208493,-0.026144568477877703,-0.02613673251503988,-0.026142659854418798,-0.02605322050538682,-0.02604039292346408,-0.026079684618497512,-0.026074684752162545,-0.026054999657016156,-0.02604647466493631,-0.026011694827476645,-0.02602474658612896,-0.026029396242984133,-0.026032218241962165,-0.02606269170329827,-0.02612270892650444,-0.026063822403561157,-0.026094861166626716,-0.02602275394078478,-0.026029068968503714,-0.026032368669649024,-0.026000027798014743,-0.026037100268312404,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
345,-0.020979631604747168,0.017604481895163684,-0.0677677414670615,-0.022451421870450457,-0.02334199127810361,-0.02397617595805117,-0.02325332545890846,-0.023018691539386342,-0.0226492419798025,-0.021001453391808714,-0.02222042678798558,-0.02219037914749231,-0.02243016822421788,-0.023596582707283976,-0.025351282709527752,-0.023065120201827067,-0.023735498756247416,-0.022018872949641173,-0.022082640188114077,-0.02239956626198449,-0.021652917672207773,-0.02235782765847664,-0.02206872394460619,-0.022206560275486002,-0.0223586225263337,-0.022166550170788297,-0.022106290257644035,-0.022070465205415946,-0.022013743016570074,-0.022041313872024564,-0.022025899617918707,-0.02208757603819312,-0.022143688079368288,-0.02266777472492783,-0.02210370669422159,-0.02204617910520773,-0.022037484280258972,-0.02205092876886977,-0.022051905585400388,-0.02201300064886739,-0.022036699142365706,-0.02262346284869032,-0.022619561925918685,-0.02265338017731397,-0.022627042238862704,-0.02263679806431494,-0.022616016795510105,-0.02257824482925816,-0.02259268268088351,-0.02259782438398098,-0.022600275037673243,-0.022626514687021433,-0.022712119166662676,-0.022635161929884743,-0.022662407642196594,-0.022599653551763802,-0.02259679661121088,-0.02260111089613855,-0.02256533244130227,-0.022615847938584694,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
346,-0.02334088275517527,0.025125179866020555,-0.053486483333075534,-0.020140493409933853,-0.02302562337172397,-0.025080157477321265,-0.02273837747112572,-0.021978246542027853,-0.020781360612008744,-0.015443108270234755,-0.019392151026152844,-0.01929480729626133,-0.020071639111755697,-0.023850409574832938,-0.029535017093260525,-0.022128658990448434,-0.024300448450628252,-0.018739187862446535,-0.018945771166024878,-0.01997249957544286,-0.01755362217096308,-0.01983728125948801,-0.0205422378162206,-0.021129833339409355,-0.021569941799449103,-0.020988579952255504,-0.020738533721367615,-0.02055247704125124,-0.01980139053209514,-0.020355348857802692,-0.020209437670504333,-0.02064644754547427,-0.02090017162335084,-0.02222316019038823,-0.02072635777342741,-0.02039315770122091,-0.02032345223456328,-0.02042769668676123,-0.020434550248592993,-0.019975631877285144,-0.020316638752389083,-0.02066232161359159,-0.02066787469324554,-0.020654572257893487,-0.02068189605238882,-0.020661445104790788,-0.020662832931539376,-0.02066038710882492,-0.020659280139700986,-0.020658884726608744,-0.020663906904721866,-0.020670212016614866,-0.020662324145591885,-0.020661514046649163,-0.02066677668918683,-0.020669007737818008,-0.020664142913953843,-0.02065863165289609,-0.02066137301713661,-0.020668087891549055,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
347,-0.022022561740805306,0.014426282102819888,-0.055004117873394084,-0.02015627854725996,-0.02521850843676189,-0.028823380347593464,-0.02471450868531113,-0.023380788000220542,-0.021280739888173725,-0.011914277746043766,-0.01884324196557098,-0.01867244330293234,-0.020035467252491845,-0.026665672836675595,-0.0366398474738613,-0.023644700684304767,-0.027455308062353728,-0.01769755713062964,-0.018060026824506963,-0.019861517679820674,-0.015617371434013119,-0.01962426451975503,-0.021383724795967333,-0.02261934939676792,-0.023491039163577657,-0.022329943038414568,-0.021805938137973203,-0.02140599247638924,-0.019692565110298335,-0.020972384732299856,-0.02064450300857936,-0.021609089002277655,-0.02214639896918988,-0.02469543596773917,-0.021780031789169662,-0.021056365310634227,-0.020901227057546705,-0.02113273980014418,-0.021147856184200793,-0.02010578187548739,-0.02088598992199843,-0.021079934722218523,-0.021080025492432573,-0.02110898264463902,-0.02106557362313103,-0.02110260338939062,-0.021076428908249966,-0.02107187801261139,-0.02107900755616034,-0.021081546807432544,-0.021069024410206378,-0.021078227348549698,-0.021124029108375002,-0.021085446886518644,-0.021096764414260127,-0.021070586168755793,-0.021067389680360347,-0.021083169908879238,-0.02106550291510512,-0.02107826355110315,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
348,-0.020803070906384467,0.009190830838873646,-0.06251985526354478,-0.0208465925735396,-0.025883032849683733,-0.029469539681328066,-0.02538160073324878,-0.024054674710104917,-0.021965325327674225,-0.012646580780842912,-0.01954024527829267,-0.019370316752247513,-0.020726396753897928,-0.027322824646781367,-0.03724618568737605,-0.0243172428866833,-0.0281084370628265,-0.018400397153569552,-0.018761020239635086,-0.020553333370183176,-0.016330808997167354,-0.02031728890024018,-0.02157880312371301,-0.02303121277046359,-0.02410461818906225,-0.022684474930391052,-0.02206714971600341,-0.021604366760469874,-0.019695550971089826,-0.021110286657006188,-0.02074173965869737,-0.021838501702819747,-0.02246675927268448,-0.025690311809178454,-0.022036960118133924,-0.02120537638407729,-0.021029939000847757,-0.02129210298849429,-0.021309296606412294,-0.020145372709743058,-0.021012760445689324,-0.02176497307335124,-0.0217461679262014,-0.0218086856170518,-0.021765325626113677,-0.021776083714843898,-0.02175753754511791,-0.021732059313657702,-0.021746785297092574,-0.021752029737178245,-0.021741823785247336,-0.02179163869857146,-0.021836037156031687,-0.021776658480706708,-0.02182775060313943,-0.021726920984540637,-0.02173835275010472,-0.02175538191858805,-0.02171889024993121,-0.02174257432940729,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
349,-0.023073697451684666,0.0067751885596151066,-0.05533391306369595,-0.021182385460916043,-0.024756713343230284,-0.027302033185337346,-0.02440085033352664,-0.023459139835189793,-0.021976342592682725,-0.015362892092798407,-0.020255279547736888,-0.020134682412589526,-0.021097083293923655,-0.025778523924300724,-0.032821066694374734,-0.02364548270894487,-0.026336067786512905,-0.019446336979093818,-0.019702268764413645,-0.02097426137131508,-0.01797756414615176,-0.020806742194252728,-0.02126104582418481,-0.02236817247113291,-0.023221774977676062,-0.022098862351357062,-0.021627108764238897,-0.021280048815010024,-0.019913808659879056,-0.02091597134756896,-0.02064892209342358,-0.021454919223048152,-0.021931353095076638,-0.024543587747027626,-0.02160429416717371,-0.020985509963918215,-0.02085741477214677,-0.02104915566841607,-0.021061798574305825,-0.020225502630275248,-0.020844919303476303,-0.021837078917323182,-0.02184447025905832,-0.021870041146368226,-0.021863547296377146,-0.02186591459029179,-0.021830155094431838,-0.021799581946408596,-0.021813136126667493,-0.021817961873828104,-0.02181551346377132,-0.021836190944589842,-0.021932328782956985,-0.021847954384121966,-0.021870207006032556,-0.02182549186308218,-0.02181227757320561,-0.021821046032071034,-0.02178745644338163,-0.021840931672753465,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
350,-0.025947149880678155,0.002500528261758344,-0.05553445865373831,-0.02288618565384175,-0.026066233537475537,-0.028330782074590413,-0.02574962536717558,-0.024911793871064247,-0.0235925622873519,-0.01770863390749183,-0.02206134772789276,-0.0219540535240523,-0.022810293070803768,-0.02697532936829892,-0.033241017343425015,-0.02507758147668575,-0.02747137120817425,-0.021341638683816732,-0.021569338928186584,-0.022701019493248722,-0.02003488449317655,-0.022551979163982598,-0.023750628557993144,-0.024534207593961122,-0.02508180022664088,-0.02435140606991658,-0.024019278277777882,-0.023764820255663538,-0.022664949828668294,-0.0234880078578898,-0.023278029686787296,-0.023894139953885438,-0.02423523598976074,-0.025828094228715414,-0.024002820893958464,-0.023541697395232344,-0.023442486884340964,-0.023590492050666646,-0.02360014608306006,-0.02293173502305136,-0.02343273588426531,-0.023476452950204438,-0.02345251489428001,-0.02350723954353942,-0.02347027317569247,-0.02347029111115472,-0.023469325081275662,-0.023435060445981228,-0.02344895151408081,-0.02345389614727161,-0.023454248220881737,-0.02348435037276182,-0.023537425688913188,-0.02348764714666213,-0.023518639584048873,-0.02343428437416437,-0.023450915331781574,-0.023457056039800202,-0.023422628980403346,-0.023449112481219125,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
351,-0.023185634542466093,0.0008262520308704006,-0.06335557870694472,-0.02411781879798441,-0.0272778512231675,-0.02952814652296873,-0.026963235808294406,-0.02613067768607955,-0.024819749444303194,-0.018972854948310112,-0.023298172463432628,-0.023191553577309874,-0.024042403888521822,-0.028181225137059007,-0.03440747640496551,-0.026295421812151883,-0.02867414485261447,-0.022582993321733993,-0.022809260403790835,-0.023933818087010204,-0.021284463939387623,-0.02378571582868737,-0.02611980433687506,-0.026731855883869674,-0.027060134863739614,-0.02660310647394668,-0.02634699682186535,-0.026132243953251935,-0.02502494714785676,-0.02588089449568739,-0.025678035680317478,-0.02624335583193225,-0.02651671446791263,-0.027324043308369524,-0.026333586284000877,-0.025931076786860692,-0.02583780897936383,-0.025976087548634782,-0.02598492557859449,-0.025320413287412365,-0.025828515469462167,-0.024707434443003416,-0.024678912850542658,-0.024761834441820185,-0.024707839752158272,-0.024714144673007237,-0.024696994773061153,-0.02465503915985586,-0.024675582714186954,-0.024682896091940888,-0.024674921155200067,-0.02470385931661133,-0.024804599489269434,-0.024723835212056858,-0.024755747213985626,-0.02465195540608259,-0.02467004302055786,-0.024687569987906024,-0.024636656039835662,-0.024673881319121172,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
352,-0.02057244252124518,0.002778332188616634,-0.06339922558427302,-0.022503866973415446,-0.0244128659571616,-0.025772286008112624,-0.024222804455742413,-0.023719849930164818,-0.022927908473687458,-0.0193957562204475,-0.02200871255435914,-0.021944303295886203,-0.022458308268265437,-0.024958600826784576,-0.028719925314552464,-0.023819373076428743,-0.025256377276344045,-0.02157666753994128,-0.021713357159408298,-0.02239271078164378,-0.020792216326242067,-0.02230324111089747,-0.024393446095198168,-0.02468384837203063,-0.024770295648648223,-0.02463265085015218,-0.024513523460271823,-0.024400310180111465,-0.023696364489935694,-0.02425602269392663,-0.024131962066328137,-0.02446018874706788,-0.02459474449368933,-0.024677355305690825,-0.02450676973053365,-0.024285719878078336,-0.024230198766155217,-0.024311995518699562,-0.024317113577777417,-0.023899569038651872,-0.02422459004070873,-0.022859220965304655,-0.022848435687496286,-0.022902173263139043,-0.02284706525024528,-0.022877632159216538,-0.022851565875518065,-0.022823517528084765,-0.02283864839787342,-0.022844035381536502,-0.02283538101410379,-0.022864552771824302,-0.022942316244335407,-0.022871247015211905,-0.022902520041307443,-0.022828249170225707,-0.022831804626637905,-0.02284747821550494,-0.02280998068756985,-0.022844668958807924,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
353,-0.0236436626582002,-0.0015172230055342899,-0.060557877978747295,-0.021306284909141573,-0.02261654583011382,-0.023549597645810376,-0.022486095180317148,-0.022140887212423285,-0.021597330117340982,-0.019173001396504016,-0.020966430623906154,-0.020922222672490547,-0.0212750152272421,-0.022991116523428525,-0.025572739944592984,-0.022209195938824977,-0.0231954984263869,-0.02066989212215078,-0.02076371043646897,-0.02122999172331876,-0.020131476031586742,-0.021168583302366588,-0.02247794467236029,-0.022637815624878467,-0.022682068768145814,-0.022610307974586373,-0.022544990360322092,-0.022481802895842784,-0.02207527767903025,-0.022400153034933472,-0.022329146314160088,-0.022515333930939078,-0.022589688956626764,-0.02262837099448869,-0.02254124703421786,-0.02241704646355652,-0.022385428898682714,-0.022431957198620685,-0.022434857467905196,-0.022194499701279034,-0.022382226880225013,-0.021543666317882855,-0.021538839054503198,-0.021541392635818325,-0.021550599161926087,-0.02153623840850722,-0.021543562882971958,-0.021540667975403403,-0.02154076666009724,-0.021540806058085723,-0.02154335981640345,-0.021548722849668148,-0.02153963663200587,-0.02154383901801683,-0.021548825437777027,-0.021538791357262922,-0.021543317665230714,-0.021540832456720296,-0.021540593811194754,-0.021538827180252268,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
354,-0.025589847979512186,-0.001971327595413561,-0.051616932663363674,-0.021533917611363026,-0.023008895648237087,-0.024059244409609503,-0.022862045627553215,-0.02247344045537152,-0.021861551049070248,-0.019132452164899793,-0.021151339150511265,-0.02110157367529215,-0.021498716917147453,-0.023430554828521518,-0.026336722435864747,-0.02255033649154008,-0.02366063023806242,-0.020817521839641483,-0.02092313435609599,-0.021448033363690965,-0.02021141973007672,-0.021378905092570465,-0.022274915718081684,-0.022607172561446637,-0.0228057854660831,-0.02253454724794738,-0.022394932616895985,-0.02228141293775205,-0.02172544454243023,-0.02215152395593775,-0.022048542162013168,-0.022339810795325554,-0.022486826336356833,-0.02302191459576934,-0.022387761520006877,-0.022177237612528874,-0.022129525747708892,-0.022200389360767438,-0.022204945403444164,-0.021870208863452693,-0.022124790030531468,-0.021803145741285078,-0.02180659413008599,-0.021752514684991446,-0.02178612962649962,-0.021771042202113355,-0.021811622509531982,-0.02183995037513399,-0.021823182614506255,-0.021817206884137425,-0.021829521790255643,-0.02177645303413694,-0.021700722817274205,-0.02178981483697134,-0.021734949794799917,-0.021829256925988562,-0.021833472826879866,-0.021813386140384403,-0.02185493061038084,-0.02181082544150578,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
355,-0.024800573379303123,0.005826581952347286,-0.05808246751960574,-0.022022045350819298,-0.022907756721087115,-0.02353848193694584,-0.022819574572070567,-0.022586220575643835,-0.022218786355636032,-0.020579986419727987,-0.021792310341670208,-0.02176242661042377,-0.022000907642779843,-0.023160959359376718,-0.024906087510018937,-0.02263239597070759,-0.023299117624215205,-0.02159185597527422,-0.02165527536480262,-0.021970472613606712,-0.02122789697618123,-0.021928961693303016,-0.022596151627734533,-0.022893181956699368,-0.023067066025008527,-0.022828697467853817,-0.02270394437846594,-0.022601996308707475,-0.02210066480615481,-0.02248501315232079,-0.022392124673421655,-0.022654485336485997,-0.022786156146363805,-0.023246177404455597,-0.022697515373947135,-0.022508191602058032,-0.022465178121593626,-0.022529053608960244,-0.02253315817288585,-0.022231197452759373,-0.022460907476205026,-0.022188416110281415,-0.02220184568387914,-0.022200781852614506,-0.02219198513161655,-0.02220882601925729,-0.022184824471776478,-0.022164781313929887,-0.02217171642338191,-0.022174184739830755,-0.02217722299829724,-0.022176688446105423,-0.022248950044525994,-0.022194053404494707,-0.022194355030441558,-0.022191588885550187,-0.022175541940768904,-0.022175761993017126,-0.022158574988685103,-0.022199935417021196,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
356,-0.023298325285110194,0.016493955908459142,-0.06351460694500766,-0.022114166056005895,-0.021711107816119506,-0.02142408542497744,-0.021751236624403023,-0.02185742838644597,-0.022024635667465285,-0.022770399851900783,-0.02221871093545112,-0.022232310042927618,-0.022123785134730196,-0.021595883587155685,-0.0208017329141646,-0.02183641547627544,-0.021533012285148215,-0.022309931153243603,-0.022281071065887767,-0.02213763511983957,-0.02247555697502895,-0.022156525380296103,-0.022421359413997904,-0.02224805206072374,-0.02208942069935553,-0.02229412455165711,-0.02236907569578396,-0.022418786400032975,-0.022552405426668833,-0.02246511019936166,-0.022494721611120736,-0.022394366162061034,-0.022321627588773294,-0.02181949537340956,-0.022372494460642336,-0.022456766612540358,-0.022471939705610143,-0.022448914371877852,-0.02244733054015138,-0.022532739828495966,-0.02247337332133019,-0.022048085086720987,-0.022060779335364843,-0.02200873300880307,-0.02207343364195709,-0.022028880560221606,-0.0220516267200479,-0.022047379786717055,-0.022039958436859547,-0.022037315141569477,-0.022059100064155773,-0.022008342595244552,-0.02201840240085171,-0.022042512064003775,-0.02199052677523634,-0.022069769211964012,-0.022060748831219567,-0.022035625454170718,-0.022054016353240915,-0.02206246011116253,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
357,-0.020892577414240176,0.013073860283564883,-0.05807084871104175,-0.025213203614685625,-0.02431954378674684,-0.023683158383101716,-0.024408517290715265,-0.024643965427993308,-0.025014697037469773,-0.026668203719118037,-0.02544500028755165,-0.02547515219823085,-0.02523453101451775,-0.02406406888401514,-0.02230327978816952,-0.024597375650563667,-0.02392467077383106,-0.02564725355040505,-0.02558326502927226,-0.02526523917052341,-0.026014478752005278,-0.025307122613754996,-0.02514727884518213,-0.024760840691901785,-0.024475661971603065,-0.02485338456392027,-0.025017872096015595,-0.025140527884755216,-0.025632094642879195,-0.02527042116354822,-0.025366340053285846,-0.0250785693641192,-0.02491146512698791,-0.02406981738191463,-0.025025895556992583,-0.025245526861735212,-0.02529141200800152,-0.02522277541915471,-0.02521825987282647,-0.02551921879601348,-0.025295894469201753,-0.025053634317497554,-0.025058283570019775,-0.025021606720860897,-0.025045580339739845,-0.025034099651213924,-0.025057868357213665,-0.025066085521150624,-0.025057502193103542,-0.025054449831428852,-0.02506682736564337,-0.025034349062368965,-0.0250062151793744,-0.02504698661524907,-0.02501333496755265,-0.0250695179451587,-0.0250688084560179,-0.02505249998342227,-0.02507377781557333,-0.02506037845770871,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
358,-0.020662522171174858,-0.0032221223962541536,-0.05158909442263472,-0.027571613965157803,-0.027359796616750698,-0.027208959055800907,-0.02738088532533968,-0.027436691795057196,-0.02752456347064893,-0.02791648150246647,-0.027626554956216243,-0.027633701632803695,-0.02757666903548728,-0.027299243356114593,-0.026881896994863912,-0.027425648976739197,-0.027266202889094548,-0.0276744934989424,-0.027659326789584878,-0.027583947554646628,-0.02776153407751538,-0.027593874866594773,-0.027565204286087032,-0.02741341382798625,-0.02730818153687686,-0.027448771637193333,-0.02751314019547214,-0.027562456194448085,-0.027772569748305925,-0.027615968728155353,-0.02765637349902007,-0.027537400540014842,-0.027471274413150566,-0.027167867628438924,-0.027516331141005625,-0.02760560746506613,-0.02762474499583652,-0.0275961823027982,-0.027594316650376503,-0.027722422083632483,-0.02762662384722334,-0.027552561576668806,-0.02752897281772801,-0.0275622857883084,-0.027556061875112406,-0.027528799955860807,-0.027546932429368388,-0.027506972144473462,-0.02751761938569005,-0.027521409149270797,-0.02753501817850219,-0.02752914490554596,-0.027595084840789232,-0.027561397646307502,-0.027556143301588183,-0.027514755926333827,-0.02753238299638183,-0.027523830959355813,-0.027497442942005564,-0.027526320091522113,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
359,-0.020833130119995498,-0.00037118308172135725,-0.049398207565970215,-0.026152706076773242,-0.025977397048524243,-0.025852557480696522,-0.02599485095887466,-0.02604103876195008,-0.02611376509043282,-0.026438133088747765,-0.026198177572974674,-0.026204092465863183,-0.026156889867543238,-0.025927280599804373,-0.025581867036730717,-0.026031899256791426,-0.025899934906877253,-0.026237853545713428,-0.02622530093328958,-0.026162913878940378,-0.026309892023027068,-0.02617113014367904,-0.025713361342075792,-0.025663042974687213,-0.025658851549985616,-0.025670370464470935,-0.02569063620083328,-0.025712021523571188,-0.02586204497167869,-0.02574094222218155,-0.025766800546338044,-0.025700527001216333,-0.025676456217713462,-0.025708864641760993,-0.025691867371869678,-0.025734873922901625,-0.025746260366610242,-0.025729550421952442,-0.025728518776018592,-0.025816920350859612,-0.025747420234411452,-0.02612034169783064,-0.026115038669960622,-0.026120647782211587,-0.02612101481357616,-0.026115392707107738,-0.02612050499843927,-0.026122174979411394,-0.026121901299950553,-0.02612180142444488,-0.02612084261090294,-0.02612238451489625,-0.02611194054990843,-0.026120080610775104,-0.026121552791513007,-0.026115684865959537,-0.026120915777584183,-0.02612173693851895,-0.026122410965140487,-0.026115159766944087,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
360,-0.021119918144758776,0.00836539447788049,-0.0593846281126841,-0.026376236078336585,-0.02686592513481267,-0.02721463832312383,-0.02681717129151845,-0.026688155336466887,-0.026485009568497076,-0.02557895549568414,-0.026249220976525565,-0.026232698961962706,-0.02636454953500726,-0.02700591493871888,-0.027970755389236573,-0.026713684630094835,-0.027082299405063345,-0.0261383944557852,-0.02617345754977152,-0.02634772272074258,-0.02593717005600366,-0.026324772305879072,-0.02573739239168407,-0.0258012144799937,-0.02589733397849221,-0.025778886480582783,-0.02574998184519318,-0.025737817010990753,-0.025787273344265442,-0.02573440247156093,-0.0257387367935666,-0.025742922355685597,-0.02576708462436366,-0.026118269809974035,-0.025748934320052014,-0.02573425928187992,-0.025734830026274084,-0.025734466713099563,-0.025734545733803762,-0.02575936753656175,-0.02573495827325577,-0.026464102866760843,-0.026461120213704805,-0.02647556522518022,-0.02646761627718915,-0.026469996579574717,-0.026462734234534296,-0.02646104499697236,-0.026463885251395307,-0.02646489088207269,-0.026459823045080443,-0.026480341420117893,-0.026477411969750553,-0.02646624238171326,-0.026486690329609423,-0.026457520687553297,-0.026459176504010088,-0.026465532069264434,-0.026458484033483887,-0.026460451245940313,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
361,-0.02425342018258393,0.005201549178160813,-0.06621655277745964,-0.027465452686448122,-0.029461364331695633,-0.03088267588480692,-0.029262649734555633,-0.028736796759683783,-0.027908799893894134,-0.024215836264759844,-0.02694775494034934,-0.026880413265396943,-0.027417819790398663,-0.030031945348643396,-0.033964514936479714,-0.028840850983018168,-0.030343278926301936,-0.026496039835789388,-0.02663895264276391,-0.027349235789798407,-0.025675874227592814,-0.027255692755328794,-0.02753276776152591,-0.02779695568645996,-0.02801139233800181,-0.027731295635762866,-0.027618448201980582,-0.02753717480217777,-0.02723267364263524,-0.027453532453884284,-0.027393272962711712,-0.02757793982763662,-0.027690912278816565,-0.028366927863565043,-0.0276130600440842,-0.027469377631439203,-0.02744023836659202,-0.027483934559376186,-0.027486832383428177,-0.027299758313943726,-0.027437407331583973,-0.027841912319635218,-0.02781885827120616,-0.027845650682355474,-0.02778202558746521,-0.027819087244516108,-0.02784025078432404,-0.027829198951925954,-0.027832436169490726,-0.027833580320314077,-0.027836705595308934,-0.02783769910519558,-0.0278350148885803,-0.027844502875597876,-0.027845463193905524,-0.027815277036119468,-0.027835916259535645,-0.02783430925853656,-0.027826272971310677,-0.02781819246450105,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
362,-0.027688835284065988,0.00692707974119615,-0.06818844521208542,-0.026652673632245442,-0.02885870347370926,-0.03042964260202521,-0.028639069336963224,-0.028057857559602224,-0.027142693905479662,-0.02306095612479725,-0.026080475619637104,-0.0260060445971653,-0.026600026216529092,-0.02948935200635182,-0.03383592009470232,-0.02817286601819435,-0.02983346100766949,-0.02558120652479917,-0.025739164377123872,-0.026524222083449657,-0.024674698558410917,-0.026420831371745356,-0.027010016428293586,-0.02719398689704575,-0.027346104128937666,-0.027148322629790507,-0.027069995959675748,-0.02701312423868372,-0.026782474777651572,-0.026953481239611964,-0.026909319579158122,-0.027041740122038194,-0.027120309684496254,-0.02761900067999001,-0.02706624528646443,-0.02696490391441723,-0.02694384258002843,-0.02697534063840659,-0.02697741218221474,-0.026837588733879123,-0.026941783050978472,-0.02705006051838342,-0.027048354062144172,-0.02704181136459935,-0.027050898297081797,-0.02704367097136261,-0.027052255275056496,-0.027063897008606442,-0.027059630279457174,-0.027058113223302482,-0.027056904947628184,-0.027053947652588676,-0.027020778359640743,-0.027046618378094595,-0.02704326053120451,-0.027054359949766297,-0.027057934102837786,-0.0270571442305764,-0.027067721143395115,-0.02704947261636094,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
363,-0.028733462679391305,6.377005687549221e-05,-0.060275711339642934,-0.02511260347885347,-0.027495501555883296,-0.029192390581423887,-0.027258258272830085,-0.026630447895749414,-0.02564191108151974,-0.021232920357226473,-0.02449452954426882,-0.02441413102155358,-0.02505573506152153,-0.02817671227546199,-0.03287176605249382,-0.02675467714671888,-0.028548410183675432,-0.023955231596594507,-0.024125853704909474,-0.02497385333918452,-0.022976044439051144,-0.024862173286869613,-0.025693971101629316,-0.025874703217063588,-0.02602486693268677,-0.025829984679004263,-0.025753213453895005,-0.025697057913204396,-0.025456620972647063,-0.0256373429227137,-0.025592289436844756,-0.02572538319342115,-0.02580256130933121,-0.026302503480705966,-0.02574952558693211,-0.025648867007045342,-0.025627580478586758,-0.025659356534639247,-0.025661434294734945,-0.02551692860293059,-0.025625489720781047,-0.025535748867664087,-0.02554511570456181,-0.02554866556572607,-0.025557460721919115,-0.02555484090218728,-0.025533811062603322,-0.02552854863386406,-0.0255323313711348,-0.025533688141200623,-0.025529750763536453,-0.025569640118252197,-0.02557168642738549,-0.02553881568563515,-0.02557814352621607,-0.02553957317455833,-0.025528860291818136,-0.02553455800436852,-0.025525199791503778,-0.0255440772307141,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
364,-0.022798788947989396,0.013501361266458728,-0.05696877421663867,-0.025125751263687886,-0.028069318086041066,-0.03016546574965512,-0.027776254163772083,-0.027000727163890008,-0.025779598909563602,-0.0203332229435931,-0.02436225158019643,-0.024262936201871158,-0.02505550235622866,-0.028910809920086503,-0.03471055631312617,-0.02715418614102566,-0.029369964107628984,-0.023696062975052244,-0.023906830519848748,-0.02495435479832355,-0.022486484245016244,-0.024816397703187283,-0.026014162325160062,-0.026441041713647792,-0.026752120133527943,-0.026340379458672486,-0.026159581254423345,-0.026021843983058242,-0.0254127980944475,-0.025871694131656617,-0.025756945941768587,-0.02609182368998371,-0.02627690511756738,-0.027225215072366086,-0.02615066433255492,-0.02590088979374436,-0.02584690066770177,-0.02592738587843665,-0.025932624397731387,-0.02556470908709563,-0.025841584444887378,-0.025647880878485886,-0.025661265926105115,-0.02563402675976892,-0.025635285126018682,-0.025658543295461998,-0.02565446491237572,-0.025699001499606515,-0.02568652018860502,-0.02568207464763683,-0.0256683886091513,-0.025649624777179202,-0.025581239806424075,-0.025637538840450086,-0.025618933919306183,-0.025678463870922853,-0.02567146610011136,-0.025679232961822614,-0.025710161596127063,-0.025664474874439982,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
365,-0.02076018551274109,0.014678373530571652,-0.0584376429496994,-0.024929736022147212,-0.028245412770664415,-0.03060654417659174,-0.027915301279558633,-0.027041736316864615,-0.025666239579681435,-0.019531361982571254,-0.0240697188046583,-0.023957848509007916,-0.02485060662467524,-0.029193281487971488,-0.03572620070579478,-0.027214594754619785,-0.029710479484652892,-0.02331931420999112,-0.02355672585708434,-0.02473667253513174,-0.021956827025998757,-0.0245812756441345,-0.026466344484983126,-0.02697946781858566,-0.027298820424874366,-0.0268657308697901,-0.026649888879363193,-0.02647624730692944,-0.025632087022831852,-0.026278768396727176,-0.026122653484798194,-0.026565413597120485,-0.026791595731959883,-0.02767618862632512,-0.026638879376902704,-0.026317794464936668,-0.026245399804990643,-0.02635295619800164,-0.026359878706001396,-0.025852320149364606,-0.026238218206828968,-0.025545923982353107,-0.025526622716450977,-0.025581654662494072,-0.025536323464214562,-0.02554768936416619,-0.02553767954844509,-0.02549814736119113,-0.0255142516679022,-0.025519980575184488,-0.02552022727543575,-0.02554452445799394,-0.025626009381078896,-0.025558862978537975,-0.025584603019704964,-0.025505160519976817,-0.02551636685761172,-0.02552364065938281,-0.025483723248751873,-0.025522620388616635,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
366,-0.02236450888617571,0.019961910899024042,-0.0623232222102066,-0.021967055797310314,-0.02431309915961295,-0.0259837435204896,-0.02407952516212514,-0.02346142471455136,-0.022488176947988877,-0.018147377178627765,-0.021358541205090745,-0.02127938615336057,-0.02191106692632488,-0.024983774041766958,-0.029606212515085505,-0.023583732593537115,-0.025349723143305056,-0.020827584223488835,-0.02099556743205869,-0.02183045161464437,-0.019863541508632156,-0.02172049884412488,-0.023763483656054882,-0.02395806507592423,-0.02400732204539052,-0.023925125758866992,-0.02384572478094709,-0.02376822856016551,-0.023263551090798737,-0.023667582548243558,-0.023579728458492887,-0.023809408018415124,-0.023900184430260846,-0.0239200969596402,-0.02384114728007778,-0.023688442521539243,-0.023649387564834104,-0.023706839658901784,-0.023710416404148255,-0.023412432015097222,-0.023645429121103907,-0.022395287558152677,-0.022384152411988496,-0.022410773216415783,-0.022373214558625544,-0.022395527049736647,-0.022393262347446482,-0.022389481260864878,-0.022393593938113222,-0.02239505623354302,-0.022388975535989047,-0.022414669061568117,-0.022407440665644377,-0.02239846599415851,-0.022424248391999198,-0.02237914746608479,-0.022388027378604947,-0.02239599026170486,-0.022385795050737043,-0.022383218190296254,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
367,-0.02420363400570038,0.004668610633234986,-0.060771194840688575,-0.019990337297980696,-0.021250760647989184,-0.022148322558329228,-0.02112527186755185,-0.020793194358119955,-0.020270312202559555,-0.017938196149238105,-0.019663409836545524,-0.01962088339518686,-0.019960257001314145,-0.021611084031313784,-0.024094511865328693,-0.020858904868437358,-0.021807691988312724,-0.019378150583364357,-0.01946840038943912,-0.019916946028105793,-0.018860213887165224,-0.019857873360657363,-0.021126205761483864,-0.021210335402055247,-0.02120828030358916,-0.02119924627007497,-0.021165595864163927,-0.021128552952552653,-0.020858344922235886,-0.02107745473416766,-0.021031218646309864,-0.021148576880884333,-0.021189414167080173,-0.02108909443975999,-0.021163491072035565,-0.02108824050741124,-0.02106797996821662,-0.021097677825046544,-0.021099503809240767,-0.020940667078083022,-0.021065910971377288,-0.020222149120534025,-0.020214500777187814,-0.020238382827072444,-0.0202282760553113,-0.020224990472275717,-0.020218995268495292,-0.020206142347845846,-0.020212344372238816,-0.02021455221619094,-0.02021232662204643,-0.02023451238011736,-0.02025264331891249,-0.020227103792306998,-0.020249542048338072,-0.020206316187005503,-0.020210852856356896,-0.02021596321516828,-0.020200592398110676,-0.020212973307894153,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
368,-0.023618477051350218,0.013766937479045864,-0.06362860980049782,-0.022540822761650026,-0.024571694917312988,-0.02601790225049273,-0.024369499623139355,-0.023834435775407087,-0.022991935665889522,-0.019234285860026096,-0.02201405699017666,-0.02194553575432828,-0.02249235552488092,-0.025152270266241006,-0.02915372298342947,-0.023940312618879647,-0.02546905718188188,-0.02155442961622573,-0.021699845692665427,-0.022422570202732677,-0.020719897937088082,-0.022327388662751732,-0.0234882258346814,-0.024008336517596065,-0.024335107463460688,-0.023891776304133038,-0.023672249865756518,-0.023498079680439186,-0.022696816985420424,-0.023303384915715354,-0.023152379068902187,-0.0235872015358915,-0.023816070861714556,-0.024696395011107448,-0.023661134058172988,-0.023341547820411306,-0.02327088282368766,-0.023376067618588143,-0.02338287864513205,-0.02289761011537071,-0.023263903434267437,-0.022919006115521803,-0.022904231122686077,-0.022919993778444493,-0.02292140816556268,-0.022900211449170146,-0.022916145502890086,-0.022892344453636027,-0.022897654940901933,-0.02289954637012986,-0.02291009398381301,-0.022916592966156803,-0.022937419488837676,-0.022923498523575038,-0.022929506925293275,-0.022897128339517105,-0.022908756019892496,-0.02290075541787457,-0.02288759567278823,-0.022902905012505293,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
369,-0.01943068507845564,0.01788845580574646,-0.076635277394554,-0.02563542714686563,-0.0283230954628381,-0.030237014867797094,-0.02805550900532827,-0.02734740231995058,-0.02623243265322899,-0.02125953650239156,-0.024938302185070288,-0.024847620773122497,-0.025571285316832736,-0.029091432340173015,-0.03438697871706381,-0.027487520365689157,-0.029510670032564676,-0.024330028578739667,-0.024522473081063558,-0.025478931005541026,-0.023225604380279288,-0.025352967188193427,-0.02663978871836845,-0.027553828085204325,-0.028154916944402593,-0.027345237258518187,-0.026958553273195716,-0.026656742747739378,-0.02531716326368865,-0.026324047287382708,-0.026069227933893747,-0.026810662463010306,-0.027211031812822733,-0.02888014048617432,-0.026939166416875965,-0.02638888649972301,-0.026268966802220257,-0.026447691209012292,-0.02645931136591773,-0.025645533224328332,-0.026257155829175833,-0.026125573912753892,-0.026119178403433214,-0.026153559536919085,-0.02612969693736236,-0.02613862784214567,-0.026120892145362364,-0.026105270811501265,-0.026114513815262613,-0.026117809789522255,-0.02611101350474272,-0.026138131232420724,-0.026177010069779207,-0.0261329411875619,-0.026161200523175714,-0.02610686282584747,-0.02610883422432352,-0.026119917699627827,-0.02609701976623017,-0.026116877248697906,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
370,-0.01989478918803599,0.005669314323532693,-0.06378134016953405,-0.02560001216080978,-0.027822365956393973,-0.029404929559490155,-0.027601106593413856,-0.027015594024554238,-0.02609365843597198,-0.02198171702929553,-0.025023580055837855,-0.024948598266294305,-0.025546975170128234,-0.028457681097583454,-0.03283641247616771,-0.027131453510982086,-0.028804336401514235,-0.024520616520587256,-0.024679743213281126,-0.025470610109373543,-0.023607400669212613,-0.025366454337649374,-0.026077562407922972,-0.02688698976465742,-0.02744749900472142,-0.026698521984208155,-0.026355313220203836,-0.026092227956665427,-0.024966192204918733,-0.025806498289645957,-0.025590455221386366,-0.026225912151933217,-0.02657855502893314,-0.028190977145061736,-0.026338295026069644,-0.025861851466710866,-0.02575959894380365,-0.025912189935760888,-0.025922152688173276,-0.02523633741924395,-0.025749556822826238,-0.02600642458712127,-0.025997247203206137,-0.026034400146436473,-0.026016653971696505,-0.0260167882943284,-0.026001835929117686,-0.02598698534481052,-0.025996115000269344,-0.025999364090742428,-0.02599213193410175,-0.02602444569396329,-0.026053045053897102,-0.02601363227446721,-0.02604672569806255,-0.025985254952298573,-0.02598998710467603,-0.026001440268565237,-0.025978812278051995,-0.025995009599378813,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
371,-0.023137377179724927,0.002475908901950765,-0.07022992852560157,-0.024595260784353375,-0.02630074557535761,-0.027515240837651302,-0.02613094611355289,-0.025681610466314328,-0.02497409615075538,-0.02181849889863388,-0.024152893691395633,-0.0240953509626353,-0.02455455899278997,-0.02678830084803576,-0.030148638785634656,-0.02577052366833863,-0.02705433200371837,-0.023766908047928758,-0.023889025487002342,-0.024495954710276525,-0.02306608545680122,-0.024416023204805234,-0.02475508982369513,-0.025173110673104293,-0.025485527603520627,-0.025072965742074103,-0.02489526817512855,-0.02476242116582301,-0.02421622735803431,-0.024620827838746938,-0.024515326194106343,-0.024829600373886193,-0.02501021924434828,-0.025960306939679205,-0.02488659376955775,-0.02464806321637404,-0.024597819833048012,-0.024672909174669154,-0.024677835609481655,-0.024344764518969542,-0.02459290122302046,-0.024910200512304494,-0.024906790685590232,-0.024921700421536422,-0.02490397502860977,-0.024911812512655566,-0.024906355857151403,-0.02488337644293368,-0.024890717819630516,-0.02489333526050203,-0.024898235257879,-0.024916520651792878,-0.02495443381345529,-0.02491624527451251,-0.024934480889270614,-0.02489658432174031,-0.024896442317696332,-0.024895009076775658,-0.02487682190722043,-0.024904885196031137,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
372,-0.02467959005254278,0.022635632256132774,-0.06294562198796665,-0.024531535137089208,-0.02606501777051932,-0.027157028325485277,-0.025912342984313816,-0.02550832389528067,-0.02487216406463569,-0.022034816226793794,-0.024133781807226782,-0.024082042398174533,-0.024494938217057324,-0.0265034019457596,-0.029524841888786027,-0.025588269991491032,-0.02674260323289064,-0.023786723724896257,-0.023896525332653802,-0.024442244314447917,-0.023156580742514827,-0.024370374089541385,-0.025087866310736878,-0.02531655179130385,-0.02546599770098034,-0.02526524426821754,-0.025169078476219294,-0.02509224324593842,-0.02471663817957179,-0.025004942785921504,-0.0249357851414614,-0.025131670343435275,-0.02523208023216285,-0.025674882820311568,-0.025164198586503827,-0.025022204470718016,-0.024990176478827026,-0.025037750933189426,-0.025040811135225046,-0.024815424654261783,-0.024986997507018334,-0.02481374573186014,-0.024796722828608272,-0.02482232998035413,-0.024797511293985924,-0.024800964834490426,-0.024811569156840418,-0.024800384469685792,-0.02480460326906214,-0.0248061054385444,-0.02480696688807849,-0.02482168491093875,-0.024820990392520125,-0.024817165102175555,-0.024831829016370745,-0.02479156385078334,-0.02480594977960942,-0.024807065544326018,-0.02479661031189815,-0.02479575846361608,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
373,-0.02457937893554323,0.017210366115122434,-0.057718335905226174,-0.023750092608543095,-0.024682889116041405,-0.025347144197655904,-0.02459001913222099,-0.02434425984744201,-0.02395729252528264,-0.022231372651135315,-0.023508144699350548,-0.02347667232463183,-0.02372783120274251,-0.024949552212637404,-0.02678745279594348,-0.024392889964084636,-0.025095055083267145,-0.023297034015708283,-0.023363824831594368,-0.023695778222650676,-0.022913726660035674,-0.023652060548042274,-0.024217592518865478,-0.02436552833668001,-0.024451984402387994,-0.02433393590010987,-0.024272177295805785,-0.0242205879398809,-0.02394483144011833,-0.02415975725564274,-0.024110039717726517,-0.024247299002827852,-0.02431300531303048,-0.024561106132409954,-0.024268958236291917,-0.024171961848962593,-0.024149250598257187,-0.024182880760223,-0.024185021802866465,-0.024020633450554687,-0.02414698077300413,-0.023917733392953975,-0.023910937610002323,-0.0239142312490073,-0.023898712378775052,-0.023908994366830628,-0.023918879723037495,-0.023925682036819676,-0.023923445692352746,-0.02392265329678215,-0.02392131861303044,-0.02393407328573441,-0.02389568898841327,-0.023915941879785678,-0.023927961060540733,-0.023914340805540547,-0.023921860325258542,-0.023922147929883026,-0.023927695919751916,-0.02391156909863922,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
374,-0.024882263101588347,0.00048377714881867365,-0.06328325877426286,-0.02132497411230328,-0.022528472716970113,-0.02338549786386942,-0.022408651410774336,-0.022091571582604042,-0.021592304455715375,-0.0193655142141076,-0.02101281173950858,-0.020972205928106998,-0.021296252337936035,-0.022872522745126977,-0.025243791043994643,-0.022154314396340715,-0.0230602512586562,-0.02074043570555973,-0.020826609542058155,-0.021254897426649547,-0.020245890685287607,-0.021198492669591014,-0.02163921906370639,-0.022074738588978605,-0.022376485927038912,-0.021973727757137355,-0.021789359335285592,-0.021647175722222835,-0.021020954326181833,-0.021491431391578247,-0.021372484043128224,-0.02171954673169503,-0.021909378715629337,-0.02279442844334588,-0.021780189784769192,-0.02152173133159974,-0.02146570554708076,-0.02154922960628017,-0.02155466576628069,-0.021174712895672992,-0.021460190522525492,-0.02154472229787397,-0.021548683952770736,-0.021552672745874475,-0.021563738153192034,-0.021554853505665644,-0.02154364649295999,-0.02154139266423239,-0.021543567487288813,-0.02154434105548571,-0.02154137087569491,-0.02152683570058116,-0.021562836279072267,-0.021546411918478028,-0.021533224701212602,-0.02154561645004326,-0.021540867787402097,-0.021544835261989845,-0.021539444126636546,-0.02154811250614311,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
375,-0.022766400841049587,0.002328663699128133,-0.04734140623056928,-0.021218179653212398,-0.024690546774114096,-0.027163259189682643,-0.024344835061275934,-0.02342998766073034,-0.021989488478402507,-0.015564692313188735,-0.02031752022953566,-0.020200363230863924,-0.02113531080352694,-0.025683209333991278,-0.03252485754521127,-0.023611014944557064,-0.026224848780440898,-0.019531653439879174,-0.019780284552020695,-0.021015992481360084,-0.018104778608832754,-0.020853251932170403,-0.022234142937265236,-0.023504209661659153,-0.02437178296767852,-0.023210450432861712,-0.022672535066844048,-0.02225736420652692,-0.020445343156876086,-0.02180335855245893,-0.021457711952536703,-0.022468653656089486,-0.023022874733633805,-0.025510739045647123,-0.02264575641624668,-0.021891579421909516,-0.02172850575917615,-0.021971693328172438,-0.02198753635263116,-0.020886160759429895,-0.021712465451679958,-0.02185731959119668,-0.02184018686404521,-0.021878533908424095,-0.02185397608267648,-0.021852552540739614,-0.0218525041460468,-0.021829719197996814,-0.021839113224006897,-0.02184245689915772,-0.021842319054859335,-0.02186812764770515,-0.02189742103153993,-0.021864882826821606,-0.021891087376566924,-0.02182791145788066,-0.021840067558089003,-0.021844593667009707,-0.021821310959361132,-0.021837895731768007,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
376,-0.02124537156526207,0.004797247653146579,-0.04276553171812664,-0.021249102053972006,-0.025436603309782695,-0.02841857093731948,-0.025019692257105076,-0.023916432001125865,-0.022179261959777912,-0.014431278790540313,-0.020162951789214085,-0.02002166630240257,-0.021149166361678233,-0.02663370475998953,-0.03488439066927755,-0.024134741860644276,-0.027286894870145684,-0.019215235705630187,-0.01951507240436493,-0.021005274426719126,-0.017494495951205846,-0.020809017455501705,-0.022801904251816114,-0.02422806000871538,-0.025169869329285825,-0.023902463704542784,-0.02329929705218708,-0.022828370872048344,-0.02072793931463115,-0.022308633244190763,-0.021909875396610372,-0.02306858266417989,-0.023693099840298673,-0.02633227519153064,-0.023269056350372023,-0.02240999459982502,-0.022222496679337657,-0.022501890696601967,-0.022520046528376008,-0.021245079687131196,-0.02220402246433972,-0.02201371997635364,-0.02200472155407346,-0.02203817903863694,-0.022023455936009535,-0.022020579771594252,-0.022008948965106374,-0.02198942491734242,-0.021998788754435505,-0.02200212393468122,-0.02199886699545033,-0.02202249970238493,-0.02206297365880886,-0.022021218821414636,-0.022045721148721442,-0.02199224498655531,-0.021996640018879427,-0.022004255877976036,-0.021981051894684904,-0.02200239244244476,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
377,-0.020827437866629453,0.020073058550072912,-0.04292941076567935,-0.020984610658561966,-0.024793183800389244,-0.027505312375939082,-0.024413999140908704,-0.02341057320198216,-0.02183060014452121,-0.014783734054453546,-0.01999674642315298,-0.019868245898011963,-0.02089371817392048,-0.025881959218658955,-0.03338603834273403,-0.023609128143644367,-0.02647604198020939,-0.01913478942266091,-0.019407493817949314,-0.020762847058825206,-0.01756975987104439,-0.020584349433675164,-0.02231615768551764,-0.023343243558911243,-0.024026218694557656,-0.02310840526703156,-0.022674101257377524,-0.022335207265867192,-0.020816747476488227,-0.0219609263867747,-0.021673329397673368,-0.022508077685104867,-0.022957579317877088,-0.024889921639179767,-0.02265233904116596,-0.02203396064921444,-0.021898841944539078,-0.022100155096033497,-0.022113231054095992,-0.021192475681550107,-0.021885523727800765,-0.021697351427542835,-0.02168122674194108,-0.02174626658524885,-0.021694463497682344,-0.021708797444942186,-0.02168498008243345,-0.02162151505161989,-0.021645541993160742,-0.021654092980993273,-0.02165880244789677,-0.021705348405840024,-0.02183280488702985,-0.021716773814919748,-0.021764620112227885,-0.021648507070278947,-0.021653013969364955,-0.021659557037653203,-0.021600008260509205,-0.021675125006986314,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
378,-0.019833995003450407,0.02853991814306704,-0.043314978863247984,-0.021444412413024916,-0.024647211380004207,-0.026927961224267008,-0.02432833809322364,-0.023484512481647683,-0.022155842691716013,-0.016229818799502763,-0.02061367333178314,-0.020505611510767283,-0.02136797687008658,-0.02556281117421838,-0.031873325892385895,-0.02365148618501714,-0.02606240185664415,-0.019888815258181314,-0.020118144543190494,-0.02125792151428121,-0.01857271212859705,-0.02110781490265801,-0.0227904703577802,-0.023379310642926542,-0.02375938592626336,-0.023246663019255168,-0.022998351828161075,-0.022801612904736455,-0.021879512026861753,-0.022580936954059463,-0.02240869523321769,-0.02290231526814606,-0.023160886185956592,-0.0242291503712814,-0.022985800078412763,-0.022624295840949757,-0.022543960091053437,-0.022663466346716177,-0.022671189886763247,-0.02211486737373248,-0.02253601347716927,-0.02204658873091452,-0.022020282942503657,-0.022087732831338924,-0.02202765373358564,-0.022043247216367964,-0.022036401206684215,-0.02198490778241732,-0.02200468430718984,-0.022011725435800933,-0.022014856375521114,-0.02204709728210348,-0.0221430797654285,-0.022062590299013234,-0.022096347821665942,-0.021993904813122512,-0.02201009439261634,-0.02201622551421589,-0.02196721476056583,-0.02201536035256974,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
379,-0.01908403368475932,0.026650696275248145,-0.05035083300083845,-0.021485777879564863,-0.023389490204884452,-0.024745145565791746,-0.02319995504750557,-0.02269839337169032,-0.021908645066707474,-0.01838627452767087,-0.020991994709159943,-0.020927763821525308,-0.021440345341748903,-0.02393371375162474,-0.027684621870412027,-0.02279764090498414,-0.02423066555832704,-0.02056114617228637,-0.020697457252354088,-0.021374929516567807,-0.019778867367087342,-0.02128570761734615,-0.022955818662052728,-0.02309283428660485,-0.023120395015538434,-0.023070694189946506,-0.02301506827902873,-0.02295926672536281,-0.022582008392660044,-0.022885553198059315,-0.02282042081379656,-0.022989050288772694,-0.023053470914865842,-0.023036579324101438,-0.023011803948523417,-0.022900920420107482,-0.022872116410641158,-0.02291443766392439,-0.022917061580363482,-0.022694931135925744,-0.02286918928046731,-0.021829857972149966,-0.02183647703739391,-0.02185102074942865,-0.021863266839973968,-0.02185187859757133,-0.021826476821912723,-0.02181603925085237,-0.02182272495963966,-0.021825110145589518,-0.021819347162819008,-0.021833265146171277,-0.021880302819016574,-0.02183518151080414,-0.021850310470847203,-0.021827123385097142,-0.021817775162942126,-0.021826635880591302,-0.021810074956402515,-0.02183473018909058,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
380,-0.019510034128415912,0.011809213979758806,-0.05319710301741609,-0.021837277861036883,-0.023179980237674827,-0.02413613398568747,-0.023046299689997357,-0.022692544532145663,-0.02213552921426236,-0.019651175233221685,-0.021489008940555318,-0.021443706420666387,-0.021805233956245784,-0.02356382512847672,-0.026209368354027228,-0.022762544551085864,-0.023773267433021956,-0.021185128282360802,-0.021281269494840625,-0.02175909569114544,-0.020633381257894857,-0.021696166826032922,-0.023484866500736536,-0.023506932663099993,-0.023423444641857107,-0.023515857641064265,-0.023509908745674175,-0.023486635913405954,-0.023199276823894242,-0.023443152113888498,-0.023397485789799166,-0.023500468157209575,-0.02351697434228163,-0.023128710266652384,-0.02350888969382653,-0.023453066250610027,-0.023434186136516884,-0.02346145762485812,-0.02346304812432969,-0.0232977267982054,-0.02343219855082499,-0.02207121907695258,-0.02208349013979875,-0.022060254996885124,-0.022048150319631556,-0.02208117203411837,-0.022076244273067338,-0.022109883331793406,-0.022100384815786453,-0.02209699792149897,-0.022086856775334777,-0.022089514658752533,-0.0220224636467652,-0.02206331629819912,-0.022065171761662637,-0.022096502423048305,-0.022089199809623684,-0.022094831886302905,-0.022118363686924988,-0.022085920614552966,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
381,-0.02209159383178273,0.003660551874667481,-0.06522030920993438,-0.024106547007416722,-0.02567463767453965,-0.026791293006860947,-0.025518517284171528,-0.025105380187577696,-0.024454863336922827,-0.021553481497371622,-0.023699817077271243,-0.023646909999819832,-0.02406912415860423,-0.026122915417516768,-0.029212544000616132,-0.02518713052801681,-0.02636751506131904,-0.0233449264981489,-0.02345720613706112,-0.02401524104633757,-0.02270056228554932,-0.023941748835559884,-0.02541899860198765,-0.025513733253859163,-0.025514367297306606,-0.025501336238262184,-0.025463714462716138,-0.025421683905222425,-0.025099567172159457,-0.02536268259144244,-0.025308408117801467,-0.025444486971095127,-0.02549038703419183,-0.02541025360502521,-0.025461344353061115,-0.025375227363149205,-0.025351625053177774,-0.02538616523140695,-0.02538827729946414,-0.02520006110890065,-0.025349205857204064,-0.02439269757627325,-0.024379396898145056,-0.024393093685392844,-0.024410845204799872,-0.024378750867899396,-0.02439243041712757,-0.02439049461702476,-0.024390937150658546,-0.02439110118178535,-0.024391888740212395,-0.024383971272510713,-0.024380867934410248,-0.024393131697415266,-0.02438573952780535,-0.024379276153888435,-0.024391773246943426,-0.02439120780827328,-0.02439012123982729,-0.0243793690092958,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
382,-0.024444025908145973,0.010894500550949345,-0.06888310907343713,-0.02772887580508306,-0.02787572524959609,-0.02798029842173591,-0.027861104798697814,-0.02782241510146631,-0.027761495130339705,-0.027489784877615598,-0.027690786129810473,-0.02768583145780238,-0.027725371208904132,-0.02791770581801853,-0.028207045108591674,-0.027830070903732046,-0.027940612224244613,-0.02765755113549561,-0.027668065962826758,-0.02772032513263387,-0.027597207350108545,-0.027713442692380245,-0.028355225818976978,-0.028105504162627658,-0.027888514083624947,-0.028170171307728677,-0.028277752816572417,-0.02835135184140606,-0.02857258812512824,-0.02842238843604917,-0.02846971569404806,-0.028314920714182807,-0.028209261893118967,-0.027529324157584804,-0.028282747351390167,-0.028409365640646583,-0.028433139269142628,-0.028397211479821622,-0.02839477107808364,-0.028534615202380355,-0.02843540725247947,-0.027741943218750967,-0.027769994911602796,-0.027740187534995856,-0.02773270982141516,-0.02777512567316998,-0.027745659852508642,-0.02777616633105992,-0.02776925771245876,-0.027766796976394587,-0.02775352129979694,-0.027755714904085526,-0.0277283931513997,-0.027736105784486032,-0.027738387114076585,-0.027778852290634804,-0.027755259282461663,-0.02776522397529785,-0.027782344041531928,-0.027771649947448712,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
383,-0.026307388263107634,0.015661699307748626,-0.07635372490738575,-0.027520631395715766,-0.0273971786934473,-0.027309266609555818,-0.02740946974553647,-0.027441995218744877,-0.02749320913434828,-0.027721629235248717,-0.02755265244527794,-0.02755681771570359,-0.027523577623194413,-0.027361886666080748,-0.02711864626832407,-0.02743555917480292,-0.0273426298159289,-0.02758059228442172,-0.027571752728697003,-0.027527819734926486,-0.027631321814899995,-0.02753360563251928,-0.02832279814044271,-0.028023636907901602,-0.02774506455876359,-0.028103286510278457,-0.02823245053961808,-0.028318336117117458,-0.028560766396935288,-0.028399151607269812,-0.028451699244716938,-0.028276083817245258,-0.028150704646297143,-0.027237929787905218,-0.028238344128085242,-0.028384501089630674,-0.0284111865037557,-0.02837075862930138,-0.028367991452216617,-0.02852160285918427,-0.02841371829401777,-0.02749912227956536,-0.0274991629047089,-0.027504127152861928,-0.027512151472648433,-0.027501735900919696,-0.027497629971743813,-0.02748917674381126,-0.02749207559484551,-0.027493105111374934,-0.027494463833127453,-0.027509372828444376,-0.02751762982652385,-0.02750145987173027,-0.027515953079808003,-0.027495116908178782,-0.027493762201822182,-0.027493762367465494,-0.02748657449786643,-0.02749840996330441,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
384,-0.02776945497075444,0.003330972705556758,-0.08535071317081742,-0.024751848204038078,-0.026349202809040177,-0.02748669732685159,-0.02619016887706302,-0.025769321755415287,-0.025106664863941322,-0.02215113701121847,-0.024337527820318117,-0.024283633383232237,-0.02471372696453564,-0.02680584637696488,-0.02995313406155703,-0.025852597732690566,-0.02705501077517299,-0.023976014221188648,-0.0240903892391801,-0.02465883827772972,-0.023319624789203207,-0.02458397454454208,-0.025648306890092783,-0.025824027856078492,-0.02590526278765396,-0.025788963022264882,-0.025715914896657442,-0.025652066136131697,-0.025298086033363913,-0.025574978063644484,-0.025511198542684355,-0.025685358599923325,-0.02576476034110756,-0.025941778212375893,-0.025711990030368434,-0.025590549936079364,-0.025561541129150156,-0.025604443097937187,-0.025607162655760844,-0.02539585435473074,-0.025558634828000096,-0.025040465269460854,-0.02502243621031374,-0.025051793204411706,-0.02503048433007672,-0.025032576294931275,-0.02504045890204479,-0.025050419823189195,-0.02505067886072759,-0.025050771510992272,-0.025040452870168574,-0.025047677744329797,-0.02501950808565256,-0.025040479861585026,-0.02504851801861153,-0.025023185016511303,-0.02504045289232349,-0.025050830861743274,-0.02505018916062562,-0.02502257237479837,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
385,-0.02817548386820548,0.00631046841061714,-0.09525237047082631,-0.023642649311987833,-0.025443900553963877,-0.02672659220335256,-0.025264566505911464,-0.02478999974523341,-0.024042757057208042,-0.020709966580540622,-0.023175442404132458,-0.02311466853373915,-0.02359966203177816,-0.0259588330500352,-0.02950786081943276,-0.024883905604974346,-0.026239802397932735,-0.0227677828792004,-0.022896757461652532,-0.02353776699922246,-0.022027607669587397,-0.023453347176622695,-0.024246336173316924,-0.024533967406881407,-0.024722600937599194,-0.024468509265312348,-0.024346932755318636,-0.02425169761902773,-0.023821838815420986,-0.024146211416598572,-0.02406495460581442,-0.024300312711417905,-0.024426356587176262,-0.024952667905779435,-0.02434082594658738,-0.02416681877787066,-0.024128684871803918,-0.02418548648641523,-0.024189172976237936,-0.023928697771608182,-0.02412492406821862,-0.02397422946993515,-0.023959476057348515,-0.02399198606111915,-0.02396457738633511,-0.023970485525560848,-0.023970611379222295,-0.023955085325315033,-0.023962221749182794,-0.023964757784767365,-0.023962945164107255,-0.02400146594119627,-0.0240019019078937,-0.023979903787069178,-0.024017926866172844,-0.02395030467970086,-0.02396124798248053,-0.023966377314688467,-0.02394868340058901,-0.023957766199646728,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
386,-0.02788070283566142,0.0034028333548587835,-0.07145985064612917,-0.023629295287950203,-0.024320727122370264,-0.02481310365456305,-0.024251887602968834,-0.024069719475478504,-0.023782881431735337,-0.022503549942979862,-0.023449952327998777,-0.023426623550917822,-0.0236127941062608,-0.024518390120215307,-0.0258807268802501,-0.02410576636297002,-0.024626243565145887,-0.023293467343242648,-0.023342975779412054,-0.02358903495767333,-0.023009342235623828,-0.023556629399003163,-0.02379982888425147,-0.023878970009062632,-0.023935565921766325,-0.023860088644036194,-0.023826333293500358,-0.023801206983090684,-0.02370426850407423,-0.023774837144855794,-0.02375562856319585,-0.02381388212130325,-0.02384818312962867,-0.024005056215230604,-0.023824686159124454,-0.02377986355654507,-0.02377061102483235,-0.023784469924456642,-0.023785385507401804,-0.023725683801918224,-0.023769710084623544,-0.023768503127188846,-0.02374357898273974,-0.023790890534815964,-0.023767498078196884,-0.023752827455981604,-0.02376115318078898,-0.023717559711226955,-0.023731620631210863,-0.02373663137571955,-0.02374562375136851,-0.023774602460222373,-0.023831461386525643,-0.02378005718620979,-0.023809249887747422,-0.023724823471658083,-0.023742193831739186,-0.023739835104891,-0.023704995489228976,-0.02374007594328536,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
387,-0.027420027171700362,0.004422129421955622,-0.06868751291665809,-0.021938623258653516,-0.02245270594944266,-0.02281879012426721,-0.022401523455948993,-0.022266080630648943,-0.02205281525001766,-0.021101626511792544,-0.021805280958174612,-0.02178793590708269,-0.02192635455556263,-0.02259966928081264,-0.023612572813012704,-0.022292881654254915,-0.022679858804089792,-0.021688933665459917,-0.021725743411288412,-0.021908689521312433,-0.02147768536508632,-0.02188459584212617,-0.022187392538094985,-0.02224717739903846,-0.02228325469072102,-0.02223401364018051,-0.022208854934683324,-0.022188550745081713,-0.022090234430087972,-0.022165465906497515,-0.02214724780426769,-0.022198979322760267,-0.02222539105098408,-0.022320350625778695,-0.022207568340187833,-0.022170025186387644,-0.022161569046326844,-0.022174134435280903,-0.022174943591509146,-0.022115788747584575,-0.022160730552875003,-0.022023655990118615,-0.02202811170141988,-0.02203933158413004,-0.022026084085904882,-0.022045188256032543,-0.022024813662918065,-0.022048637337410533,-0.022046896690374743,-0.022046270972209812,-0.022027251321127064,-0.02203960479023695,-0.022014228592719114,-0.022021831242589628,-0.022035190167896672,-0.022031027265586332,-0.022027788136916058,-0.022045869461356293,-0.022050172806467348,-0.02202865770526229,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
388,-0.02287349226926914,0.019500670364437006,-0.057705893582757864,-0.01916100881009092,-0.02074855805335686,-0.021879070060719367,-0.020590500351220262,-0.02017223659975875,-0.019513647427817762,-0.016576262083731676,-0.01874923173217439,-0.018695668126107203,-0.01912312157782894,-0.021202398514598823,-0.024330366572767048,-0.0202550013874218,-0.021450033417071575,-0.018389937284384834,-0.018503610211293018,-0.019068569825243933,-0.017737577099130365,-0.018994165643105586,-0.01987134867418922,-0.020190428982844583,-0.0203912697121364,-0.02011925855535711,-0.01998485818232625,-0.019877453013774693,-0.019366635125844016,-0.01975617954608138,-0.01966102692058762,-0.01993252102018368,-0.020072992912972994,-0.020629705116754046,-0.01997802831406744,-0.019780067582683265,-0.019735786119188452,-0.019801623870049155,-0.01980587149917404,-0.01949789036605637,-0.019731400898286976,-0.01946311350484543,-0.01944699582214399,-0.019482650657808586,-0.01945159527569298,-0.019456143547437358,-0.019457268451607324,-0.01942414666518448,-0.019435344092603377,-0.01943933710918452,-0.01944492781470808,-0.019445697695734624,-0.019517653426643824,-0.019472306995192108,-0.01947449991685661,-0.019431944443301596,-0.019442203983004478,-0.019441890837402838,-0.01941415131255755,-0.01944418356606235,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
389,-0.017851898720497607,0.021121606364735236,-0.04356526079775457,-0.020643622698300626,-0.021801607928766738,-0.02262622248037412,-0.021686317971361033,-0.021381229326907156,-0.02090084326185278,-0.018758264781804014,-0.02034326554308515,-0.020304195344173583,-0.020615987111203903,-0.022132646826196447,-0.02441423955668525,-0.02144159936085918,-0.0223132759064141,-0.020081190104673637,-0.020164105057404638,-0.020576196141533235,-0.019605347567710978,-0.020521924474454827,-0.0215218676897471,-0.021679707910978053,-0.021741313620688454,-0.021649726067096413,-0.02158442725422543,-0.02152538505492427,-0.021183267358162467,-0.021452552214994255,-0.02139138906181231,-0.02155634833769399,-0.02162843957920597,-0.021733627139449287,-0.02158084122248775,-0.02146737286974689,-0.021439725429806752,-0.021480553084113636,-0.02148312812496309,-0.02127931888647768,-0.021436946676724244,-0.02086193872879974,-0.020846640414742934,-0.020900708131682974,-0.020867864522606444,-0.02087086582628542,-0.020853845875159552,-0.020818343862807048,-0.020834117750947612,-0.02083974151857359,-0.020836761430178173,-0.02087833711175562,-0.02094573776059917,-0.020874668895807913,-0.0209174827298514,-0.02082551218500092,-0.020832990916714565,-0.02084333786445472,-0.020804258948730336,-0.020842693410248712,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
390,-0.0178212629988018,0.008277517845830308,-0.042952118916664006,-0.02525179549551622,-0.025495668725853248,-0.02566933364764372,-0.02547138850742021,-0.025407136432951036,-0.02530596648845481,-0.024854736609668037,-0.02518853987897631,-0.02518031164309921,-0.025245975404102075,-0.02556538595812822,-0.026045892423028315,-0.025419850442428955,-0.025603426682764885,-0.0251333464429325,-0.025150808442303264,-0.02523759537294406,-0.025033133371497953,-0.025226165687644138,-0.025916888085098323,-0.02583378429022282,-0.0257225039697759,-0.025860398392291033,-0.025897196180022,-0.025916062616248958,-0.02591312608929528,-0.025927978640157823,-0.025931258329481108,-0.02590744660978376,-0.025874906810942847,-0.025460332933730283,-0.02589865366630418,-0.025926349759273798,-0.025929106141734125,-0.02592458692243015,-0.02592420611446819,-0.025926070891004193,-0.02592931752754367,-0.02530076136574353,-0.02528909114301289,-0.02527874196038686,-0.02529353606003677,-0.0252707396836772,-0.025302932780665293,-0.025302196108869916,-0.025297671621539917,-0.025296062212450933,-0.025307524424848335,-0.025288996920047088,-0.025259913392751073,-0.02529735071042757,-0.0252777522869756,-0.025295432328742994,-0.025308539128074802,-0.025295034032765312,-0.025306248823799334,-0.025290272369169562,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
391,-0.01918423839982491,0.012861643868728352,-0.05129194590815795,-0.025480217195145188,-0.026085873284656697,-0.026517167926022527,-0.026025573668629485,-0.02586600445263877,-0.025614750172392432,-0.02449412646359477,-0.025323122669845082,-0.02530268794989646,-0.02546576307157608,-0.02625901515107996,-0.027452346891977477,-0.025897579534708122,-0.026353488810586526,-0.025186050468050728,-0.0252294171230925,-0.025444951369963182,-0.024937172569975956,-0.02541656589077987,-0.026408753070630005,-0.026265983116773136,-0.026096103320835302,-0.02630894872010353,-0.02637163436945856,-0.026407084840717916,-0.02644328078577554,-0.026433873187513484,-0.026446220609214307,-0.026390389732699384,-0.026333065189129697,-0.025724690691805475,-0.026374249079397213,-0.02642961815490701,-0.026437129474250944,-0.026425360528282996,-0.026424473949026212,-0.026451729032960055,-0.02643778516960881,-0.02559167827997831,-0.025595497762373097,-0.025574115959429936,-0.025604279566059044,-0.025580655114359935,-0.025592945210781655,-0.02558835801849738,-0.025585585025219727,-0.02558460175646298,-0.02559563258615599,-0.025577292099756864,-0.02558047847804773,-0.025589693289424755,-0.025570667098329024,-0.025598770982685416,-0.025596228031901314,-0.025583974422201033,-0.025590853331637596,-0.025596107398751605,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
392,-0.0186571889604716,0.010297692563677505,-0.054456350049030273,-0.023176229399280532,-0.023549334656142444,-0.023815027184850863,-0.023512187991366642,-0.023413887793695902,-0.023259106401429915,-0.022568763145649682,-0.02307945369731249,-0.023066865197721113,-0.023167325155468977,-0.023655996079455312,-0.024391130016716882,-0.023433339144569666,-0.023714195145901274,-0.02299501244435595,-0.023021727815089946,-0.023154504422035455,-0.022841694986319105,-0.02313701797768982,-0.023868774034917457,-0.023608123550018918,-0.023369847590220517,-0.02367682634116474,-0.02378916268442429,-0.023864814399195237,-0.024091067911519267,-0.023937154747497746,-0.023985173366564277,-0.023827473757186378,-0.02371791189466559,-0.02293980749450064,-0.023794324471329842,-0.02392392811425205,-0.02394806647876426,-0.02391157218373959,-0.023909089713616934,-0.024051364523596883,-0.023950367765832266,-0.02324864989803541,-0.023247361326676288,-0.0232626627289225,-0.023229098254310895,-0.023256468918739,-0.023245877406074967,-0.023234385984988143,-0.0232397566281883,-0.023241677076921374,-0.0232400430911781,-0.02323960630477777,-0.02328227735751743,-0.023253021719265406,-0.02325386267168091,-0.023239995244906157,-0.023238759038130198,-0.023242906688577803,-0.023229611441011898,-0.02324598269256943,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
393,-0.019080456145562898,0.0032566702383534786,-0.04772575114689818,-0.021506480431470004,-0.020209204503732685,-0.019285399450509718,-0.020338362356974116,-0.020680149232888512,-0.02121831954958991,-0.023618622603832205,-0.02184296668097757,-0.021886736521219384,-0.021537440223483098,-0.019838345893897567,-0.017282306966723875,-0.02061251746199699,-0.019635989463564364,-0.02213656641658526,-0.022043677863780396,-0.021582017533915896,-0.02266964667732972,-0.02164281738300435,-0.021047231339295043,-0.02057940220736147,-0.02025780926258959,-0.020687652945438704,-0.020885673528633165,-0.021038664025873212,-0.02171499980113415,-0.021206467176943213,-0.021334777580771527,-0.02096076658533329,-0.020756711543332258,-0.01982337423443442,-0.020895533612429032,-0.021173803796712184,-0.02123420639300557,-0.021144167919810778,-0.02113830999249703,-0.021548465940475676,-0.021240153852145713,-0.02126484808493769,-0.021262004996346773,-0.02127858991232141,-0.021270902951705865,-0.021275268463401727,-0.02126492271830925,-0.021277698434208518,-0.02127791214214911,-0.02127798312903893,-0.021265069795181456,-0.021287785414771974,-0.021260386136687296,-0.021264724360754283,-0.02128766691632976,-0.02126230369867818,-0.02126510031051517,-0.021278027123951628,-0.021277488777010342,-0.02126206206975085,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
394,-0.023461272827958922,0.0023687173289879144,-0.05450458676817894,-0.020841900710733417,-0.019500924951831342,-0.018546000748093185,-0.01963443359603372,-0.019987733850445655,-0.020544032887086193,-0.023025192169345905,-0.02118972178267802,-0.021234966046816694,-0.020873903409390306,-0.01911757365768036,-0.016475432408572077,-0.01991782384644571,-0.018908400680726974,-0.02149321167241695,-0.021397194090553642,-0.020919982344032754,-0.022044249190282826,-0.020982830287195258,-0.02056209258678328,-0.020137149084916182,-0.01982856323108152,-0.02023754747088077,-0.020417777598241257,-0.020554493316783853,-0.021140652220362644,-0.020702365512402874,-0.020814193886355404,-0.020485129804572868,-0.020300869034929808,-0.019370968483645425,-0.020426649977453384,-0.02067373468829033,-0.020726626149084264,-0.020647696129325748,-0.020642542160996025,-0.020998457501088693,-0.020731821485474998,-0.020592425958599163,-0.020591861663443043,-0.020585363026672528,-0.0205804085767145,-0.02059001279694265,-0.020595664453772273,-0.020617342710887953,-0.020611214938032734,-0.02060903043200242,-0.020602506759796697,-0.020601833680156778,-0.020551153358968115,-0.020587335346786702,-0.02058628348294244,-0.020600606157528668,-0.02060401786408374,-0.020607633535326284,-0.020622814615988392,-0.02059349341154122,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
395,-0.026407461351443416,0.0015905622421097095,-0.04939649710445825,-0.02095620566296828,-0.020892862832355693,-0.020847755676850686,-0.020899169296420304,-0.020915857918881994,-0.020942135467461036,-0.021059336431830222,-0.02097263546872533,-0.02097477264364479,-0.02095771735436666,-0.020874754707783476,-0.02074994953924425,-0.020912555623883673,-0.020864874135103524,-0.020986971230241337,-0.020982435707967036,-0.020959893956093045,-0.021013000243759027,-0.020962862664954233,-0.02126977382172935,-0.021159109899378904,-0.02104846936695973,-0.021189251916044215,-0.021236992430430566,-0.021268161714168288,-0.02135936135961139,-0.021297361588955524,-0.021316528751247087,-0.021252867677377465,-0.021206927667336853,-0.02082110892310904,-0.02123914274670726,-0.02129205847936951,-0.021301727161060897,-0.02128709160529698,-0.021286092069388644,-0.021343003866759677,-0.02130264690210897,-0.020948772292553684,-0.020945990652686056,-0.02097976613819167,-0.020945960919443958,-0.020967597019294685,-0.020943482163029898,-0.020925264913879835,-0.020935734111216665,-0.020939463225615056,-0.02093230422617804,-0.020951227586666604,-0.02101180176299339,-0.02095708707148528,-0.02097768703616479,-0.0209318591635124,-0.020929835493937298,-0.020941846999305447,-0.02091590517480728,-0.020943353281800928,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
396,-0.02600727973519554,-0.005948179755487367,-0.058879146539524696,-0.020850841858647582,-0.02196870623409762,-0.022764750265115662,-0.02185741074185795,-0.021562892540747516,-0.02109915047007296,-0.019030806167021422,-0.020560891214292863,-0.020523174685311393,-0.0208241637650957,-0.02228827558661516,-0.0244908176964766,-0.021621170926796118,-0.0224626463891377,-0.020307895935447417,-0.020387938123734052,-0.02078575143798722,-0.019848539972694583,-0.020733360127954,-0.021576418346358272,-0.021787297677669126,-0.02189500905477643,-0.02174336522610044,-0.02165505803081802,-0.02158072308322519,-0.021202684044831117,-0.021493884493726034,-0.021424132405227343,-0.021619186246747933,-0.021713668672884538,-0.021955344156026357,-0.021650418151623094,-0.021511192028220882,-0.021479039809152632,-0.021526730646650366,-0.021529783208870435,-0.021302210900395163,-0.021475839785386936,-0.02106443369918059,-0.021039561914336497,-0.021059662854842308,-0.02104772285906881,-0.02103199752830385,-0.021063137544915296,-0.021047734553926514,-0.021050033570492614,-0.02105085137025443,-0.021060389893621124,-0.021053848050511265,-0.021051332826242435,-0.021066465946274014,-0.021059603836429908,-0.021037089971778212,-0.021059781304274758,-0.02105137385910776,-0.021045674710357044,-0.021039098870143016,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
397,-0.021243886384556904,0.0028505916527734854,-0.056241222948085284,-0.021442770154706612,-0.022823694219734417,-0.023807066070019915,-0.022686208289474763,-0.02232238305232257,-0.021749511602597284,-0.01919443740435463,-0.0210845873274754,-0.021037995215172994,-0.021409814080424323,-0.023218465731402956,-0.025939317625909643,-0.022394375708616937,-0.023433870070900444,-0.020772056329468203,-0.02087093432079698,-0.021362362432386553,-0.02020460314166621,-0.021297642219083323,-0.021884799349464253,-0.022232793773623756,-0.02246864345539467,-0.022152484936528664,-0.022005107919866925,-0.02189117521636086,-0.021392840520602686,-0.02176646740494422,-0.021671460303761807,-0.02194917349924536,-0.022101132691659194,-0.02277045460250272,-0.021997763181483408,-0.021790708084192846,-0.02174589718276585,-0.021812718082926966,-0.021817070336200655,-0.02151423838815206,-0.021741488842143095,-0.02169871091261601,-0.02169312194290283,-0.02169492982589594,-0.02170579530944804,-0.021687137785866048,-0.021697394667095353,-0.02168272785462223,-0.02168498959901767,-0.021685804637775048,-0.021694641800027652,-0.021690851381029434,-0.021709195474157696,-0.021700797389834884,-0.021696874337848615,-0.021689865026699475,-0.02169403894169175,-0.021686328225786797,-0.021680738842255024,-0.021692508990292514,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
398,-0.014765371790759242,0.01645258734190614,-0.044612258205886365,-0.021061974250673555,-0.023396701454238545,-0.025059287448809774,-0.023164254102777417,-0.02254913506760758,-0.021580581769354783,-0.017260719882058316,-0.020456394833408716,-0.020377621586697436,-0.02100625544245073,-0.02406414133078705,-0.028664283435521964,-0.022670852993570426,-0.02442832527393573,-0.019927998927012497,-0.020095171867245465,-0.020926028979364547,-0.0189686062798257,-0.02081660656690443,-0.02127503007691402,-0.021938042634672517,-0.02243434396262447,-0.021778790816385927,-0.021496713412571877,-0.02128659991636411,-0.02043582339038206,-0.02106371915540947,-0.020898554254537204,-0.02139274851807552,-0.021679088740454256,-0.023175818974246018,-0.021482969749332465,-0.021106489985128506,-0.02102762784234664,-0.021145552240734264,-0.021153302276292335,-0.020633554780606942,-0.02101991729860549,-0.021488916499128208,-0.021499485177305103,-0.021489890442888234,-0.02148357776670938,-0.021499533478158726,-0.021488005357049544,-0.0214809953867136,-0.021482755056407038,-0.021483376282027494,-0.021486056930513767,-0.021488726428853903,-0.02151228567479972,-0.021490334006833228,-0.021492748128655776,-0.021496545781531203,-0.021485622429703567,-0.021483771825653038,-0.021479403277030542,-0.02149894169623707,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
399,-0.012586312122351034,0.017127865600429552,-0.054249333042046974,-0.019886497299396823,-0.02341682878768704,-0.02593081829346861,-0.02306534609498536,-0.022135227109096604,-0.02067068161457882,-0.014138636062318638,-0.018970803130859245,-0.018851690425582563,-0.0198022451165899,-0.0244260619045676,-0.03138191803120962,-0.02231927628882941,-0.024976742960608884,-0.018171817834510336,-0.018424599356048846,-0.01968093500875596,-0.016721124123131145,-0.019515477824874786,-0.020374253454158355,-0.021440521142254358,-0.022221915771298364,-0.021186805756331605,-0.020733745591002502,-0.020393093575970543,-0.018981526783192936,-0.02002857887871066,-0.019756205940406654,-0.020565539571749634,-0.021027211330574613,-0.023361519737338517,-0.020711548172255914,-0.02009879270657531,-0.01996922988072734,-0.020162807280381074,-0.020175495432593244,-0.01931480511345344,-0.01995653851264997,-0.020530859648831758,-0.02054306262354951,-0.020543651735669605,-0.02057623366746386,-0.020549417131554882,-0.02052666639942738,-0.020501820485783067,-0.020509830858702012,-0.020512686910064106,-0.02051781083297267,-0.020521747279263276,-0.020597874723647568,-0.020537453679271143,-0.02054212164389159,-0.020531269478035307,-0.02051585578850662,-0.020514513360936126,-0.02049466865832812,-0.02054086291756983,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
400,-0.013276409471143532,0.01673275838897688,-0.04684287858873434,-0.020407828571908492,-0.022152420399712467,-0.02339476423102662,-0.02197872740931318,-0.021519088424405072,-0.020795350693356963,-0.01756739509567016,-0.019955317931336293,-0.019896455738677446,-0.02036619348180799,-0.022651155392134293,-0.026088546411694627,-0.021610040420256143,-0.022923286684417378,-0.019560481575835603,-0.0196853991871587,-0.020306245393800083,-0.018843589011521625,-0.020224481046228756,-0.02037670741855436,-0.021003994991063337,-0.02148200889218574,-0.020851949640473738,-0.02058466071121396,-0.020387509640312152,-0.019612576086724377,-0.020180504806477696,-0.020028721267553777,-0.020486883938455453,-0.02075716127751304,-0.02220246193436422,-0.020571710799287293,-0.020220044086692843,-0.02014721286619828,-0.020256234213295744,-0.020263423219617046,-0.01978856395506605,-0.020140109158369317,-0.02071159707156274,-0.020728979682258473,-0.020694955809588158,-0.020722278267651495,-0.02072312277769268,-0.02071777948113857,-0.020756378761530248,-0.020744581750757256,-0.020740379233354495,-0.020730851450362395,-0.020715515472871707,-0.02065470187438041,-0.020701885166244285,-0.020686236774591298,-0.020744922592901387,-0.020733740087524356,-0.020737692750211926,-0.020766923606250196,-0.020731955623256876,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
401,-0.014038424533381059,0.013695533757716174,-0.056561266253362365,-0.022710415327178116,-0.022144914220457237,-0.021742214402460065,-0.02220121597352924,-0.022350205754700453,-0.022584801882780763,-0.023631128269185717,-0.02285709448958636,-0.022876174388140335,-0.022723911142735097,-0.02198325165521985,-0.02086903777732921,-0.02232072409974108,-0.021895041596851537,-0.022985078808010193,-0.02294458736105606,-0.022743343029078933,-0.023217456107994357,-0.022769846551739647,-0.022630932601124823,-0.022481265885799653,-0.022365123495240908,-0.022517471453573037,-0.02258104766598322,-0.022628324002451468,-0.022826671207131707,-0.02267879560948985,-0.022716651897053273,-0.02260442468974804,-0.022539997016422765,-0.022170948137740742,-0.02258413764581292,-0.02266906607217097,-0.022687026721748223,-0.022660201298212057,-0.022658444696264102,-0.02277874142822753,-0.02268878790913868,-0.022603595760385144,-0.022594385183489284,-0.022601930314387,-0.022583487599388673,-0.022596924377870756,-0.022606519035590023,-0.0226302428873114,-0.022624842396964967,-0.02262291427625585,-0.022612687610495716,-0.022611576381270572,-0.022555969696850326,-0.022598995862683602,-0.022597978377892625,-0.02260262614760896,-0.022614048510799536,-0.02262168054196611,-0.022635055042495463,-0.02259592304538665,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
402,-0.016838315985571988,0.005342365601548545,-0.054714602190898305,-0.02399603652579747,-0.023388125525682497,-0.022955225136637617,-0.02344864964245513,-0.023608812948595938,-0.023861002670507114,-0.024985798559403714,-0.024153715927757745,-0.024174226727956345,-0.024010544463333054,-0.023214339036944254,-0.022016564417583862,-0.023577120309733884,-0.02311951364373888,-0.024291298461350322,-0.024247770348458157,-0.024031433648731646,-0.024541102953611227,-0.024059924809537094,-0.02440737559689302,-0.024018449378641806,-0.023690674648515375,-0.024117256149128272,-0.024284094077079387,-0.024401121546578405,-0.024799321340193185,-0.02451791466679503,-0.024599178988036336,-0.02434280594351634,-0.024177448844835858,-0.023148165883592142,-0.02429194407223551,-0.024496118463876494,-0.024536070876812612,-0.02447595145070491,-0.024471921050508126,-0.024719158656611187,-0.024539921398337706,-0.02388315635057802,-0.02388578233021805,-0.02387433217882197,-0.023877592003709865,-0.023880881458775444,-0.023885412613902098,-0.023897060968675214,-0.023892717452315013,-0.023891167731426445,-0.02389017289825802,-0.023887988709222333,-0.023857820221600032,-0.023879605556053396,-0.02387681557314003,-0.023891735601445807,-0.023891222956134137,-0.02389017639215563,-0.023900935171907098,-0.023886894703272564,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
403,-0.017237657529167085,0.01261742906363217,-0.053084200692393266,-0.0226700105201983,-0.022383796290527228,-0.02217997985793865,-0.022412292013511883,-0.022487699461773213,-0.022606434419643887,-0.023136006328717488,-0.02274424850661164,-0.02275390531966103,-0.022676841089418264,-0.022301974829833066,-0.021738043366288304,-0.02247277806009364,-0.022257329516844157,-0.022809024565707374,-0.022788530833404274,-0.022686676052276616,-0.022926636519278384,-0.022700090146841156,-0.023241184563760536,-0.022790576368386415,-0.022418950584442227,-0.022904302245188243,-0.023097624598486077,-0.023233893636724824,-0.02369447847449508,-0.023370065251012023,-0.023464645851432514,-0.023165943742407075,-0.022973884481453717,-0.021832250456441223,-0.023106752328361384,-0.023344659864117243,-0.023391219368058092,-0.023321146867289984,-0.023316447286827458,-0.02360331189554026,-0.023395704412335214,-0.022612543299243084,-0.02262012457904618,-0.022617017849175032,-0.022612724451251388,-0.022627154173669926,-0.022614087251771806,-0.02263134413483427,-0.022628638309312152,-0.02262766926117615,-0.022617337010440875,-0.022621706375924863,-0.022601836712369625,-0.02261010853675192,-0.02261476532336344,-0.022623942515615694,-0.022618052514592646,-0.02262704836694782,-0.022633744938820165,-0.022620839960720035,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
404,-0.01711804582148514,0.007224460419054307,-0.059918430898324486,-0.02240213575617568,-0.02173943838567725,-0.02126752399450234,-0.021805417078330253,-0.021980014678652956,-0.022254932331970068,-0.02348109747420017,-0.022574025597025867,-0.02259638487882182,-0.02241795118319439,-0.021549989849471776,-0.020244268961792877,-0.021945465824570586,-0.021446618568606985,-0.022724007392422016,-0.02267655642352864,-0.022440722951155297,-0.022996324853577825,-0.02247178180244216,-0.023334467620206675,-0.02268661170228493,-0.02214773486456211,-0.02285019381208788,-0.02312789643388499,-0.023323957760817197,-0.024000234996528085,-0.02352080123589674,-0.023658509675269383,-0.02322611886683737,-0.02295015715839915,-0.021263738650819035,-0.023141013328037353,-0.023483971821180775,-0.023551513973420323,-0.023449934354424804,-0.02344313638887129,-0.023862965903348052,-0.023558031437602187,-0.02228070275352295,-0.02226965842780814,-0.022289352847599548,-0.0222878933609062,-0.022275141900108635,-0.02227913789351275,-0.022273280727509198,-0.02227637574393327,-0.022277476842734414,-0.022275828153722373,-0.022299187943135467,-0.02228733874264577,-0.02228316098479665,-0.022306130584558534,-0.022265897424610766,-0.02227509643761542,-0.02227818038433173,-0.0222705080376293,-0.022268955791670205,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
405,-0.01972387939693944,0.008563651775084962,-0.06503526784945908,-0.02225303307949245,-0.02290828863030614,-0.02337490361641005,-0.0228430508513124,-0.022670413910435217,-0.022398583469615416,-0.02118618765905676,-0.022083073491059417,-0.022060965294828025,-0.022237395253232924,-0.02309560973714681,-0.024386667914760334,-0.022704574795055443,-0.023197820200922196,-0.021934775929714916,-0.021981694043688247,-0.022214879202887044,-0.02166551648196484,-0.022184169129762253,-0.023669396734640587,-0.023423785050001814,-0.023161085212696816,-0.023494064026030548,-0.023601325254658464,-0.02366621422808485,-0.023772612905873593,-0.02371996246803004,-0.02374892987487144,-0.02363509151854195,-0.023534530557925683,-0.022637405813004313,-0.023605971678010557,-0.02371091317293586,-0.023727113372949485,-0.0237021132091504,-0.02370030730870893,-0.02377381346892316,-0.023728582744373904,-0.02236513626694465,-0.022370449988709674,-0.022370184449689128,-0.022364227152432796,-0.02237607121617066,-0.02236552429738651,-0.02237334383402483,-0.022372709106910915,-0.022372486176955603,-0.022366359155128596,-0.02238216690556547,-0.022366789086632616,-0.022364535499976954,-0.022380222295720197,-0.022371302794901946,-0.022366546296727987,-0.022372344545858975,-0.02237392231385534,-0.022370607434201235,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
406,-0.019268556761478883,0.005147644653447068,-0.04934528429292919,-0.020380352809438597,-0.022097890963316286,-0.0233209695634279,-0.02192689145883769,-0.021474380171665714,-0.020761865561276478,-0.017583966404756353,-0.019934859326188305,-0.019876909919283352,-0.02033936336156427,-0.022588891989749293,-0.025972978818427694,-0.02156392175987903,-0.022856803297088488,-0.019546145763334993,-0.019669126256605305,-0.020280344898468975,-0.018840370170547554,-0.020199848484154438,-0.021357001518576904,-0.021513528302391855,-0.021591783397029017,-0.021481833320772026,-0.02141685558049208,-0.021360333242026727,-0.021038356927454836,-0.021291778544747366,-0.02123453872340349,-0.0213898119105756,-0.021460206111782176,-0.02165671205813826,-0.021413380803142392,-0.021305673952339094,-0.021279764841743137,-0.021318048690532873,-0.021320468684661364,-0.02112939896560722,-0.021277163375629772,-0.020687853265324796,-0.020690818125579248,-0.020671479436991755,-0.020687963426332518,-0.02068201126855926,-0.02069234405690736,-0.02071660220370614,-0.02070790629252344,-0.020704811864593494,-0.020701849457503144,-0.02067183126308337,-0.02063537214241236,-0.020680805049805018,-0.020651084142082207,-0.020702821193714763,-0.02070395178855886,-0.020702834664559,-0.020724386817023564,-0.02069305575020071,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
407,-0.017726521323941927,0.012382660748706644,-0.045692597235041224,-0.01920301135619703,-0.020194655310688123,-0.02090081633362077,-0.020095926426875948,-0.01983466289613576,-0.01942328291934522,-0.0175884797276777,-0.018945799649759565,-0.018912341773499933,-0.01917934554237465,-0.020478141414569974,-0.022431989856047364,-0.019886360946875882,-0.020632823642538482,-0.01872137060068027,-0.01879237505691113,-0.019145270432019943,-0.01831388148712846,-0.01909879473514357,-0.019773561998248694,-0.019765629816331877,-0.019744816114510958,-0.019770086906129188,-0.01977430491754163,-0.019773702884706985,-0.019721165153243767,-0.019768737531347162,-0.01976162024609839,-0.019774454456620898,-0.01977215994414043,-0.01970494461187693,-0.019774372065382382,-0.019770077659900204,-0.019767452092245875,-0.019771134059726234,-0.01977132514670682,-0.019742701099188034,-0.01976715863719871,-0.01938115131093223,-0.019386221977369347,-0.019383432539539325,-0.019402751231108163,-0.019387002583353283,-0.019380121226223474,-0.019373269206387076,-0.01937518706804813,-0.019375874323544495,-0.019377956963649533,-0.019395886954660633,-0.019400236947452083,-0.01938277776045453,-0.019400075988253964,-0.019383260489148197,-0.019377481254832254,-0.01937631475151022,-0.01937156943741937,-0.01938566803415464,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
408,-0.017284014101692086,0.006006075904010864,-0.04324438396514317,-0.019314313412593223,-0.019409019812229374,-0.019476461324621445,-0.019399590765560356,-0.01937463893860616,-0.019335350324675944,-0.01916011847504204,-0.019289748552846292,-0.019286553177141463,-0.019312053222318853,-0.019436093993566272,-0.019622695193007855,-0.01937957633194339,-0.019450866832983332,-0.019268314582401757,-0.019275095823165937,-0.019308798898017995,-0.019229397563182673,-0.01930436026265718,-0.019976343891960693,-0.019595328765251486,-0.01929005327595644,-0.019690158098872618,-0.01985330549136763,-0.01997005096723197,-0.02038060919253569,-0.02008846776849603,-0.020171954082596553,-0.019911636429774802,-0.019748577624297794,-0.01881627796395878,-0.01986107669212366,-0.020066225589569088,-0.020107044677813532,-0.020045703911285923,-0.020041609352782534,-0.020296662191338428,-0.020110990116596318,-0.019333276750539002,-0.019325268380714033,-0.01936016339943489,-0.019358507608204796,-0.019342221352587986,-0.01932772394518795,-0.01930362196801424,-0.01931442162413415,-0.019318274961990716,-0.019316013787848564,-0.019352157356349476,-0.019393967686065678,-0.019342019275636738,-0.019378766623743604,-0.019310691038699854,-0.01931343149436917,-0.019320739993888184,-0.019293988618205877,-0.019322543671227363,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
409,-0.019503243253385826,0.008321384687331039,-0.04637453753283595,-0.020604481366770185,-0.02071490505697345,-0.020793539032077903,-0.020703911183990294,-0.02067481840018497,-0.020629009524018062,-0.02042469653617291,-0.0205758397705,-0.02057211409643501,-0.020601846079697544,-0.02074647241698226,-0.020964041589898313,-0.020680575193753048,-0.020763696928203033,-0.020550848659853977,-0.02055875530219509,-0.020598051674041756,-0.02050547304753641,-0.02059287641135739,-0.021372489774371707,-0.020942004249949527,-0.020594995090660505,-0.021049423887647356,-0.021233810539827588,-0.02136540534311845,-0.02182504314149428,-0.021498549087491138,-0.021592183844038885,-0.0212995992471428,-0.02111551114772522,-0.020052149159253067,-0.021242579601857,-0.021473568809117948,-0.021519402233209233,-0.02145050890239042,-0.02144590656976762,-0.021731601269172948,-0.021523829827615634,-0.020634568005421388,-0.02063219317522308,-0.020618702043104672,-0.020622898186191223,-0.020617096533628337,-0.020634730792493075,-0.020622108072560656,-0.020621453955737525,-0.020621221099520016,-0.02063506757912083,-0.02060717247981135,-0.020629598879888952,-0.020634307746126273,-0.02060613512869206,-0.020632716529897593,-0.020635140634399928,-0.020621072272966365,-0.020622693615804905,-0.02063229167458451,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
410,-0.02124684717675948,0.0024905284309406027,-0.05771473249731391,-0.02084126271532861,-0.02208663042641066,-0.022973471043753302,-0.021962640597708527,-0.02163452972304071,-0.021117893345880993,-0.0188136342005049,-0.020518240371816297,-0.020476221904818726,-0.0208115417249899,-0.022442649780651656,-0.024896413301665258,-0.02169945532746359,-0.0226369092740089,-0.020236388513711,-0.020325560294300563,-0.02076874809730214,-0.019724638522863422,-0.020710381047336537,-0.021312530858249062,-0.021589135242689156,-0.021775157002380925,-0.021525779462183894,-0.02140889227329872,-0.021317664354547,-0.02090314130402323,-0.021216615552769928,-0.021138601916215777,-0.02136421812441052,-0.021485163626856235,-0.02202057158430388,-0.02140303752979621,-0.02123636952948485,-0.021199806497316846,-0.021254256613996853,-0.021257788231962938,-0.021007110664280886,-0.021196198532618924,-0.021063195129052782,-0.02106628317545852,-0.0210674501868717,-0.02106436014924238,-0.021071509416610536,-0.021063911260697052,-0.021073876107390106,-0.02107257969223903,-0.021072125306270475,-0.021065453865376393,-0.021060449510735005,-0.02105835435620584,-0.02106208712991351,-0.021057962771442527,-0.02106814103669208,-0.021065800070018563,-0.021071836850443084,-0.021075061680991092,-0.021066625475980618,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
411,-0.01980586096011673,0.013901988025815378,-0.051036357174236324,-0.02016355335238957,-0.02170863261963766,-0.02280890127042761,-0.02155480326307689,-0.021147728866256852,-0.02050675821321006,-0.017647953540336346,-0.01976279209820134,-0.01971066142095495,-0.020126679675992,-0.02215033198126546,-0.02519462091642159,-0.021228279537688813,-0.022391342176873958,-0.019413109463491406,-0.019523741422379136,-0.02007358728703545,-0.01877820115983386,-0.02000117355895354,-0.02052325039564265,-0.021240216783169008,-0.02173742763204798,-0.02107311727432577,-0.020769053297711504,-0.020536222394309075,-0.01954276364444822,-0.020283631735025356,-0.020092857293667873,-0.020654503877325897,-0.020966795686358234,-0.02239493600450904,-0.020753985206990677,-0.020332540825893208,-0.020242201735882533,-0.020377029310347333,-0.02038583541020389,-0.019780588701403604,-0.020233331853515463,-0.020454288630325987,-0.020450670661528655,-0.020465969778697024,-0.02045945891154621,-0.020456057891189865,-0.02045053282439568,-0.0204284616475611,-0.020435693577863245,-0.02043826651054672,-0.020442580869270765,-0.02044063224876388,-0.020496819329022586,-0.02046018213185678,-0.020459039303873924,-0.020440674915297906,-0.020440821652370197,-0.020439910366922685,-0.020421985380733903,-0.020448807509273213,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
412,-0.01764226196146641,0.018326361910100966,-0.04228757011814852,-0.019972456100648395,-0.02097774287765096,-0.02169361911082288,-0.020877655703262308,-0.02061279776551498,-0.020195758112201728,-0.0183357120960567,-0.01971170573132401,-0.019677787548857344,-0.019948464697690817,-0.021265129121882796,-0.02324585818657244,-0.02066520706682769,-0.021421939434404527,-0.019484189036049586,-0.019556170356193642,-0.019913920789356228,-0.019071093775627858,-0.01986680568991938,-0.020771090780450894,-0.021257929479385734,-0.02154567819121444,-0.02115148289868861,-0.020946657064882617,-0.020780574065149215,-0.019983407511887527,-0.020591584288302427,-0.020442781232680746,-0.02086592814715227,-0.02108145632775416,-0.021831969855529827,-0.020936147266131775,-0.020628890813621664,-0.020559714480342807,-0.02066252818064235,-0.020669152846704796,-0.020187706659379908,-0.020552859359044492,-0.0201530393832658,-0.020153124670113657,-0.020148628533171613,-0.020164933070919478,-0.020148737973318346,-0.020152990962991273,-0.020148691800131464,-0.020148624801478082,-0.020148607225313763,-0.020152908948887,-0.020151970024651675,-0.02015414262134419,-0.020153128090445463,-0.020151923484820138,-0.020153030212377968,-0.020152894529528516,-0.02014859771706236,-0.02014877386860514,-0.020153103847144565,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
413,-0.017519973568241694,0.012020106704948066,-0.048339245068084895,-0.01905172689702256,-0.01977525699961618,-0.02029049107637942,-0.019703221750361585,-0.019512596850825507,-0.019212442954395042,-0.017873721192926142,-0.018864058317484368,-0.01883964655101006,-0.01903445968269092,-0.019982096086262717,-0.021407676464090974,-0.0195503171392279,-0.020094956400455728,-0.01870030884654783,-0.01875211560770303,-0.019009597565618385,-0.018402993828593398,-0.018975687647066693,-0.019386007602953854,-0.019656884597338616,-0.019823727454388818,-0.01959704028526701,-0.01948308191940904,-0.019391244679094446,-0.01894967025298189,-0.019286907783925816,-0.019204697891188605,-0.01943840695617634,-0.019557944909097888,-0.020019707952186487,-0.019477260714836374,-0.019307504379253833,-0.019269309507322724,-0.01932607316970351,-0.01932973006880011,-0.019063378415599647,-0.019265523659850698,-0.01918704340534634,-0.019177926237368605,-0.019199015912054126,-0.019178757537971554,-0.0191841735473023,-0.01918379798655841,-0.01916637340012741,-0.019172691278238414,-0.01917493591903228,-0.019176917716054682,-0.019215173504773777,-0.019216627755538847,-0.019192130960936044,-0.01922935894639097,-0.019169520746580293,-0.019175393858404232,-0.019176369215533944,-0.0191607040708811,-0.01917636026779352,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
414,-0.01949264653210098,0.01820616378530156,-0.046225948346380316,-0.018452657790163408,-0.01930189992932778,-0.01990665498782817,-0.019217348686811513,-0.018993603058426876,-0.018641297969572406,-0.01706997574209309,-0.0182323821369879,-0.018203728870583212,-0.018432390428814043,-0.01954467693028025,-0.02121794930039697,-0.019037877178187636,-0.019677146518357454,-0.018040181493936998,-0.018100989585416404,-0.01840320856421553,-0.017691208533519437,-0.018363406859121988,-0.01820972324056036,-0.018495238982313852,-0.018719920350283383,-0.018425305733688585,-0.01830358701960324,-0.0182145840734518,-0.017869393355608006,-0.01812168542994247,-0.01805388022546645,-0.0182593751416075,-0.018381980583618247,-0.019084660198909014,-0.018297722838012016,-0.018139390521593204,-0.018106791428221834,-0.018155611614983434,-0.018158835680316825,-0.017947127307407433,-0.018103614996880617,-0.01860523564929218,-0.01860093451499563,-0.018616383374425463,-0.018598467375943162,-0.01860937412495963,-0.018603833679012333,-0.01860158205126827,-0.018604456768840493,-0.018605476688922387,-0.018600859971194292,-0.01863502916351649,-0.018617587174208226,-0.018607432742404076,-0.018640914799795277,-0.01859731532315179,-0.01860020099977233,-0.018606127591839577,-0.018598996823816046,-0.01860026051150637,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
415,-0.020138150242879637,0.013412394804019843,-0.049770178272561236,-0.01808240276891668,-0.018457777004875615,-0.01872508529959855,-0.018420404438683657,-0.018321506444306367,-0.018165783774110895,-0.017471242307803395,-0.017985038541215415,-0.01797237348670579,-0.01807344437539077,-0.018565087072332474,-0.0193046916073851,-0.018341076085415207,-0.01862364006696037,-0.0179000837724765,-0.01792696160840403,-0.01806054567474657,-0.017745833939188715,-0.018042952889426173,-0.01779976631025816,-0.01788667358697895,-0.017964190620120536,-0.017863945101156173,-0.017826466465363816,-0.017801094412715737,-0.017728431351279394,-0.017776897326793,-0.017761030497604625,-0.017813622179223478,-0.017850278295996964,-0.018099791064916455,-0.01782473709495275,-0.017781305036683268,-0.017773270500787655,-0.0177854315632729,-0.01778626149724766,-0.01773993486783639,-0.017772506883010117,-0.01815016196721911,-0.018156359181343493,-0.0181427897727205,-0.018174928023050547,-0.01814846354059726,-0.018149477600603935,-0.01813706410721435,-0.018138150871608232,-0.018138539679428252,-0.01814803139346521,-0.018156114420616862,-0.018166013623753134,-0.01815123747307547,-0.018158162685764253,-0.018154257484919126,-0.018147711975158798,-0.01813878866096671,-0.018136099006131903,-0.018155967826061086,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
416,-0.018125129567062918,0.004594525715150622,-0.03870043773382091,-0.017163399226890613,-0.017927980466355208,-0.018472447528076474,-0.017851858132311625,-0.017650417692670416,-0.017333233877732685,-0.01591855667216379,-0.016965082840830776,-0.016939286016895542,-0.017145152317621107,-0.01814655504213448,-0.01965301898652206,-0.017690278127994778,-0.018265818744643513,-0.016792042668761185,-0.016846788805120538,-0.017118879591415392,-0.01647785880256935,-0.017083045715998935,-0.01712780536628733,-0.01720115688614658,-0.01725190994770875,-0.017183657852585573,-0.017152226523071176,-0.017129062250987315,-0.017051146822762927,-0.017105410058062948,-0.017088932862434146,-0.017140697686357426,-0.01717257056182387,-0.017304357296437863,-0.01715069732753367,-0.017109842430735947,-0.017101718064286484,-0.017113939942926686,-0.01711475812171933,-0.017065391317463766,-0.01710093539367364,-0.017312556812373203,-0.01730291033841003,-0.017334776067347415,-0.017313751815021892,-0.017315609154280872,-0.017307111048068483,-0.017279782367880345,-0.017290376864577097,-0.017294147116548527,-0.017295587007297133,-0.017314911117830616,-0.017369159185486448,-0.01732110572526063,-0.01734111586722603,-0.017288612067478656,-0.017293038646826384,-0.017296556222560266,-0.017270298391830644,-0.0173002437076566,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
417,-0.016425128502635764,0.0026453340463289733,-0.0372830249662556,-0.018059786766628325,-0.02068286199955062,-0.022550783929917537,-0.020421706482261465,-0.019730617817174886,-0.018642444361820963,-0.013789062472532114,-0.017379415899929467,-0.017290913846177862,-0.017997186465559287,-0.02143273333653843,-0.026601011156931465,-0.019867368387651938,-0.021841895434809536,-0.016785761012485193,-0.01697358047099423,-0.017907051717471804,-0.01570787958477886,-0.017784115204969413,-0.018811490026898806,-0.019430834818684573,-0.019840019390218906,-0.01928892884711979,-0.01902662771987017,-0.018822902364608,-0.017935672016698552,-0.018599664971586126,-0.018429812485615933,-0.018926671381666645,-0.019197759073214343,-0.020326176989311266,-0.019013511514595495,-0.01864304827819114,-0.018562861615964966,-0.01868244775355395,-0.01869023922652947,-0.018149969259085824,-0.018554976008761246,-0.01854887564696859,-0.018523089586224676,-0.018572445620639973,-0.01852904040791711,-0.01853512001681609,-0.01854257268922313,-0.01850904018364508,-0.018521250634016165,-0.018525596116682936,-0.018529235808963495,-0.018554776437396867,-0.018597274822976923,-0.01855877139265968,-0.0185847640066606,-0.018507151816645487,-0.018526286649506316,-0.018528372870403736,-0.018498109380891734,-0.018520115251507412,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
418,-0.01491791253619906,0.015198325040007144,-0.05192737326288148,-0.018616280688362317,-0.021640238172057544,-0.02379363294678485,-0.021339170489742147,-0.020542463359707875,-0.01928798532469931,-0.013692865405475594,-0.017831929348294147,-0.01772990160452013,-0.018544113239055724,-0.022504711677366274,-0.028462852792282806,-0.020700113398030632,-0.022976405654566052,-0.01714754671332893,-0.01736407045234089,-0.018440203277725158,-0.015904933627383478,-0.018298478487549452,-0.019602414603835567,-0.0203885879068918,-0.020914068768013314,-0.020207702172380528,-0.019874641553048467,-0.01961683863078542,-0.018497379634832858,-0.01933494480452007,-0.019120716329648624,-0.019748072884918637,-0.02009176661688123,-0.021551945669705277,-0.019858023628100803,-0.019389690569731593,-0.019288512976804135,-0.019439422514123433,-0.019449258943878948,-0.018767861406504764,-0.019278565480058223,-0.019167425785811567,-0.01917237272129622,-0.019172666347491235,-0.01918900780495312,-0.019175794843919885,-0.01916626931210313,-0.019160944424650092,-0.019163158351648796,-0.01916395139930171,-0.01916384043304068,-0.019155011908164266,-0.019187998972145008,-0.01916925241874326,-0.019161331975105403,-0.01916908073614601,-0.01916330672265591,-0.019164459550175247,-0.019158981047974036,-0.019171756706647686,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
419,-0.015048985112030108,0.0017955678731162755,-0.054612598981618056,-0.01819018995731899,-0.019410850081988756,-0.02028009614393067,-0.01928932016081405,-0.01896771887180236,-0.018461332349218776,-0.0162027887635477,-0.017873576245084337,-0.01783239140729926,-0.01816105861928178,-0.01975980615774495,-0.022164888013342585,-0.019031356378768263,-0.019950211622146875,-0.017597316212652394,-0.017684718861559128,-0.0181191139996778,-0.017095719132473562,-0.01806190492812919,-0.018780641179583512,-0.018992535771276263,-0.01911634661507392,-0.01894594125876338,-0.018856515628656922,-0.01878471501127648,-0.018454916933927493,-0.01870413922923986,-0.018641678315281535,-0.01882151306226586,-0.01891529850370199,-0.019215579138827175,-0.018851948929718497,-0.018719938785425383,-0.01869068568476081,-0.01873423053321468,-0.018737050263015746,-0.018536809551030715,-0.01868779717652479,-0.018410363308906236,-0.018412539330948163,-0.018432640439550802,-0.01843254235993858,-0.018429552862246075,-0.018407455910796747,-0.018402086743134077,-0.018407921923895385,-0.018410003984358898,-0.018401329197260795,-0.01841920637233675,-0.018449702787750273,-0.018414943567299634,-0.018434012191496808,-0.018404650385646718,-0.018399979020259524,-0.018411335924183096,-0.018396881901369993,-0.018411064943946884,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
420,-0.01749881505984244,0.013675999799593342,-0.04993708260199827,-0.018219345448461897,-0.018675764255954734,-0.01900078531873149,-0.01863032282588241,-0.018510072418867117,-0.018320728695666054,-0.017476233369564144,-0.01810095995355346,-0.01808556047079102,-0.018208452907369662,-0.018806242931177383,-0.01970553059550697,-0.018533867211909163,-0.01887743771606966,-0.017997663161914076,-0.0180303440138396,-0.01819276933347921,-0.017810110266107758,-0.018171378206099625,-0.019323671905747054,-0.01934801873892912,-0.019281787217266033,-0.019353679908465225,-0.019345841343598433,-0.01932518092219039,-0.01910283932244232,-0.019289158846450508,-0.019252763514571218,-0.01933721007944459,-0.019353508550017978,-0.019020856361079905,-0.019344878244054085,-0.019297219938479195,-0.01928192484578891,-0.019304101259176074,-0.019305412290714474,-0.019176045034722776,-0.019280327790539287,-0.01830494463469986,-0.01831139493814896,-0.018287945716149365,-0.018329860788340542,-0.018297593053334907,-0.018306450787420697,-0.01830441303277616,-0.01830123487098766,-0.018300104475725863,-0.01830963550614909,-0.0182806229744518,-0.01829371312909249,-0.01830257895434967,-0.018273410482183727,-0.018315186645689503,-0.018310339236388654,-0.01829938234989572,-0.018307260204346525,-0.018312103033524377,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
421,-0.020220286289576072,0.0008836781412784637,-0.05483407079950612,-0.016441068581948052,-0.017930180122475742,-0.018990593513751333,-0.01778192295859924,-0.01738959410207544,-0.016771841461920255,-0.014016591863578974,-0.016054824185781275,-0.016004581848867782,-0.016405530588377595,-0.018355879716526448,-0.02128989474225124,-0.017467226969831297,-0.01858815974983805,-0.015717808177666603,-0.015824432692164377,-0.01635436137603667,-0.015105898289161507,-0.01628457070544443,-0.018206711034879364,-0.018599979030013654,-0.018759545028168907,-0.01852404968712181,-0.01836087045617806,-0.018215329848905212,-0.017398236642493754,-0.01803792366179008,-0.017890526325131526,-0.01829144450869145,-0.01847056032873922,-0.01874597518597081,-0.018351981322849674,-0.018073849995180327,-0.018006898475908827,-0.018105872160708292,-0.01811213649678684,-0.01762376668292634,-0.01800018543572804,-0.016702198003282348,-0.01671659568790702,-0.01667308007672398,-0.0167124127304713,-0.016700699635288554,-0.01670973382455324,-0.01674897521700855,-0.01673440271414042,-0.01672921129586691,-0.01672566141636501,-0.016682261662486854,-0.016624733919329737,-0.016690356085751323,-0.016646823942542723,-0.016736300251352674,-0.01672918004397932,-0.016725892572027123,-0.016762000949639172,-0.016720273775539394,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
422,-0.021762366904148425,0.006429052113188214,-0.05924687844103322,-0.01643788296629918,-0.01767958029688332,-0.01856380719421566,-0.017555955894267925,-0.017228812036606263,-0.016713698303775892,-0.014416230331604349,-0.01611581264274006,-0.01607391801367441,-0.016408249570445493,-0.018034550381512575,-0.020481082106090592,-0.017293546290578856,-0.018228237348177818,-0.0158347914658497,-0.015923700437020388,-0.016365582065263642,-0.01532454971804512,-0.016307387036203998,-0.017934565444127647,-0.018239383150486548,-0.018355150448163333,-0.018181606631483865,-0.018055364849817738,-0.017941347334160404,-0.017289909401526818,-0.01780122912085434,-0.017684125280187365,-0.018001103873596457,-0.01814047400362204,-0.018317202470710028,-0.018048432196011783,-0.01782968530997514,-0.017776625984131725,-0.017855016906817612,-0.01785996868305478,-0.017471013686769607,-0.017771299115978655,-0.01666413689642201,-0.016667223364775597,-0.016653754673738433,-0.01665191468474321,-0.01665901568924087,-0.016665235836037573,-0.01666554018199054,-0.016663254802741913,-0.016662443203960497,-0.016667564850445415,-0.01665725421180518,-0.016654128485313963,-0.016662414017257734,-0.016651711262417674,-0.016670067911442,-0.01666808048657658,-0.01666192507855333,-0.016667591956865405,-0.016667753490374443,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
423,-0.02264666924393748,0.004956882795208964,-0.05234556704730132,-0.018454207805532016,-0.0178712028808469,-0.017456038393506592,-0.017929247328363047,-0.01808284875392745,-0.01832470627879767,-0.019403419350889253,-0.018605427092313897,-0.01862509756631873,-0.018468121353779492,-0.01770453641361902,-0.016555834545059513,-0.01805245456048573,-0.017613596010807624,-0.01873737287816077,-0.018695628109315358,-0.018488154710566484,-0.01897694289608943,-0.018515478590306167,-0.019564103220228883,-0.019163994564359774,-0.01878052271444835,-0.019272010030778462,-0.0194450835748224,-0.019558275620951623,-0.01985809060557804,-0.01966277078234827,-0.019729151437145626,-0.019502817155422614,-0.019335880142019094,-0.018065624750282436,-0.0194529064862678,-0.019644012673001417,-0.01967810616059345,-0.01962633511145342,-0.019622766548206303,-0.019814079745254863,-0.0196813232207504,-0.018361627627949236,-0.018352168651346017,-0.018373419950232388,-0.01833718606225381,-0.018355891910291557,-0.01835689361418095,-0.01832649301176907,-0.01833550543269136,-0.01833871576798758,-0.018346883982592176,-0.018348970503630924,-0.018409745304600034,-0.01836906454798202,-0.01837175302997282,-0.018339799679446902,-0.018344671949866793,-0.018340767966360045,-0.018318435863344414,-0.018349860451268483,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
424,-0.021481452935963957,0.003955630972256298,-0.044632656930763404,-0.01902447675574862,-0.017871452758405706,-0.017050371157754582,-0.017986248771380685,-0.018290030304268238,-0.01876835821936079,-0.020901757107956567,-0.019323547070831733,-0.019362449878692126,-0.01905199394186191,-0.017541832152936712,-0.015270014601897822,-0.01822991891766698,-0.017361976953898378,-0.019584499682015734,-0.019501939967330153,-0.019091614432435313,-0.020058303535156096,-0.019145653579801664,-0.020047499002645523,-0.019367313122157937,-0.0187787567219575,-0.01954209215755683,-0.01983426466936048,-0.020036742826675398,-0.02070139199372302,-0.020236374639784657,-0.020373488348310004,-0.019936123474023848,-0.019647945244561624,-0.01777161907911446,-0.019847914290716747,-0.020199329946228525,-0.020267150911588042,-0.020164963214150695,-0.020158084864948134,-0.020572237142341018,-0.020273667929610408,-0.018801100730351628,-0.01880511993182072,-0.018784407398705495,-0.018775528714568182,-0.018799599471744213,-0.018807904946204157,-0.01885183387266606,-0.018838864664766142,-0.018834247141367538,-0.018822300218639013,-0.018819246812009728,-0.018720830517085903,-0.01879041670812718,-0.018786573786764387,-0.01882331342510354,-0.018825482971379075,-0.01883129603373712,-0.018863436130217938,-0.01880851245134815,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
425,-0.01749565673275707,0.0033134216049811884,-0.04814754036823863,-0.01632160537290676,-0.017136558637562894,-0.017716896195620422,-0.017055421223459582,-0.016840709515342958,-0.016502629044442833,-0.014994750289896991,-0.01611022353679547,-0.016082727170420464,-0.016302156323529767,-0.017369533310374493,-0.01897524588373703,-0.016883196029818453,-0.0174966543260337,-0.015925783158368814,-0.01598413607137595,-0.016274152701563113,-0.015590900278382613,-0.016235958024204335,-0.017811302302458365,-0.017634645006926682,-0.017399506192988128,-0.017691643066348798,-0.017770262995042987,-0.017809628214333087,-0.01777701728741274,-0.01783244083917948,-0.017835944734106598,-0.017791843879284525,-0.017722728640421657,-0.016873628860232918,-0.0177733486088925,-0.017829634352474595,-0.017834211211233814,-0.017826409105022895,-0.017825694828509712,-0.01781552078513152,-0.017834517738433878,-0.016469540157041766,-0.016467270525782902,-0.01647828843212345,-0.016488892467980756,-0.016471015756060775,-0.01646660322185911,-0.016449025350327683,-0.016454585374827736,-0.016456572510801775,-0.01646041881908746,-0.016490211935992014,-0.016504140276201403,-0.016474170032857477,-0.01650331021761426,-0.016459496270882692,-0.016459056696257107,-0.01645784462520484,-0.016444077251755042,-0.01646581626535141,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
426,-0.0166113990560831,0.005083941579719534,-0.05552813615451603,-0.015063567779601704,-0.017367103292193896,-0.019007477326207514,-0.017137761411017752,-0.01653086029648002,-0.01557524676057875,-0.011313097738763085,-0.014466078834754356,-0.014388357989696078,-0.015008593368345171,-0.018025626247596137,-0.022564310974894086,-0.01665095208473963,-0.01838494473451738,-0.013944742237813406,-0.01410968176650142,-0.014929438721718147,-0.012998166967717575,-0.014821478180293644,-0.016489677384180446,-0.016800193895279324,-0.01695056464179857,-0.016737385554603683,-0.016608162228097596,-0.016496246842245432,-0.015881721048455928,-0.0163618417376587,-0.016251000924166238,-0.016554515298663346,-0.016694377634308217,-0.01704141687928726,-0.016601260935044635,-0.01638894603441186,-0.016338468417906846,-0.016413145699994393,-0.016417884795617392,-0.016051007180044645,-0.016333414643212328,-0.015495431847581134,-0.015480980563697351,-0.015498801525378228,-0.015488612379975017,-0.015478824667762965,-0.015492243396721889,-0.015467702127982123,-0.015473721441134722,-0.015475859874041046,-0.015485480502410621,-0.015490690089139841,-0.015518004680504049,-0.015500428305079686,-0.015505302496061437,-0.015472944728675957,-0.01548398195268687,-0.015477225329872496,-0.015462299986888847,-0.015479483406100376,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
427,-0.01506564496510372,0.010245803240296336,-0.04333982499432219,-0.017692476359674168,-0.019733260928205952,-0.02118652700417284,-0.019530078746093364,-0.01899240332394214,-0.01814579108510896,-0.01436980069774299,-0.017163139515572006,-0.017094283836820302,-0.017643772560864395,-0.020316669987047217,-0.024337653254840382,-0.01909879693799665,-0.020635003096864085,-0.01670126876244838,-0.016847394595129215,-0.01757364662597823,-0.01586266384682824,-0.017478000517748046,-0.01808684365809383,-0.018646808141051026,-0.019063221363874817,-0.018513049010721892,-0.01827517751734249,-0.01809671279278386,-0.017351251855874765,-0.017905638601619787,-0.017762495767915498,-0.018187042373202577,-0.01842914312762417,-0.0196932990117775,-0.01826354356487287,-0.01794247474608236,-0.017874485106482783,-0.01797604224741325,-0.017982693975192993,-0.01752917479982935,-0.017867820844473643,-0.018062678363172994,-0.01806508254919657,-0.018063744104775254,-0.018085897035075942,-0.018064523101135963,-0.01806164315478561,-0.018053677703520673,-0.01805554089146352,-0.018056212387592925,-0.018059482478469495,-0.018057843749415502,-0.018079024097844964,-0.018064322345293968,-0.01806294295090582,-0.018062245971987693,-0.01805901006245485,-0.01805664381003829,-0.01805203902923569,-0.018064549398532376,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
428,-0.011353054342728833,0.010252176374345572,-0.051899258029497006,-0.019438484032896164,-0.02172587317657333,-0.02335474919626634,-0.02149813884110286,-0.02089549173056754,-0.01994657645853349,-0.01571430248318481,-0.018845183118523456,-0.018768007048846257,-0.019383894958492562,-0.022379780290579243,-0.02688665162598662,-0.021014741749162083,-0.022736580175631273,-0.018327500770877598,-0.018491284174789457,-0.019305295137314847,-0.017387560411957766,-0.019198091332967147,-0.019276059356778,-0.02015308128791919,-0.02084252627338577,-0.019938013464043634,-0.019563971338301102,-0.01929095538338294,-0.018234446681825677,-0.019006521647633508,-0.018799191906543094,-0.019428289661219244,-0.019804809825658107,-0.02193755482871743,-0.01954596810194777,-0.019060691408912596,-0.018960964724437,-0.01911033587875763,-0.01912020490736264,-0.018472794342282255,-0.018951250153556375,-0.01985997237049122,-0.01987026042666031,-0.01985943359758569,-0.01987455600461225,-0.01986676167517586,-0.019857749049222467,-0.0198381034893419,-0.019842195499712587,-0.019843653924437675,-0.019853046790284896,-0.019844015649771857,-0.019899835460231614,-0.019863464095797236,-0.01985457798694728,-0.019863835169992957,-0.01985200747039063,-0.019844586401076263,-0.019834448781011187,-0.019869063492424118,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
429,-0.011321093530122573,0.019145310037011882,-0.05832111017008896,-0.02058023924074104,-0.022414440983869677,-0.023720597062698662,-0.022231826356951114,-0.021748578290617136,-0.020987666204076303,-0.01759390859862439,-0.020104485661884396,-0.02004260004792097,-0.02053646558915069,-0.022938793200749458,-0.02655274375319967,-0.0218442019813122,-0.023224902354025606,-0.019689368773241435,-0.01982070270292326,-0.02047343830347336,-0.018935653451328093,-0.020387474179114323,-0.019950293188324853,-0.02082511590631901,-0.021532633542739613,-0.020607470810473864,-0.020233460431989852,-0.019964827770172288,-0.01897839435954003,-0.01968978515849077,-0.019493028192939552,-0.020099444050347425,-0.020473572198771463,-0.022676516964676263,-0.020215623095092613,-0.01974173990012051,-0.019646259392467377,-0.019789538363507175,-0.019799060803161298,-0.019191174049034226,-0.019636998393360746,-0.020921614636810682,-0.020900758897519026,-0.020945744546547317,-0.020913888052108726,-0.020915863584980272,-0.02091682529096726,-0.020896836558873054,-0.020906280251602065,-0.02090963822268102,-0.020906683637736147,-0.020927670168937824,-0.020956758924912174,-0.02092912924859349,-0.020950945259751358,-0.020888686488634893,-0.020904439681696765,-0.02091178316765431,-0.02088837248408254,-0.020898506929044946,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
430,-0.016114807197383958,0.010052607722976151,-0.05377814523298635,-0.022108024692077118,-0.02189433435474407,-0.021742163016918118,-0.02191560953964364,-0.021971909476494814,-0.022060558154898286,-0.0224559417108525,-0.022163451497298592,-0.022170661368172095,-0.02211312446172333,-0.021833245653609567,-0.021412208918936766,-0.021960769012367456,-0.021799913027192273,-0.02221181393523601,-0.02219651311467899,-0.02212046734098295,-0.022299624167668796,-0.022130482434906854,-0.021325873279252724,-0.021581829057264836,-0.02182390400244493,-0.021513062450413213,-0.021402362925041326,-0.02132962529742853,-0.021135834639625796,-0.021262242825942978,-0.021219327569355642,-0.02136529636393313,-0.02147228389163577,-0.02226556807810999,-0.02139734446961387,-0.021274354891669272,-0.021252335730531806,-0.021285762885543753,-0.02128806505626522,-0.02116432496229243,-0.02125025684636625,-0.02206898878300882,-0.02207586815383407,-0.022065935821593535,-0.022064044095801587,-0.022074084346466304,-0.022069557209849027,-0.022071758115624257,-0.02207064330280952,-0.022070245765258952,-0.0220707569449043,-0.022071070389355643,-0.02206992475824503,-0.022068094572718785,-0.022068138196399776,-0.022077109651752344,-0.02207102166171745,-0.022069991527267067,-0.022072753189945078,-0.022076100956169097,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
431,-0.019665078961679787,0.007955687352161196,-0.04547414678755444,-0.02497158984219713,-0.023923569744179175,-0.02317726262344437,-0.024027911482987174,-0.024304028157580697,-0.024738795577526194,-0.026677909522673852,-0.025243424341435613,-0.025278784337932632,-0.02499660108580879,-0.02362396711661165,-0.02155904005697943,-0.024249391010892494,-0.02346049101918474,-0.025480612450079775,-0.025405571305683383,-0.025032613406896595,-0.02591126780656302,-0.025081731302664764,-0.024720363010302462,-0.024746485415345826,-0.02476590796236103,-0.024740045324839883,-0.024728796622149544,-0.024720789785414747,-0.024696969852723738,-0.024712912670724677,-0.02470765588655735,-0.024724779203936467,-0.02473602988978865,-0.024787694707048665,-0.024728260228169135,-0.024714362203265415,-0.024711715891298433,-0.02471571386784036,-0.024715985046271212,-0.024700654540146392,-0.024711463485808473,-0.024776857389014965,-0.024778553927465807,-0.024772509435954285,-0.024790355884105744,-0.02477615435229316,-0.02477797385686043,-0.02478375281234174,-0.024781599863548092,-0.02478083204399765,-0.02478033123473581,-0.024788923944016758,-0.024764845304647193,-0.02477510172313277,-0.024782961360606964,-0.024781486622829307,-0.02478085152757416,-0.02478034098690958,-0.02478567398001228,-0.02477910171572098,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
432,-0.01948726362548008,0.015235935686978515,-0.045255252099994064,-0.024072669332595678,-0.024328040515709144,-0.024509893261423173,-0.024302615551686117,-0.024235334168436255,-0.024129394339018246,-0.02365689021118644,-0.024006431387528716,-0.023997815212936827,-0.024066574839861878,-0.02440104472394,-0.02490420574848387,-0.02424864760852972,-0.024440878964227596,-0.023948635732617653,-0.023966921017282455,-0.02405779971325863,-0.023843697890197198,-0.024045831149699513,-0.024536577060495293,-0.024937024943952443,-0.025182775259578252,-0.024848098695250984,-0.024679254437384217,-0.024544239825162475,-0.02391524811762264,-0.02439241573666121,-0.024274121005760096,-0.024613430595257883,-0.02479005836262157,-0.025443499778450188,-0.024670663261032885,-0.024422241656316627,-0.02436699061875102,-0.02444919375879795,-0.02445450854740614,-0.02407371387885601,-0.024361528196533123,-0.024117298363502626,-0.024137660268311715,-0.024087625610993618,-0.024111673753666015,-0.024116017825272996,-0.024121302779490865,-0.02412962371425555,-0.02412151096820072,-0.024118626898813136,-0.024129779518117084,-0.024095680117986455,-0.02409126979203849,-0.0241110133743262,-0.024076043443162633,-0.024147626973249955,-0.02413165463038066,-0.024116784813745074,-0.02413689767434145,-0.02413952022095827,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
433,-0.02019660098592464,0.02193104024541082,-0.039683669212981235,-0.021173186374632308,-0.02318982694891224,-0.02462589980991387,-0.02298904856263026,-0.022457734239294633,-0.021621138050829103,-0.017889820428836502,-0.020650111977786146,-0.020582070912755865,-0.021125058777865927,-0.023766333846114138,-0.027739745901148558,-0.022562869138026728,-0.024080900839265822,-0.020193705498050545,-0.020338102553809655,-0.02105576248477287,-0.019365021900228718,-0.020961247940904225,-0.02283083629794328,-0.02337058344241587,-0.023651328299668168,-0.023258101754318174,-0.02303240075274679,-0.02284189518477156,-0.02185371695619781,-0.022618090778658787,-0.022437083485647526,-0.022940567881823113,-0.0231822074409671,-0.023849934853027183,-0.023020531059197564,-0.022662824627059083,-0.02257966752588957,-0.022702929576113095,-0.022710802044942642,-0.02211763790424898,-0.022571377936533084,-0.02154681282386233,-0.021532560442835937,-0.021548445924969562,-0.021536554315528995,-0.021530712635716487,-0.02154495546040599,-0.02153038058721586,-0.021533847933072055,-0.02153508322031874,-0.021541027728089107,-0.021544501073280233,-0.02155331152595678,-0.021549730483626534,-0.021553023609273605,-0.021528145802175883,-0.021540159610067427,-0.021535872931412972,-0.021527281208378296,-0.02153173532941713,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
434,-0.02357937936843877,0.008333821871900144,-0.056233839618531054,-0.02183807600738509,-0.02496609118330368,-0.02719358663302796,-0.02465466343197485,-0.02383054073615426,-0.022532894736658187,-0.016745240607001093,-0.021026734277809177,-0.02092119564751737,-0.021763425197029614,-0.0258603121696652,-0.03202347945234442,-0.02399361568512978,-0.02634823765374552,-0.020318801286075983,-0.020542775844325525,-0.021655939580011635,-0.019033428521548004,-0.021509337884430994,-0.02398405866799351,-0.02447070681900419,-0.024698475724292478,-0.02437320770382058,-0.02417081031711907,-0.023994431424499005,-0.023021931993106058,-0.023781949922424366,-0.023606470849480005,-0.02408634967074833,-0.024306058586635003,-0.024809160544984,-0.024159955902799127,-0.023824835336013303,-0.023744957824283614,-0.023863112303662705,-0.023870606614353834,-0.0232897641008557,-0.023736958355893595,-0.022412447494832507,-0.02240516614188278,-0.02242356018310894,-0.022416431439179714,-0.02241109570165003,-0.02240954050640441,-0.022394293943886097,-0.02239990448826929,-0.02240190386799233,-0.022403400074830684,-0.022410669429768937,-0.022440418346391933,-0.022417018402870685,-0.022424800467488466,-0.022397643800364103,-0.022402044132650033,-0.02240318223120397,-0.022389280390615947,-0.022403761292552025,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
435,-0.022737169347133147,0.003782450884307395,-0.08164191885938477,-0.02127753227183546,-0.024893178727786687,-0.027467921999637324,-0.024533202007070723,-0.02358060550838601,-0.022080667402177998,-0.015390766629551186,-0.02033970918462968,-0.02021771796875636,-0.02119124402746452,-0.025926801251445242,-0.03305075452207146,-0.02376910247152642,-0.02649079021827154,-0.01952141538851362,-0.019780305698251455,-0.021067002305995678,-0.018035663811468598,-0.020897546638023443,-0.02282732036745109,-0.02343627253723553,-0.023811672379579332,-0.02330158152062307,-0.02304535887157427,-0.022839080636407525,-0.02184398661644677,-0.02260476725355479,-0.022419997938773754,-0.022944997676400507,-0.023213639899357177,-0.02424241930143748,-0.02303227945568694,-0.022651030263015154,-0.02256523197198557,-0.022692732910023338,-0.022700945271287708,-0.022101550472132636,-0.022556725907184504,-0.021953123601266854,-0.021921849925285126,-0.022006813158383334,-0.021965420978846316,-0.021953301945770574,-0.021940726078972718,-0.02188126235518895,-0.021905407791792172,-0.02191400457713596,-0.02191450994672173,-0.021958530857146157,-0.022071472040897645,-0.021972597977757555,-0.02201861110422765,-0.021889723538325356,-0.021908715928765633,-0.02191949894638619,-0.021859661293029412,-0.02191585432575953,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
436,-0.020216114854587384,0.008648064899886737,-0.08413645461982042,-0.01927738019438468,-0.021897063930615173,-0.023762570737325756,-0.021636246073512742,-0.020946050949294515,-0.019859284444312283,-0.015012177719538333,-0.01859788901101119,-0.018509501385705538,-0.019214860832173705,-0.022645965723867928,-0.027807561236064024,-0.02108262470856099,-0.02305459879731913,-0.018005001687745624,-0.01819257830568944,-0.019124842623519073,-0.016928513903366915,-0.0190020650613854,-0.020406041015121994,-0.020830099453060212,-0.021091197374701293,-0.02073634382130156,-0.020557929345134687,-0.020414234941663407,-0.01972000886675417,-0.020250939685372872,-0.020122108230018646,-0.020488023972532035,-0.020675116580516874,-0.02138906952201502,-0.020548819729098916,-0.020283187532518798,-0.02022337860221004,-0.02031225360777917,-0.02031797717119785,-0.019899907083535485,-0.020217448450751165,-0.019753081255735005,-0.01975355990443348,-0.01976488225571531,-0.019777636029918822,-0.019763941116050805,-0.01975240510288598,-0.0197569925842016,-0.019758545957742506,-0.01975909474798276,-0.01975096462682977,-0.01973905842711117,-0.019761908633564935,-0.019754136869714355,-0.019743808464569863,-0.019751695867649428,-0.019750644307552412,-0.019759444329599484,-0.019755587600418022,-0.019753214024633398,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
437,-0.019130237080041444,0.0006911429157469331,-0.054452220088224604,-0.019423426559689063,-0.021042516493565165,-0.02219548898812613,-0.020881318574454015,-0.020454744953151135,-0.019783071237597087,-0.016787327286536362,-0.019003468486146716,-0.0189488407032459,-0.019384786601503196,-0.021505373646185443,-0.024695486720125392,-0.02053915407315359,-0.02175792844382132,-0.01863703574323734,-0.01875296707103203,-0.019329151040048745,-0.017971714768982607,-0.01925326863019628,-0.020807676425575173,-0.02089585907338661,-0.020877745403864802,-0.020886706681066056,-0.020852117841367965,-0.020810388222588048,-0.020477792067737914,-0.020750172939687547,-0.0206941486109299,-0.020833230048573452,-0.02087720459841792,-0.020711407559715945,-0.020849815105600182,-0.0207630600955719,-0.02073878933728976,-0.020774267239136716,-0.020776427659266,-0.02058184086289585,-0.020736296206341064,-0.01972249162719632,-0.019708274020301033,-0.019763074826774214,-0.019741249377666605,-0.01973630119663515,-0.01971564971216507,-0.019692507751173472,-0.019706094258597626,-0.019710929566045313,-0.01970118052005074,-0.019735518520245212,-0.019791382095796728,-0.01973323866527877,-0.019769274703592882,-0.01969041506599151,-0.019697982437791653,-0.019714019370615708,-0.0196803451186709,-0.0197049417137821,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
438,-0.016746277260669695,0.005836747268475976,-0.0409364654134507,-0.019818158966698092,-0.021036134968936,-0.021903469636537665,-0.02091487228118768,-0.020593978164644807,-0.020088705140730495,-0.017835127890388235,-0.019502241459697037,-0.01946114718368646,-0.019789091685867562,-0.02138432372149408,-0.023784117017214487,-0.020657475738424965,-0.021574310501310656,-0.019226588898366256,-0.019313799356665797,-0.019747239298730346,-0.018726094785301243,-0.01969015602481299,-0.020572733119308705,-0.020546712792426147,-0.020493077613685896,-0.020558199479126828,-0.020570718120984523,-0.020572813170131425,-0.020499039784193943,-0.020567382267000448,-0.02055765094541477,-0.020572577926419356,-0.020563814217347008,-0.020370646505070013,-0.020571053320560116,-0.02056908160350338,-0.020565692748520673,-0.020570353342280138,-0.020570574415254433,-0.020530347471210436,-0.020565300930499648,-0.02004477198673319,-0.020032472734158164,-0.020063048720858415,-0.020046397471749085,-0.020041273901516027,-0.02003937112608948,-0.020008954418278886,-0.020019329627177403,-0.020023026787451582,-0.020027959485528254,-0.020070035152673183,-0.020098072742104393,-0.020053261614468892,-0.020094697671725177,-0.02001843968390117,-0.02002543904088201,-0.020025390586048353,-0.019999683492105014,-0.02002985256556469,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
439,-0.015407940031953055,0.017961973742522095,-0.038251386718305906,-0.018812990085021377,-0.018766949851117688,-0.018734164072994157,-0.01877153365449104,-0.018783663647329002,-0.018802763275042104,-0.018887949866186055,-0.018824931958990872,-0.018826485347625915,-0.018814088845921364,-0.018753788104432245,-0.018663074457814857,-0.018781263400408057,-0.018746606488566832,-0.01883535179351676,-0.018832055185134016,-0.018815670891618227,-0.01885427077549226,-0.018817828674101884,-0.01825478402080921,-0.01803236173133872,-0.017922040029705634,-0.018078217244463964,-0.018171238310349523,-0.018250196454225785,-0.018657533363444244,-0.018343016183088475,-0.018417945333205288,-0.018209276886118057,-0.01810938756006926,-0.017867946718281666,-0.018176151195006908,-0.018324472732344572,-0.018358936946434805,-0.018307842294878057,-0.01830457727809656,-0.018549571432990342,-0.01836237082634231,-0.018806713175718207,-0.018792933318198826,-0.018825916728279823,-0.018819599001560827,-0.0188057924435566,-0.018803386561592337,-0.018791661677966368,-0.018798270683747956,-0.018800621130705856,-0.01879634560170661,-0.01882491417153499,-0.01883203928089641,-0.018811934971801343,-0.01884069034213613,-0.01878452478906871,-0.01879478826407611,-0.018802122644318433,-0.018785739419508916,-0.018791364416312798,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
440,-0.016577102712013264,0.018215229934883295,-0.047047786354224866,-0.018190337690679157,-0.017013113843619077,-0.01617479925268581,-0.01713031921344051,-0.017440476561107,-0.017928843698008845,-0.02010701869933928,-0.018495684940758032,-0.0185354042468925,-0.01821843241183952,-0.016676575108835853,-0.014357076292318829,-0.01737910354723225,-0.016492945080481207,-0.01876211446654963,-0.01867782197553616,-0.0182588844635251,-0.01924586258977269,-0.018314057793049083,-0.01802919889244539,-0.01748193482880304,-0.017081242203732118,-0.01761199255804301,-0.017844433302954956,-0.01801950608254607,-0.018750537667932537,-0.018207274688038524,-0.018347957670145323,-0.017930839061219454,-0.017693833667544595,-0.01649286859037864,-0.017855831800266512,-0.018171064874622438,-0.018237898501647247,-0.018138070262635406,-0.018131532477827953,-0.018576826621787234,-0.018244449290721554,-0.017977171366994792,-0.01797030029608627,-0.01796309632876678,-0.017960812755272285,-0.017961300837700953,-0.017980244288141278,-0.01799427185931999,-0.017988368256896883,-0.017986255712362433,-0.017986704247991665,-0.017976300821161008,-0.017929946843281995,-0.01797232097235864,-0.017961095956527767,-0.01797879838224809,-0.017988124962553174,-0.017984902636339853,-0.01799951580255475,-0.017971890392845975,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
441,-0.02224322002138142,0.012740817113199961,-0.045815031484679206,-0.021637084443128157,-0.019484606168812767,-0.017951801725093953,-0.01969890866769925,-0.020266011478382744,-0.021158959454841114,-0.025141612694264806,-0.022195392298985914,-0.02226801650188397,-0.021688453838228042,-0.0188692666844016,-0.01462821191616741,-0.020153794860171544,-0.018533510959156663,-0.022682541592924137,-0.02252841818126583,-0.021762417819353754,-0.023567043999224224,-0.021863298712497908,-0.02188830300568914,-0.021060123308883866,-0.02040843543616263,-0.021263139971831796,-0.02161626427191375,-0.021874220420333112,-0.02287672885329315,-0.02214331607390725,-0.022339776696151517,-0.02174442897950916,-0.021388875270101873,-0.019364361033993444,-0.021633266991739737,-0.022092032879574588,-0.022186459592257943,-0.022045049118215143,-0.02203571069201788,-0.02264974615613895,-0.022195661270315588,-0.021240353692764332,-0.02123501101876175,-0.021241967270755505,-0.02123328178705021,-0.02123874049561535,-0.021241919507142364,-0.02125684752599562,-0.02125399355917891,-0.021252976391961977,-0.021245231405555908,-0.021252725879075226,-0.021214511017521368,-0.021237894608277248,-0.021245354072803344,-0.02123945742021253,-0.02124596349827032,-0.021252326033690615,-0.021259396773335663,-0.021235839477013893,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
442,-0.02318137422301772,0.0008037457594392363,-0.059174706397058165,-0.02560550474496818,-0.02321435930602387,-0.021511597239560025,-0.023452423703180108,-0.02408240697193557,-0.025074365174999006,-0.029498615696818383,-0.026225717872780423,-0.026306394659900093,-0.02566256998751214,-0.022530790872786106,-0.01781948721579491,-0.023957747755621386,-0.02215780649445401,-0.026766882364977592,-0.026595669722685764,-0.025744735107701876,-0.027749458551597828,-0.025856801691786207,-0.025514936429845283,-0.024801252856080508,-0.024252082977593296,-0.024974433146972157,-0.0252783041703267,-0.02550262762631393,-0.02639957581520032,-0.025739048100093337,-0.02591342315338888,-0.0253894939810252,-0.025082232003955204,-0.023392496497513637,-0.02529302595088756,-0.025693786202360402,-0.025777205606377397,-0.025652406681955835,-0.025644191941537647,-0.026192132345900915,-0.025785353469120486,-0.025165737904454897,-0.025183083743295455,-0.025163542799587123,-0.025155200291821934,-0.025182635369418387,-0.025166394227238334,-0.02517013315846912,-0.025168831819755044,-0.025168372791894943,-0.025167796174554783,-0.02516906107064752,-0.025178115054248898,-0.025164715010887424,-0.025165844660508762,-0.02518415846857338,-0.02516810872429324,-0.025168080554440593,-0.025171313375863348,-0.025183284045126913,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
443,-0.020974858826822367,0.007640370623057223,-0.066762502277722,-0.02332962432965563,-0.02295738632863378,-0.022692311382746685,-0.02299444664870826,-0.023092518354769886,-0.023246939969027103,-0.02393567857247609,-0.02342617508359315,-0.02343873432213932,-0.023338507876204673,-0.02285097283198658,-0.0221175476597145,-0.023073112217136437,-0.02279290904500756,-0.023510420059042414,-0.02348376678623082,-0.023351298808782426,-0.023663381141878374,-0.023368744607169045,-0.02354890516152783,-0.023385415707980285,-0.023233606207286314,-0.02342880072126853,-0.02349929326264157,-0.023546444055587482,-0.02368719626617224,-0.02359131878186882,-0.023621042939277314,-0.023523202649519032,-0.02345464857272678,-0.022956882505324187,-0.023502518538756532,-0.023583126021617294,-0.023598074930686424,-0.023575468465881783,-0.023573929417456854,-0.023662144081756903,-0.02359949955898176,-0.023269112052488616,-0.02325867045930971,-0.02327362431023342,-0.023279982386209017,-0.023257712323897374,-0.02326597441569763,-0.023242926144629285,-0.023248762352663967,-0.023250848200639815,-0.02325936296611999,-0.023266441922021062,-0.02329653228313899,-0.023274055110917298,-0.02328108277256607,-0.02325069091429152,-0.02325790608500671,-0.02325218346199675,-0.023237733138912187,-0.023257177184080442,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
444,-0.02151627369340069,0.007330180139763217,-0.059419430378713785,-0.022449757738549136,-0.02398721136095995,-0.025082049702681387,-0.0238341412198411,-0.023429075913970823,-0.022791268732633777,-0.01994657351650871,-0.022050974417178824,-0.02199910102772228,-0.022413066049940807,-0.024426730742228155,-0.027455994774330025,-0.023509229032458567,-0.02466655144666113,-0.02170301761986415,-0.021813103561441307,-0.022360235695243813,-0.021071242867559313,-0.022288179360716653,-0.023339576547572273,-0.02355299268202283,-0.023649860137793764,-0.023510926697679662,-0.023422441059850387,-0.023344206528032107,-0.02289984622188348,-0.023248788198351363,-0.023169166752275552,-0.02338509766624304,-0.023481736665628052,-0.023702048436195687,-0.02341765484621407,-0.02326813964069031,-0.023232060856054275,-0.023285373339667348,-0.02328874322307866,-0.023023924218411394,-0.023228439422258006,-0.022733369626643112,-0.022732444787998112,-0.022747299082584493,-0.022734066100237198,-0.022739927150074085,-0.022729550878047334,-0.022708937198616413,-0.02271627978695961,-0.02271889787309252,-0.022721488927078225,-0.02274171360260945,-0.022780331970670396,-0.02273937671190448,-0.022759735944207483,-0.022722211680440293,-0.022719709514365184,-0.022720572213477713,-0.022702381389694593,-0.022730534147994867,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
445,-0.023924192654270992,0.011148731971360739,-0.05554147341897744,-0.023771064148573166,-0.02582840539586345,-0.027293461672492095,-0.025623574817261314,-0.02508153728880148,-0.02422805657051804,-0.020421431955118988,-0.023237432848202576,-0.02316801855029461,-0.02372196522077053,-0.026416547593381367,-0.030470152691663015,-0.025188794063484028,-0.026737463307515565,-0.022771814984381758,-0.022919126321161026,-0.02365127036126858,-0.021926406551914555,-0.023554848285837895,-0.02490650003266668,-0.025278597865190888,-0.0254809155019117,-0.025200131846652738,-0.02504446479783503,-0.024914054584778644,-0.02424005877086693,-0.024761359160975344,-0.024638010653349217,-0.024981527343364392,-0.025147581650647368,-0.025660159898616208,-0.02503632040819373,-0.024791855547433697,-0.024735170491023424,-0.02481920409528871,-0.02482457356104534,-0.0244202573658137,-0.02472952097406575,-0.024146241398692266,-0.024147590753605213,-0.02415049430631279,-0.02415923823243494,-0.024149934913557058,-0.024145050430687633,-0.024138537887173128,-0.024140846910205453,-0.024141668133234026,-0.024142527472604754,-0.02414632304343086,-0.02416262004188701,-0.024148109174149307,-0.02415199651756153,-0.02414431452757732,-0.024141969114089425,-0.024142192721970254,-0.02413646959062401,-0.024146980564293496,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
446,-0.026755011611321714,0.020013919650326707,-0.048038624046513094,-0.02309759304385621,-0.025121691304418332,-0.026563074869276813,-0.024920170424785663,-0.024386891261710515,-0.02354720127854601,-0.019802084967486585,-0.02257258427912929,-0.0225042915931985,-0.023049287467670602,-0.025700330166846794,-0.029688436194101275,-0.0244924149570889,-0.02601606045204942,-0.022114489974410678,-0.022259421021182193,-0.02297973491175065,-0.02128274184323642,-0.02288487084609499,-0.02382145101785867,-0.024349352964009065,-0.024705126776532894,-0.024228098115713883,-0.0240048102172137,-0.023831198024602068,-0.0230553771209129,-0.023639856506277746,-0.0234929845383679,-0.023919703674462455,-0.0241504297962636,-0.025167922470819552,-0.023993647833993804,-0.023677170315143173,-0.023608143426569885,-0.023710997826243356,-0.02371768109432374,-0.02324744718405103,-0.02360134107340075,-0.0234705542026164,-0.02346683083367809,-0.023481564874421726,-0.02349663532519563,-0.023472359227306224,-0.023467305811201912,-0.02344900754060389,-0.02345530281684096,-0.023457540153004115,-0.023460421322505125,-0.02346998597716286,-0.023506553150173217,-0.02347564769100428,-0.023485440004220787,-0.02345819655529973,-0.023458896916132996,-0.023458968980224842,-0.023443361151870585,-0.02346522255313656,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
447,-0.027439471956801364,0.0071365408326855345,-0.060179438268780215,-0.023897877218267045,-0.025489920752908585,-0.02662363319665834,-0.02533141559544386,-0.024911967755250047,-0.024251514142474815,-0.021305813172479968,-0.023484934415143686,-0.023431219172550068,-0.02385988272869514,-0.02594504601919172,-0.029081869235665494,-0.024994966846871216,-0.02619338196663123,-0.023124622818472072,-0.023238617549102066,-0.02380517654217858,-0.022470415826407162,-0.023730561724637583,-0.02434567599459958,-0.024819093385393422,-0.025157186215205567,-0.024707761133170178,-0.024506963847427912,-0.02435417489161189,-0.023699751116807864,-0.02418876245215715,-0.024063712125581824,-0.024431725051645835,-0.024637326911929484,-0.02563577305873304,-0.024497057121385894,-0.024220790146195475,-0.0241616258934046,-0.024249919386398713,-0.024255685147586224,-0.02385800893079738,-0.024155815084531317,-0.024195018645233917,-0.02419115491238848,-0.02416897341266028,-0.024199832921317454,-0.024167972809701482,-0.02419637173590246,-0.024185028276851893,-0.02418190309107652,-0.02418079483785304,-0.024199239015834085,-0.024166086477511055,-0.024173681390537483,-0.02419289702368725,-0.024158917737848205,-0.02419497612514203,-0.02419987377208725,-0.02418008773726701,-0.024187840085892174,-0.024191866157746985,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
448,-0.02614650091080266,0.00805310264870188,-0.05685544009320419,-0.025579031748130327,-0.026363195486284206,-0.026921607469711877,-0.02628512350264201,-0.02607852375887243,-0.02575321621381986,-0.0243023062142797,-0.025375636071382168,-0.02534917853770829,-0.02556031749797092,-0.026587368206672297,-0.028132415792265983,-0.026119405101959373,-0.02670968649799088,-0.025198163984471035,-0.02525431228202421,-0.025533371873190235,-0.02487593322302422,-0.025496620218495192,-0.025860077700399685,-0.02617767895688582,-0.026402001572394876,-0.026103328520382312,-0.02596869512269948,-0.025865811474963588,-0.025420995186471392,-0.02575401295235821,-0.02566921123246967,-0.02591807795898742,-0.026056179473097508,-0.02671427443082743,-0.02596203553802993,-0.02577569308300853,-0.025735631225306702,-0.02579539732217475,-0.025799295956283587,-0.025529183482775226,-0.02573169361753035,-0.025722215429727868,-0.025720996320234658,-0.025749326236085574,-0.02570400090361444,-0.0257409371536772,-0.025718265159312803,-0.025708179700557384,-0.025716054004311664,-0.025718862186714618,-0.025709932408346802,-0.02574132978064041,-0.025770547868796883,-0.02572843290725988,-0.025760748902456814,-0.025710435734994853,-0.02570809464381944,-0.025720658200253373,-0.02570115159189539,-0.02571902325607836,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
449,-0.02558914525464828,0.016174401155339763,-0.07138172473299234,-0.02459922557268272,-0.024767097615019107,-0.024886641219960353,-0.02475038413707364,-0.024706155719913695,-0.02463651459865504,-0.02432590698825659,-0.02455568307511902,-0.024550019104704533,-0.02459521926731281,-0.024815088016228233,-0.025145848393277985,-0.024714907507612544,-0.024841273646065046,-0.024517690242451685,-0.024529710346066973,-0.024589450807431443,-0.024448707792236585,-0.024581583094308895,-0.024430252063695646,-0.024609746051801638,-0.024760775505912224,-0.024564336912301497,-0.024487465696093495,-0.024433167899023396,-0.024240420228815417,-0.024378375815379674,-0.024339679988431503,-0.0244602812154815,-0.024536647060522773,-0.025016253883790272,-0.024483836474774603,-0.0243886634429552,-0.024369779658415032,-0.02439815380279369,-0.024400047420542335,-0.024281124090421227,-0.02436795329025044,-0.02463441760318087,-0.024642606879575656,-0.024636003379600452,-0.024656728047822516,-0.024640226441844576,-0.024631657953393494,-0.024609274717211842,-0.02461438708157058,-0.024616211068908104,-0.024625828726902894,-0.024618251553920757,-0.02467863129082226,-0.02463875590868201,-0.024631449409694875,-0.024634837150345618,-0.02462454171727508,-0.024617377783840187,-0.024604715621392118,-0.02464115772717658,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
450,-0.02308370981558362,0.005775704241579934,-0.05223239758709845,-0.02195042289551501,-0.022514103680821136,-0.022915507227080363,-0.022457983160439197,-0.022309472970352816,-0.02207563199615406,-0.021032673685081514,-0.021804215886418683,-0.021785197405159062,-0.021936970522352352,-0.022675245861878954,-0.023785873137801113,-0.02233885972525412,-0.02276317197622605,-0.021676643543484926,-0.02171700465037937,-0.02191760118633498,-0.021445014255079234,-0.021891182977264802,-0.02191283450450196,-0.022142582511433816,-0.02232251304749519,-0.022086149611149943,-0.021988052626795377,-0.021916715796938505,-0.02164720092878767,-0.021842874282055152,-0.021789504804218138,-0.02195255740004988,-0.022051192132830265,-0.022599002347492896,-0.02198333887522167,-0.02185688820379964,-0.021831109362830826,-0.021869753472479717,-0.021872313393287778,-0.021706590610102904,-0.021828603193172817,-0.0220458874026778,-0.022043046692896005,-0.022047830433467776,-0.022032481536349135,-0.022048359304173273,-0.02204817003141715,-0.022069553654739338,-0.022065436398826924,-0.022063963380108187,-0.022052977645130624,-0.02205808000638311,-0.022013635915308902,-0.02204228994486978,-0.02204744802503442,-0.022049282557780603,-0.022054036638370952,-0.022063020012701103,-0.02207321168020115,-0.02204421239190889,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
451,-0.021311789034894682,-0.0006322229713848343,-0.04751879625729035,-0.020915568537644806,-0.0221224957632556,-0.022981962470416603,-0.02200233310075217,-0.02168434995077032,-0.021183660472645645,-0.018950526376852593,-0.02060251685226999,-0.02056179535985733,-0.02088676493844057,-0.022467525948038934,-0.024845549701480226,-0.021747271511141534,-0.022655789277238714,-0.0203293648521746,-0.02041578418743762,-0.02084529221204867,-0.019833410933373086,-0.020788726764707124,-0.021590967626384364,-0.021903305607688717,-0.022084779199900696,-0.021835440580621587,-0.02170412582320508,-0.021597092118802716,-0.021078328801850836,-0.02147480300353666,-0.02137819370584033,-0.021652154512842692,-0.02179064372582537,-0.022257894426130565,-0.021697366131519714,-0.02149898074049842,-0.02145413468244014,-0.02152076503360164,-0.02152505354593088,-0.021211984057455748,-0.021449687310808117,-0.021134236501284376,-0.021144108730004368,-0.021100267553851304,-0.021143084137470472,-0.021119018745467268,-0.02113899775482777,-0.021150057916359488,-0.021140414334284707,-0.02113698884057718,-0.021149087734845327,-0.02109838863549418,-0.021086674868085045,-0.021126770671509566,-0.02107570860329515,-0.021156578361947728,-0.02115132170390759,-0.021134801723840694,-0.021158713969993113,-0.021146432126630497,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
452,-0.02567733560275856,-0.008196849032255954,-0.04896711972540128,-0.021111546698878523,-0.022331246044261482,-0.023199807924263988,-0.022209811779059008,-0.021888463621816637,-0.02138247567511194,-0.019125709784846495,-0.020795182192700892,-0.020754029771424123,-0.021082438290062653,-0.022679927457347194,-0.025083116277542727,-0.021952051039820574,-0.022870183053966434,-0.020519139604020544,-0.020606473458466817,-0.021040526684989826,-0.0200179373299595,-0.02098336264259376,-0.022161480385682556,-0.022366956664035233,-0.022436635714019146,-0.02232943608805266,-0.022244772889683313,-0.02216620231810969,-0.021697194210330707,-0.022067739770722426,-0.021984211342276266,-0.022207584367684344,-0.022302189768946937,-0.022397117375606485,-0.022240044231045027,-0.022087879085109337,-0.022050274798994088,-0.022105749352838773,-0.02210923600603771,-0.0218299905904026,-0.02204648723314214,-0.021341068520847595,-0.021321810140008106,-0.021362695252731375,-0.021315839289516133,-0.02133765061570712,-0.021338306601759286,-0.021333596021770724,-0.02133922118102997,-0.021341220637409425,-0.021332458827960633,-0.021344986469954006,-0.02135283903686886,-0.0213454023386788,-0.021359142417467333,-0.02131515115481323,-0.02133116510231649,-0.021342497616579723,-0.021328551741504206,-0.02132056690269831,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
453,-0.025496105952565434,-0.0013260586567941095,-0.05203079460657901,-0.020629044958619037,-0.022118961633851627,-0.023179948370776363,-0.021970624310104866,-0.021578083328720354,-0.020959996681288957,-0.018203257371121592,-0.020242591727345244,-0.020192322225341695,-0.02059348775032142,-0.02254489139569548,-0.02548049278836298,-0.021655758171113017,-0.0227772970184683,-0.019905393500990465,-0.02001207566536515,-0.020542290871746263,-0.019293152764275484,-0.02047246246664627,-0.021620589129740152,-0.0218166577868833,-0.021900222348989418,-0.02177886709844622,-0.021697830894809356,-0.021624933074976184,-0.021197076886139463,-0.02153483096244045,-0.021458813460988563,-0.0216631589280414,-0.021752334888104338,-0.021933108623812654,-0.021693400784449753,-0.02155319754430533,-0.02151891941437656,-0.02156951581999953,-0.021572702368052813,-0.021318480846907194,-0.021515470360495878,-0.020900505003706493,-0.02090902704199936,-0.020911554147980137,-0.020927628705279196,-0.02091459645438457,-0.020897054748019943,-0.020877099242525798,-0.02088362445907275,-0.020885959315662145,-0.02088979845711792,-0.020897281970702442,-0.02095443047434803,-0.020905949243078946,-0.020914070771962563,-0.020899445625261068,-0.020888202003321366,-0.020887454753974133,-0.020871302566733613,-0.020907234893890056,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
454,-0.02223406743862665,-0.0020860534365321724,-0.05106112094085735,-0.019540208114377577,-0.021635124333260737,-0.023126938177720574,-0.02142655275973009,-0.02087461553924737,-0.020005546977291035,-0.01612939874155105,-0.018996830652071577,-0.018926148581850454,-0.019490212451130664,-0.02223400827155375,-0.026361647804627034,-0.020983831235556145,-0.022560785142099495,-0.018522708813507024,-0.018672710622419722,-0.019418226431330902,-0.017661859968382872,-0.019320043317594102,-0.02054861985753437,-0.02089815581906952,-0.02110827654617215,-0.020821973719729377,-0.020675353808534868,-0.02055550404890782,-0.01995217962038491,-0.02041726489025273,-0.02030662356500369,-0.020617253639946227,-0.020771915296658977,-0.021353822848189787,-0.020667804187276713,-0.02044474043766533,-0.020393713247174455,-0.020469430490387738,-0.02047428404192022,-0.020112472349734248,-0.02038863741342285,-0.019923058594828742,-0.019910033533470366,-0.01994860169805089,-0.019919086952939365,-0.01992701660214095,-0.0199184267616416,-0.01990105086976337,-0.01991020891215217,-0.019913467765306107,-0.01990862939676943,-0.019949058494818178,-0.019965670924755204,-0.019930332980163175,-0.019970911969368822,-0.019898081050381843,-0.01990646351480542,-0.019915550099565013,-0.019892850968435863,-0.019907803217884507,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
455,-0.023091161089576855,0.00817399515023438,-0.061240712078727236,-0.021304580702716666,-0.023796979234790225,-0.025571844789099105,-0.02354883399680205,-0.022892174076119747,-0.021858211386554038,-0.01724661590327104,-0.020658104639757285,-0.020574011592753735,-0.02124509903153409,-0.024509493384630408,-0.029420297272838045,-0.023022111989008928,-0.024898271792627085,-0.020094024528194497,-0.02027248717265371,-0.021159454627972026,-0.019069841136713325,-0.021042642582532578,-0.022900475774468253,-0.023271256433508795,-0.023454536195828345,-0.023195776862667786,-0.023041380961165425,-0.022908276450206124,-0.02218178721464208,-0.022748893634325713,-0.022617721958730515,-0.022977522444526517,-0.02314428075386343,-0.023576958487963696,-0.02303315962241649,-0.022781002593907265,-0.02272121580717995,-0.02280968329035345,-0.022815301399025236,-0.022381465768861967,-0.022715232614981283,-0.021758505345621057,-0.02175832440566698,-0.02175226630316838,-0.02175646308902106,-0.021755080946399833,-0.021760297307847752,-0.021770227948009476,-0.021766796762485826,-0.021765572357996033,-0.021764077907409918,-0.021750202365922466,-0.0217357187703911,-0.021755685212101562,-0.021741968991932696,-0.021763146838261166,-0.021764911831844123,-0.021764789073240684,-0.021773287578695268,-0.02175922518172383,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
456,-0.025887767000552335,0.005658796305070934,-0.07170171751517145,-0.023776625688028886,-0.02699390828144915,-0.029284972082063935,-0.026673592992964647,-0.02582595145192656,-0.024491273180944663,-0.01853845075494269,-0.022942129856942155,-0.022833579361156427,-0.02369984448997384,-0.027913648580742023,-0.03425270056858225,-0.025993680240073425,-0.028415498501069465,-0.02221399384623937,-0.022444360199054023,-0.0235892914442798,-0.02089193906427754,-0.023438506023867323,-0.02553350940716812,-0.026106528837508792,-0.026435529784655323,-0.025983055012242965,-0.025742654029385522,-0.02554488208974767,-0.024554641797819198,-0.02531654052748516,-0.025134129486902343,-0.025646849363311054,-0.02590128861791586,-0.026756212435629805,-0.025730216061673073,-0.025361903390372434,-0.02527767293202223,-0.02540268136311288,-0.02541069867186689,-0.024815606180137943,-0.025269298554821816,-0.024363885710655696,-0.02435614836953704,-0.024392538946096255,-0.024375314790304952,-0.024375374716454516,-0.024358639488569405,-0.024338724110851438,-0.02434906721710547,-0.02435275045072151,-0.024347551091154603,-0.024380072440951698,-0.0244205260117737,-0.024372129949983293,-0.024405458619100182,-0.024342334972643303,-0.024345101437564177,-0.024355104664041134,-0.02432947308241511,-0.02435357031196306,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
457,-0.022934729812412607,0.016077083372270214,-0.06544846749384714,-0.025197699135653322,-0.028134943641425082,-0.030226589110956048,-0.02784250917417003,-0.027068647883784835,-0.025850142420064625,-0.020415464409383206,-0.024435839328882925,-0.02433673726430287,-0.025127601111751108,-0.028974628083929376,-0.03476191753781946,-0.027221777255277316,-0.029432796080803007,-0.023771081591634338,-0.02398139644103654,-0.02502667080282355,-0.022564100845650668,-0.024889010017736534,-0.026263553477671644,-0.02695794119637722,-0.027421828716731565,-0.026798859437741334,-0.0265051738064881,-0.026276404147809983,-0.02525327179427788,-0.026024054260538797,-0.025830296339838334,-0.026393061487319097,-0.02669679548722627,-0.028010295922211857,-0.026490473706126057,-0.026073275606146813,-0.02598221880887184,-0.0261178949136406,-0.02612670987140121,-0.025506437227471368,-0.02597324505034234,-0.02572831861020631,-0.025733722690377252,-0.02575421625510917,-0.025756626096726076,-0.02575315838090117,-0.025724610768367472,-0.02571553350547952,-0.0257229528817587,-0.025725596731982894,-0.025716782841508697,-0.025743165659193688,-0.025781285176187493,-0.025734150763389384,-0.02576154958474599,-0.02572352424611388,-0.025715055155837736,-0.025727287087134225,-0.025708903802816728,-0.025731819314807784,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
458,-0.019766087491989076,-0.000771837794559854,-0.05098749414807199,-0.026315023191389786,-0.026976844193972276,-0.027448134513512218,-0.02691095275322633,-0.026736586045226333,-0.026462031950030343,-0.0252374883198782,-0.02614336066205207,-0.026121030948741013,-0.026299228679095406,-0.027166042198598417,-0.02847003636765117,-0.026771089211022312,-0.027269276778643176,-0.02599357720640995,-0.02604096542493103,-0.026276487025101623,-0.02572161986481479,-0.02624546924683238,-0.02679449172231954,-0.02692785797190282,-0.02698840768072092,-0.026901049577597747,-0.02684537895357528,-0.02679730095273223,-0.026545080650352396,-0.02674022071325865,-0.026693873132386903,-0.02682228734901403,-0.026882551366177808,-0.026999335680140985,-0.02684240505299944,-0.026751659476787554,-0.02673038859023977,-0.026761904900670083,-0.026763914768962813,-0.02661216683790702,-0.026728266691894684,-0.026430516762844927,-0.026433979935533754,-0.026417940039273915,-0.026442656796391982,-0.026426703959020782,-0.026433575257081596,-0.02644883145646956,-0.026442900624597046,-0.026440787766521076,-0.02644003902285551,-0.02642400847378995,-0.02639626325921245,-0.02642571014767596,-0.026409473085230027,-0.026442075307701846,-0.026441466859463882,-0.02643943706811171,-0.026454132811988582,-0.026435490796096865,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
459,-0.018792903813785504,0.0011666087453556363,-0.041873072932549514,-0.02696375793948007,-0.02619436420979666,-0.02564647011864574,-0.026270965679305657,-0.026473674041955445,-0.026792854301388763,-0.028216435884757137,-0.0271633225848731,-0.027189281781302525,-0.02698211969994897,-0.025974413863917717,-0.024458467810078377,-0.026433562713795614,-0.02585439948198816,-0.027337451920647692,-0.02728236119664722,-0.027008557794112147,-0.027653613348810595,-0.027044617218059022,-0.026950075069816806,-0.026669817746046882,-0.026445718897479965,-0.026738904453883966,-0.026858420598864886,-0.02694533642005525,-0.027283914048562057,-0.027035832942810728,-0.027101923870765616,-0.026901635592602956,-0.026781546511217898,-0.026077732312525557,-0.026864157803913945,-0.027018590307312712,-0.027050340233174968,-0.027002793315969418,-0.02699965341101035,-0.027206588449660438,-0.027053434646919554,-0.02682372956644068,-0.026825191402461004,-0.02681736115376781,-0.026809485392834523,-0.026821518829150008,-0.026825313438109358,-0.02683335305984736,-0.026830259232761,-0.026829159926101163,-0.026828670482475784,-0.026818505526863535,-0.026805757779584417,-0.026821246141876524,-0.02681112907420472,-0.026829416656217422,-0.026829413880053082,-0.02682845793845744,-0.026836128877421223,-0.02682597833290351,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
460,-0.018814997157015872,0.008152124327762094,-0.05422554978240206,-0.02785844038325091,-0.026124257634391423,-0.024889326227468034,-0.026296914288370717,-0.02675381084470406,-0.027473230406276923,-0.03068192645906037,-0.028308251126399613,-0.02836676211873729,-0.027899827058259233,-0.025628498336241323,-0.022211616454644062,-0.026663401512466267,-0.025357990710915455,-0.028700731697166557,-0.028576559404752497,-0.027959417466968922,-0.029413346933581976,-0.02804069396888194,-0.027046368672146902,-0.026536430043919597,-0.02619770221093023,-0.02665267416680991,-0.026868056085554145,-0.027036854357752545,-0.02780918780527487,-0.0272244116813688,-0.0273695710506773,-0.026950647495809693,-0.026727388592795543,-0.025759379782221925,-0.026878872123415956,-0.027187702627543484,-0.02725566366224125,-0.027154480402699355,-0.027147923044326838,-0.02761482434189924,-0.027262373530258763,-0.02753453087202252,-0.027548583555194323,-0.027540132210758735,-0.027559972464513808,-0.02755574717997229,-0.027535345134851737,-0.027547326876212835,-0.027545921971554612,-0.027545424086156466,-0.027537080003416804,-0.027543096277749007,-0.027541104520698023,-0.02753325983785219,-0.027539700391421746,-0.027550218833242882,-0.027537465804346798,-0.027545106527211496,-0.02754859171626576,-0.027548888271887333,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
461,-0.02086416187110623,0.005704164088597523,-0.04321565123206061,-0.02817914086673678,-0.026051415780812538,-0.024536238366186142,-0.026263253832001256,-0.02682383504250067,-0.027706514246563743,-0.03164336755057884,-0.028731028263117103,-0.02880281729820067,-0.028229919521233326,-0.02544315261134675,-0.021250869358675782,-0.026712908899145522,-0.025111258028311503,-0.029212575410733407,-0.029060224395986045,-0.028303032927288987,-0.03008690616747177,-0.0284027537047735,-0.027426080076470943,-0.02674387861502837,-0.02627172895234411,-0.026902126740241165,-0.027190946527832723,-0.027413620460335075,-0.028395582004748305,-0.02765750439702824,-0.02784381382948872,-0.027300286598901963,-0.027002940055442473,-0.02562595523990425,-0.02720530863721383,-0.027610055064653742,-0.027697792982070805,-0.02756699473154,-0.027558482210724447,-0.02815391479107041,-0.02770643025845981,-0.027794188718882052,-0.027799125594607246,-0.02780403295391337,-0.027820829064729418,-0.027805729179333754,-0.027792215899771086,-0.027783920580654972,-0.02778774813179267,-0.027789115727446287,-0.027788061227256217,-0.0277755515130414,-0.02782496679850619,-0.027797297926478767,-0.027786240288461463,-0.027793633727453585,-0.027787146199993226,-0.027789991087099897,-0.027780513810626378,-0.02779809921144986,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
462,-0.025203142208833896,-0.003984529136621058,-0.046141957018121384,-0.027642692494034227,-0.025895431343008885,-0.02465118665604185,-0.026069390093413046,-0.02652973235171514,-0.027254577442032548,-0.030487471992600552,-0.02809589550123428,-0.02815484775634511,-0.027684391288154808,-0.02539593325811158,-0.021953282837742873,-0.02643864119421566,-0.02512338558970763,-0.028491335978475987,-0.028366227236210195,-0.02774443110009541,-0.029209325428570722,-0.027826320551698622,-0.02798835089804405,-0.027169065315599407,-0.02651758600149971,-0.027371145872599405,-0.027720904397408035,-0.027974557222589777,-0.028936390544004688,-0.028237010588606965,-0.02842692865084661,-0.02784715572188894,-0.027495967187014712,-0.025475476798939457,-0.02773767703269257,-0.028187186293808304,-0.02827885021866068,-0.028141455616868843,-0.02813235701294253,-0.028722993193013118,-0.028287764497680456,-0.02732367656740857,-0.027339149365626654,-0.027325869358482666,-0.02734507258015761,-0.02733971832867865,-0.027322201228605774,-0.02731139632658131,-0.027314237666162484,-0.02731524284136735,-0.02731905548883538,-0.027337038499358347,-0.027359815308974304,-0.027325977980555492,-0.027343036293093714,-0.02733447571083807,-0.027318355542121666,-0.02731588346477222,-0.027308832249684188,-0.027338283795519343,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
463,-0.030602946343293327,0.0021362402417997714,-0.055251944804176986,-0.029282710386641105,-0.028475294843635673,-0.02790032498353802,-0.028555681796001493,-0.02876840757785569,-0.029103361051668126,-0.030597293030579446,-0.029492137095370585,-0.029519379140467147,-0.029301979546536166,-0.02824447501615261,-0.02665361410969412,-0.02872631403256495,-0.028118529776913412,-0.02967487153519435,-0.029617058343953884,-0.029329724155481154,-0.030006656993470132,-0.029367565560009506,-0.029913767825989587,-0.02937892664876537,-0.02892567039759195,-0.02951468645513574,-0.029743869712718637,-0.029905126840173744,-0.030468244771573776,-0.030067096755191484,-0.03018083635631152,-0.029824681340636452,-0.0295973414018338,-0.02815091099024478,-0.029754666459320775,-0.030036757635796784,-0.03009241780186688,-0.030008737700900748,-0.030003143381335775,-0.03035139512172186,-0.03009779391172365,-0.02912732956594539,-0.029139259613732874,-0.029114165117516952,-0.02915578756462805,-0.029131808712694336,-0.029130465106849555,-0.029145882943330266,-0.029139742771770893,-0.029137561128564513,-0.02913711238718382,-0.029118923721957513,-0.029102457061349174,-0.02912241466653641,-0.029104196449888958,-0.029147249939418893,-0.029138584537567055,-0.029136168049592074,-0.029151391824764224,-0.029140748708125913,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
464,-0.03129365798245592,-0.005937140722905892,-0.05870419667181505,-0.028862386315031005,-0.029473746624684525,-0.029909103306576368,-0.029412879091830827,-0.029251807013156716,-0.028998186357419457,-0.0278670083349741,-0.028703812234301778,-0.0286831850550629,-0.0288477960589203,-0.029648519184398887,-0.03085309002132864,-0.029283679477225925,-0.02974388262039871,-0.028565449052315985,-0.028609224145333473,-0.028826788347509787,-0.02831422716011041,-0.028798135526802295,-0.029521779379689708,-0.029446481175246064,-0.0293488286305675,-0.029470173206545765,-0.029503430398909063,-0.02952099283949442,-0.02952459436470373,-0.029532764435394748,-0.02953676829378306,-0.029512894125635486,-0.029483193728719336,-0.029122167144169573,-0.029504767968051893,-0.029531063943574336,-0.029533989293242587,-0.02952927704233928,-0.02952889614123666,-0.029534262542937617,-0.029534225872261375,-0.02898670885922104,-0.028977339662470555,-0.029015224236716004,-0.028983361839621965,-0.028992855999071514,-0.02897912213446412,-0.028938887681230593,-0.028953599355297854,-0.028958833968144113,-0.02896306424124027,-0.02899433647230473,-0.02907030834941442,-0.02899861699765423,-0.029030389596117097,-0.028957243860466015,-0.028959512625202525,-0.028962178565049436,-0.028925714839372223,-0.02897359289570179,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
465,-0.029437841458218886,-0.002176295600437907,-0.056644534257714665,-0.025236291744892152,-0.026383374252549437,-0.02720022485031374,-0.026269169779150923,-0.025966953621180542,-0.025491090512007396,-0.023368684948373745,-0.024938762527996445,-0.024900060184855067,-0.025208916353813345,-0.026711296335323258,-0.028971407295191254,-0.026026755256046967,-0.026890224747224068,-0.024679154595892292,-0.02476128888344506,-0.02516950002615123,-0.024207792236348707,-0.025115739340497246,-0.025684292676182604,-0.025851634553992,-0.02595560379528569,-0.02581434121129027,-0.025743786288241255,-0.025687487028512618,-0.025423761096232268,-0.025624176159209137,-0.025574766454365287,-0.02571633260732187,-0.025790058041232685,-0.026069412808224928,-0.02574020204373713,-0.025636619532634516,-0.025613565010583792,-0.02564786058046414,-0.025650076932535074,-0.025490713121767955,-0.025611284756813044,-0.025444608537877344,-0.025436617309676786,-0.025454572916008545,-0.025446707231863378,-0.025443524583761624,-0.02544306169713236,-0.02543853041949942,-0.025441621076421072,-0.02544272101506244,-0.02543978990429504,-0.025453016531358747,-0.02545453486784987,-0.02544703760480289,-0.025460461747529358,-0.02543277802810379,-0.02543906672221576,-0.02544342386014661,-0.02543576416745308,-0.025435900325508073,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
466,-0.02633284363784422,0.006871814658730844,-0.05983987742998923,-0.023350557562539415,-0.025316888899248848,-0.02671713597569862,-0.02512111934183965,-0.0246030597446353,-0.02378733416491031,-0.02014910191821462,-0.022840532329948704,-0.022774188688915946,-0.023303630607439327,-0.025879013648822516,-0.029753300786114167,-0.024705571837566144,-0.02618573312279198,-0.02239551184646379,-0.022536306621342848,-0.023236063052583737,-0.02158750146157109,-0.02314390636796973,-0.02364455434941254,-0.024155198417859673,-0.02453283088270956,-0.024033328225582747,-0.02381633144034388,-0.023653550614856696,-0.0229793219786952,-0.02347956449845854,-0.023349594111174595,-0.023735923220696013,-0.02395680802223981,-0.025093927622336993,-0.02380571631671826,-0.023513069684777295,-0.023451245117163715,-0.02354361904646272,-0.023549674505674658,-0.023138811006777515,-0.023445189283564496,-0.023713905458270873,-0.023685073678161098,-0.023780514468288858,-0.023694216182906427,-0.023730983035373333,-0.023702807475963487,-0.023665988176353632,-0.02368798326941698,-0.023695817898612182,-0.023679360484012996,-0.02375533559289042,-0.02381922516636807,-0.023731351108180025,-0.023809335909067808,-0.023656391163267575,-0.02367418240621422,-0.023700826114992603,-0.0236463228570388,-0.023679717254997897,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
467,-0.02360939822984617,0.016014447428584305,-0.05612856834920778,-0.022425885123573405,-0.024750066731999473,-0.026405143087433584,-0.0245186693086224,-0.02390632866927424,-0.02294215017375567,-0.01864180042237381,-0.021823041013178328,-0.021744623572818353,-0.022370417988433516,-0.025414491887724534,-0.029993855874937213,-0.024027496814531916,-0.02577703086934851,-0.02129703178788704,-0.02146344963427299,-0.022290553895648175,-0.0203419725662161,-0.022181625726994857,-0.022875415659436203,-0.023506536664308422,-0.023964372507404796,-0.023356977834371673,-0.023088944243445576,-0.022886624821617987,-0.02204041317391766,-0.02266937836264972,-0.02250651323494524,-0.02298912763956988,-0.023262698926209652,-0.024621136985928996,-0.023075781250386215,-0.022711287136340366,-0.02263393078537375,-0.02274946956316042,-0.02275703465859421,-0.022241508908239102,-0.022626347717473672,-0.02285525506791486,-0.022828771930122876,-0.022892031372829708,-0.02284961484272967,-0.02285428479563231,-0.02284948697307818,-0.022832240206333777,-0.022843758464967074,-0.0228478569080012,-0.022837287257576448,-0.022874069394770123,-0.02289627247989394,-0.022864314508758952,-0.022902404094146483,-0.022814317355891248,-0.02283459052449864,-0.022850475640796217,-0.022821926042542007,-0.022826073167018134,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
468,-0.022587661724958512,0.001343307885293664,-0.05070770575890634,-0.0242687861645369,-0.02667015256355343,-0.02838019309280351,-0.026431070559246112,-0.025798394424665236,-0.02480219609257339,-0.02035903409544325,-0.023645921933403043,-0.02356490029305677,-0.024211476996401436,-0.027356642912601488,-0.03208808505459738,-0.025923586497263205,-0.027731221614046016,-0.02310244423157121,-0.02327438872293931,-0.024128960661099853,-0.02211566801938674,-0.02401641504798504,-0.024830140748062713,-0.02560799493524062,-0.02615594798267657,-0.025425505155143538,-0.025095353767116673,-0.024844101648822906,-0.023784715310432265,-0.024572928328407396,-0.02436901199307497,-0.024971580128172306,-0.02530978830884738,-0.026894859935075437,-0.0250790540511322,-0.02462532721164713,-0.02452858145875065,-0.024673034407533066,-0.024682482693928958,-0.024036719810714008,-0.024519091715417215,-0.024704244712063065,-0.0247026797417499,-0.02469980599131333,-0.02470802425194554,-0.024699364361439716,-0.024704947386908923,-0.024707095685363837,-0.024705654446470073,-0.024705145709950995,-0.024706448852628255,-0.024707388264095537,-0.024693924207323303,-0.024703150672770933,-0.024703778039866345,-0.024704669960235234,-0.024706783502018943,-0.024704821789846548,-0.024708400319987705,-0.02470304827953571,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
469,-0.024777527509135644,0.005070246146137999,-0.05716140005355433,-0.028110960732656582,-0.031064066639139718,-0.033167007193868114,-0.03077005299784661,-0.029992012782622944,-0.028766927273083907,-0.023302901482367373,-0.02734498681020486,-0.027245349585016097,-0.028040484172733957,-0.0319082854577872,-0.03772682682716492,-0.030145969067338737,-0.03236892760557924,-0.026676639317719426,-0.026888089887384403,-0.0279390088305037,-0.02546314076049282,-0.02780060466403654,-0.02914639323340741,-0.030083791278574353,-0.030710564820355963,-0.02986889652335861,-0.02947234383548171,-0.029163719505560032,-0.027790717727336108,-0.02882373787161869,-0.028563148900925293,-0.029321058257690713,-0.02973105156256074,-0.0315067840075118,-0.02945250363477219,-0.02889000534162084,-0.028767434547338072,-0.02895009806391476,-0.028961972191948016,-0.02812881128482794,-0.028755359966480543,-0.028650922707730297,-0.028645340985226697,-0.028663286326226608,-0.028659141524063757,-0.02865198540789935,-0.02864760452639328,-0.0286299073175678,-0.028636355544117982,-0.028638648218147694,-0.028640574907828235,-0.028660137105185775,-0.028685617705669287,-0.02865612689751966,-0.02867558315149597,-0.028636601146601763,-0.02863901897267367,-0.02864011262167481,-0.028624127798133274,-0.028643712298008047,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
470,-0.02547447606563581,0.012155730520888322,-0.04871199219505228,-0.029448027409944285,-0.0321631295417453,-0.034096584881311356,-0.03189281175107583,-0.031177477213854155,-0.030051126725954048,-0.02502747077104192,-0.02874378668996639,-0.02865217966635005,-0.029383230865510222,-0.03293930905809256,-0.03828890862419266,-0.031319025485427594,-0.03336282603211027,-0.028129304257200505,-0.02832371309679123,-0.029289933866777546,-0.027013606878237496,-0.029162684299940088,-0.030501727185017615,-0.031153409753999918,-0.03157742206041322,-0.03100633556696405,-0.030731525377999412,-0.03051404045045667,-0.029497090581606534,-0.030270252962827204,-0.030080093817137058,-0.03062534271014867,-0.030911348140339568,-0.03212107403298404,-0.03071764515270608,-0.030318140290521316,-0.03022941948604462,-0.030361407249385682,-0.030369939109104616,-0.029756077576861596,-0.03022064472088553,-0.02994064081033816,-0.029938243042984276,-0.029924624815844316,-0.029923608755659793,-0.029927363490026136,-0.02994367342724804,-0.029955673864904296,-0.029949696253296947,-0.029947568789207884,-0.029950087543884348,-0.02994266929582213,-0.029899902837334444,-0.029935877788774424,-0.02992754091525365,-0.029946522972748656,-0.029951505372097037,-0.02994620930233,-0.02996102457412413,-0.02993978673204088,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
471,-0.02480089943181926,0.008756510674145433,-0.047844598108489615,-0.028246972476763374,-0.03051780249925556,-0.032134886579006934,-0.03029171680344462,-0.029693432442711935,-0.028751386663360107,-0.0245497514351785,-0.027657966652173446,-0.02758134928405951,-0.02819277858964171,-0.03116697577635643,-0.035641220468932,-0.029811819173345758,-0.031521192676107646,-0.02714403196799521,-0.027306629692924127,-0.02811474777700703,-0.02621089612957117,-0.028008320054329818,-0.029216370546087483,-0.0296561010386099,-0.02993436136781019,-0.02955822410736413,-0.029373244384669473,-0.0292248282487233,-0.0285055379497677,-0.02905626081680513,-0.02892311859320637,-0.02930101112510666,-0.02949460130743572,-0.03028617846840987,-0.029363826504875814,-0.029089559316009716,-0.029027794380685465,-0.02911956611005468,-0.029125474370533457,-0.028692820354990396,-0.02902166840488217,-0.028668983883201753,-0.028663028527881208,-0.028682150923883015,-0.028656731915744242,-0.028669099334630656,-0.028664802761083477,-0.028640373961882647,-0.02864842711198095,-0.02865129222733283,-0.028655951246120425,-0.028664152125585034,-0.02871410532930876,-0.028675545613893887,-0.02868418630756847,-0.028651982776435807,-0.02865399312906843,-0.028653122787725437,-0.028633161892112076,-0.028660969330528308,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
472,-0.021863063981382002,0.018952492467641247,-0.047627961721091086,-0.027334265157315667,-0.028782273644766942,-0.02981341708095972,-0.028638108734499335,-0.028256609096186682,-0.027655907911792423,-0.024976709816241362,-0.026958682033648654,-0.02690982650583887,-0.02729970809767541,-0.029196222908145525,-0.032049252076164436,-0.028332099110437617,-0.029422091454957992,-0.026630968476352563,-0.026734649898301946,-0.02724995127842492,-0.026035948769637537,-0.02718208699787098,-0.02821684608974758,-0.028557031315121936,-0.02875797065529042,-0.028482986037315187,-0.02834011161278486,-0.028223528650435956,-0.027647776963074383,-0.028089737294226345,-0.02798336697751145,-0.02828354447104063,-0.028434221632976455,-0.028969213310601503,-0.028332757159960233,-0.028116256240054833,-0.02806703731562214,-0.028140119242928932,-0.028144813714311566,-0.027798514057241534,-0.028062148968794384,-0.02759057630342571,-0.027607214841742642,-0.027583459899562266,-0.02759288803437038,-0.02760485843412885,-0.027593077522002334,-0.027608362420015086,-0.027603571240015272,-0.027601865732098566,-0.02759836916449922,-0.02759453250478974,-0.027578860887908504,-0.027586648636240843,-0.02758254875728381,-0.02761327092947385,-0.027599539177633844,-0.02760077579212922,-0.027612650234784975,-0.02760834599310503,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
473,-0.023671741189487595,0.04267301558447578,-0.05648647356204946,-0.028061414295086986,-0.0291100233905126,-0.02985674994305054,-0.029005623010640576,-0.02872935115581162,-0.028294339392380952,-0.02635413564648519,-0.02778942702223694,-0.027754047153080694,-0.02803638899491508,-0.02940979439764775,-0.03147588196621241,-0.02878401900910347,-0.02957336237021883,-0.027552105611587042,-0.027627188929830675,-0.028000356434555333,-0.027121208222637968,-0.02795121093405579,-0.028463556992858317,-0.028825696651940447,-0.02907493940121375,-0.028741698689137365,-0.028588293501802035,-0.028470159700505655,-0.027954404355951264,-0.028341117900752385,-0.028242886488986096,-0.028530258217435798,-0.028688150726199034,-0.02940488699159565,-0.02858066803691768,-0.028366187575513874,-0.028319847257574613,-0.02838895468148319,-0.028393457228891795,-0.028080249573633368,-0.02831528909456451,-0.02825849235723146,-0.028237243042050414,-0.028274099162735843,-0.02825597355877791,-0.02824680846218116,-0.028255508788411744,-0.028243576698468366,-0.028249427311365212,-0.02825151236813513,-0.02824920898910847,-0.028255977983463815,-0.028271049081595324,-0.02826318501647308,-0.028270934347559108,-0.028230101539101594,-0.02824781832169621,-0.02825284554365173,-0.028238349074536415,-0.028235906995349655,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
474,-0.027323159218668375,0.017577107419897126,-0.06344406420026748,-0.02907621328676697,-0.030828706788304298,-0.03207667749202679,-0.030654227100800263,-0.03019250630097362,-0.029465490588607406,-0.02622291480781979,-0.028621653117252996,-0.028562524323642452,-0.029034389621383362,-0.03132970067081532,-0.03478266045660375,-0.030283870240171644,-0.031603064510821025,-0.02822502845344459,-0.028350511846512445,-0.02897417001414395,-0.027504888911210165,-0.02889203533628262,-0.028844432017993703,-0.029600629098365264,-0.030189675840223525,-0.029415646116374206,-0.029093082052359075,-0.028857297953018834,-0.027949606834068625,-0.028611727764467812,-0.028433023991425818,-0.028975916884936385,-0.029300874642615108,-0.031104664202035892,-0.029077538603777948,-0.028658471260437017,-0.02857243050579665,-0.028701323165512393,-0.02870984316099683,-0.02815279514403756,-0.028564052637541356,-0.029394491716271353,-0.029401962265535903,-0.029372919382934386,-0.029397494829437407,-0.029386558378231554,-0.029397795632181842,-0.02940722237448748,-0.029400621498933317,-0.02939827185828578,-0.02940478033812083,-0.02938338185424141,-0.02936190128945475,-0.02938930068044618,-0.02936710153627529,-0.029410556313285374,-0.029406323692291958,-0.029396770296142048,-0.029413129828591837,-0.029403566307313923,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
475,-0.029020143274368408,0.004215642242655187,-0.06580810973872823,-0.028417628020920144,-0.02966905958991254,-0.030560218349957004,-0.029544466038553326,-0.02921475754921707,-0.028695605602114004,-0.026380126718244735,-0.028093032839461657,-0.028050809779064708,-0.028387762315200772,-0.03002681244885118,-0.03249252366467381,-0.02927999928488092,-0.03022201781703316,-0.027809808607876532,-0.027899414577503036,-0.028344760319755073,-0.027295566839538255,-0.028286109073006074,-0.028337206849464423,-0.028911374288473828,-0.029343481839752605,-0.028772977895713286,-0.028528499368092184,-0.028347167726462404,-0.027625369102476097,-0.028155813148031193,-0.02801485474280534,-0.02843867740398832,-0.02868645414916353,-0.029987288650409744,-0.02851661521760851,-0.028192441039297002,-0.028124943545207833,-0.028225933827876977,-0.028232583338297226,-0.02779064416840268,-0.028118353248139917,-0.028645788663696912,-0.028639592321688036,-0.028666433706249033,-0.028666143763116717,-0.02865387757868032,-0.028642291475056116,-0.028630376871140135,-0.028637324746601397,-0.02863979699802466,-0.02863489314086908,-0.02865064846996665,-0.028682187557034302,-0.028651280073979966,-0.02866795708469555,-0.028630414581647765,-0.02863325751764309,-0.02864137664322479,-0.028624156130123164,-0.0286378803217024,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
476,-0.029949945328115096,0.005689560863703849,-0.06390902513155029,-0.02821038469646546,-0.029268518405582714,-0.030022027544670055,-0.029163169747375244,-0.028884388489659556,-0.02844542547402626,-0.026487598677516738,-0.027935926937984266,-0.027900225710194338,-0.02818513208917053,-0.029571012260584978,-0.03165586629420275,-0.02893955289613431,-0.029736065936224874,-0.027696449914945485,-0.02777221522193409,-0.028148772241722353,-0.02726163864503888,-0.02809918034808262,-0.02866603869849864,-0.02899445047115512,-0.029198805809165514,-0.0289211345671223,-0.028782571533763672,-0.028672285457970795,-0.02816373854219529,-0.028548756194444157,-0.02845284907235728,-0.028728750530542916,-0.028873415458242315,-0.02942293102215856,-0.028775541023603062,-0.02857298432242575,-0.028528117858887456,-0.028594894358841497,-0.028599216725530233,-0.028291049199604845,-0.028523685635424213,-0.028393119674030368,-0.028407642773287233,-0.028400011953034404,-0.028395759611141585,-0.02841692426193299,-0.028394484659994404,-0.028412363918108027,-0.02840997549897044,-0.02840912699639603,-0.028397382192228433,-0.028405941274841532,-0.028393247700785103,-0.028390981596880045,-0.028399999796820105,-0.028410740433815505,-0.028398024777709852,-0.028408585173098477,-0.0284145080661413,-0.028408220425512918,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
477,-0.02486082810005144,0.00982819759304842,-0.07913774544534767,-0.029086599845389537,-0.031100939737929732,-0.03253537425710169,-0.030900390409404965,-0.03036968223531445,-0.02953404047650728,-0.025806979723303085,-0.02856412219727922,-0.028496158756808252,-0.02903852715492846,-0.03167678892799822,-0.035645667921129554,-0.03047469719103597,-0.031990997047810596,-0.028108236408274145,-0.028252468728842614,-0.02896930991842,-0.027280498213042074,-0.028874903201344084,-0.029988992864632028,-0.030382878323948505,-0.03061731851655357,-0.030296571198881853,-0.03013083529428381,-0.02999665127875814,-0.029352735425962322,-0.029844067665883628,-0.029723948298291353,-0.03006559557518719,-0.030239867159862488,-0.030856035748323705,-0.0301223399046435,-0.029874183088205088,-0.029818341632745958,-0.02990133785837735,-0.02990668600554658,-0.029517946072030808,-0.02981280805464224,-0.029453754815365298,-0.029451256683591324,-0.02946389846639774,-0.02945407908867904,-0.02945648648820509,-0.029450859010091163,-0.02943485567164282,-0.029440433899897523,-0.0294424210115404,-0.029444737192782115,-0.029476518363033034,-0.029487057127079584,-0.029458304457220835,-0.029489321624466016,-0.029443555858622388,-0.02944338458364951,-0.029443691270843817,-0.029429869344594243,-0.029449819828433196,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
478,-0.020974410729079046,0.032228618806339586,-0.06221495645913848,-0.02919793706651325,-0.03171008313165273,-0.033499011130538686,-0.031459971813108306,-0.030798109107506234,-0.029755954223899976,-0.025107820589466243,-0.02854633890639913,-0.028461579581428812,-0.029137984115856958,-0.032428242605285575,-0.03737795530398827,-0.030929076532007733,-0.032820101345086505,-0.02797778952938318,-0.028157666151955096,-0.029051661142768595,-0.026945491426258357,-0.028933923583331234,-0.030410516844313305,-0.030897715607267666,-0.031190000944187512,-0.0307907349809334,-0.030585743708764684,-0.030419976423360282,-0.02962233020424567,-0.030231473622436285,-0.030082951895080597,-0.030505138813162108,-0.030720549607197542,-0.03149507277241197,-0.030575245797404064,-0.030268687819071865,-0.030199677589601483,-0.03030223820425991,-0.03030884547564511,-0.02982772322819144,-0.030192837578734425,-0.029663368930154498,-0.029636905393543002,-0.0296739052446716,-0.029655536277022648,-0.02964118032672195,-0.02966025061437082,-0.029642667454018102,-0.02964865851423846,-0.029650792974481418,-0.02965366220178428,-0.029670973214243328,-0.029671455711638643,-0.029668271447997788,-0.02968554951562184,-0.029629610294331508,-0.02965220696876274,-0.029652157591275832,-0.029637311466442672,-0.029635540716953047,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
479,-0.018750247262883178,0.03312846128720327,-0.05444390215918419,-0.02842094833224166,-0.03102423887061087,-0.03287807189327988,-0.030765053133706043,-0.03007917704429256,-0.02899921119929031,-0.02418243621971714,-0.027745709201610257,-0.027657874679646848,-0.02835882019751388,-0.031768454260270064,-0.03689775005042678,-0.030214896165792135,-0.032174530230078144,-0.02715653199001402,-0.02734293480954485,-0.028269365295904743,-0.026086780544453816,-0.02814735603905966,-0.02985379273936948,-0.030538773728019237,-0.0309572378088609,-0.030387278568281998,-0.03009880158170267,-0.029866986221034997,-0.028765558477770615,-0.029604734488696452,-0.029399019029398395,-0.029985931299612863,-0.030288260422898994,-0.031409328745770584,-0.030084084734637404,-0.029656401833643504,-0.029560629268482033,-0.02970302619049399,-0.02971221316082164,-0.029047212775483375,-0.029551145998630794,-0.028909378028041277,-0.028893785873510817,-0.028939921191057975,-0.028920611939165747,-0.028909924966088272,-0.028901100783806533,-0.028856707077766646,-0.028872726234177915,-0.02887842803572438,-0.02888358850433039,-0.028907454141606514,-0.028994429217662907,-0.028922374551641587,-0.028947254662588243,-0.028872098693442944,-0.028879716491108307,-0.02888207168768023,-0.028842370298271983,-0.0288897406177591,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
480,-0.019837082387175336,0.006810693299788049,-0.05979465141668075,-0.027365523159875577,-0.029432532743633506,-0.030904473953447222,-0.029226739577538706,-0.0286821547802628,-0.027824663186892945,-0.02400014959578985,-0.026829384095191,-0.026759643589470538,-0.027316193494972416,-0.030023438875750954,-0.03409609361786236,-0.028789915600925777,-0.030345862711644772,-0.026361578091615198,-0.026509581708088637,-0.0272451664097451,-0.02551219671922447,-0.027148291205272554,-0.029065277071216547,-0.029622048295518996,-0.029916719304752752,-0.029505353616029413,-0.029272406421000437,-0.029076624733959503,-0.02806662162443004,-0.028847266088719774,-0.028662121956599264,-0.029177953996736707,-0.029426870327314048,-0.030139428155314667,-0.029260189188563303,-0.028893066022969493,-0.028807942148005437,-0.02893414392978645,-0.028942209401822454,-0.028335877082952553,-0.028799459962824833,-0.02774180353031209,-0.02774399628887154,-0.027713378886482735,-0.027708537984205462,-0.027723460731740285,-0.027746194522661215,-0.027758934759143955,-0.027750179551689357,-0.02774706168250304,-0.02775547304362621,-0.027731853123064167,-0.027689327037704305,-0.027734901954614578,-0.02770999274815489,-0.02775573185800642,-0.02775752241657658,-0.027745068813094725,-0.02776676508345758,-0.027746186365149826,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
481,-0.02250829760425759,0.006165138439005965,-0.05359585989195532,-0.025815901475948533,-0.02663535897988087,-0.02721890405833966,-0.026553773120028306,-0.02633787470225519,-0.02599792566366954,-0.02448171287697175,-0.025603351334353014,-0.025575702995811318,-0.025796344931852653,-0.026869621301588608,-0.02848420863372923,-0.026380596039309482,-0.026997444913944332,-0.025417891555633534,-0.02547656698465974,-0.025768186534122273,-0.02508115778101769,-0.025729780755129376,-0.02701331392710697,-0.027248756015776948,-0.027328904112477497,-0.027205497855067557,-0.027108334614724748,-0.027018687239870106,-0.02649043278906938,-0.026906936392816647,-0.026812561588605552,-0.02706584535284806,-0.027174160115969813,-0.02727296857888671,-0.02710292585338646,-0.026929746040846043,-0.02688717387817902,-0.02695000537502641,-0.026953960371276505,-0.026639125297421788,-0.026882890215834346,-0.025981944083097112,-0.025956504701135127,-0.026004740913599857,-0.025992068766834617,-0.02596601777466132,-0.025974494603612723,-0.02593039223314886,-0.025944681059761478,-0.025949769194146786,-0.02595874148466644,-0.025972865423485147,-0.02604530287205809,-0.025993646457428313,-0.026008628808370973,-0.025937476416773447,-0.025955259688940045,-0.025953021359600783,-0.02591761078574399,-0.025952952842402115,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
482,-0.027901411849753355,0.0022171765044326427,-0.05432346698979152,-0.024667341121796537,-0.024180615384012505,-0.023834012408897706,-0.024229074196872143,-0.02435730942099635,-0.024559225866718756,-0.02545979701739065,-0.024793587600702077,-0.02481000963346233,-0.02467895694483543,-0.02404147271850387,-0.023082470931734232,-0.024331934616083233,-0.023965550487355203,-0.024903743462590378,-0.024868892550437484,-0.024695681932823666,-0.025103750167148216,-0.024718493464874793,-0.024948057564110764,-0.024778571542351285,-0.024623861956139973,-0.024823014402237765,-0.02489590809563185,-0.02494544740443109,-0.02510314203591092,-0.02499355061363996,-0.025026188779110812,-0.024920926326703896,-0.02484962155271731,-0.024336701781157117,-0.02489927223114287,-0.024984677868092706,-0.025000903960104386,-0.024976425046362664,-0.024974770772235828,-0.02507298202851737,-0.025002458990327395,-0.02457155337576947,-0.024582105959364654,-0.02457873084089614,-0.024558653935209385,-0.024589893476278032,-0.02457189328915819,-0.02458118968301481,-0.024580673489477088,-0.024580494824833456,-0.024572633872736418,-0.024585233568745854,-0.024580072590530345,-0.02457103246987887,-0.024583903143762187,-0.02458262551560109,-0.024572801618459938,-0.02458038202908519,-0.024581669777921936,-0.024582200670044643,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
483,-0.031896661237123154,-0.009863152181093963,-0.05612707699223106,-0.026139932563758,-0.024726504672690053,-0.023719986475430138,-0.024867226710476035,-0.025239615570000304,-0.025825971116655178,-0.02844118597676519,-0.02650654620380632,-0.026554234988946483,-0.026173664349415423,-0.02432244113341055,-0.021537546545391778,-0.02516592836957015,-0.024101966663442727,-0.02682643347392771,-0.026725228118545583,-0.026222232901816148,-0.02740724322504071,-0.026288476482412167,-0.02633559935080418,-0.025756183842218634,-0.02530119153955113,-0.025898436002789817,-0.026145713478387574,-0.026325790802110585,-0.027012205837738,-0.026512664838923974,-0.026648168142116836,-0.026235272244804927,-0.025986535766793196,-0.024588130880174124,-0.02615760288330392,-0.02647715110916467,-0.026542499342787584,-0.026444569784876536,-0.026438089112905214,-0.026859696212010203,-0.026548857192272096,-0.025878671376749852,-0.025874299827419726,-0.025899927101296346,-0.025862061331190282,-0.025892601322308716,-0.025877389643480905,-0.025885135504228877,-0.025887976129644188,-0.0258889882779402,-0.025874688125922175,-0.0259017501339288,-0.025889669764511906,-0.02588068950944022,-0.025908481531200074,-0.025871043774218304,-0.025874092845119708,-0.02588963534079081,-0.025882597441985355,-0.025873690453723237,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
484,-0.028979401571500463,-0.010117802170797979,-0.05989852512415452,-0.02785200923440972,-0.02668190533010703,-0.025848660931996514,-0.02679840183259956,-0.027106683324143458,-0.02759209677804949,-0.029757098005026142,-0.028155509720215924,-0.028194988800851438,-0.027879934036478704,-0.026347402008158237,-0.02404193170358538,-0.027045681499101425,-0.026164882588710886,-0.028420327859203513,-0.028336545175829765,-0.02792014143096239,-0.028901150235590114,-0.027974981067834016,-0.028491675304678943,-0.027879691957308234,-0.027365166797245374,-0.02803494993384134,-0.028297407669248646,-0.028481811877806545,-0.0291124786282234,-0.028666181945260702,-0.028794714591494474,-0.028389885101924004,-0.028129591455648684,-0.026513066017351997,-0.028309768277839722,-0.02863174485337963,-0.028694879411968476,-0.02859989454341621,-0.02859353064107548,-0.028984960382317897,-0.02870096687331275,-0.027638919019908302,-0.027638450575085582,-0.02766064979021609,-0.027631365729805613,-0.027654362933407707,-0.027635664515618438,-0.027626807776957387,-0.027633316472346448,-0.02763563383281804,-0.027628785891815975,-0.027657959395954605,-0.02767912416737445,-0.027644033209840723,-0.02767367081454437,-0.027629701184434734,-0.027627266318435508,-0.027637114899027204,-0.027620984917190054,-0.027636818165190185,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
485,-0.026338669177629608,0.0008859550062894967,-0.06835425382227883,-0.028379109904966456,-0.027158542639074898,-0.026289362702932986,-0.02728006331515364,-0.027601640139122058,-0.02810798813957091,-0.030366359911979918,-0.02869569953157573,-0.028736881236323494,-0.02840823902690731,-0.026809613109311473,-0.024404714214521755,-0.027538007473226184,-0.026619222129546538,-0.028971938548191262,-0.028884542548230478,-0.028450180455675402,-0.029473497470580652,-0.02850738517518172,-0.02831419895674192,-0.027855330196084608,-0.02750225261432924,-0.027967019652453184,-0.028162635257523688,-0.028306338885980272,-0.02886760114499864,-0.028456731858987287,-0.028566725269086442,-0.02823396484072514,-0.028036496567067366,-0.026964959227975854,-0.028172089317556562,-0.028428042085986205,-0.02848087618868045,-0.028401767974394157,-0.028396547050087553,-0.02874041381797023,-0.028486026594280324,-0.028160654957205388,-0.028162398744676093,-0.028130500873053153,-0.02815213821104233,-0.028138134895327845,-0.028163737181250224,-0.02816367490050352,-0.028157261298211188,-0.02815498181136001,-0.028170260930814813,-0.028141744984725138,-0.028124261417683465,-0.02815581705393166,-0.028126021786786134,-0.02817064891363765,-0.028171703822922504,-0.028153526036948207,-0.028169427114591812,-0.028163936692472368,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
486,-0.026619835002725585,-0.0037614857404394426,-0.05542157516231557,-0.02914675861286703,-0.02788835864658289,-0.02699223761097828,-0.028013645977280403,-0.028345190395804545,-0.02886723315780459,-0.031195605416895672,-0.029473161250873226,-0.02951561942365427,-0.029176790621009967,-0.027528613697852762,-0.025049172562005506,-0.02827958537193112,-0.027332321359681628,-0.029757962571463646,-0.029667857645272883,-0.029220032066215467,-0.030275067813150827,-0.02927900990308664,-0.02805084899641616,-0.027789358062906996,-0.02765724010767278,-0.027843100053239908,-0.02795214548160797,-0.028045401556598317,-0.028547415748853194,-0.02815637246281192,-0.028247257316091665,-0.02799696159475133,-0.02787959100270534,-0.027567910152247153,-0.02795792365253884,-0.028134068641416977,-0.028175579376639726,-0.02811412521181716,-0.02811021619005109,-0.028410209811209033,-0.02817972917301318,-0.028914955222042543,-0.02892970250616081,-0.02890528442366638,-0.028920277783164618,-0.028923645547700116,-0.028916713051495013,-0.028923336862940525,-0.028919836922585162,-0.02891859420138665,-0.028920440732808497,-0.028905361952187986,-0.028910472817130894,-0.02891220026406533,-0.028897110520032347,-0.028933848513040115,-0.02892126655823627,-0.02891780086892906,-0.0289264803858221,-0.028930475913918386,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
487,-0.026621332994940933,-0.003831195477277902,-0.052038426893015306,-0.029897999864196077,-0.029116593033341128,-0.028560144275191574,-0.029194390537036003,-0.029400263932067624,-0.029724427783907013,-0.031170236776893047,-0.030100680456838055,-0.03012704497299002,-0.029916648320121003,-0.028893208443516834,-0.027353592826731027,-0.02935952631670955,-0.028771320190178487,-0.030277528599963015,-0.030221577704615293,-0.029943499211383656,-0.0305986264853344,-0.029980121657215614,-0.028981076208432086,-0.0288206168967788,-0.028760130977906872,-0.028850755054874062,-0.02891703048129704,-0.02897746377725576,-0.029333640362089648,-0.02905250746128099,-0.02911588411217085,-0.02894572056007383,-0.028872279628875445,-0.028774108762095817,-0.028920689036748198,-0.029037197540534757,-0.02906577293373045,-0.029023598521368578,-0.029020943490728823,-0.029232757412139238,-0.029068648551593454,-0.029759438143580196,-0.02976190809012937,-0.029727329044268197,-0.029742593057181525,-0.02973891589530967,-0.029764469970455586,-0.029779454221806518,-0.02976950654426531,-0.02976595593196228,-0.02977507401037731,-0.029734751696241023,-0.02969872532605289,-0.029751511805158573,-0.02971020372747495,-0.02977530230123301,-0.029777410902288623,-0.029763684243385886,-0.02978832258089595,-0.029764412259245306,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
488,-0.027272291332493936,-0.004627221816142389,-0.06359361514896002,-0.03024840679829105,-0.030259058304414346,-0.030266643363977042,-0.030257997831745997,-0.03025519153208081,-0.030250772792550416,-0.03023106469334547,-0.030245644020326545,-0.030245284640559,-0.030248152597617813,-0.030262103302528532,-0.03028309009778316,-0.030255746834315575,-0.0302637647846471,-0.03024323336942741,-0.030243996046794522,-0.030247786587978012,-0.030238856422672964,-0.030247287380406964,-0.02962630868925816,-0.029846179121228975,-0.03004600191388273,-0.029788134613648425,-0.0296932158895926,-0.029629621343127403,-0.029450255357914786,-0.02956953025597875,-0.029530421904981653,-0.02966094961000718,-0.02975339809870912,-0.030395677846032226,-0.029688863156471193,-0.029580434811916995,-0.029560571227642725,-0.029590660448127713,-0.029592719009892066,-0.029478664542286495,-0.029558686474703774,-0.030252410937484212,-0.030257120404357605,-0.030267352420537966,-0.030283358538946172,-0.030266343287599418,-0.03024894414842564,-0.030232267532947,-0.030238978545020608,-0.03024137228716252,-0.03024162801136851,-0.030248540913025593,-0.030301573246767983,-0.030257865576314567,-0.03026566615870763,-0.030247605027811333,-0.03024001383964914,-0.03024290334574272,-0.030226279394682545,-0.030255343979923032,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
489,-0.030184075142799322,-0.002896203167779022,-0.059884168837192546,-0.03014958064306922,-0.030490996635359445,-0.030734122875648938,-0.03045700497970342,-0.030367053795921247,-0.03022541858264921,-0.029593708834908233,-0.03006102447370592,-0.03004950516380505,-0.030141432670933728,-0.030588598893729467,-0.03126129507809137,-0.03038485306874792,-0.030641854889606166,-0.029983755141156535,-0.030008201472696495,-0.030129700851704192,-0.029843459524548706,-0.030113699598336426,-0.0296561936511458,-0.0300744652256607,-0.030407104365915608,-0.029970778930570065,-0.029791821467909506,-0.029663148472769078,-0.029200934664505435,-0.029531856774870996,-0.029438613770638812,-0.02972760909480722,-0.029906791691061425,-0.030920504994143942,-0.029783274775755417,-0.02955659224332719,-0.02951116615476825,-0.029579380805408683,-0.02958392402307688,-0.029297674380151306,-0.029506767915994467,-0.030207534704042704,-0.030204691557890916,-0.03021814199802846,-0.030180763377142414,-0.03021545404834389,-0.03020796387695118,-0.03022104058130803,-0.03022050152066284,-0.030220307575518773,-0.03020886965553414,-0.030224365357693805,-0.0301987563676656,-0.030206859101340654,-0.03022269153245869,-0.030205964205959064,-0.03020906959730389,-0.03022018305986288,-0.03022151582975636,-0.030204928749458945,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
490,-0.03243154753953276,-0.00881267339527805,-0.08756020786640818,-0.030525168297789257,-0.031071579641823943,-0.03146068542106862,-0.031017178481150764,-0.030873218185388906,-0.030646541377640474,-0.029635536093478087,-0.030383440620653287,-0.030365004807020004,-0.03051212806386276,-0.031227784923301943,-0.03230438600387387,-0.03090170462072787,-0.031313017252606996,-0.030259776700964715,-0.030298901267988843,-0.030493352144579714,-0.03003524381977591,-0.030467743307980494,-0.030779793548647773,-0.030928946872976665,-0.03101873132384264,-0.030896002290507128,-0.03083311814829552,-0.030782659685274622,-0.03054791227267428,-0.03072585804471763,-0.030681617668275745,-0.03080852994692489,-0.030874425300719127,-0.03110778877757561,-0.0308299106216905,-0.03073701715474595,-0.03071634641116924,-0.03074710154875694,-0.030749090137754637,-0.030606821770256008,-0.030714303055814015,-0.030606772623660492,-0.030631929584568503,-0.03059054093247622,-0.03060751350945267,-0.030626541461518695,-0.030612812853496357,-0.030650564427978373,-0.03063901444066731,-0.030634902935100985,-0.03062559296407633,-0.030620502633288922,-0.030560884283527847,-0.030597288737102005,-0.030591474548504416,-0.03064718286285975,-0.030628418870939183,-0.030632275403180233,-0.030660900087871736,-0.030634776354200158,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
491,-0.03320127928857255,-0.008845919504750704,-0.07354611517951315,-0.027756685177084472,-0.029388850872521743,-0.0305511347667215,-0.02922635111988649,-0.028796332492321924,-0.028119234343468816,-0.025099296780439536,-0.027333335524408416,-0.027278266567827943,-0.027717733162804993,-0.02985544605700666,-0.03307132246690174,-0.028881423299921622,-0.03011004048582418,-0.026963943472646433,-0.02708081106121824,-0.027661648288856727,-0.02629324936979706,-0.027585153053072138,-0.02853960466049761,-0.028677201828382293,-0.0287446386587452,-0.028649376852683005,-0.028592179904568603,-0.02854252507347421,-0.028265548937407993,-0.028482624501305714,-0.028432960985651384,-0.028568398811332073,-0.028630344827518372,-0.028791982988278703,-0.0285891224807741,-0.028494731112597378,-0.0284721727555567,-0.028505528376550803,-0.028507641547179937,-0.02834268041268925,-0.028469911439685743,-0.028057177017717844,-0.028046276286692248,-0.02805327116649259,-0.028065587705935577,-0.028040684409200062,-0.028056327623056952,-0.02804557532854252,-0.02804698109392634,-0.0280474902438992,-0.028054558451364463,-0.02804907073083534,-0.028055500013656292,-0.028058527818927603,-0.028052995047429533,-0.02804449292435039,-0.028054172392534632,-0.028047818013602385,-0.02804434830207204,-0.028045937995873887,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
492,-0.03256412926493402,-0.007326125828682106,-0.05330367560471613,-0.026311180694328824,-0.028540228671331123,-0.030127559277721684,-0.028318302830169548,-0.02773102657842275,-0.026806313932425944,-0.022681986522309527,-0.02573301225867293,-0.02565780460873611,-0.02625798394544937,-0.029177457510880085,-0.03356937851853585,-0.027847235057176976,-0.02952515701105841,-0.025228533695005908,-0.02538813970964729,-0.02618138885760731,-0.024312567051837833,-0.026076919347524718,-0.027013458339379827,-0.02731877217709068,-0.027523686478949382,-0.02724914258646157,-0.02712031337021773,-0.027019169759464744,-0.026548550464876215,-0.026906289131469977,-0.02681841078567374,-0.027070863360106456,-0.027204449717397668,-0.027803445396345265,-0.027113840677038346,-0.02692843549607655,-0.026887411806054126,-0.026948454279511407,-0.026952402985210525,-0.026668629542239284,-0.026883355916483907,-0.026717782385022544,-0.026701080765348044,-0.026738510982447856,-0.026714181493725585,-0.026716343864033768,-0.02671513475268002,-0.026710607471489442,-0.026716011710599754,-0.02671793117235201,-0.026709524849931304,-0.026741045214909085,-0.02673109835528923,-0.026721934779207503,-0.026753691157738693,-0.026694615583788092,-0.026708282903985546,-0.026719156689711743,-0.026705755566041753,-0.026699874694894637,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
493,-0.0279842964809319,0.0054878428061030755,-0.049350196953033644,-0.028337789871086882,-0.02986942683771223,-0.030960123072197587,-0.029716935807604563,-0.029313402987280864,-0.02867800882496258,-0.025844075958117888,-0.027940515268600565,-0.027888838131991257,-0.028301236998322953,-0.03030728338316242,-0.03332508678588257,-0.029393252862084652,-0.03054619677275508,-0.027593874897933624,-0.027703544350831288,-0.028248606516964456,-0.026964490342129374,-0.028176822793519022,-0.028908534915720874,-0.02911116962865679,-0.029236129513348887,-0.029066637432653294,-0.028981585056873267,-0.02891249478260583,-0.02856739704864893,-0.0288331171758189,-0.028769755003004598,-0.028948053461517527,-0.02903751651798323,-0.029392223385313127,-0.028977223321592815,-0.02884887270855508,-0.02881961886927076,-0.028863039108856257,-0.02886582488959482,-0.02865881628233078,-0.02881671053982022,-0.02861034944674165,-0.02861529142008285,-0.028618727722858197,-0.028582913965408883,-0.028624377371320533,-0.028610914211728865,-0.028623208845163315,-0.0286223224701871,-0.028622010059983705,-0.028612123506015354,-0.028622470239372012,-0.028609306152286598,-0.028609470847336768,-0.0286202854138092,-0.028616638241833012,-0.02861239367585399,-0.028621811228311193,-0.028624013646356194,-0.02861554070392454,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
494,-0.019791360233776194,0.021100942021274546,-0.04662257192009677,-0.03159135987733369,-0.03273244459956153,-0.033545024105594776,-0.03261883727058982,-0.03231820131949795,-0.031844826370333826,-0.029733518293655087,-0.03129538636056419,-0.031256886381549394,-0.0315641276248004,-0.03305865206610076,-0.03530694551459225,-0.03237769026772512,-0.03323664490953578,-0.03103713584840337,-0.031118840677892005,-0.031524917394497594,-0.03056823811566142,-0.03147143780898675,-0.03257065986758863,-0.03253681297447235,-0.032453871695521094,-0.032553491221861776,-0.03257011760922067,-0.032570922234896924,-0.03244923609969134,-0.032559863873023405,-0.03254297574383864,-0.0325718136153061,-0.032561307581586006,-0.032248343899291036,-0.03257048380699353,-0.03256299446533237,-0.03255683346596568,-0.03256542561383662,-0.03256586009568435,-0.03249845153978161,-0.03255613923478024,-0.031797858517169854,-0.031812034339763186,-0.031808067789336696,-0.03181648189627863,-0.03181956918742626,-0.03179598026333331,-0.0317888027667687,-0.031792514530110234,-0.03179383524462402,-0.03179200661076487,-0.03180114887635536,-0.03183798121476866,-0.031800807858537984,-0.03181032950715808,-0.03180637510536906,-0.031791128048775125,-0.03179467911321559,-0.031785479227117865,-0.0318109810082048,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
495,-0.013776544996788244,0.013262800791665384,-0.04375928868579035,-0.0347524923278768,-0.03562077604592066,-0.036239090830932665,-0.035534329008224806,-0.03530556658918019,-0.03494536216887512,-0.03333880799192015,-0.03452727768730095,-0.03449798196168795,-0.034731770534814715,-0.0358689965560922,-0.037579786786372804,-0.03535083341656209,-0.036004436357250195,-0.03433076755048312,-0.0343929390717984,-0.03470193435885908,-0.03397396997109513,-0.03466124022595005,-0.035922556692730666,-0.03551401007211847,-0.03515290379786971,-0.03562066802283555,-0.03579687056305461,-0.03591630118415422,-0.03626364537684099,-0.03603039559343516,-0.03610550333861877,-0.035857315570727216,-0.03568488591362942,-0.034546490485807484,-0.035805007394445504,-0.03600958594391599,-0.036047532431116316,-0.035990117330803366,-0.03598620310607561,-0.036206553319221624,-0.036051142413061885,-0.034916249100422105,-0.03491217116478538,-0.03495610160871793,-0.034912896444558465,-0.034938776419495415,-0.03490866420240507,-0.034878478160928435,-0.0348934174472429,-0.03489873545190415,-0.03489262357277071,-0.03493289607280832,-0.03500627130171472,-0.034928162336475284,-0.034969698508915695,-0.034891886143951466,-0.03488907829128706,-0.034902133983628465,-0.034865110148895526,-0.03490838759442962,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
496,-0.014764623090153318,0.005711650642546797,-0.04161803375147741,-0.033794663901056114,-0.03420584185948618,-0.03449864639524451,-0.03416490464537811,-0.034056573621228305,-0.03388599790377481,-0.03312521009575759,-0.03368801293640465,-0.0336741398711865,-0.03378485104335855,-0.0343233873120748,-0.035133536367701036,-0.03407800984222463,-0.03438752517366661,-0.033594955062361355,-0.03362439654407485,-0.03377072204650895,-0.033425992663070885,-0.033751451236586,-0.03449102447510515,-0.03394190776981874,-0.03351919235954265,-0.034076358085955605,-0.03431105639031913,-0.03448175354275267,-0.03510767095810352,-0.034657526373917565,-0.034783323960949915,-0.03439604285440114,-0.0341599020215906,-0.03290181115295663,-0.034322345134412,-0.03462428886591555,-0.03468537192778227,-0.03459371729682739,-0.03458762815352344,-0.03497499914379891,-0.03469129616847108,-0.03388717820297457,-0.033860879008824556,-0.03392032158148266,-0.033882166366100114,-0.03387784161847188,-0.033878103556845035,-0.03382913358531653,-0.033846668795950385,-0.033852912150167794,-0.033858911991383946,-0.03389183479974053,-0.033969780451231925,-0.03390143186602459,-0.0339351707823484,-0.03383750113394565,-0.033854670032106335,-0.03385690243502296,-0.03381344619076734,-0.03385651603464232,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
497,-0.020418410025851385,0.007503106671244959,-0.05987400766750946,-0.029924449108272615,-0.031612482046143926,-0.032814549643846315,-0.03144442010512221,-0.03099968241135961,-0.030299407935164637,-0.027176101220068832,-0.029486608661097855,-0.029429654754504972,-0.029884163809246907,-0.03209504827227189,-0.03542100060615665,-0.031087685784019565,-0.032358357189279464,-0.029104572724363478,-0.02922544056237177,-0.029826159211548468,-0.02841092149764628,-0.02974704562770365,-0.030489349157515992,-0.030460827536341474,-0.030439290687185417,-0.03046850988056614,-0.030481257109036944,-0.030488988453032415,-0.030481706915996134,-0.030494374538687037,-0.03049575491346662,-0.030485340032057516,-0.030473212664072484,-0.030437657883908977,-0.030481821701008285,-0.03049362153331224,-0.03049489139814053,-0.030492808496611342,-0.030492633622003322,-0.030491598049732168,-0.030494987130285183,-0.030233896337681542,-0.030249611505359965,-0.0302343828314393,-0.0302329683198861,-0.03024875479974746,-0.030232637288332274,-0.030222221752390855,-0.03022452787653995,-0.03022535290246579,-0.030229985872662322,-0.03022602398564073,-0.03026829914244867,-0.030235880679809035,-0.0302320930227312,-0.030245583065558936,-0.030229401940908385,-0.030225881252442594,-0.03022017304417692,-0.03024886042479232,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
498,-0.024817091987672325,0.010671567254754634,-0.06145976280005531,-0.02708880887678731,-0.030293385986455205,-0.032575402066501745,-0.029974335666333073,-0.029130041576292766,-0.02780063413017446,-0.02187132020441085,-0.026257608582513223,-0.026149486767305115,-0.02701233089805977,-0.031209494107010356,-0.037523512321876576,-0.029297107980787985,-0.03170936215418128,-0.025532348079318673,-0.02576180468427382,-0.026902214441283566,-0.024215514270356325,-0.026752024492873786,-0.02831905801055791,-0.02884989043595943,-0.02919588769927945,-0.028730127186710655,-0.02850637199717141,-0.028329103586708194,-0.02749245801302856,-0.028129953805137164,-0.027974133238136387,-0.028419858526262377,-0.02865279624098367,-0.02964302171096637,-0.02849506588005828,-0.028169121056740354,-0.028096534382357045,-0.028204487323164225,-0.028211458901484094,-0.027707295100800177,-0.02808935012361161,-0.027676169284210177,-0.027684041010711105,-0.027662271172692276,-0.027678019865815785,-0.02767172837986356,-0.02767666805158888,-0.0276686940959129,-0.027667433625005834,-0.0276669879968159,-0.02767772756514087,-0.027653595352159922,-0.027679252720371462,-0.027675388610442317,-0.027651099209007685,-0.02768506733515483,-0.027677962641157853,-0.02766670402401861,-0.027669833392867986,-0.02768423263464228,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
499,-0.02875067854676858,0.006301838005737482,-0.05886781100998588,-0.02613559655867395,-0.029441260380235836,-0.03179526146614326,-0.029112145784333736,-0.02824121887800818,-0.026869875968052834,-0.020753524930049227,-0.025278176485066115,-0.025166644023644994,-0.026056706122034715,-0.030386266653176498,-0.036899457276237856,-0.02841355530501196,-0.030901902776926674,-0.024530038017938873,-0.02476673271170371,-0.025943116099118584,-0.023171665373959184,-0.02578818848719668,-0.027703184357173186,-0.02853351559234493,-0.029062365406030636,-0.028347337830627175,-0.02799730509711588,-0.02771896744115998,-0.026411538410259117,-0.02740612897068298,-0.027161730172245886,-0.027861523701659688,-0.02822661977811379,-0.029699855049931757,-0.027979569539333508,-0.027467631169503348,-0.02735367034774067,-0.027523180346037533,-0.027534131847936273,-0.026744889270981943,-0.027342395688145487,-0.026742120294571646,-0.02674669035007702,-0.026717809646877234,-0.026732734988163875,-0.02672671129554483,-0.026744209404401056,-0.02674073092317818,-0.026736337041698654,-0.02673477116760058,-0.02674861405838192,-0.026738181180627034,-0.026721111439756463,-0.02673883067451915,-0.026726634949136553,-0.026752107690567198,-0.026749585136094045,-0.02673376996442321,-0.026744656989720908,-0.026747703352237015,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
500,-0.03385644441948757,0.00027903700524382826,-0.06520094119704291,-0.02629428552938702,-0.02780749595494364,-0.028885070438389955,-0.027656839486347687,-0.027258161415712266,-0.026630411438590542,-0.02383057253885086,-0.02590179038635343,-0.02585073495769502,-0.02625817241031528,-0.02824008481503969,-0.031221582174259147,-0.02733705064708065,-0.02847612392862496,-0.02555932031397868,-0.025667670375452763,-0.026206175106235314,-0.024937507644083597,-0.02613525498543003,-0.026897591372052426,-0.02753718703710985,-0.027967760170430737,-0.027390376255096344,-0.02711986848818561,-0.026909409747254663,-0.025968986256872623,-0.026677372741839313,-0.02649924929422459,-0.027016711783006308,-0.027296306764904063,-0.028530221147435194,-0.027106340197523712,-0.026722626531906376,-0.02663891097463432,-0.026763651115274695,-0.026771756139012403,-0.026201580216187417,-0.026630661036667284,-0.026581366270191874,-0.02656906443347937,-0.02660141696958452,-0.026586836996037498,-0.026578500704784517,-0.026575238700725343,-0.026540116502117968,-0.026551902683255704,-0.026556099509435584,-0.02656227931210227,-0.02657699010280782,-0.026643523709835668,-0.026590990411565263,-0.02660636865662453,-0.026553050605505224,-0.02655941483334233,-0.026558781892452726,-0.026529574136564812,-0.02656607655293681,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
501,-0.035552944941085636,-0.0014347455920750197,-0.06749852102802482,-0.029028047138380506,-0.028715937137943525,-0.028493680030260964,-0.028747011065062434,-0.028829241144038044,-0.028958718870549016,-0.029536204794160595,-0.029109001946247805,-0.02911953247762121,-0.029035495716198175,-0.028626712726696195,-0.028011758503296267,-0.028812969700476053,-0.02857802804504186,-0.029179638741126626,-0.029157290799847024,-0.029046220515819583,-0.029307891857411686,-0.029060848275820235,-0.029427958631429503,-0.029585762490159647,-0.02965778041905276,-0.02955419963751175,-0.02948847149877594,-0.029431312232933354,-0.02912286420383981,-0.029362843423759093,-0.029306710165234846,-0.02946107187256191,-0.02953240075657353,-0.029680328397176763,-0.02948494798540278,-0.029376621251040104,-0.029350977119859727,-0.0293889370112777,-0.029391350319748235,-0.02920647510632136,-0.029348413316691444,-0.0289825880167602,-0.028965689986712242,-0.02899855860821975,-0.028952555754661928,-0.028973218510015487,-0.028977943678693455,-0.02895202077736722,-0.02896092586391848,-0.028964101590488338,-0.028968139249667946,-0.02898415047750872,-0.029021142935644572,-0.0289898937228132,-0.029006369619442217,-0.028953903201411044,-0.028965975398503582,-0.028966132677131173,-0.02894407202444665,-0.028963486954901675,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
502,-0.03151135263417606,0.007248894821043874,-0.07298929743589494,-0.030073471369539178,-0.028596178046356963,-0.02754418054307436,-0.028743258578840834,-0.02913247374806109,-0.02974532364267412,-0.03247870641794136,-0.030456650367246447,-0.0305064939597802,-0.03010872731860148,-0.02817385698385977,-0.025263127539050304,-0.029055457007492028,-0.02794342042287645,-0.030790991674155464,-0.030685213376782733,-0.030159490430488285,-0.03139804518766018,-0.030228727212878535,-0.03096481092698725,-0.03061698826908958,-0.030271007208056738,-0.030712492419846818,-0.030863237073700995,-0.030959887365859376,-0.031198421753902604,-0.03104717072010907,-0.031101175321086926,-0.030912761120954358,-0.03076847890081619,-0.02960208044758175,-0.030869972832127182,-0.0310316770001887,-0.03105976887510443,-0.03101699864723208,-0.031014027023549516,-0.031167280118457742,-0.031062403346064874,-0.02980302731992601,-0.02981021539381473,-0.029787660003970446,-0.02979945397677343,-0.0297994526317239,-0.02980546330867325,-0.02981289021632285,-0.029808040341373573,-0.02980631355603375,-0.02981061121690474,-0.029794635624252743,-0.029780915060108135,-0.029799198531682624,-0.029782678603473434,-0.029816478211093206,-0.02981174840575671,-0.029805209899669324,-0.029817229441681393,-0.02981138480691099,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
503,-0.026771067511370327,-0.004536012348977941,-0.05757543134174055,-0.028501769233066736,-0.0267171801279555,-0.02544635377715449,-0.02689485528002298,-0.027365032149866467,-0.028105362609520266,-0.03140732373280828,-0.028964654331026046,-0.029024866024126867,-0.02854435886750129,-0.026207010918385103,-0.022690812764897112,-0.02727199494867296,-0.025928640624756284,-0.029368542877962155,-0.02924076135070123,-0.028605681351664147,-0.030101871235587437,-0.028689320264524348,-0.028659853794706234,-0.028289978714991476,-0.027973768668235473,-0.028384193643077246,-0.028542723347409468,-0.02865390370752696,-0.029041309955717305,-0.0287653311581689,-0.028843488967622472,-0.028598474383816155,-0.028441441399311318,-0.027428185176958584,-0.028550176143356386,-0.028744473908324974,-0.028782734794964897,-0.028725205820500012,-0.028721358191481493,-0.02896073209675637,-0.02878642950992089,-0.0281776644279351,-0.028193886494316766,-0.028154189401354286,-0.028169912210882463,-0.02817686587258738,-0.02818083675944999,-0.028187442114184426,-0.028181079911295075,-0.02817881158701543,-0.02818752672769336,-0.028166268377192678,-0.028156625878734694,-0.02817266924341119,-0.028150293044513,-0.028201729420391144,-0.028189002086578537,-0.02817736092651391,-0.02819312432521272,-0.02819535404192601,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
504,-0.02550814588357193,0.0024004591168620294,-0.048129885748383804,-0.026710558710317304,-0.026118515792461265,-0.02569691524662039,-0.026177460069975494,-0.02633344269092353,-0.026579049595199578,-0.027674485341433606,-0.026864122263542532,-0.026884097677698296,-0.02672468795237579,-0.02594926558995286,-0.024782756050816517,-0.026302577313618465,-0.025856915389891443,-0.026998113529729143,-0.02695572161551708,-0.026745031874878724,-0.027241397465146866,-0.026772779341157786,-0.02623756151529842,-0.026264095137167928,-0.026293797440740244,-0.026255913571400794,-0.026243965135629578,-0.026237817851179953,-0.02625323879805649,-0.026234644014905113,-0.026235042991544263,-0.026240584997254332,-0.026251277145981244,-0.026341014951027697,-0.02624348297367112,-0.026234946687607986,-0.02623451258710619,-0.026235356643772006,-0.02623545265845979,-0.02624187142784227,-0.026234499677944438,-0.02659573110364517,-0.02661142920781864,-0.026583318162361463,-0.026617659797272267,-0.026604056472104218,-0.026598334621420174,-0.026609835564286928,-0.026604699915258524,-0.026602875986053848,-0.026603854089189406,-0.02658991448151038,-0.02658181979696133,-0.026591649460280416,-0.026577474098372862,-0.026617823121592034,-0.02660507664414138,-0.026601711481443437,-0.026614447177580224,-0.026612621335029445,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
505,-0.024055647254784426,0.004994931890838476,-0.044828947467281145,-0.026756619725405117,-0.02705771848039698,-0.027272134354023637,-0.027027740841887766,-0.02694841184131818,-0.02682350209091913,-0.02626638987925874,-0.026678521004360228,-0.026668361990289883,-0.02674943393352335,-0.02714379505309199,-0.02773705368236841,-0.02696410922810994,-0.027190762138455393,-0.026610376276652525,-0.026631935782232285,-0.02673908750499167,-0.026486647932212455,-0.026724975812580824,-0.026356840288677078,-0.026567016653072248,-0.026738664712277146,-0.026513924788797785,-0.02642358010600125,-0.026360213867170336,-0.02615868710802587,-0.026297676922188394,-0.026255112100206743,-0.02639174812314516,-0.02648139518577608,-0.02699797805626039,-0.02641932186887618,-0.026309254171468337,-0.02628807778395454,-0.026320011435076552,-0.026322165965615506,-0.026195148458131028,-0.02628604778239492,-0.026807375592394083,-0.026801562100172555,-0.026813491672807138,-0.026826482802964555,-0.026805924874447388,-0.026806545672892732,-0.026804798295866506,-0.026806458810860585,-0.02680705128501922,-0.026804796560855944,-0.026820248329016118,-0.02681104169558318,-0.026808682873570938,-0.02682396723856842,-0.0267995779571918,-0.026804411059350344,-0.026807430297942695,-0.026803317109195975,-0.026801190382661138,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
506,-0.023820009965510994,0.0034383942708822684,-0.053885863038630896,-0.026948882413398503,-0.026348063811039112,-0.025920213999705562,-0.02640788180288577,-0.026566176510049447,-0.026815423975911096,-0.027927097055981422,-0.02710472219568361,-0.027124993699746316,-0.026963221089210586,-0.026176304860711007,-0.024992504481034447,-0.026534853623997743,-0.026082585779787882,-0.027240699576462246,-0.02719767929891131,-0.02698386656391533,-0.02748758964075605,-0.027012025323028897,-0.02653231542240753,-0.02644505717231766,-0.02640051108159755,-0.026462672742768433,-0.026498800413323448,-0.0265304420963378,-0.026715547464289748,-0.02656918248429543,-0.02660183619203487,-0.026513907943817586,-0.02647468076875085,-0.026353018744710945,-0.02650073853211963,-0.02656129716581215,-0.026576013313929232,-0.02655428885867344,-0.026552919877241832,-0.026662470764243454,-0.026577494086098837,-0.026827952659127408,-0.026848630955488475,-0.026803735741363615,-0.026814924377099012,-0.026835467853414684,-0.02683402670326248,-0.02686500043799205,-0.026853234659032457,-0.026849043657367816,-0.026846865257237975,-0.0268337886314558,-0.026776151206895183,-0.026818407810384273,-0.026804128017262837,-0.02686413644790486,-0.02684970164791707,-0.02684636458857038,-0.026875519725296,-0.0268515263046225,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
507,-0.02827922593659786,0.01302126964248339,-0.0555998093111894,-0.029240841289763675,-0.028053578031972972,-0.027208114261619943,-0.028171782933744432,-0.028484585315328746,-0.028977117266158668,-0.03117386782857389,-0.029548792553061164,-0.02958885058698238,-0.02926917560379824,-0.027714169281777053,-0.025374889689185567,-0.028422688910005885,-0.027528973249402244,-0.02981749420020578,-0.029732482859552198,-0.029309972632153108,-0.030305367746228704,-0.029365616481976057,-0.02903067036081464,-0.028770171888571863,-0.028579410439047145,-0.028831911610062672,-0.0289424298646039,-0.029026029015375716,-0.029382546215542496,-0.029116246494822823,-0.02918434335198816,-0.028983638226781055,-0.028870784160674137,-0.028291944154621378,-0.028947861007896144,-0.02909879436719255,-0.029131029033282914,-0.029082915954322316,-0.029079772312047985,-0.029296320007083123,-0.029134193991275887,-0.02902045165252019,-0.02902770921036036,-0.029029588557115054,-0.029025847590710262,-0.029036602131173313,-0.0290202918026613,-0.029026973572749214,-0.02902752097065283,-0.02902771059685556,-0.029019939445617985,-0.02903058650630584,-0.029030720424442796,-0.029020694041939896,-0.0290316366957721,-0.029026947624829713,-0.029019858928998,-0.02902783035844549,-0.029026465040771665,-0.029027570400623117,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
508,-0.030027969454539373,0.00973844775840971,-0.05928096091232833,-0.03191745620309341,-0.03147842944786721,-0.031165793464799644,-0.03152213931097973,-0.03163780751995769,-0.031819936211972016,-0.032632251648443224,-0.032031330563313136,-0.03204614324157785,-0.031927933678809535,-0.031352922723628836,-0.030487902836621304,-0.031614919438640636,-0.03128444084933452,-0.032130691182363495,-0.032099255649595454,-0.031943019622776875,-0.03231109728729908,-0.03196359563123646,-0.0321710987713208,-0.032036066629988466,-0.03191202518118217,-0.032071444287469636,-0.03212944851769575,-0.032169007785237146,-0.03229898277174863,-0.03220771554550317,-0.03223427792821401,-0.03214940083902562,-0.032092608468787094,-0.03167421365416628,-0.03213212914956702,-0.03220054345454779,-0.0322136735452026,-0.0321938874347223,-0.03219255483457382,-0.03227311634008918,-0.03221493526563579,-0.03184482975676545,-0.031843225415260974,-0.031856859222885635,-0.03183391114852394,-0.03184961405261118,-0.03184147315823088,-0.031823161575680596,-0.031829642710945245,-0.03183195049559473,-0.03183437370983985,-0.03183957431465649,-0.03188486990640468,-0.03185010110902341,-0.031855893656997654,-0.03183423861473061,-0.031832804470622096,-0.03183342547574295,-0.031817364790632234,-0.03184154932781652,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
509,-0.0289605432358407,-0.006562728126383312,-0.060227087087952685,-0.03138015279445278,-0.032066577009733456,-0.03255538755895633,-0.03199823605299249,-0.031817387258162876,-0.031532626607455795,-0.030262560536532992,-0.03120210870619638,-0.03117894888522186,-0.03136377112075989,-0.03226280845502063,-0.033615278640659746,-0.031853173080029794,-0.032369880783218945,-0.0310467570467598,-0.031095906923516433,-0.03134018404519723,-0.030764689684035076,-0.031308013180227495,-0.032253115604699845,-0.032264249793078924,-0.032224760926419495,-0.032268135404666456,-0.03226488097922425,-0.03225393482296694,-0.03212581007858093,-0.03223403969928799,-0.032213468217055424,-0.03226038913335798,-0.03226846602626393,-0.03207254855018168,-0.03226438991374108,-0.03223854149117746,-0.03222998111477456,-0.032242365037212777,-0.032243091278185906,-0.032169118056391235,-0.0322290828838818,-0.031491303295737315,-0.03151019633579885,-0.031465794423328086,-0.03149403436575707,-0.03149859869263925,-0.03149930040369815,-0.03154572656239241,-0.031530336985568945,-0.03152485933475974,-0.031516222801706954,-0.03148397152587605,-0.031413701529726286,-0.03147874856277903,-0.03144635674533074,-0.031530995244204156,-0.03151996485889778,-0.03152135896070842,-0.03155949972311195,-0.031514075995600244,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
510,-0.02918433572711935,-0.0018921834210520884,-0.04817979984538441,-0.02951708255089806,-0.030544879603075187,-0.03127678566113715,-0.03044255128726453,-0.030171762678591004,-0.02974538471747391,-0.027843688747685186,-0.029250493486885118,-0.029215815812064415,-0.02949255393498319,-0.030838700969689048,-0.03286378231007992,-0.03022534552343502,-0.030999022562141865,-0.02901788226183611,-0.02909147538008687,-0.029457236523107118,-0.02859553701603894,-0.029409066427347367,-0.030530951155821776,-0.030650747961411956,-0.03068558411191288,-0.03062963848173127,-0.030580471542643987,-0.030533780908819565,-0.030242815813597897,-0.03047430621262342,-0.03042315027613457,-0.030558470820142,-0.030613992496601145,-0.03063721897502779,-0.03057768507575726,-0.03048654720083417,-0.030463660851998784,-0.03049737738116763,-0.030499486907060298,-0.030327131321029648,-0.030461348623565778,-0.029691638100625747,-0.029703403648555986,-0.02969348593524182,-0.029700791519076706,-0.029708302258998894,-0.029693402531343692,-0.029710268275654247,-0.02970700881030333,-0.029705852050694117,-0.029697151137318887,-0.02971067066799889,-0.029683696852084995,-0.02968887699029408,-0.029702218475594313,-0.029707705397780972,-0.029697982878915254,-0.029705113762874644,-0.029713197662500444,-0.029704204597062817,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06
511,-0.02897185931855378,6.835724851873116e-05,-0.06185992195839231,-0.029811236699390616,-0.03076152380299634,-0.03143823413851823,-0.030666912441110663,-0.030416544995435755,-0.030022321761526874,-0.028264039665619713,-0.029564752095297627,-0.02953268959123095,-0.029788557876442228,-0.031033187021785997,-0.03290554954457167,-0.030466086961256647,-0.031181418174438875,-0.029349682936605483,-0.029417726127661237,-0.02975590388023989,-0.028959188296150844,-0.029711366468225548,-0.02999337276762235,-0.03026108252864918,-0.03045859741386281,-0.030197231890919655,-0.030083469002631417,-0.029998091817273278,-0.029644300128599244,-0.029906819130589315,-0.029838629231875267,-0.030041298356371825,-0.030157124185788982,-0.030750125777578463,-0.030077902201753274,-0.029924396880430856,-0.029891961680265654,-0.02994042354720474,-0.029943600289541534,-0.029728022558665385,-0.029888784517250674,-0.02998610570932109,-0.029981970437518626,-0.029992910297850194,-0.029993433310463394,-0.02998459686025804,-0.02998371936123827,-0.02996917624487374,-0.029973662635191148,-0.0299752687331545,-0.029978703672668274,-0.029991067895230022,-0.030011705032944962,-0.029989873373475397,-0.030002286017937307,-0.029975767298345866,-0.02997760067072858,-0.029976297650096226,-0.02996519301899466,-0.02998080823547012,3.200715360614567e-05,3.53785573242064e-06,2.3829260844142962e-05,2.9168223639895895e-06,2.3233490160832393e-05,3.0508142644453874e-06


==> data/ecg/reconstruction_ecg4_lead0.csv <==
x,ecg_true,ecg_true_max,ecg_true_min,ecg_pca_0,ecg_pca_1,ecg_pca_2,ecg_pca_3,ecg_pca_4,ecg_pca_5,ecg_pca_6,ecg_pca_7,ecg_pca_8,ecg_pca_9,ecg_pca_10,ecg_pca_11,ecg_pca_12,ecg_pca_13,ecg_pca_14,ecg_pca_15,ecg_pca_16,ecg_pca_17,ecg_pca_18,ecg_pca_19,ecg_pca_20,ecg_kpca_0,ecg_kpca_1,ecg_kpca_2,ecg_kpca_3,ecg_kpca_4,ecg_kpca_5,ecg_kpca_6,ecg_kpca_7,ecg_kpca_8,ecg_kpca_9,ecg_kpca_10,ecg_kpca_11,ecg_kpca_12,ecg_kpca_13,ecg_kpca_14,ecg_kpca_15,ecg_kpca_16,ecg_kpca_17,ecg_kpca_18,ecg_kpca_19,ecg_kpca_20,ecg_ikpca_0,ecg_ikpca_1,ecg_ikpca_2,ecg_ikpca_3,ecg_ikpca_4,ecg_ikpca_5,ecg_ikpca_6,ecg_ikpca_7,ecg_ikpca_8,ecg_ikpca_9,ecg_ikpca_10,ecg_ikpca_11,ecg_ikpca_12,ecg_ikpca_13,ecg_ikpca_14,ecg_ikpca_15,ecg_ikpca_16,ecg_ikpca_17,ecg_ikpca_18,ecg_ikpca_19,ecg_ikpca_20,mse_pca_mean,mse_pca_std,mse_kpca_mean,mse_kpca_std,mse_ikpca_mean,mse_ikpca_std
0,-0.03455507824723546,-0.014577486733181514,-0.06972772717208428,-0.044756526048099224,-0.030240371257406858,-0.03152625245449291,-0.033530699269859986,-0.03130134933425887,-0.039134856697272534,-0.02834156096052645,-0.03236981952074429,-0.03657516520692304,-0.04222715004405783,-0.033132067489005226,-0.03494424848561474,-0.03250120255131324,-0.03283606398096201,-0.030085071853004786,-0.030114891929003046,-0.03563274111854353,-0.0344984498863894,-0.028475465495519714,-0.029527842947254163,-0.02945850853566443,-0.030785850653087227,-0.03269960059580435,-0.032674845233860744,-0.03276594982964222,-0.03273504614360001,-0.031739927937154376,-0.0312172547355615,-0.03126518350625375,-0.03275879104775569,-0.03155409445270715,-0.027221288241652947,-0.0321852366845804,-0.03230731042272149,-0.03136326064434463,-0.03223017596872596,-0.03204741834624235,-0.025960397428760842,-0.03287416343171083,-0.03151484707973667,-0.03039425963069868,-0.02654762244164391,-0.030553993314787763,-0.03044765344552403,-0.030497245487301792,-0.030482969426982663,-0.030459837331513882,-0.03053959768842383,-0.03047567726191376,-0.030486118955041785,-0.030544298297728516,-0.030545791950686116,-0.03049489602660777,-0.030529480950495028,-0.030471048353958502,-0.03050193261529698,-0.030433310478719333,-0.030448478611180673,-0.030537840618492004,-0.030509386368138356,-0.030469323859650985,-0.03049915080768087,-0.03049896320811743,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
1,-0.034292823381302025,-0.004258094370777963,-0.07812652876147105,-0.04158745303644295,-0.029406260384072142,-0.03048530416774754,-0.03216733037726916,-0.030296577313067893,-0.03687004416489687,-0.027812878777847036,-0.03119318122591944,-0.034722085864357544,-0.03946493389554293,-0.03183281957947422,-0.03335350643897366,-0.03130343094629572,-0.031584429023625085,-0.029275941302256272,-0.029300964739652796,-0.0339312531992122,-0.03297941573109537,-0.027925244411949046,-0.028808344149271217,-0.028750162362345465,-0.030212569366864235,-0.03189166197701103,-0.03187451271844116,-0.03193424517404056,-0.03191514481547589,-0.031091146877863955,-0.0306146983854255,-0.030658939875575865,-0.03192996036313618,-0.03092340196451763,-0.026707017224657646,-0.031482284346922886,-0.03158557389362723,-0.03074916197608072,-0.03152057109891375,-0.03136327352331586,-0.025314953894364636,-0.031926263929090745,-0.030887719329087134,-0.029842387367316082,-0.025998563805013464,-0.02956616358749363,-0.02959153186084235,-0.02959719152258748,-0.029579016397669577,-0.02958715568820141,-0.029561940838024478,-0.029606943326779076,-0.02958905736287189,-0.02957542939002228,-0.02955958876425526,-0.02958743776584377,-0.029585720650420894,-0.02960718435339665,-0.029595071914677907,-0.029610424409531644,-0.02959123381587084,-0.02958256505015889,-0.029591690603697124,-0.029609756081511392,-0.029609556367178165,-0.02960964647150206,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
2,-0.03463130468926795,-0.005668252275420663,-0.08553875355293394,-0.03924092410183211,-0.029104063852869413,-0.03000201501001662,-0.031401751891913375,-0.029844961607635574,-0.03531522357046646,-0.02777809462091346,-0.030591091220935823,-0.03352775055903447,-0.037474620873480795,-0.031123381020867636,-0.032388855643681325,-0.030682838067064563,-0.030916677094276777,-0.028995615825008734,-0.029016439655242456,-0.032869640927599246,-0.032077547438120704,-0.027871602273422058,-0.02860649407577675,-0.028558076760663808,-0.029178987714692923,-0.03120692014884016,-0.031173041177740616,-0.0313031085909232,-0.031257142000083615,-0.030117796597112757,-0.029594679860397433,-0.029641652609970696,-0.03129223960128545,-0.02992882517230512,-0.026049567750267583,-0.03058980267754921,-0.030726028634276877,-0.029738335143641822,-0.030639501951801092,-0.03044014303839812,-0.025108689018431486,-0.031579332515216,-0.02988937410568248,-0.02881100500668742,-0.025515661774932044,-0.029248609696717623,-0.029245710864475367,-0.029250977816755917,-0.029238890321922312,-0.029243342928229967,-0.02922872774895293,-0.029282139388251343,-0.02926545609363319,-0.029240127368200745,-0.029227497949890543,-0.02924872240803419,-0.029267608431956697,-0.029272827867759435,-0.029249909733246898,-0.02925196353315302,-0.029245550077741458,-0.02926535403924214,-0.02924820815785295,-0.029257320095002422,-0.02927930893194165,-0.02927936400177501,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
3,-0.03471720001585978,-0.007865412286741782,-0.0749066411138321,-0.039217772295085426,-0.028569133032064077,-0.02951241899176266,-0.030982824299953637,-0.029347436444315877,-0.035093875172458946,-0.02717621967643117,-0.03013123585560844,-0.03321615812559786,-0.03736229382878736,-0.030690399336572846,-0.03201976389560679,-0.030227614718880712,-0.030473259562080905,-0.028455209795567583,-0.028477084957184415,-0.032524822555356506,-0.03169273869261331,-0.027274448243802207,-0.02804644248150786,-0.02799558072450825,-0.027633675895140365,-0.029972908075763863,-0.029919060347431373,-0.03013417922632719,-0.030055392597878514,-0.02858045626721803,-0.028035345975232575,-0.028082341143316276,-0.03011523089817639,-0.028377696642626734,-0.025272529231344192,-0.0291242106438641,-0.029294040791655127,-0.028180192541223115,-0.029185356330338887,-0.02894508274076938,-0.025084140263971138,-0.03077826432418849,-0.02833625388403794,-0.027297219920696853,-0.025034972326829597,-0.028685165613755753,-0.02874903343099756,-0.028752403995470244,-0.028732282181216588,-0.02874323612294063,-0.028706973034632738,-0.02873722565811437,-0.028712842239235672,-0.02872589489677526,-0.028703847929913533,-0.028746547144374083,-0.028712787488286123,-0.028727041051392465,-0.028749815395522633,-0.02876477134190352,-0.02874864034682098,-0.02870906922422946,-0.02874568335980658,-0.0287677041195191,-0.0287340054520311,-0.028734100659386662,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
4,-0.03343274948275403,-0.016215876104957016,-0.05891020357188283,-0.03899959901021688,-0.027294139020536203,-0.028331041087302854,-0.029947376290187736,-0.028149684900804897,-0.03446642706419237,-0.025762986433738304,-0.029011272228744604,-0.0324023566021287,-0.036959974189382856,-0.02962592970679897,-0.03108722661742943,-0.029117216180832652,-0.029387239966288167,-0.02716890950963189,-0.027192955664520697,-0.03164240965895399,-0.030727745904945307,-0.025870963663204436,-0.026719574216959228,-0.0266636647014936,-0.02584937601513484,-0.028477471077975765,-0.02840946733548918,-0.028684469201249327,-0.02858269383840497,-0.02684734169451244,-0.026263828559991088,-0.02631315492677454,-0.02865987360518857,-0.026627331200869978,-0.023702222924854466,-0.027456547545759075,-0.02765320825255444,-0.026416437354489713,-0.02752697325849049,-0.027252572488709322,-0.02373943476466661,-0.029581365111182797,-0.02658280490106033,-0.025511810537127238,-0.02355848480909027,-0.027543632758156748,-0.027479604635809046,-0.027500267832198416,-0.02750396099876215,-0.027487993471281474,-0.027544062961176043,-0.02746726124353385,-0.027493713794759192,-0.027531815787110805,-0.02754824151583843,-0.027494478012456913,-0.027506988391944,-0.027487604980147646,-0.027503433865015192,-0.02747523389079603,-0.02748017243333907,-0.02751322608254322,-0.02750846234522544,-0.027481359630216307,-0.027488908655549614,-0.02748877610478338,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
5,-0.03211039593531069,-0.007794911397992183,-0.0462003173530578,-0.03729438478416446,-0.026325765012070162,-0.027297395731519774,-0.028811985186383123,-0.027127455630509927,-0.03304656885200099,-0.02489099606215699,-0.027934807397032274,-0.0311124283653267,-0.03538315112421628,-0.028510773157694076,-0.029880083735917568,-0.028034082344674763,-0.02828710855933819,-0.026208418501077368,-0.026230950988496808,-0.030400318881889293,-0.02954323176648484,-0.02499217629557817,-0.025787368155353742,-0.025734978055577642,-0.025103014078436976,-0.027923879540260113,-0.0278537506111005,-0.02813659655898745,-0.02803214933639119,-0.026204924730048193,-0.025566413903911456,-0.02562097927472426,-0.02811137988295163,-0.02596589870409839,-0.022390574642876113,-0.02685726237304074,-0.027065144600327076,-0.02573485907014468,-0.02693184907550218,-0.026640307263136084,-0.021990718351355104,-0.029045644682170604,-0.0259172803214078,-0.024718175125538366,-0.022073944031723608,-0.02655383907533656,-0.026497796814361128,-0.026501944909429354,-0.026516653440269353,-0.02650432037451453,-0.026545238206255522,-0.02649835145517619,-0.026519408730127536,-0.026531200748272796,-0.02654874338051914,-0.026508102162215413,-0.026527821123508374,-0.026502922444728395,-0.026504804306930627,-0.026480611899780546,-0.026498239059173014,-0.026532339581695746,-0.026509367978162494,-0.026485041381747166,-0.02650298790236799,-0.026502874353919476,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
6,-0.031960425993453716,-0.01076533649583987,-0.04713464453898705,-0.03622323161646249,-0.027223441823137785,-0.028020668129954487,-0.029263393924100028,-0.02788123169963569,-0.03273788421044994,-0.02604620902452631,-0.02854366656737139,-0.031150915369109224,-0.03465505790428576,-0.02901624843107099,-0.030139772413289797,-0.028625121999238834,-0.028832730868129063,-0.027127158612135976,-0.02714564659462686,-0.030566627118268887,-0.029863384227779455,-0.026129227749849146,-0.026781685372780917,-0.026738699117898078,-0.026877488145531068,-0.028965130087030846,-0.028920633124013315,-0.02909758062680412,-0.029033024413902875,-0.027764546885569074,-0.027261986995653464,-0.02730614876660444,-0.029082080573758672,-0.027580025742562405,-0.024152950980052094,-0.02824647345401855,-0.028393388337234066,-0.027397576555782732,-0.028299558031485976,-0.028089704507638112,-0.023301910545472645,-0.029615896635333653,-0.027541968410402493,-0.026544790254700523,-0.02368959294380017,-0.027436776665062793,-0.027362251730766843,-0.02738105740106774,-0.02738967101825591,-0.027371752506050447,-0.027431991969774097,-0.0273601774234267,-0.02738449032843003,-0.027420202626920548,-0.02743680883896789,-0.027384021667204862,-0.027403801304075156,-0.02736690129397945,-0.027384947808899045,-0.027344852371110357,-0.027362896402881347,-0.027410488001329315,-0.027391133970725463,-0.02735785981600889,-0.027373794890128065,-0.0273736351936587,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
7,-0.033874805482364684,-0.014515530119055868,-0.053382046187463006,-0.03852361467244307,-0.029889574851929918,-0.03065440201312889,-0.03184662363597056,-0.030520632256340163,-0.035179911210151675,-0.02876018460008596,-0.031156145880310432,-0.03365743652077478,-0.03701917128128093,-0.03160952209501503,-0.032687386247906,-0.031234290976861714,-0.03143346265556242,-0.029797204574742654,-0.029814941208674443,-0.03309689364807844,-0.032422230432668446,-0.028839829458104455,-0.029465771310854018,-0.029424532010279635,-0.030390885938221614,-0.031649771638632265,-0.031632037051998574,-0.03169879852205574,-0.03167563413327094,-0.031011733019340303,-0.030672276269077817,-0.03070344423177249,-0.031693369022629835,-0.030891092874077854,-0.02791833652519262,-0.03130202604944911,-0.03138244463556262,-0.03076718231016403,-0.031331560130144855,-0.0312118275201596,-0.02677262323364567,-0.031816266664232484,-0.030865616189871752,-0.030133671836421284,-0.027377677126817497,-0.030066435486720184,-0.030038333859949033,-0.03003993255946799,-0.030054937863291897,-0.030044104152732887,-0.030079712718214722,-0.030009055455915538,-0.030032409995454378,-0.030065202920976766,-0.030082664707091703,-0.03004464775702466,-0.030038320328653684,-0.030017419848134146,-0.030042432026479774,-0.030024003983196032,-0.030038725880149674,-0.03004279224673194,-0.030046409102755085,-0.030025045176015137,-0.030014964111149855,-0.03001485283080622,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
8,-0.036549298464508655,-0.006859027984421576,-0.06540545469335016,-0.041199583913270936,-0.0313597831266803,-0.032231419933878194,-0.03359013769591077,-0.032078968962440176,-0.03738892556071017,-0.030072671262537723,-0.032803233337753195,-0.03565383422947692,-0.03948504198718812,-0.03331992444953993,-0.03454831449173735,-0.03289229155366351,-0.0331192779564931,-0.03125451315514677,-0.031274726745556536,-0.03501501042111656,-0.034246129135452004,-0.030163438684610102,-0.030876794571666817,-0.030829796120111594,-0.032298652903822056,-0.03350270159043344,-0.03349177171500112,-0.033528790051490544,-0.033517332670014874,-0.03294497907878624,-0.03259729208857198,-0.032629873004491196,-0.03352626777716294,-0.032823405213816124,-0.02948444249445372,-0.03322398213189792,-0.03329624570665581,-0.03269613778693897,-0.033250857445464986,-0.03313987383118738,-0.028050189777152568,-0.03349914778523653,-0.032797420604501,-0.03201994030699862,-0.028829320007578197,-0.03155827423330732,-0.03152076526048615,-0.03152966894903733,-0.03153795749089888,-0.031526688480866726,-0.03156702233377064,-0.031490648186557266,-0.031520634882930235,-0.031550296071758105,-0.03156979578962287,-0.0315210928686763,-0.0315205746129762,-0.03152103497175084,-0.031531783173012036,-0.031523498343909176,-0.031521166322522325,-0.031525295570101246,-0.031535126778197434,-0.031516923267937015,-0.03151152274495439,-0.03151142878623862,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
9,-0.036743789645642455,0.0017824149491390503,-0.06733803449599987,-0.03843022967729677,-0.029442417969189005,-0.030238583224041212,-0.03147965503783772,-0.030099332373772957,-0.034949521022766036,-0.028266751984370488,-0.030760885587439103,-0.03336466432498142,-0.036864143093685346,-0.031232838478022065,-0.032354867129092996,-0.03084223260787398,-0.031049565164007968,-0.029346262904347584,-0.029364726280638232,-0.03278115372057734,-0.03207884679675646,-0.02834966021762747,-0.02900124946549856,-0.02895832042228799,-0.030160700337295586,-0.03153777116010415,-0.031521847490704434,-0.03157908999656315,-0.03156014064477545,-0.030865815859021636,-0.03048224603545794,-0.030517709353703217,-0.03157475691518686,-0.030730279204589456,-0.027316025204040563,-0.031185693429826175,-0.03127171684569099,-0.030590106586459453,-0.031217469204443772,-0.03108757924019437,-0.026015699397707745,-0.03161441519749974,-0.030701529037142305,-0.029865348643450345,-0.026698302007825796,-0.02964944037176582,-0.029580473405869667,-0.029589293815805294,-0.029603789401211042,-0.029588521572947057,-0.029640728372287872,-0.029575422992583603,-0.029604908711290005,-0.02962253148680013,-0.02964488485723921,-0.029589990127000098,-0.0296123507248998,-0.02959242274707208,-0.02959258436721411,-0.029568215955853204,-0.029581018578404505,-0.029618079318798465,-0.029597823625103957,-0.029569743191047115,-0.02958895821559602,-0.029588826163093915,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
10,-0.03596168862644128,0.018546336579400708,-0.06339690480108015,-0.03359862249132288,-0.02750586500846325,-0.028045578341544954,-0.02888688986718069,-0.027951181430759524,-0.03123908110468971,-0.026708891511579142,-0.02839964246040462,-0.030164720869041164,-0.03253698634884594,-0.028719575120215758,-0.02948018834641724,-0.028454786880821866,-0.028595335773461242,-0.027440682346670395,-0.02745319850496421,-0.029769164228918874,-0.029293076622242176,-0.02676509426425936,-0.027206800810262787,-0.02717769959433308,-0.027423152100139056,-0.028795416340991125,-0.02876898300061492,-0.02887290873918434,-0.028835370693140537,-0.028032559664045175,-0.027691026197517638,-0.027721444367619242,-0.028863937787901976,-0.027908375449666966,-0.02538340710932419,-0.02834933267246309,-0.028443422103936602,-0.027784179733440186,-0.028383476712200265,-0.02824758339405401,-0.024659872726995186,-0.029152293042267456,-0.027882581667643125,-0.027187215227667916,-0.025004978803329622,-0.027575787730430408,-0.027613663206013807,-0.027612252234381907,-0.027605883436445607,-0.027610983743216345,-0.027593334267540195,-0.027598646873434562,-0.027587957610772845,-0.027601250710782368,-0.027591942026033853,-0.027612578594905214,-0.02758841080071722,-0.027590570424697182,-0.027611163810103364,-0.027616995909211794,-0.027613481877839106,-0.02758683067056983,-0.02760943005316468,-0.02761871053104006,-0.0275941215109034,-0.02759415722097294,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
11,-0.0355277197370629,0.009508260292591598,-0.05893593567319139,-0.03312609866777715,-0.028419849588289525,-0.028836742166756444,-0.029486599247761935,-0.028763826844631742,-0.03130351020761028,-0.027804240679410643,-0.029110233100566076,-0.030473638530576788,-0.032306055504671,-0.029357359757087368,-0.02994488278023858,-0.02915282849001948,-0.029261393142144224,-0.02836950032641193,-0.028379168224504824,-0.030168097389525656,-0.029800351444117364,-0.027847653560000435,-0.02818884242750097,-0.02816636367776139,-0.027843341279389137,-0.028918471499018317,-0.028889180718957463,-0.029008869946810317,-0.028964177967670993,-0.028247889583801238,-0.02801278068779437,-0.02803276322710086,-0.02899802349410628,-0.02815947799615134,-0.026783704399798443,-0.02849335894658915,-0.028573387452895015,-0.028074513842168435,-0.028521951334226907,-0.02841088031247978,-0.02651096343170501,-0.029432225347015485,-0.02814156408316231,-0.02770236953901455,-0.02662250475151088,-0.028491948898017032,-0.028482276137025635,-0.0285162998615477,-0.028487596084796327,-0.028484131335452915,-0.02849618780039595,-0.028502946029919974,-0.028480444221569895,-0.028520591861739546,-0.028496939039211105,-0.028513196496612964,-0.028510609528955087,-0.028480809697779597,-0.028516774761260705,-0.02848342396810297,-0.02848240245990803,-0.028511769071941025,-0.028517512541252118,-0.028513317065069328,-0.028509326462715985,-0.028509303235906752,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
12,-0.03402068100665775,-0.01226084480155502,-0.05892923998789666,-0.033915483425259504,-0.028991922552774985,-0.029428065211759023,-0.030107929545903862,-0.029351783013143035,-0.032008736655686404,-0.02834788780550255,-0.0297141846325422,-0.03114054552316988,-0.033057574639849985,-0.029972722401377976,-0.03058737439272265,-0.029758746870817067,-0.029872324512864538,-0.028939248405794652,-0.028949362720605738,-0.030820895971774398,-0.030436169299376467,-0.028393305282695874,-0.028750248599928,-0.02872673189037632,-0.02812048635678236,-0.02912744026345226,-0.029094901784994555,-0.02922943575451543,-0.02917871656788807,-0.028451521670110808,-0.028251675897636365,-0.02826786400976222,-0.02921707439595118,-0.02837398135685108,-0.027580345836887774,-0.02868146076920568,-0.028760939243749006,-0.02830216912065648,-0.028709607831609047,-0.028601839778795962,-0.027657101049647057,-0.029736067476587517,-0.02835861855874194,-0.02801975724981015,-0.02756882390427251,-0.02916544197192148,-0.02905826802071734,-0.029078678754082134,-0.029092347154548386,-0.02907006210351893,-0.029145297730619038,-0.029070738831232512,-0.029102909399462223,-0.029127584790511012,-0.029151345698005742,-0.029082181700230286,-0.029123002534082083,-0.0290821553567206,-0.029083526120547324,-0.029036957187921927,-0.029059067874913445,-0.02913102178829144,-0.02909123938982971,-0.029049823904754676,-0.029087278597448234,-0.02908708762429175,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
13,-0.03372688968330526,-0.012021111718253276,-0.05722851122175891,-0.032301061426082814,-0.028272989136464217,-0.028629806936522745,-0.029186018742570125,-0.02856739880988549,-0.03074111040186374,-0.027746090295111915,-0.02886388746080737,-0.030030824343956694,-0.03159918758009447,-0.029075402835439405,-0.02957826300477961,-0.028900344797642894,-0.028993265138124186,-0.028229895270596418,-0.02823817001163734,-0.029769312090181018,-0.029454558827593392,-0.027783247321517178,-0.028075270416660046,-0.02805603088483715,-0.027023367142026616,-0.02834571574588142,-0.02830473072313021,-0.02847306312930363,-0.02840995320992613,-0.02746491032568595,-0.027197597206401122,-0.027219218009653195,-0.02845772178545639,-0.027361185115932794,-0.026477659090216092,-0.027770459692947086,-0.0278749176233003,-0.027265080886696193,-0.02780753472349957,-0.02766514423457388,-0.026905632087530412,-0.02907804140518296,-0.027340622128110947,-0.02689186322733108,-0.026570904642628405,-0.028393606853635532,-0.02833122422066147,-0.0283562855778995,-0.028356322122273833,-0.028339927913208853,-0.028394962974027438,-0.028329814614407686,-0.028344715147803255,-0.028391520070884628,-0.028399337158720356,-0.028358749671495383,-0.028370161643396816,-0.028328506071937626,-0.02835979670968266,-0.028315540576650543,-0.028331815049432593,-0.028376339472076295,-0.028365375886571224,-0.02833531252382816,-0.02834265417545062,-0.02834250671379919,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
14,-0.03381292732706462,-0.00872809818394353,-0.0644708680586423,-0.03258289405846882,-0.029539215186518183,-0.02980883269114268,-0.03022911564553728,-0.029761676065633902,-0.031404168943249273,-0.02914108159909165,-0.029985707854961477,-0.03086746490418212,-0.032052546427589604,-0.03014553241385022,-0.030525501978177782,-0.030013255629151095,-0.03008346779436627,-0.02950665273986336,-0.0295129052727541,-0.030669861866216636,-0.030432029030474206,-0.02916915807043644,-0.029389815611041835,-0.029375277898631237,-0.02859872380865547,-0.029714245833256957,-0.029685444393557057,-0.029801492218516877,-0.02975868061271616,-0.029016694318693217,-0.028769969147093576,-0.02879061475346314,-0.029791162279598743,-0.028923106428809447,-0.027951628589095882,-0.02927774287316904,-0.02936221974015431,-0.028833991847793203,-0.029307996937882785,-0.029190153976249158,-0.02845187809903104,-0.03016786376967935,-0.028904237258740955,-0.02846313050664675,-0.028046099874873144,-0.02960893505268369,-0.02957917084560699,-0.029598864555437313,-0.029589809543366152,-0.029582852653324106,-0.029606284814314973,-0.02959229061624539,-0.029588743922132232,-0.029613452854694255,-0.02960816816847444,-0.029600033654651827,-0.02960835711918823,-0.029581888940342745,-0.029600312266848717,-0.029572348985283686,-0.02957942051370944,-0.02961082238931792,-0.029602615317031747,-0.029590243706394233,-0.02959722656707612,-0.029597167683182463,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
15,-0.03064236904927859,0.014909015410743269,-0.06722610236503795,-0.03666170103216194,-0.031254948183023705,-0.031733893325607616,-0.03248047867732079,-0.031650124889431586,-0.03456782856953263,-0.03054770868808432,-0.032048092140972845,-0.03361443426794831,-0.035719598174099185,-0.032332002476290235,-0.0330069756291568,-0.03209702766040617,-0.03222175166720588,-0.03119710466252344,-0.03120821158327414,-0.033263414717770355,-0.03284093146103805,-0.03059758337849142,-0.0309895566570612,-0.030963732047664883,-0.030935264963165274,-0.03165484426954431,-0.03164417381259209,-0.03168372488333916,-0.03167021996419571,-0.03127069781321441,-0.031081700695450427,-0.03109849939079275,-0.03168058790258031,-0.031202023622187557,-0.030148043497365724,-0.031442277777408635,-0.031491180032327475,-0.031133206308074146,-0.031460180399887794,-0.031388071005439645,-0.030506677220496034,-0.03173123327036163,-0.03118773067402204,-0.0308098341028141,-0.03017561628261474,-0.0313290118585418,-0.03132996569270902,-0.03132487207955256,-0.03132230289532182,-0.03132727116713744,-0.031312097905488966,-0.031349409781257824,-0.03134560452778059,-0.031312343837497446,-0.03131073725938288,-0.03131929921621184,-0.031334735920810035,-0.03135717524647828,-0.03132363442085391,-0.031341135540778504,-0.03132978170248733,-0.0313325550739027,-0.03132166737113147,-0.03133227614958788,-0.031350084741037475,-0.03135014564139833,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
16,-0.027625559870176668,0.028948589200453193,-0.065006161653418,-0.03897905634260451,-0.02976998577690068,-0.030585750754184474,-0.03185737484707108,-0.03044307187437463,-0.03541266079948092,-0.028565377651195878,-0.03112091097753741,-0.033788788644564624,-0.037374416378076813,-0.03160448224206955,-0.0327541326085912,-0.031204260570944973,-0.0314166971686413,-0.029671463599742067,-0.029690381501080422,-0.033190913376778784,-0.03247131730264045,-0.02865032689082588,-0.029317956738710405,-0.02927397088307797,-0.0296835149790322,-0.03040132461307838,-0.03039242624611582,-0.0304243397889654,-0.030413806595110643,-0.030036229814348087,-0.029840329047447406,-0.029858042738225794,-0.030421936391168303,-0.029965928294396153,-0.028689719373148775,-0.03020674352760565,-0.03025367978717747,-0.029894458770586323,-0.03022402899160657,-0.030153762934994652,-0.028849357198648243,-0.030438757508912357,-0.02995116658650745,-0.02954568469282852,-0.02864189326676158,-0.029984796613849667,-0.02990605497875661,-0.029932715183036838,-0.02993377769431971,-0.02991564805618286,-0.029976127379225045,-0.02992090711968288,-0.02993307943985612,-0.029973719951980914,-0.029981199154016695,-0.02993964452489391,-0.029963741341556226,-0.029910952120004337,-0.02993674290114429,-0.02988340364854379,-0.029906705430542378,-0.029970311977238383,-0.02994316404302944,-0.02990884197850315,-0.02992984633066911,-0.02992968405078302,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
17,-0.02803046377577005,-0.007363645872184603,-0.06355130274929256,-0.037748621315242974,-0.027335298391076034,-0.028257739377717837,-0.029695651295419276,-0.028096402656566894,-0.03371585512012181,-0.025973165989055406,-0.02886288146911384,-0.03187963234214879,-0.03593414568402344,-0.02940968841325588,-0.03070967633614806,-0.028957130527752114,-0.029197347048728915,-0.027223892659235357,-0.02724528441796696,-0.03120357408117586,-0.030389877819267313,-0.026069223876560802,-0.026824158389249342,-0.026774420588292307,-0.02745194977756649,-0.028099609286102993,-0.02809184980801393,-0.028119665398241046,-0.028110487217333745,-0.027775744206429996,-0.02759729149680607,-0.027613565351604166,-0.02811757089752111,-0.027712084343288968,-0.02641234232627176,-0.02792842187493485,-0.027970016349529375,-0.02764693350141121,-0.02794376212699171,-0.02788124508288891,-0.026329854372035645,-0.028133632319308308,-0.027698663848527556,-0.027322147230330995,-0.02629457248566507,-0.027638254270414633,-0.027494981006230296,-0.02753068887019577,-0.027549170442500128,-0.02751373927691593,-0.02763261715586788,-0.02748791783958678,-0.027534287734151792,-0.027609774948947716,-0.027642344700403842,-0.027539884230653615,-0.027574593316897454,-0.02749545919121545,-0.027538499684728993,-0.027456377334168794,-0.02749625321613486,-0.027587917168013124,-0.027550937355874303,-0.027484266945528964,-0.027511207639085086,-0.027510885993173917,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
18,-0.03016730501055222,0.009754470791950345,-0.0646038285250403,-0.03759287422421828,-0.027522413320514295,-0.028414482639750698,-0.029805050843160253,-0.028258457982250476,-0.0336928881585316,-0.026205129567757297,-0.028999700232345108,-0.03191712360856713,-0.03583814078917678,-0.02952850338124935,-0.030785688781923976,-0.02909084611028815,-0.0293231534247292,-0.027414675658375118,-0.0274353630865416,-0.031263324784182873,-0.030476419734496663,-0.02629802471829282,-0.027028102768330335,-0.026980002600533598,-0.027565728002666916,-0.02844757820044495,-0.028433048548036997,-0.028488593025753055,-0.02846904254024563,-0.02797372561889784,-0.02774580314242559,-0.027766219663314766,-0.028483979654188564,-0.0278912700590082,-0.026296266391996434,-0.028179867730826827,-0.028239289217047735,-0.02780827859591493,-0.02820155580165723,-0.02811451766774504,-0.02607575971203459,-0.028600534017431234,-0.02787407028313689,-0.027407445900379315,-0.026124320851294017,-0.027724419981564496,-0.02768707395681315,-0.02768251698899817,-0.02770214034988695,-0.02769227113944326,-0.027725282639058945,-0.027669315854209318,-0.027695037972837205,-0.02770642882270035,-0.02772813407104467,-0.027687343561792123,-0.027694499341018256,-0.027681561327835034,-0.027684841918066635,-0.027673580060482525,-0.027687425792039845,-0.027698410185754887,-0.02768855817146948,-0.027668828284831037,-0.027673609669539388,-0.02767351351185301,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
19,-0.03222765964844167,0.00496330119536372,-0.06259848613899646,-0.038409101679575855,-0.02859213310314165,-0.02946174736992499,-0.030817312372043132,-0.0293096501447359,-0.03460728555403035,-0.027308007845050792,-0.030032233941672933,-0.03287622031750923,-0.036698538165498264,-0.03054772612674294,-0.0317732658206248,-0.03012108550747458,-0.030347545212521924,-0.028487107399369764,-0.028507274086294977,-0.03223887883178545,-0.03147178165328734,-0.027398564650983573,-0.02811026527164995,-0.028063375874997996,-0.02802652139507192,-0.029588627487514865,-0.029553387177794318,-0.029693986235664244,-0.029642548937339062,-0.02866675118617188,-0.028299530893136852,-0.028331336766989536,-0.029681621362508924,-0.028530592158949663,-0.026371082598538622,-0.02902943519834865,-0.02914199225052474,-0.02839747167955297,-0.02906999915009386,-0.028910348003841235,-0.02622212638160963,-0.03011229230316281,-0.028502699563251584,-0.02779618975920993,-0.0261954550262349,-0.028741559047328582,-0.02877483340640067,-0.028744834651691434,-0.028768231771791143,-0.02877261915455142,-0.028752542582331224,-0.02875985806151639,-0.028757643956587954,-0.028745780833737637,-0.02875194079815472,-0.02876720219714317,-0.028750963801151577,-0.02873458190190876,-0.0287447802234925,-0.028749028040325388,-0.028774685030671907,-0.02874938902970259,-0.028744736561885115,-0.02874548756680232,-0.02873158871282009,-0.028731587560886188,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
20,-0.03273367242077918,0.0038046504588569547,-0.05291791917703217,-0.03686127062054299,-0.027334226810122667,-0.028178158738121226,-0.02949368980685191,-0.028030553403894296,-0.03317173362088493,-0.026088025653762986,-0.028731797116402898,-0.031491791975087925,-0.035201225219333894,-0.029232065258533904,-0.030421411059543137,-0.028818024626802465,-0.029037796292004696,-0.02723230283295349,-0.027251873936635,-0.030873273110591945,-0.030128830631276617,-0.026175908043396416,-0.02686658999273752,-0.02682108538175,-0.026064181601359038,-0.02800455325739728,-0.027953196523043476,-0.02816140577792064,-0.028084183132091965,-0.026791453884333925,-0.026364803704681236,-0.02640072173528682,-0.02814272486201881,-0.026630144631982183,-0.024592189499537814,-0.027240901541304683,-0.027386903551066086,-0.026476019768489685,-0.02729313220877044,-0.027089952491113123,-0.02480019758546241,-0.02885328250545931,-0.02659756294384913,-0.025821058664675083,-0.024542585845671944,-0.027560587211926918,-0.027493247802989854,-0.027505544517036015,-0.02752177523075645,-0.02750313246744792,-0.027565517557334548,-0.027472425703026864,-0.02750448893961452,-0.027547330441653715,-0.027570583140560212,-0.027510225513539616,-0.02751964229221994,-0.027483773069373506,-0.027509682419473012,-0.027473126394754438,-0.027493918480097246,-0.027526894743296042,-0.027516267245535683,-0.027480915725518383,-0.027485383601618216,-0.027485208676037418,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
21,-0.03278512962148875,-0.008592933634624721,-0.054657855287220176,-0.036260191567431536,-0.025736181292608296,-0.026668427271344528,-0.028121623326665294,-0.026505375638022147,-0.032184559496623535,-0.02435957024357742,-0.027280001658690156,-0.030328818776492315,-0.03442642915312531,-0.02783262083130223,-0.029146426842821645,-0.02737525252805479,-0.027618022405965243,-0.025623591384938717,-0.02564521052518121,-0.02964557442340053,-0.028823229060323655,-0.024456649168570568,-0.025219608180425897,-0.025169341696602163,-0.02385835936342903,-0.026204377833133244,-0.026137256836652897,-0.026410977057163654,-0.026308961085067726,-0.02468914952380586,-0.024193705239375488,-0.024234568877318653,-0.02638624461605902,-0.024499312517953793,-0.022553595258006487,-0.02523307586398827,-0.025414295965319883,-0.02432075713815051,-0.025297656821802343,-0.02504801167985448,-0.023150590906973988,-0.027351917577702944,-0.024461331672991943,-0.023596723899307146,-0.02264013473072148,-0.025977338825537228,-0.025909550000388856,-0.025907640176449677,-0.025935789603423815,-0.025918617222219064,-0.02597763419799851,-0.025875801958742915,-0.02592497591300186,-0.025944411101506703,-0.02598216744519387,-0.02590575681208848,-0.02591975011932554,-0.025913445786875888,-0.02591131315564516,-0.025899219494231913,-0.025910164565020672,-0.02592657349884948,-0.02591714990192838,-0.02588571990233874,-0.025894793039823612,-0.02589463952588682,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
22,-0.03457421528935817,-0.013653375196322795,-0.07176574709668516,-0.039706784184819155,-0.027177210729754698,-0.02828711504985099,-0.03001724702846665,-0.028092990627379792,-0.03485445792577215,-0.02553825858057738,-0.0290152373159243,-0.03264506824833487,-0.03752356122425699,-0.02967316925775113,-0.031237347598247305,-0.029128640166472444,-0.029417674758659515,-0.027043164536183436,-0.027068903641204237,-0.031831617853830645,-0.03085255793626738,-0.02565383785975675,-0.026562194154800874,-0.026502348375012533,-0.025241870840344568,-0.028237035992774762,-0.028157401984053008,-0.028479807153503057,-0.02836037744523322,-0.026354010879625484,-0.025698656757363745,-0.025753542219746545,-0.02845093426628714,-0.026105424888835785,-0.023160266546704146,-0.027050274873637217,-0.027277187242021144,-0.02586879196603139,-0.027131425253851642,-0.026815964797972592,-0.023609256660304855,-0.02953498479345087,-0.026055324365285494,-0.024876475462350223,-0.0231454345597754,-0.027479509844154374,-0.027379498951057398,-0.027385415392668033,-0.0274161790101879,-0.027392225204675904,-0.02747112777951129,-0.027367367721050355,-0.027411592647543104,-0.027441979414159833,-0.027477804887006806,-0.027397248564065318,-0.02742609741251281,-0.02737914658127827,-0.027390976132369287,-0.027346093499236643,-0.027380362886067558,-0.02743504152395835,-0.027399836971636428,-0.02735240491389377,-0.02737705139015333,-0.027376825075559424,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
23,-0.03647588171875172,-0.011237280611498332,-0.06861865574736264,-0.042158428795454686,-0.028951849027441686,-0.030121724441858854,-0.03194534007145096,-0.029917110958448605,-0.03704391839090247,-0.02722433991696054,-0.03088918909835734,-0.03471514948920407,-0.03985724046822017,-0.03158267085995295,-0.03323136593319275,-0.03100871940775337,-0.03131337131079886,-0.02881055996007269,-0.028837689817671878,-0.03385774619763396,-0.03282578505822764,-0.027346164253238707,-0.028303601464593105,-0.02824052205750968,-0.02775746939947553,-0.030841462550875366,-0.030771037601917264,-0.031051630653148164,-0.030949109060742067,-0.029004178635147742,-0.02828490257778553,-0.028346778193834563,-0.031027003151259263,-0.028736284530154376,-0.024771781695065005,-0.029723497086694865,-0.029948066973444532,-0.028475707720156423,-0.029804371688780387,-0.02948650217392107,-0.02466013808244362,-0.03186988219099904,-0.02868157269689533,-0.02731805886266732,-0.024513881492312484,-0.02922949394530219,-0.029149318870740522,-0.029170316497973896,-0.02917674236844775,-0.029158792030986626,-0.02921943218395946,-0.029157584775434345,-0.029177825300351914,-0.02921018401972725,-0.0292244113616235,-0.02917446120715852,-0.029200212782056593,-0.029159213768575738,-0.029174241533712713,-0.02913051794873405,-0.029149960716984957,-0.029206795433403356,-0.029180497540668756,-0.029147048266860046,-0.029169517848704064,-0.029169360540265588,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
24,-0.036166965407219046,-0.009512880675753968,-0.06900722759228615,-0.041010951137492827,-0.028024939650088527,-0.029175276515296358,-0.030968435223340574,-0.028974080362112246,-0.03598186018187468,-0.026326282348397234,-0.029929923442853255,-0.033691984965112526,-0.0387481958611777,-0.03061182309291995,-0.03223298266159003,-0.03004745742956111,-0.030347021221406024,-0.027886010306978636,-0.0279126870581605,-0.03284890150298592,-0.031834175552263734,-0.026446072048542418,-0.027387518724632666,-0.027325492831525352,-0.02736844546620106,-0.03038031470144691,-0.030317928557221496,-0.030563736213683877,-0.030474800838665154,-0.02864450349230221,-0.027916993820284106,-0.027980509191689915,-0.030542470728572274,-0.028376325780455333,-0.023894750550043423,-0.029347392484129212,-0.029561291706146492,-0.028112294791038252,-0.029424748597468166,-0.02911869330866711,-0.023325699381964833,-0.031219717941503564,-0.028321146883612893,-0.026901386791492902,-0.02345987544288089,-0.02830290795751065,-0.02824473856291741,-0.0282366529899006,-0.028269101959575372,-0.028253196601507664,-0.028305074232069027,-0.028216591188882225,-0.02825677346832376,-0.02827576059486752,-0.028309562259219524,-0.02824679879556992,-0.028257341402414104,-0.028232157873796862,-0.02824048289560229,-0.028219645904938216,-0.028245312841036038,-0.028263547177418413,-0.02824659054758624,-0.028213959363960008,-0.0282210547247086,-0.028220894890809978,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
25,-0.03405499610875244,-0.014544596844976854,-0.0495522278304898,-0.04050857401823431,-0.027134124644660546,-0.02831887041369058,-0.0301656661278929,-0.028111656076360857,-0.03532905277368187,-0.02538465706513797,-0.02909609035819181,-0.03297068275467395,-0.03817813515198064,-0.029798387006898814,-0.031468038739356705,-0.029217140024320874,-0.029525664375471473,-0.02699103964371708,-0.027018514350518264,-0.03210238095986601,-0.03105730250223884,-0.02550802991765864,-0.02647763716923864,-0.02641375595613336,-0.02635073528838139,-0.029813631120256007,-0.029739902847199996,-0.0300316809691813,-0.029925697577396687,-0.027804549806765125,-0.02697492319244256,-0.02704724367241603,-0.030006291113948133,-0.027498348605947347,-0.022338375237581174,-0.028610637192846212,-0.028857415172367753,-0.027197349883111357,-0.02869978419844301,-0.02834765461179279,-0.02151988052844503,-0.030841524709094903,-0.02743541035296287,-0.025819334532692254,-0.021791680718521295,-0.02750685984593746,-0.02737165457350272,-0.027374659537201137,-0.027430121260551672,-0.02739193066740208,-0.027518176344865832,-0.02731189266409161,-0.02739321369128652,-0.027464412271711834,-0.027528765666943976,-0.027391589921837656,-0.027409724170330062,-0.027342274716943987,-0.027383493759827755,-0.027320984524526942,-0.027373030748436944,-0.02742469918439769,-0.027397568396671023,-0.027322205915791827,-0.027330728315920712,-0.027330355405745504,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
26,-0.032931429797167885,-0.007382785752046775,-0.05435845855741102,-0.04072824525440059,-0.02785943022634948,-0.028999385504586084,-0.03077636127209887,-0.028800005111137866,-0.03574454095613564,-0.02617610300669344,-0.029747221876950017,-0.033475331458638055,-0.038485910944678944,-0.030422967503150378,-0.032029496393133704,-0.029863695140193304,-0.030160555421742646,-0.02772175469601563,-0.027748190694231224,-0.03263985667580426,-0.03163428844750931,-0.026294811625958814,-0.027227761912128674,-0.02716629579174815,-0.02719470866149113,-0.030490791569729895,-0.030423411504325384,-0.030688632872380245,-0.030592755749042314,-0.02860141878353309,-0.02780125933906986,-0.02787130904187962,-0.03066571627843703,-0.02830701749377438,-0.023257301612006388,-0.029369954026692183,-0.02960292663934706,-0.028016534582731758,-0.029454257721908215,-0.029120389924030515,-0.022497717813199106,-0.031392417378685054,-0.028246362618586457,-0.026675954446185646,-0.022729400264105123,-0.028176263461866018,-0.02805955572454005,-0.028095883542550885,-0.028103581037345875,-0.02807479951282967,-0.028171155222814923,-0.028062818441307317,-0.028092126189420634,-0.028160004721525505,-0.02817906590292238,-0.028104061711488274,-0.028132678873633882,-0.02805975134651926,-0.02810221463498945,-0.028027221101482515,-0.028060589680030373,-0.028143402784460588,-0.02811229624320605,-0.028058256515698807,-0.028080757657004667,-0.02808049723738983,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
27,-0.034722004115965766,-0.01325496903490295,-0.07110028380187773,-0.0394180779436197,-0.028840036956131396,-0.0297770691250456,-0.031237725950211764,-0.029613180377760045,-0.03532152140584561,-0.02745635832790785,-0.03039178336109273,-0.03345625323458008,-0.03757490091572835,-0.03094723970384707,-0.032267790850847376,-0.030487523252438465,-0.03073153952114241,-0.028726869007126676,-0.028748599140947094,-0.03276950107615954,-0.031942933757301215,-0.02755393566019681,-0.02832081173580144,-0.028270287181729456,-0.02843044830213668,-0.03082262823849431,-0.030778295025813186,-0.03095029622336235,-0.030888925901155287,-0.029487753081227648,-0.028890056968695548,-0.02894282240265819,-0.030935719628808533,-0.0292692284707349,-0.025439088536551222,-0.03004807339587263,-0.030214208328788055,-0.029051973377523837,-0.030108427627737886,-0.0298679883625692,-0.025041286150481103,-0.03134958206888841,-0.02922399012579211,-0.028034336001266418,-0.025081545045517243,-0.02910487319302061,-0.029011958862624875,-0.029023392379291364,-0.029048567998988334,-0.029024640651328884,-0.029104904881297217,-0.02898822729777132,-0.029033932207332518,-0.0290770400220998,-0.029111405683179846,-0.02902880782555895,-0.029048165730053113,-0.02900844198313732,-0.02902870568846349,-0.028986937042378997,-0.02901281925899648,-0.02905737300035371,-0.029037160891974164,-0.02899176561440803,-0.02900534129650028,-0.029005120066743852,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
28,-0.036196570559348294,-0.017196803823149774,-0.059224562107666905,-0.03937679551321939,-0.030126746073146783,-0.03094614107262229,-0.0322234236870258,-0.03080282729487686,-0.03579453008682492,-0.028916777636138608,-0.031483682672402244,-0.034163431963494924,-0.03776501516041425,-0.03196940575083962,-0.03312417187552618,-0.03156740315801794,-0.031780785064210525,-0.030027785488236643,-0.03004678757117582,-0.033562896247479046,-0.032840098087211826,-0.029002104886143673,-0.02967270557885625,-0.029628523993281357,-0.02920029757468939,-0.03153927464146356,-0.03148858710519275,-0.031689478961482165,-0.0316164130947926,-0.030171291074881187,-0.02961470866907442,-0.02966298655330116,-0.03167196411079028,-0.02996519650602538,-0.026770531198224326,-0.03071703140286622,-0.030884942890965127,-0.029763347632767646,-0.030777644962652326,-0.03053851282930465,-0.026717536025890845,-0.032254412838897635,-0.029922926847391437,-0.0288512452579629,-0.026561438110464804,-0.03021156663512409,-0.030286190319536065,-0.03028440968583689,-0.030264976092866,-0.03027888244646847,-0.030230187587222495,-0.030288752748756087,-0.030251116012701206,-0.030255877134111046,-0.030226544849271557,-0.030288910438238014,-0.030256089985073502,-0.03025582856730002,-0.030281551400856727,-0.030290608007243893,-0.03028569568294985,-0.030250990576369843,-0.03027700987685763,-0.03030146137361798,-0.03027098196037717,-0.03027109122767002,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
29,-0.0348131928112704,-0.015089105449992996,-0.06961671079200842,-0.04009455717455027,-0.03058733765770065,-0.03142951349486692,-0.03274230714844272,-0.03128221530433918,-0.03641269752644813,-0.029343729651751888,-0.031981999837956826,-0.03473625157743081,-0.0384379660691363,-0.03248122700004082,-0.033668097957773854,-0.032068047922344085,-0.03228736227695803,-0.030485625768445154,-0.03050515614770967,-0.034119019754308075,-0.03337612634378576,-0.0294314291718272,-0.03012067391966066,-0.030075263996677624,-0.02906111048584408,-0.031721970952616495,-0.03165587358877191,-0.03192190922034917,-0.03182384788340625,-0.030092981880462766,-0.02949208693275481,-0.029543165047980165,-0.03189825550348863,-0.02986730714295977,-0.026826280503954227,-0.030711462977040097,-0.030908876252714747,-0.029649955234880027,-0.030782293240512147,-0.030505501964078256,-0.027020256793417533,-0.032760865753302934,-0.029821498674402033,-0.028708006187051115,-0.026712510411314977,-0.03076878469596199,-0.03073552634568058,-0.030739638569418175,-0.03074641803081206,-0.030739273938451973,-0.030764582317214843,-0.030729368916552688,-0.030747108650176578,-0.03075364381314903,-0.030766425341166113,-0.03073609572395258,-0.030746831528484436,-0.030745779605790904,-0.030741049654222617,-0.030734850774774534,-0.030735779890475153,-0.030749578693568366,-0.030743289488662156,-0.030731203508492403,-0.030740043608804838,-0.030739986843311116,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
30,-0.03411205037632857,-0.013767145876343293,-0.0978256980960895,-0.038434854629998925,-0.02902029218786097,-0.029854260204714857,-0.03115425941093149,-0.029708397577910082,-0.03478887827499709,-0.027788804348035965,-0.030401362032565778,-0.03312877091764401,-0.03679440861154218,-0.030895723741782788,-0.032071027490953016,-0.03048657149491746,-0.030703748418444986,-0.028919571579610937,-0.028938911616388095,-0.0325175546172562,-0.03178190142351016,-0.027875649151233285,-0.028558176540539215,-0.028513209181296188,-0.02747103642378108,-0.02999332497639131,-0.02992969712050829,-0.030185985387058654,-0.03009145900639494,-0.028437830370539128,-0.027872627540002574,-0.027920446522758744,-0.0301631785726049,-0.028224905784668866,-0.025504828441953377,-0.029024917403119754,-0.029213292968042155,-0.028020564824269782,-0.02909245419937265,-0.028828870555489165,-0.025843471882367686,-0.030996332633516626,-0.02818177803682349,-0.02714483588922014,-0.025455239461813634,-0.029238411782263017,-0.029182372336137387,-0.02917988565041382,-0.029205723438261454,-0.029190478714376848,-0.029240608844546913,-0.029158362417301287,-0.02919377919912692,-0.029216126626220824,-0.029244829442982172,-0.029187337337664727,-0.02919726328477444,-0.029172785033783198,-0.02918345402967273,-0.02916122661452434,-0.029182922780295946,-0.02920319428550063,-0.02918913807578756,-0.029158686050951867,-0.02916510299048555,-0.02916495355975899,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
31,-0.034769720897036435,-0.01043684771475145,-0.10223672220434966,-0.038819695458613745,-0.028228322611805034,-0.029166535753743398,-0.030629033493624447,-0.029002440451980926,-0.034717975893439376,-0.026842900087066253,-0.029782024734729302,-0.03285035686222884,-0.036974195412985224,-0.03033818113771493,-0.03166039661955172,-0.02987788529026648,-0.030122209100846096,-0.028115012033444135,-0.028136769554479957,-0.03216273916706337,-0.03133513009773093,-0.026940600399335005,-0.027708442994540783,-0.027657854762681212,-0.02649885943859378,-0.02951312563792347,-0.02943670585382845,-0.02974467237961201,-0.029631038094924823,-0.027651469688725765,-0.026977530779739866,-0.02703452677598802,-0.02971725023645195,-0.02739749456213595,-0.02409709406809172,-0.028352633600677912,-0.028577956703709443,-0.02715386714017464,-0.028433395633604974,-0.028118324138600572,-0.024319635825920498,-0.030720970755380713,-0.02734606750905803,-0.02610976862268302,-0.023986182832911106,-0.028500581191516137,-0.028398368858944825,-0.028408339272808832,-0.028436901029521768,-0.028411686466830306,-0.028496903278472412,-0.02837546740341356,-0.02842589539220149,-0.02846499860104263,-0.02850384527730063,-0.02841343832233259,-0.028438148673636993,-0.028400036884982112,-0.02841392851362292,-0.02837296179087131,-0.02839927143956191,-0.02844783948332094,-0.028422832917205536,-0.02837516735208595,-0.028393975252514816,-0.028393745238008753,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
32,-0.032867877673477604,-0.009383033500053185,-0.07941727555567395,-0.043222819300978786,-0.029553456204790062,-0.030764326248198623,-0.03265184479021776,-0.030552542724512573,-0.03792908685797414,-0.027765411934589614,-0.03155868430588277,-0.035518713525619854,-0.04084099301815368,-0.032276466969248394,-0.033982935410501985,-0.03168240318153682,-0.03199773065873573,-0.02940721610346826,-0.029435296642168325,-0.0346312652143829,-0.03356314222088328,-0.027891505224130926,-0.028882492831346564,-0.02881720300351362,-0.027550865446229523,-0.031291064283249244,-0.031194819427115612,-0.03158341315937599,-0.031439797045439935,-0.028971435511078787,-0.028140213290458065,-0.02821042238070058,-0.03154872977114081,-0.028657877536723927,-0.02451485020249286,-0.02983994633362659,-0.0301201676406727,-0.028357470293149632,-0.02994031410966142,-0.029549174316383462,-0.0245405904805006,-0.032831941738706336,-0.028594437378600603,-0.02707171847218992,-0.0243065818883947,-0.029832815242370466,-0.02977549347359428,-0.029787887456035465,-0.02979947812950756,-0.029783788052713613,-0.02983786802050002,-0.029751474541543248,-0.02978388223559206,-0.02981998371351058,-0.02984192465952487,-0.029784535071111472,-0.02979162746606212,-0.0297748613123702,-0.029791116974887965,-0.029768046175104486,-0.02977605590758131,-0.02979785647447881,-0.029796240652544114,-0.029768540906403455,-0.02977058871805079,-0.029770450609141033,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
33,-0.029915673669119496,-0.006371661066832312,-0.058278635981609705,-0.044925794993591874,-0.030553551716052747,-0.03182668483270867,-0.033811259789557145,-0.031604011376515306,-0.03935985823547929,-0.02867356600922081,-0.03266188887068562,-0.036825543236417825,-0.04242149493654358,-0.03341657999899189,-0.03521079523861617,-0.0327919693847821,-0.033123511036174696,-0.030399791932342345,-0.030429316375487337,-0.03589246223362444,-0.03476941623617119,-0.02880614302983256,-0.029848087330800074,-0.029779440292707616,-0.02896500445658032,-0.03220439525040388,-0.03212228954290128,-0.03245331236829847,-0.03233112492254016,-0.030206637152658165,-0.029481839888656294,-0.029543243105949222,-0.03242382084278575,-0.02993377576459947,-0.02623284458211996,-0.030959009520028002,-0.031200679673790574,-0.0296717362059032,-0.031045630816986747,-0.03070767910019917,-0.026169045073426732,-0.03350636623408491,-0.029878489206281472,-0.028542830758365417,-0.026019035398253294,-0.030841497405008418,-0.030782099366514437,-0.030765338637444697,-0.03079795697728139,-0.030787596886884958,-0.030822315098233414,-0.030774051812564897,-0.030814648164963293,-0.030789706621355363,-0.030825123116520588,-0.03076774497214419,-0.03079840616948777,-0.030804808913820418,-0.030767752204156486,-0.030771281554965235,-0.03078247250493787,-0.030802112001724596,-0.03077159266612795,-0.03075096660858546,-0.0307810513565648,-0.030780961192130384,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
34,-0.029899786815645757,-0.004943627930827825,-0.05990103997093297,-0.041936834882998986,-0.030407856735457733,-0.03142912555184187,-0.03302109145916969,-0.031250503651216045,-0.0374720090366984,-0.028899789155943004,-0.032099100928450114,-0.03543905832198099,-0.03992796124545647,-0.03270449128807364,-0.03414375639722615,-0.032203447576045686,-0.03246940024467873,-0.030284515295145614,-0.030308198908988202,-0.0346905690093973,-0.03378969553312122,-0.029006138425433012,-0.029841954577778752,-0.029786888003495375,-0.029568475638208948,-0.031655099814761084,-0.031605660808140555,-0.031803529396133824,-0.0317309493648771,-0.030397563894273574,-0.029917561565367876,-0.029958662952583565,-0.03178606227282058,-0.030218194276277262,-0.027618148430926463,-0.030883351763957383,-0.03103648158447487,-0.03004441387990984,-0.030938408280237476,-0.03072255937210397,-0.027528834454220594,-0.032400846236175694,-0.03018165229504325,-0.029279193129117725,-0.027446765669860908,-0.030670414899025274,-0.030610930735330777,-0.030607428903177625,-0.030639438214074607,-0.030620825778067493,-0.0306818993127181,-0.030570678016081047,-0.03061428961877471,-0.03065207482738646,-0.030687087441614455,-0.03061737826237231,-0.030619473186932845,-0.030587140867003183,-0.030611816247517395,-0.030584024956413935,-0.030611602571122574,-0.030626930276652913,-0.03061880785025565,-0.03058139017070585,-0.030578336264284574,-0.030578147995537496,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
35,-0.03206488878452935,0.0074559370254031615,-0.05626200936939397,-0.038559061085325724,-0.029751328074781307,-0.030531541459835256,-0.03174774731036182,-0.030395080622594117,-0.03514809148424444,-0.028599217590032366,-0.031043379036876966,-0.03359498878167361,-0.037024352421213186,-0.031505875936991105,-0.03260542375905987,-0.031123096198346578,-0.03132627466471059,-0.029657099561074145,-0.02967519300741265,-0.0330231693244662,-0.0323349337363874,-0.028680464684054673,-0.029318998769344077,-0.02927692984719969,-0.028960698556373655,-0.030432570125138437,-0.03039726881641896,-0.03053854128005383,-0.030486727029597198,-0.029538439137752275,-0.029202096638626152,-0.029230718922716198,-0.030526072717705494,-0.029412260047525413,-0.02777311756048522,-0.029882375762827713,-0.029991291511970233,-0.02929055259106899,-0.029921513620353692,-0.029768235277971088,-0.028019237597505135,-0.030963629682537408,-0.029386620868245738,-0.02876346818621489,-0.027754059445838124,-0.029934503069415978,-0.029875973894474193,-0.029919419957271733,-0.029897818661285228,-0.02988350402586678,-0.029933558007066784,-0.029892888186890947,-0.02989023333582801,-0.029946502850145162,-0.029937295223521967,-0.029914628350750656,-0.029926813619790014,-0.029884237233667288,-0.02992214423196133,-0.029871367661150495,-0.02987648375464618,-0.029932119359191753,-0.029926468318792667,-0.02990312413564314,-0.02991124089853253,-0.02991112734749871,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
36,-0.034512112136969614,-0.007220437039963201,-0.061523143327264974,-0.037505576573248156,-0.028879485084173002,-0.02964360816015852,-0.030834732246643758,-0.029509961549241882,-0.03416495126022421,-0.02775113452733059,-0.030144890131560537,-0.03264387813184179,-0.03600251814381323,-0.030597848976818682,-0.031674720868646415,-0.030222963289234937,-0.0304219516143088,-0.028787199841291043,-0.028804920147217864,-0.03208385128416155,-0.03140980915076606,-0.02783070606582056,-0.02845607168850749,-0.028414870352042154,-0.027621688096575177,-0.029230416335609802,-0.029188583652388734,-0.029357302712493708,-0.02929500720449679,-0.028222344926140983,-0.027867563169004846,-0.0278972249554515,-0.029342265453530296,-0.02808768629898728,-0.026683499985053507,-0.028598574751422554,-0.028720550008958734,-0.02795955981103877,-0.02864224430996535,-0.028472229012605887,-0.027342000962873078,-0.02989431653512118,-0.028060549190030742,-0.027427160571423654,-0.02680483892888178,-0.02900047164855438,-0.029017811842999768,-0.029012380584743622,-0.02900966685436057,-0.029014987928956588,-0.028997945781278883,-0.029018927949620767,-0.02901597318557335,-0.028998795600969275,-0.028996351463584785,-0.02900689061095768,-0.029005643782098398,-0.029026778557858443,-0.029011071266447933,-0.02902893698500972,-0.029017620269348666,-0.029003619846021723,-0.029008975979549125,-0.029020076844896287,-0.029019927347225454,-0.02901998250014813,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
37,-0.03522007209377556,-0.015112170404999643,-0.06344436550285414,-0.03826945345173645,-0.027813649345325684,-0.02873985343275175,-0.03018363131645379,-0.028577858537960774,-0.03422023557477182,-0.026445960120066996,-0.02934746420313286,-0.032376521920443636,-0.03644757566171245,-0.02989650184785102,-0.03120179307539142,-0.029442097751089812,-0.029683294236087693,-0.02770178913346631,-0.027723268159942107,-0.03169770567775815,-0.030880689939497524,-0.02654240987601389,-0.02730042414632151,-0.027250483439855613,-0.0266909476592796,-0.028783739915064728,-0.02873508975962322,-0.028929410599472752,-0.028858253397412888,-0.027529309005438027,-0.027044199097708832,-0.027085791900092318,-0.02891229887316272,-0.027348238010555682,-0.02483546184139627,-0.028017578966020574,-0.02817065310956237,-0.027172548383708264,-0.02807266819517111,-0.027856375313094556,-0.02508676391364591,-0.02950987169101241,-0.02731131255518537,-0.026398810841631128,-0.024762583825430243,-0.028050402817166593,-0.027982407429771313,-0.027983625050550714,-0.02800564778977809,-0.027990458305894993,-0.028040622399128544,-0.02797832816412245,-0.028008076773523728,-0.028019920536237475,-0.028044915963542708,-0.027991562458783346,-0.028014985532542332,-0.02798731000247418,-0.027987178452972203,-0.027960747317556572,-0.027982953560968186,-0.028020585208750965,-0.02799284679171154,-0.027962588298060434,-0.02798379632680209,-0.027983654513022302,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
38,-0.03238456963296082,-0.011408530135793741,-0.06325231730224978,-0.03810244664696828,-0.02639251549616046,-0.02742981363076363,-0.02904676622887552,-0.027248388171231385,-0.033567543154963894,-0.024860778051532806,-0.028110304601638804,-0.031502684275219774,-0.03606204274601089,-0.028725196861805517,-0.030187051947334516,-0.02821628902137876,-0.028486415948432636,-0.026267238151055555,-0.026291293490908738,-0.030742447053385875,-0.029827433923186514,-0.024968796525306418,-0.025817731224761026,-0.025761800353410844,-0.025760484892328992,-0.028151409557036856,-0.028101516343155233,-0.02829883045239994,-0.028227197814527864,-0.026776761299263277,-0.02619894420692022,-0.026249544377928848,-0.0282816726461536,-0.026564182460908834,-0.022897454001010804,-0.027332430861414302,-0.027501393335839897,-0.026354430732180127,-0.02739352918314391,-0.02715178100933435,-0.022388690187736912,-0.028848411068245695,-0.026520387476049092,-0.025384889377436118,-0.022520046373004223,-0.026668869123402293,-0.026586769079894802,-0.026599174535260478,-0.026619884163789215,-0.026598265700801507,-0.026670402524639505,-0.02656530227766986,-0.02660488701339047,-0.026647258719522178,-0.02667618522587728,-0.026603924304553068,-0.02661963970717665,-0.026581868110016536,-0.026603959996544174,-0.02656419459585575,-0.026587549897181047,-0.026627935949660217,-0.026611565142452935,-0.026570591855478127,-0.026581029979768304,-0.02658082920820437,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
39,-0.028061792960673734,0.002554952070442438,-0.05582598363960839,-0.03757348617871289,-0.026558292455514904,-0.02753404882455022,-0.029055069390772945,-0.027363387139410424,-0.033307633558649505,-0.0251174313207775,-0.02817416700923827,-0.03136528050135779,-0.03565413721302199,-0.02875257838308859,-0.0301277032027792,-0.02827386348909296,-0.02852796408055078,-0.02644044767848876,-0.026463075841297548,-0.030650147323695295,-0.0297894209232911,-0.025219041176461274,-0.02601760950725733,-0.025964996953426304,-0.026295213003739954,-0.02858667057917563,-0.028540789143325397,-0.02872140960577101,-0.028656102521007382,-0.027288534403427465,-0.026726985436666628,-0.0267764956844002,-0.028705796830273002,-0.027082913947148894,-0.023273505311673895,-0.02782046230816517,-0.027980485487645604,-0.026878917455504196,-0.02787842762873855,-0.02764844717030123,-0.022414839245037378,-0.029205930423040604,-0.02704041151378942,-0.025921207867220533,-0.022784887585669975,-0.02679101548059331,-0.026729728529363256,-0.026752822617733926,-0.026753059470927293,-0.0267377991915732,-0.02678984611856659,-0.026728658450983624,-0.026745166801189185,-0.02678468871896691,-0.0267938962134094,-0.026752474848641385,-0.02676596715951365,-0.026733329427070105,-0.02675600407647398,-0.02671865076853631,-0.02673027579532733,-0.02677172857591977,-0.026761059202499746,-0.02673382560299412,-0.02674343635014521,-0.026743304064497472,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
40,-0.02422792914763187,-0.000529277720674527,-0.055290602834977866,-0.03909932830202939,-0.028492036291827234,-0.02943165959735066,-0.030896355516903073,-0.029267317655236776,-0.03499144372454769,-0.027104531433866944,-0.030048073677452318,-0.033121017603742205,-0.037251054412330425,-0.030605066000840283,-0.0319292688137437,-0.030144078314391278,-0.030388769351270807,-0.02837855540413654,-0.0284003456274044,-0.03243236639775619,-0.031603513406206006,-0.027202378592749172,-0.027971375279299892,-0.027920711011751614,-0.028952507791102738,-0.030831736331063127,-0.0308024707902332,-0.030913166965438568,-0.030874599468880482,-0.029836732584606493,-0.029345022406499995,-0.029389297179284592,-0.030904113149516653,-0.02965950120287898,-0.025945892084109943,-0.03027604066334036,-0.030401377047393315,-0.029480363898755774,-0.03032187066360791,-0.030137442206805986,-0.02485921103740435,-0.031105685460355095,-0.029622436546618575,-0.028604224765931836,-0.025392048426219574,-0.028693089659139564,-0.028651527905754554,-0.028675272188695568,-0.028666905311636622,-0.02865685715023536,-0.028689983223851398,-0.028668158463371802,-0.028664482915303487,-0.028697984971629894,-0.028692804807682038,-0.028680376737752335,-0.028691566018596074,-0.02865058969420391,-0.028677500811718024,-0.028637249980793162,-0.02865188946672204,-0.028695133314657104,-0.028681053840818992,-0.028662061225567265,-0.028671577799651803,-0.028671487083418157,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
41,-0.020742909684247867,-0.0005483875737110127,-0.04752130016873961,-0.04036198966787545,-0.028891797411182266,-0.02990785881053445,-0.031491707334615954,-0.02973014769726713,-0.03591992982576859,-0.02739141942002362,-0.030574418004124894,-0.03389734506172655,-0.03836335921276184,-0.031176721497666635,-0.032608647840058964,-0.03067823259150165,-0.030942829175983188,-0.028769084884929522,-0.028792647736782587,-0.03315267227220912,-0.03225639232097633,-0.02749722641798982,-0.02832878077050629,-0.02827399497892401,-0.02979842061921327,-0.031229731720829403,-0.03121640693420961,-0.03126060362002785,-0.03124728894328973,-0.030546204770144213,-0.03013818083930049,-0.030175826696438965,-0.03125772472168691,-0.030401921043450804,-0.027008534448153206,-0.030884328469641613,-0.030973513132390242,-0.03025275825841502,-0.03091742323070343,-0.030781347149398577,-0.02596706099965894,-0.031188904567416742,-0.03037131257768586,-0.0294895191848562,-0.02647746179834408,-0.02912790981623283,-0.029076117970946454,-0.029090508751797917,-0.029097940349107825,-0.029083726173314388,-0.029128780253195215,-0.02907907577033598,-0.02908820588247302,-0.029125871403281624,-0.029132839829487934,-0.029103861419025528,-0.029113877449997404,-0.029061132807846408,-0.0290939637125301,-0.029047861492292434,-0.029076635506017093,-0.029119082240100496,-0.02909947287431538,-0.029070014431743403,-0.02907777709200446,-0.029077633334729264,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
42,-0.01914236594098235,0.02016835509940556,-0.04184253082143825,-0.039946342471874854,-0.028839278559180833,-0.029823173044056676,-0.031356879401483594,-0.0296510879866415,-0.035644911295644816,-0.027386400188177576,-0.030468630016278104,-0.03368635840129842,-0.03801098553050799,-0.031051865523399034,-0.032438459317756844,-0.030569157996215904,-0.030825377866741794,-0.028720450919549768,-0.028743267808372587,-0.03296526078740378,-0.03209735565737426,-0.027488857502102292,-0.028294086144620447,-0.02824103478549813,-0.029426838602595963,-0.030668416601484665,-0.030655860302008946,-0.0306986181291713,-0.03068531174692308,-0.030066216050956794,-0.02971612731245352,-0.029748295809690135,-0.030695682800134842,-0.029942033927847896,-0.02713721447007753,-0.030359586399647115,-0.030437816465297904,-0.02981411092192907,-0.030388557402943345,-0.03026979100770519,-0.02644063848908544,-0.030659673955509364,-0.02991574821768198,-0.029165348896031937,-0.026742229934101053,-0.0290986972176643,-0.029017469465181227,-0.029025006257277358,-0.02904850138561575,-0.02902819557119954,-0.029097191729741134,-0.028994322917034205,-0.029037911133301047,-0.029069688224166078,-0.029102691341492275,-0.029026865643213242,-0.029045187739241845,-0.029019601586739687,-0.029029435252398247,-0.02899990932886992,-0.0290181964690912,-0.029053059280269817,-0.02903648422062166,-0.028998663120264993,-0.029011852440251625,-0.029011668988673453,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
43,-0.01980420585307388,0.01864358256520304,-0.0420388451248275,-0.038577669001974,-0.029665550187073026,-0.030455010355796636,-0.031685630202049266,-0.030316932238122322,-0.03512627392421009,-0.028499785339786737,-0.030972914031471836,-0.0335547644562818,-0.037024771571448525,-0.03144089226382811,-0.0325534714963288,-0.03105357596953845,-0.0312591624275632,-0.029570204913901783,-0.029588512796684646,-0.03297616801867366,-0.03227977573177549,-0.028581995342567862,-0.02922809708391839,-0.029185529577374223,-0.030070024505417733,-0.031403522264287644,-0.03138614070753147,-0.03144953922442236,-0.031428238329605715,-0.030724999433461606,-0.030363427145004354,-0.03039630115173385,-0.031444631903549736,-0.0305956645289292,-0.02780544963942305,-0.03103835825975742,-0.031125013399271814,-0.03046374747314349,-0.031070228001981413,-0.03094088170301134,-0.027097251402473595,-0.031504251300716844,-0.030568459997457345,-0.029807477673367038,-0.027413476309328683,-0.029871402489235782,-0.029819703529252277,-0.02982414370876729,-0.029844293372212585,-0.029828208650894028,-0.029882313554134916,-0.02978684541934454,-0.02982137317513134,-0.02986067945896317,-0.029886746847293047,-0.029828215498175412,-0.029828913092371498,-0.02980311883361005,-0.029827746271102285,-0.029802415401221204,-0.029820280134956176,-0.029835423004597874,-0.029833485629242294,-0.02980276016595855,-0.029798371752151238,-0.029798216319605077,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
44,-0.020606591927236836,0.009271478876771384,-0.04208461384594122,-0.035949523232293126,-0.027977287114589126,-0.028683489870780385,-0.029784327077871365,-0.028559973636352806,-0.03286211640268377,-0.026934465220793638,-0.02914677480609858,-0.031456340200667225,-0.03456039621997978,-0.029565399494994343,-0.0305606447924784,-0.02921893003981287,-0.02940283510436782,-0.027891997067831978,-0.02790837417942481,-0.03093876323459693,-0.030315813310229055,-0.027008005258468224,-0.02758596833830216,-0.02754789005185196,-0.028357290378022055,-0.029805462773124094,-0.029784018840404623,-0.029864367181973075,-0.029836628794080108,-0.029047580549885575,-0.028664500649595952,-0.028699090814278436,-0.029857885647347142,-0.028909810582997027,-0.02600827344679983,-0.029386739595286693,-0.029482599670448806,-0.028770187066114,-0.029421852186413945,-0.029280190842669845,-0.025196685009240563,-0.029986463627910527,-0.028880949323926684,-0.028084140557636944,-0.02558598231501984,-0.028137192964688994,-0.02811312578138559,-0.02810974655621243,-0.028124279366157533,-0.02811699653835296,-0.028141368689713613,-0.028092903508656886,-0.028114842336832705,-0.028126159043935155,-0.028143294332189758,-0.028110921827786007,-0.02811222937702764,-0.028107398140215747,-0.028111383226243007,-0.028106123053747774,-0.028113388610309462,-0.02811519284047302,-0.02811398362354656,-0.02809997015300545,-0.02809900980901846,-0.02809893916902359,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
45,-0.02186293074003349,0.0041532388496517405,-0.04854257867358615,-0.03485973098434129,-0.02461269355954962,-0.025520404516092006,-0.026935355088694105,-0.025361644105830444,-0.030891362152626882,-0.023272312414868723,-0.026115883375530877,-0.029084461160199464,-0.03307422986861876,-0.02665395861448806,-0.02793318763625769,-0.026208627414888035,-0.0264450080302236,-0.024503066813906467,-0.024524116977615126,-0.028419198558436498,-0.02761849583281186,-0.023366836398748054,-0.02410971571413289,-0.02406077215293296,-0.02466160139484265,-0.02607979301457993,-0.026054594325594014,-0.02615196846109028,-0.02611735033414758,-0.0253010009270141,-0.024941828041055488,-0.024973772880025998,-0.026143759797946572,-0.025170364981129213,-0.022695804925264497,-0.02563225222715581,-0.025729370797079834,-0.025039708534357778,-0.025667595715283258,-0.025526391988480075,-0.02220240974370139,-0.02637097451924247,-0.02514322268381921,-0.02441712210443852,-0.022396787221667436,-0.0248040143664105,-0.024792354996794136,-0.024764552638251114,-0.024798141333182415,-0.02479438853081707,-0.02480533165033657,-0.024762974691670814,-0.02479425662561092,-0.02477710821503701,-0.024806488457463523,-0.024772069921154112,-0.0247740068279655,-0.024782544600276908,-0.024765759162325655,-0.024779830011411152,-0.024792493766774257,-0.024775628474571026,-0.024767689144277544,-0.02475744305492012,-0.02475892167867007,-0.024758871308665113,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
46,-0.025543184761870036,0.004855071214806279,-0.05808501964351796,-0.03619282717968951,-0.023081192388723033,-0.02424265731410214,-0.026053162573928968,-0.024039514841568823,-0.031115086103873008,-0.021366102717318727,-0.025004604500106734,-0.028803059228785753,-0.033908182596311995,-0.025693100670346105,-0.02732994291578074,-0.025123275480086568,-0.02542573717427784,-0.022940919079218216,-0.02296785389436491,-0.027951819996136856,-0.026927277850021383,-0.02148705123192203,-0.022437605218728337,-0.02237497930323493,-0.022893596184769736,-0.02429465497415795,-0.02426871748345297,-0.024369546088408703,-0.024333502136487068,-0.023515299311635894,-0.023164446052668968,-0.023195484082947686,-0.024360976221912366,-0.023387209749668122,-0.02112765133332596,-0.023842804156863906,-0.023939699188854618,-0.02325965066528523,-0.023878012777308423,-0.023737679167249212,-0.020944278478886146,-0.024611123629581164,-0.023360666072089448,-0.02265951909424337,-0.02092861915005098,-0.023359413927565267,-0.023287539388636105,-0.023316140352165067,-0.023317001381102598,-0.023297774417725306,-0.023361469124181678,-0.023287621946847085,-0.023302828881589955,-0.023358682301063836,-0.023366651458129873,-0.023322157658077092,-0.023334917236293648,-0.023280135285182555,-0.023320366339196655,-0.023265014625261243,-0.023288234683822077,-0.02334211098456319,-0.023327084192192805,-0.023290911902863445,-0.023299231779569676,-0.023299054189032862,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
47,-0.02993265543952729,-0.0005473180060661188,-0.06422057405371345,-0.03679523148072607,-0.023041524825447614,-0.024259866254928632,-0.026159031281905512,-0.024046775971299304,-0.0314688353187193,-0.021242447852662744,-0.025059125710381294,-0.029043589350079398,-0.03439870870440574,-0.02578133728122821,-0.02749833508078451,-0.02518360796397957,-0.025500881094499602,-0.022894382384306442,-0.022922636187302614,-0.02815066524976938,-0.027075951656972384,-0.02136931917090535,-0.022366421431833688,-0.022300728748621674,-0.02306705069489109,-0.024466471736988654,-0.02444440368358698,-0.02452801858452652,-0.02449883686028328,-0.023720939686454265,-0.023355887221412207,-0.023388627112709948,-0.024521161797031888,-0.023589020881860365,-0.021060272231201816,-0.024049176147993005,-0.02414308271381302,-0.023456057317360085,-0.02408350180625532,-0.023945456066003772,-0.02076073768133026,-0.02467871705355588,-0.02356147708455332,-0.02281332716998017,-0.02080366594271818,-0.023290501772124047,-0.0232585374620838,-0.02327650344686223,-0.02327203389189082,-0.02326320226688712,-0.023294022672474508,-0.023253515204146674,-0.02326245606683915,-0.023293162697060638,-0.023296240999943565,-0.023272624499617818,-0.02327567876566918,-0.02325959448192713,-0.023278198889282307,-0.02325687047747501,-0.023258853718257345,-0.02327912724986266,-0.02328088266038171,-0.023266297583286365,-0.023266305002930292,-0.02326623165518788,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
48,-0.0303549064622022,-0.0003304562914173955,-0.05663022481489794,-0.03651746246601139,-0.02318693413552819,-0.02436778925691214,-0.026208520183557432,-0.024161255401416445,-0.03135495051802258,-0.021443211722688704,-0.0251424568488103,-0.029004325271777653,-0.0341946766479697,-0.025842447189383888,-0.02750661586652943,-0.02526310899370663,-0.02557062016585128,-0.02304431901878829,-0.023071703499984844,-0.02813887493795178,-0.027097228467293816,-0.021566179424745202,-0.022532602533136343,-0.022468931102836705,-0.023320681535359353,-0.024888177429059334,-0.02486292685601243,-0.024958844558525234,-0.02492528973130834,-0.024047952292170723,-0.02364144973568527,-0.02367784387497801,-0.0249509515249497,-0.02390085052228418,-0.021048183392022884,-0.024415485296512114,-0.024521177969857897,-0.023752832308816727,-0.02445408488820255,-0.024299064044925288,-0.020543967252909245,-0.025135175770225438,-0.023870169634149313,-0.02303907680316744,-0.020715932996211484,-0.02339476337295165,-0.02338795609770943,-0.023390744006788443,-0.023383565843273932,-0.02338643410908797,-0.023376990659948818,-0.023417206540448966,-0.023406636207651137,-0.023383782346578053,-0.023376194982307318,-0.02338931614713838,-0.023407137955288773,-0.02341165663519646,-0.023390059898358566,-0.023391941460180282,-0.02338785283273281,-0.023405564006717068,-0.023388969391198496,-0.023394798638483465,-0.02341515731409612,-0.023415195250066873,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
49,-0.027111264257651885,0.004206477354030218,-0.05157238223980736,-0.034661460969437494,-0.02233625712754654,-0.02342805782126072,-0.025129969652999327,-0.023237099758224685,-0.029888280903523842,-0.02072403789293639,-0.024144303700129464,-0.027714928535365026,-0.032513848513376686,-0.024791504127677066,-0.026330169187651124,-0.024255856839130573,-0.024540176994069567,-0.022204397358662902,-0.022229716633674693,-0.026914746313401298,-0.025951655821879846,-0.020837731960886383,-0.021731272075211534,-0.021672402438698085,-0.022020812249571062,-0.02400393853736751,-0.02396408379239348,-0.024120387313973986,-0.02406407075417546,-0.02286985113039377,-0.022386504328348867,-0.022428792647518143,-0.024106948376272124,-0.0226919707273813,-0.019713053787462777,-0.02333367133126654,-0.02347387624279492,-0.022516488800314084,-0.023384438034578552,-0.023183218531542493,-0.01935822493519849,-0.024520451844196507,-0.022655323695983446,-0.021709026707989233,-0.019432491741260254,-0.02256631554778779,-0.02253254559140828,-0.02254186280948186,-0.022544850466943687,-0.022536811876536157,-0.02256316963915356,-0.022537521482027974,-0.02254369882426637,-0.022560901646347713,-0.022565459853717395,-0.02254679990937842,-0.02255667851759497,-0.022531680817382303,-0.02254372352258533,-0.02252006235435228,-0.022532835103243193,-0.022559595533234056,-0.022546692287943388,-0.02253084878624838,-0.02253948619363555,-0.022539410879216973,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
50,-0.02658011088601341,0.009435592070254979,-0.0491597323004992,-0.03172224447262864,-0.020637495486304933,-0.02161941325319673,-0.02315003827925573,-0.02144767392759834,-0.027429455194990262,-0.019187536057168653,-0.02226357345383896,-0.025474837180642144,-0.029790775808846776,-0.022845637196981555,-0.024229445220169787,-0.02236389946550791,-0.022619604571052672,-0.020518906580334714,-0.020541677628312636,-0.024755188306062083,-0.023889026862683262,-0.019289787526647503,-0.02009339840429005,-0.020040453629336326,-0.020115280861357478,-0.021909134999098235,-0.021870668769410143,-0.02202267871501311,-0.02196753709259032,-0.020860383546979232,-0.02043275995702742,-0.02046980509532704,-0.022009477827109155,-0.020701922430442218,-0.01827887359994118,-0.02128013031208757,-0.021409136209799493,-0.02054684909151114,-0.02132671533981528,-0.021142858885943375,-0.018200935499479917,-0.022437625564299724,-0.020669436386274498,-0.019848715713645212,-0.018117373907488205,-0.020835302884169533,-0.02083070907821153,-0.020798428231278542,-0.0208325622637389,-0.020831385316021293,-0.020833665891808933,-0.020803855466020888,-0.02083380338048583,-0.020805145544409487,-0.02083408402733578,-0.020804936381704612,-0.020808221616639578,-0.02082551424603678,-0.02079906526526453,-0.020821418954544448,-0.020830755929003603,-0.020808804576266198,-0.020800085752810362,-0.020794680296798616,-0.020798403126662347,-0.020798377855771502,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
51,-0.029819519354311614,0.0016208213237792952,-0.05864117956625204,-0.03358246834359287,-0.019708927794289604,-0.02093788444201002,-0.022853596596701817,-0.020722937536081978,-0.028209664125255544,-0.01789417574534507,-0.02174410772003674,-0.02576328736797267,-0.031165065039309887,-0.022472611807294943,-0.024204569540017616,-0.0218696745680327,-0.022189712049694763,-0.01956050332408236,-0.019589003298043126,-0.024862583359693796,-0.02377850595552477,-0.01802215247353178,-0.019027942330441538,-0.018961677277159725,-0.019266208047838133,-0.020724769770343626,-0.0206928400826509,-0.020819450266632688,-0.020773382352603918,-0.019867612283802377,-0.01952206247192005,-0.01955195147766061,-0.020808405311237878,-0.0197394186177628,-0.017806955608522516,-0.020208336818520956,-0.020313515784079927,-0.019614137997043785,-0.020246286935265385,-0.020096687344008515,-0.017805975180345934,-0.021176134624273386,-0.01971316059632291,-0.01905176689449302,-0.01769353802020537,-0.019982747637547076,-0.019937476401290507,-0.019939889453687996,-0.019957883117432376,-0.01994450587621973,-0.019992232629748447,-0.01989524036816657,-0.0199383941784028,-0.019965136982528827,-0.019995545540784667,-0.019930502450190592,-0.019931059835361722,-0.01993804835415744,-0.019942467317594192,-0.019939753121336418,-0.019937952283781882,-0.01993670795847533,-0.019946547686801125,-0.01992438253908325,-0.019919259934282594,-0.019919146261258614,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
52,-0.03053230235328723,0.006462663921810313,-0.05918849493762269,-0.03899207812151633,-0.019265148985089228,-0.02101261500612156,-0.023736585703226346,-0.020706979803177657,-0.031352432877220004,-0.016684734494462856,-0.022158992127178076,-0.02787390475670032,-0.03555474765001316,-0.023194859536356607,-0.02565754794233982,-0.022337536912014934,-0.022792601478937264,-0.019054102713556398,-0.01909462711788679,-0.026593184519420617,-0.025051723775896262,-0.01686670591257918,-0.018296848792321033,-0.018202625835631182,-0.018330219882030693,-0.02068768399656337,-0.020630634037717043,-0.020859779360891142,-0.02077546412492767,-0.01925998398567866,-0.018721341561145088,-0.018767414556606462,-0.020839457519294925,-0.019058527027080715,-0.01614149610802818,-0.019807364841175224,-0.019980695371502405,-0.018863560871483494,-0.01986963000504849,-0.01962582409756508,-0.016049695871120782,-0.021573089201727517,-0.019017514922058457,-0.018006195505125736,-0.01594989463540636,-0.019726790345502895,-0.019580637223132493,-0.019603258578989684,-0.01963677168760987,-0.019600036379007636,-0.01972506281974406,-0.019546023290864998,-0.01961641840104711,-0.01968332803397988,-0.01973500234076514,-0.019605846593604672,-0.019637697854016402,-0.019584094656828404,-0.019611199315388315,-0.019549838252819533,-0.019581951986932005,-0.019651895249092707,-0.019623836214480665,-0.01955601801935785,-0.01957844507099398,-0.019578115555637605,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
53,-0.02738476980557086,0.005039837524244061,-0.06646432666721812,-0.03888372975305203,-0.018817931298760065,-0.020595415302542983,-0.02336617838611745,-0.0202845298960818,-0.03111285063272967,-0.016193190431118807,-0.021761484897290746,-0.027574568333380515,-0.03538735279620393,-0.022815146443606344,-0.025320138927151646,-0.021943096725610532,-0.022405978394642926,-0.018603259672993047,-0.018644480205806353,-0.026271847875479485,-0.024703907909210374,-0.016378287755446967,-0.017832997638940685,-0.01773715611968391,-0.017616814405871782,-0.020736708212467574,-0.02066106176089188,-0.020965126047113432,-0.02085317167716757,-0.018848716271831385,-0.01813594330793787,-0.018196989650786748,-0.020938134149994243,-0.018582335523786454,-0.014602818535458608,-0.019571983003922672,-0.019801022752157275,-0.018324325601558514,-0.0196542533902994,-0.019332136613846695,-0.014255615075737077,-0.02191748853512715,-0.018528081670827666,-0.017185120375237287,-0.014276916697235624,-0.019189160173925895,-0.019138361309259635,-0.019144491482321016,-0.01915779441426502,-0.019145103635836814,-0.019186824600254438,-0.019132684115278905,-0.01915283795115955,-0.019174438984939517,-0.01919036922755709,-0.01915109982420733,-0.01916391688299037,-0.01913511203655974,-0.019147433565911785,-0.01912021088489588,-0.019138818995348698,-0.01916867413656089,-0.019152122412527676,-0.019127034121863704,-0.01913745439688705,-0.01913733358118338,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
54,-0.025299983068265166,0.011539072015438323,-0.05884593092518299,-0.032874946354426025,-0.019235117847710505,-0.020443371635380903,-0.022326811927018558,-0.02023204569990765,-0.027592651767990473,-0.01745093689967867,-0.02123601337029541,-0.025187486387634198,-0.030498266343666758,-0.021952245162845455,-0.023655026538029707,-0.021359464933845978,-0.021674111101497168,-0.019089193718780883,-0.019117213585511314,-0.024301955533806683,-0.023236140370883944,-0.017576757746859958,-0.018565604185394494,-0.01850045542545537,-0.018438533610730844,-0.020904112047659202,-0.020845472814177497,-0.021080848918128326,-0.02099428680551368,-0.019424550919539006,-0.018856404595896954,-0.018905304361774733,-0.02105999002265565,-0.019212915882198388,-0.01586859558332744,-0.01999539137059205,-0.020175084358395306,-0.019007152618113192,-0.02005999404418419,-0.019806677569027015,-0.015356770556782888,-0.021811819197086475,-0.019169713580475024,-0.018087945462283685,-0.015527709716388484,-0.01950585943980942,-0.019453822465693122,-0.019488060003429352,-0.019478864785233595,-0.019462476435715075,-0.01951947640382213,-0.01943767865840986,-0.01945258196754411,-0.019519511957361426,-0.019523652698065594,-0.019482184650815054,-0.01947973934853169,-0.019445307417553504,-0.019491245463341637,-0.01944902287243444,-0.01945440911228761,-0.01948629414434392,-0.019496292816956518,-0.019468925223701024,-0.01946020032657946,-0.01946005904144321,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
55,-0.025258012014087103,0.012778507118408142,-0.04761397975214117,-0.02911768810362502,-0.020712176012332162,-0.021456759554318312,-0.02261742518415332,-0.021326530445869504,-0.025862486544881484,-0.01961267871848039,-0.021945223150734276,-0.024380309061770897,-0.027653064662227986,-0.022386599300697134,-0.023435934300099267,-0.022021299885101018,-0.02221519984252122,-0.020622250612645103,-0.020639517789316945,-0.02383460276528811,-0.023177796689271866,-0.019690215518286806,-0.020299589799748018,-0.020259442030358437,-0.019899848451941676,-0.021757487062695844,-0.021709697439312184,-0.02190302156858524,-0.021831452281217745,-0.020610847401244747,-0.020196793833590583,-0.020231950772540856,-0.021885723017852503,-0.020455156431349375,-0.018207818822772285,-0.021040194837201053,-0.021178448748012883,-0.020305458322110045,-0.021089717198150715,-0.020896659188572093,-0.01794228657890848,-0.022535554114244117,-0.02042359120938309,-0.019655363711095542,-0.0180099431862496,-0.02087140334112262,-0.020844806799575684,-0.020854349426061774,-0.020854635221909265,-0.020848220103614656,-0.020869433329386403,-0.020848699010045973,-0.0208530859364501,-0.020868744160783683,-0.020871188064969876,-0.02085678597398164,-0.02086405077973367,-0.02084518130067549,-0.020855773651907383,-0.020836741678721023,-0.02084503864623694,-0.02086638227943295,-0.020858039560972017,-0.020845861565617338,-0.020851966464780807,-0.020851908158130126,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
56,-0.02411407780943342,0.0036439785490068204,-0.056636152075216016,-0.030099921594172383,-0.022493354349386464,-0.023167165144013183,-0.024217509378387347,-0.023049314326610813,-0.027154127300739142,-0.02149836439394911,-0.023609200221996935,-0.025812830950018628,-0.02877451077157457,-0.024008623520479253,-0.024958219113058077,-0.023678045854415186,-0.023853515599608435,-0.022411976368806028,-0.0224276022984407,-0.025318994096889917,-0.024724617510461965,-0.021568531312426798,-0.022119984501576262,-0.022083652782072062,-0.02123539622741492,-0.023379217493981887,-0.02332122260812962,-0.023556516329802782,-0.0234691996032701,-0.02202481482714486,-0.02155926569088041,-0.021598197023797217,-0.02353538952518982,-0.021848015125545364,-0.019686464596115512,-0.02252202910463704,-0.022684865224615002,-0.021679971712732834,-0.022580213827209518,-0.022354323175722578,-0.019774790266392384,-0.024337650870472877,-0.021812418061151043,-0.020976107500967893,-0.019610237553437118,-0.022675584859211975,-0.022610603220919817,-0.022615116707270788,-0.022631805549223755,-0.02261798473296319,-0.022663260028695065,-0.022613250135450708,-0.02263818129330037,-0.022647033868258584,-0.022666982618409964,-0.022620926197373454,-0.022646070776098783,-0.02262103756732969,-0.022618285934279076,-0.022592498463777744,-0.022611105154028685,-0.022651002493197025,-0.02262332316960409,-0.022596184418752493,-0.022619719535645552,-0.02261959375982696,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
57,-0.022197541079013828,-0.000873747697722131,-0.04387054688147081,-0.031882287356587574,-0.023576474602697503,-0.02431222650123698,-0.025459125260834464,-0.0241835420643896,-0.028665696347087728,-0.022490018650108773,-0.02479489634036854,-0.027201099245918712,-0.03043503608538861,-0.025231037245979984,-0.026267925888394262,-0.02487007071448337,-0.025061670788557117,-0.023487615824849435,-0.02350467819233722,-0.02666186567299934,-0.026012850095630854,-0.022566635771556383,-0.023168782151679508,-0.02312911058242656,-0.022037290622513837,-0.025057974988922174,-0.024980738439035477,-0.025292026479611197,-0.025177160528254083,-0.023183929340982797,-0.022511871742254073,-0.02256853867625242,-0.02526430731680436,-0.022930160934242712,-0.019673655434818728,-0.02388730559482935,-0.024114089460476593,-0.022687295219774067,-0.023968554135780536,-0.023651838063784684,-0.01972865914710958,-0.0262767645334004,-0.02287884762872213,-0.021653330455026147,-0.01953318577270879,-0.023781503073632193,-0.023729887507695363,-0.02371598653907327,-0.023753996825809358,-0.02373824181550678,-0.02379106307528426,-0.023679619843889537,-0.02373292404253817,-0.02375236485645505,-0.023795321507214477,-0.02371945925737232,-0.023721810791693696,-0.023715769809024144,-0.023719591574923628,-0.023713639811052217,-0.02373045438083531,-0.023728310227237592,-0.023725327836002313,-0.023694525615373538,-0.02369190700285315,-0.023691751751352665,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
58,-0.022596401516910676,-0.008742613889049306,-0.047465995160040665,-0.033387888145834065,-0.02340460915746498,-0.024288955661171265,-0.02566748544841136,-0.02413428173911507,-0.02952166500899813,-0.02209872938330469,-0.024869106912602353,-0.027761273594000383,-0.03164834577535573,-0.02539333211102375,-0.02663963381608504,-0.024959463723164075,-0.025189759908540336,-0.023297804200971432,-0.023318312534096667,-0.02711313483168265,-0.026333042170235108,-0.022190820322669898,-0.02291457794672544,-0.02286689419132497,-0.02199848313783403,-0.025717508527173746,-0.02562807379686528,-0.02598632241892195,-0.025854820607502917,-0.02346179200229665,-0.022612264326656733,-0.022684752564726646,-0.0259546658421419,-0.023143572862536772,-0.018587449278034508,-0.024328178734690765,-0.02460263169276853,-0.022836139495488243,-0.024426782907555306,-0.024040681615168334,-0.018210611905429365,-0.02707113033188945,-0.02307885574510491,-0.021492301909782085,-0.018243172418802342,-0.023605315084042233,-0.023580697865135135,-0.023566793168168697,-0.023593106459447757,-0.02358503058054753,-0.023610341251618074,-0.023554745015915025,-0.02358214005672528,-0.023588465399205696,-0.023612663472476356,-0.023575501218762306,-0.023576463844546577,-0.023565280993896456,-0.02356890631642082,-0.02356328333881848,-0.02358099278344013,-0.023579717954049104,-0.023572277174520796,-0.02355426828397428,-0.023553456146667602,-0.023553365887877063,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
59,-0.024670211308449205,0.0033900505838723115,-0.06231795131245843,-0.03428170960362438,-0.022162582790058907,-0.023236128609827753,-0.024909584528199257,-0.0230483633597196,-0.02958833696128475,-0.02057731981135654,-0.023940398879679303,-0.027451322977730334,-0.0321700051616311,-0.024576778136027558,-0.026089716763626515,-0.024050086853634817,-0.024329653184347093,-0.02203292771244657,-0.0220578236499606,-0.0266645197778531,-0.025717532129663673,-0.020689112917994905,-0.02156771306915094,-0.021509827731145403,-0.021498475729005345,-0.024411787600512238,-0.024346060825420714,-0.024607723582883802,-0.02451218557989474,-0.02268650605238753,-0.022003553307809964,-0.02206254007148859,-0.02458478111931866,-0.022432794573272814,-0.018389089250456632,-0.02336469839458437,-0.023575660858634547,-0.022185293854130584,-0.02344071081708147,-0.023141691317044237,-0.017711110433728017,-0.025365988786449727,-0.022380890364698855,-0.02107386253958672,-0.017969117841925723,-0.022346920238967574,-0.0223376256005977,-0.02234586374745468,-0.022334982903061074,-0.022336674947924542,-0.0223319350722277,-0.022366003030438442,-0.022353962202663107,-0.022341022163854276,-0.022331523862208092,-0.02234341894857761,-0.02235899312352147,-0.022359091953826897,-0.02234537291309182,-0.022342200403994324,-0.022337559999326916,-0.0223579678933353,-0.02234459872299193,-0.022348860110781403,-0.022366149131204837,-0.02236617817163145,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
60,-0.02534357062752558,0.007774146523450269,-0.05434224291612392,-0.03189192036333435,-0.02067679495997057,-0.02167026183099033,-0.023218889737130387,-0.021496502544636486,-0.027548640227868064,-0.019209781422035117,-0.022321998504411793,-0.025571032419731462,-0.02993773418341209,-0.022910908355248255,-0.024310992428724792,-0.022423504528903175,-0.02268221718252331,-0.020556811236970195,-0.020579850113083088,-0.024842919190937295,-0.023966570144239238,-0.01931323555115418,-0.020126298325907864,-0.020072730825976968,-0.020914335277089982,-0.021911718569020914,-0.02189345498769559,-0.02196437759283705,-0.021939049968430983,-0.021360540713872923,-0.021109944271682578,-0.02113222192123469,-0.021958358953458094,-0.021269335662540464,-0.01946207946866815,-0.021592743094513332,-0.021661255952665957,-0.02117820197651641,-0.021617645892365485,-0.02151833081338651,-0.018900029876360337,-0.022131109906683093,-0.021250399060419284,-0.020743071114852796,-0.019188641544746417,-0.02088246627878838,-0.020847278251471393,-0.020884177083012594,-0.02086344800842938,-0.020852876557711644,-0.02088842624288178,-0.020861685272874915,-0.02084985103243637,-0.02090600379876993,-0.02089128609400594,-0.02088605439761766,-0.020887193375221425,-0.020838669946759748,-0.020886344704103894,-0.020836729409837912,-0.02084765795627393,-0.02089111838236739,-0.020889792145821484,-0.020871260094270424,-0.020869362070151047,-0.020869268479590284,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
61,-0.02409377563475695,-0.003781022822382204,-0.043159494183522,-0.027546650740179084,-0.019682640238270932,-0.020379256069660026,-0.02146514906500547,-0.0202574166070107,-0.024501156430521913,-0.018653974980073675,-0.02083625176609048,-0.023114464083133873,-0.026176381564501104,-0.02124919349300742,-0.022230928022170283,-0.02090742746978504,-0.02108883596517601,-0.019598508030756787,-0.01961466281790251,-0.02260391338736562,-0.021989420204391163,-0.018726516688578696,-0.01929663373760035,-0.01925907237587976,-0.020793097370523074,-0.020299063125815205,-0.020319687219693378,-0.020233376103169706,-0.020266229500052566,-0.020677455907174173,-0.02075640007544222,-0.02075092343762754,-0.02024141630189068,-0.020710797383654025,-0.020495231382106634,-0.020563321093786786,-0.02051967359637439,-0.020738723628449134,-0.02054807458710606,-0.020605077463251353,-0.019878348828819992,-0.01988918491208714,-0.020717025929989988,-0.0208096902974174,-0.02028493141787072,-0.019791121269264147,-0.019790701546893823,-0.01979823174054312,-0.01978637621049055,-0.01978918051422274,-0.019781770791017173,-0.019805261865238007,-0.01979934815044751,-0.01978771152820032,-0.019780743296354732,-0.01978832095045559,-0.019796798287642914,-0.01981365079547358,-0.01979725516287853,-0.019805684795418648,-0.01979059779315977,-0.019795557688314775,-0.019795681518284123,-0.01980389296068157,-0.019813084739805444,-0.019813129293307915,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
62,-0.02175694884690651,-0.00174939022645243,-0.040530277638239146,-0.024597833697007868,-0.01885080791929865,-0.019359895380357105,-0.02015346693453673,-0.019270854994104056,-0.022372183782219526,-0.0180990584456606,-0.019693868236452697,-0.02135878779752985,-0.023596439780619927,-0.019995646412957875,-0.020713098868622475,-0.019745883503189687,-0.01987845699085916,-0.018789324028197277,-0.01880112996082381,-0.020985676900908388,-0.020536604743397423,-0.018152071989912134,-0.018568714029777663,-0.018541264153661433,-0.020738094606922913,-0.019849279570050206,-0.019887614448251503,-0.0197268107875232,-0.019788132745608127,-0.020539832083279183,-0.02067731179957769,-0.020667976641436717,-0.019741830517812992,-0.020598517773128506,-0.02015949586167811,-0.02033516353683338,-0.020255844955630212,-0.020647035581362272,-0.02030751015470645,-0.020410569035126124,-0.01907316992014362,-0.01907726147918975,-0.020609397646145344,-0.02076259546292752,-0.019782624216188063,-0.019029824854635335,-0.018941768204918764,-0.018950640770044616,-0.018972757889157085,-0.018952507431947863,-0.01902038784211106,-0.018932901052139815,-0.018971728895901062,-0.018995998182125353,-0.019025869475830796,-0.01895510457183354,-0.018982266197992856,-0.018950865684789524,-0.018955137771853106,-0.01892072802382668,-0.018942496940257875,-0.018989823772145288,-0.018962292046862964,-0.018923855327993677,-0.018947134818544327,-0.018946952553821148,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
63,-0.018987697956052197,0.0020508998161876024,-0.04115277254570447,-0.02398326306601937,-0.017908327085485582,-0.01844646174053064,-0.019285312404175227,-0.01835234094360168,-0.02163062341024093,-0.017113684760499966,-0.01879949021099375,-0.020559405711201177,-0.02292473224178882,-0.019118487057971867,-0.019876875467180723,-0.01885447333229159,-0.018994611115113434,-0.01784333508497574,-0.017855814633123038,-0.020165006086371513,-0.01969031105053217,-0.017169723118406484,-0.0176101376592285,-0.017581121565247076,-0.01936731935308332,-0.019523413869054276,-0.019538468393719782,-0.019470126448435654,-0.01949775889164924,-0.019595987311204086,-0.01948763308800152,-0.019499501623194672,-0.019477063920404068,-0.019563288254443215,-0.017753582420229445,-0.019635399791074398,-0.019631812342769374,-0.019522711328983963,-0.01963504895004758,-0.019630621920192867,-0.01660755356067366,-0.019083698215964062,-0.019555477448392887,-0.019240527972818885,-0.01728286126937542,-0.018011337667640483,-0.017986011742245712,-0.0180076712723227,-0.01799219287393731,-0.017988107408712758,-0.01800434238836043,-0.018001295132764737,-0.01799811151292681,-0.018011931584097234,-0.018005252061551607,-0.017998586358611523,-0.018009785081024205,-0.018005773844773774,-0.01800814460054942,-0.017994798242373353,-0.017986152663139778,-0.018011202660496956,-0.01800888463466421,-0.018004762876136147,-0.018014661851847958,-0.01801464520042722,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
64,-0.017102490166151674,-0.00017988891883945267,-0.04318755491032517,-0.026343689408430675,-0.017331194409830674,-0.01812954617892056,-0.01937402635696596,-0.01798991290306306,-0.02285342165924722,-0.016152299685251295,-0.018653282944971646,-0.02126421245836948,-0.02477330187022266,-0.019126531963096577,-0.02025164204934155,-0.01873485336930074,-0.01894275532429151,-0.01723477527365856,-0.01725328935604934,-0.020679099354689538,-0.019974863680425458,-0.016235435609972246,-0.016888814321976444,-0.016845767382432646,-0.017384143842756217,-0.019118541943640904,-0.019085929925623163,-0.019212773792192956,-0.019167412426932443,-0.018148462120094706,-0.017716805554926877,-0.017754934689266373,-0.019201987916598502,-0.01799066818917853,-0.015077766910511076,-0.018553681449606518,-0.018674194080172787,-0.01783378449416027,-0.01859743471414839,-0.01842328238097019,-0.014386689598177464,-0.019513622747817035,-0.017958004240831098,-0.01709616718532437,-0.01470307759960062,-0.017506236725011982,-0.01750339097102989,-0.017480182433305062,-0.017511481039305526,-0.017506243660047424,-0.01752148353677806,-0.017460341656660206,-0.01748999660424237,-0.017496408160136458,-0.017523026279962536,-0.01748976948760901,-0.0174769156406441,-0.01747378399548368,-0.017481756636052094,-0.01748693949746242,-0.017503585949596296,-0.017479360247670276,-0.017484268459728256,-0.01747084843702292,-0.017455980031346824,-0.017455906586702912,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
65,-0.0176817561264686,0.0009570189572492841,-0.04541280226164437,-0.029098227363349105,-0.016903431891224938,-0.01798368065035013,-0.019667585189851546,-0.017794743043122674,-0.024375550529591623,-0.015308270945044677,-0.01869234819959336,-0.022225193589573075,-0.026973337991050512,-0.01933270084159911,-0.020855085862341173,-0.01880272103657382,-0.019084032906345846,-0.016772967281214007,-0.016798018662451356,-0.021433477796272214,-0.020480577404853637,-0.015420762058605948,-0.016304847959343626,-0.01624660120042514,-0.01654396333398175,-0.018709309801789236,-0.018660950536909457,-0.01885352484124679,-0.018783192119320613,-0.017435043872174705,-0.016924675978846993,-0.01696894437023269,-0.018836631998678712,-0.017245978348885117,-0.01408197304926146,-0.017937847609764974,-0.018093620194707,-0.017060948181442645,-0.01799400368317587,-0.017772884369651742,-0.013398510609665279,-0.01941551536717165,-0.017207225367259344,-0.016221326753842868,-0.013704414595787202,-0.01713134840823604,-0.01708698355852966,-0.017096554379806568,-0.017098525766391703,-0.017090974267434743,-0.017116763065948754,-0.017102669167753215,-0.017111416328718883,-0.017112484031233614,-0.017118782419225646,-0.01709647529173422,-0.017119117244827207,-0.01710631683573264,-0.017098141255882868,-0.017081401634055825,-0.01708725411003115,-0.017121638766138227,-0.017100663966600836,-0.017087089264337763,-0.01710929486212659,-0.017109236508741996,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
66,-0.020305050666853546,0.0015034066116992471,-0.04511595542276676,-0.028035157419551794,-0.015433473195554418,-0.016549765287289638,-0.01828985459987048,-0.01635452363114538,-0.02315490483253296,-0.01378508847469816,-0.017282078075623902,-0.020932799575504417,-0.025839369475273086,-0.01794379657717687,-0.019516977147739853,-0.01739613358739643,-0.017686831644566216,-0.01529865553325554,-0.015324542773139936,-0.020114667574427796,-0.01912997292686035,-0.0139013329409826,-0.014814917049338615,-0.014754726842406495,-0.015876599237170812,-0.017592602759235194,-0.017562996958759187,-0.017677180743404207,-0.017636656990135266,-0.01666327236962731,-0.01622443366065822,-0.016263764239479086,-0.017667579411057177,-0.01650449051091589,-0.013153630961847261,-0.017062050894431476,-0.017177985024037033,-0.016344750703109107,-0.01710429196545836,-0.016935183830844032,-0.011977476790787176,-0.017930007842548543,-0.01647138523918235,-0.015568514365129186,-0.012601731163759457,-0.015654696750930203,-0.015631252077260488,-0.015647550297985688,-0.015641692804080787,-0.015634841915920773,-0.01565952356086712,-0.015624504710123008,-0.015631746369685732,-0.015659408197258102,-0.01566121673567269,-0.01564194609843343,-0.015641979504925664,-0.01563243192699812,-0.01564876697195338,-0.015633398881835927,-0.015631494899586613,-0.015644750258310674,-0.01565069142470957,-0.01564022322087832,-0.015637345514984524,-0.015637291599644554,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
67,-0.02073349598543603,0.0007898948969257048,-0.052197408393623954,-0.02484038580125047,-0.012504233717257314,-0.013597004236580506,-0.015300427843946474,-0.01340587654916078,-0.020062965811062185,-0.010890582379232988,-0.0143138863429216,-0.01788768289569253,-0.02269086566224889,-0.014961661666191848,-0.016501693492817954,-0.014425538572435831,-0.014710111283513513,-0.012372256819870829,-0.012397598585508837,-0.017086789887213273,-0.016122843900885996,-0.011004377439442216,-0.011898711268307521,-0.011839789339025427,-0.013729321821465464,-0.015258969288171519,-0.015245087704858211,-0.015291332617333368,-0.01527731725467807,-0.014540310053991829,-0.014101024318814197,-0.01414187763099525,-0.015288289075007329,-0.014385854242422157,-0.010405957893056948,-0.014898431692027916,-0.014991979840049904,-0.01422515955327972,-0.01493319014511758,-0.014789936515536173,-0.008781647659893898,-0.015226867422536886,-0.014352963460843882,-0.013386594202838857,-0.00966397123187734,-0.012721227934995059,-0.012688284413706626,-0.012705995047290126,-0.012697724034463521,-0.01269153789195205,-0.012713514359131381,-0.012701835557348875,-0.012703224697146116,-0.012716895184322622,-0.012715051238840331,-0.012701918982040723,-0.012715576144564105,-0.012703407050289125,-0.01270711116668714,-0.012688892803989093,-0.012688504716572976,-0.0127177215126674,-0.012708876525346652,-0.012699269307616673,-0.012711740126374617,-0.012711697187879893,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
68,-0.017123819009226292,0.007356772772407918,-0.04565693483958204,-0.022750317329811948,-0.009344654394848877,-0.010532165147599692,-0.012383270951121473,-0.010324467209243987,-0.017558708013457946,-0.007591103872382874,-0.011311198983781474,-0.015194833982635353,-0.02041443963803477,-0.012015134666660697,-0.01368868306621823,-0.011432531158078114,-0.011741775549621086,-0.009201235459226227,-0.009228774287055756,-0.014324505727476063,-0.013276988244534077,-0.007714764654970676,-0.00868663479563308,-0.008622604495256156,-0.01076281258504456,-0.01247208221768745,-0.012457314278594811,-0.012505828792145974,-0.012491384095937943,-0.011677657886763938,-0.011183474981936179,-0.011229580695681883,-0.012502726653257835,-0.011504322576529566,-0.006932167000184501,-0.012077185559715087,-0.012180776431852516,-0.011323483630585243,-0.012115725410170995,-0.01195657106792288,-0.005022562974318566,-0.01242108786731776,-0.011467348134441033,-0.010373261671347722,-0.006062367504089204,-0.00961486594116776,-0.009548780635525696,-0.009577021068709913,-0.009573071345027509,-0.009557183498463363,-0.00961047852884248,-0.009561205263904688,-0.009568618241421176,-0.00961208486624537,-0.009614875511072384,-0.00958160777679279,-0.009599020092996983,-0.00955073345621586,-0.00958047642220604,-0.009530835836738279,-0.009549350325375915,-0.009604835260107024,-0.009585981577178253,-0.009556512817510349,-0.009570746054842873,-0.009570604981092768,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
69,-0.01327717984728864,0.004006863065164659,-0.03254256449226004,-0.02063665815421985,-0.007192950298037483,-0.008383831175283794,-0.010240190368720363,-0.008175543795604636,-0.01543031518624412,-0.005434423244995937,-0.009165075889142308,-0.013059732542672477,-0.0182941513025725,-0.009871009323100945,-0.011549307209299068,-0.009286752400980095,-0.009596874420028014,-0.007049124343222005,-0.007076741325525529,-0.01218693431866024,-0.011136444008465494,-0.005558434973654387,-0.0065330632563882635,-0.006468851239691504,-0.008110093460821085,-0.009963397955951015,-0.009938357742914445,-0.010031083787417747,-0.009999438423591633,-0.009023439765625089,-0.008522190092573037,-0.008568032201555184,-0.010023731566236736,-0.008844824940525072,-0.004591380676946042,-0.00945448934695215,-0.009573773032460344,-0.008661898470012325,-0.00949832870110346,-0.009320497178701436,-0.0029451402348924785,-0.010149616584853596,-0.008807167961989031,-0.0077361644915688865,-0.003828031020254752,-0.007457712873562501,-0.007408209494414604,-0.007408031018731938,-0.007424317499429429,-0.007413798836051114,-0.00744863847737348,-0.007405828426320218,-0.007428781766295083,-0.007432550734887214,-0.0074515303036117265,-0.007412144411757872,-0.007431036739268976,-0.0074161291160279585,-0.007410451058742882,-0.007394949390110713,-0.007408588981318194,-0.007434868998911999,-0.007414304057016213,-0.007393636780927676,-0.007411135633726467,-0.007411039862726892,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
70,-0.010132570248093966,0.015215416740126888,-0.026749818946731514,-0.017925666914016918,-0.006220537047622049,-0.007257409871153689,-0.008873699489338048,-0.007076058799354367,-0.01339262281479375,-0.0046894276431615756,-0.007937621828373742,-0.011328610564686183,-0.01588609961571069,-0.008552261971547934,-0.010013517669945977,-0.008043562792577027,-0.008313578962685567,-0.006095311068503555,-0.006119356545230575,-0.010568685053918414,-0.009654047095718193,-0.004797401827399427,-0.00564598844821142,-0.005590080509534142,-0.006716452046663034,-0.008320180536088396,-0.00829443499912873,-0.008392580344516792,-0.008358127220973847,-0.00746825422397456,-0.007050794092852515,-0.00708842831032221,-0.008384461275739585,-0.007317875602507969,-0.0040558275328606164,-0.00784143812713786,-0.00794832624528925,-0.00716579818023429,-0.00788048608410594,-0.007723537155688191,-0.0029424501275037572,-0.008582912326992091,-0.007286419621618495,-0.006418410667568942,-0.00352136802666418,-0.0064912433548122575,-0.006400943547801691,-0.006431145208798406,-0.0064365240129301915,-0.006413232401978884,-0.006493208943222297,-0.006387998018772645,-0.006419966327517366,-0.006479667087248474,-0.006499407730171021,-0.006429339657268565,-0.006445831713036801,-0.0064032123302216705,-0.006435984287000772,-0.0063858161596295985,-0.0064017762433975995,-0.006454815326671535,-0.0064436768773594374,-0.006402291208851068,-0.006412214560154339,-0.006412011623054112,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
71,-0.007123978628300316,0.013110646061511655,-0.025305270174584425,-0.016603431312532932,-0.005605309849923173,-0.006579553910830154,-0.008098217073259611,-0.006409156731320883,-0.012344190264575387,-0.004166681881245469,-0.007218679987278359,-0.010404847627107574,-0.014687057113017326,-0.007796194891220867,-0.009169188428443546,-0.0073182219492619535,-0.007571928714553664,-0.005487647718503899,-0.005510240810309686,-0.009690822822141114,-0.008831430446881835,-0.004268134253549634,-0.005065464896931069,-0.005012933886398486,-0.006521919691647971,-0.007673956704186235,-0.007661612746796309,-0.007704962752610806,-0.007690976200931083,-0.007118328917323266,-0.006794326304198996,-0.006824333991204414,-0.0077018103173715,-0.007004003973306951,-0.0040696471547182235,-0.007386761740497292,-0.007458320850058462,-0.006885566922595257,-0.0074132426826311595,-0.007304726288973503,-0.002809380567145003,-0.007704120588872177,-0.006979726465577453,-0.006271254549127036,-0.003505429883619296,-0.005852469423756774,-0.005796657200281528,-0.0057824283970603595,-0.00582159232006503,-0.005805320850006481,-0.005857321296630393,-0.0057638623204859536,-0.005805784430439976,-0.005825012940462154,-0.005862089657839592,-0.005798251409518259,-0.005805992215661624,-0.005774151899713951,-0.005786557904001032,-0.005763953570947062,-0.0057972455644831455,-0.005812381890344442,-0.0057931564962876185,-0.005758066050869107,-0.0057625315891220155,-0.005762358692991678,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
72,-0.007274955137237969,0.017878670822436295,-0.04139729615800304,-0.016197246676947472,-0.004110350625775105,-0.005181041355340886,-0.006850046725342851,-0.0049937754660575725,-0.01151635603770795,-0.0025293036467221464,-0.005883438621627306,-0.009385025433079616,-0.014091158303270119,-0.006518125430250668,-0.008027040404481557,-0.0059928348809172045,-0.00627165770625018,-0.003981040365249333,-0.004005870092131286,-0.008600314732717855,-0.007655845593852372,-0.002640799440104147,-0.0035170629581721636,-0.0034593315659585968,-0.005061590339399588,-0.006201849646960465,-0.006189426315821806,-0.006233481470071045,-0.006219110745038313,-0.0056533528729015925,-0.005332719651271039,-0.005362497006029339,-0.006230221801460484,-0.005540431841456366,-0.0025476213486145425,-0.005917787358283129,-0.005988218326156059,-0.005423206311366731,-0.005943847627154977,-0.005837046698053381,-0.001180250316028011,-0.0062455248788672035,-0.005516423487504597,-0.004810771403525221,-0.0019459190053516262,-0.0043534842911310875,-0.004297868146312997,-0.004319288696256282,-0.004319237720064791,-0.004305276997562433,-0.004351275685195328,-0.004306269192446742,-0.004313346709700248,-0.004351448844693416,-0.004355190901221574,-0.00432641450823282,-0.004339804067545086,-0.0042939287257127,-0.004322445346741228,-0.004278033926985298,-0.004298370907776144,-0.004344918508744126,-0.0043274773522846074,-0.004300569522917124,-0.0043113465285051925,-0.004311216813501001,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
73,-0.010118901049979648,0.014590581263285923,-0.04746466438762714,-0.015331931413860878,-0.0027542698069787834,-0.0038684339087539364,-0.005605206085421876,-0.003673564442189035,-0.010460982062603225,-0.001109027405379534,-0.004599350687681041,-0.008243112809495315,-0.01314032930475421,-0.005259807753864074,-0.006829989366999771,-0.004713188775191822,-0.005003332674044398,-0.0026197091478728286,-0.002645547038857439,-0.007426540415171434,-0.0064437228930797185,-0.0012250502745936383,-0.0021368928156442427,-0.002076817349430069,-0.0026307206857638355,-0.00418560254193821,-0.0041525568065908566,-0.004283625166107386,-0.00423592009683046,-0.0032885151107228984,-0.0029147884649525927,-0.002947525008342543,-0.004272184835653309,-0.0031510099610907167,-0.0006723103792690335,-0.003648778640649829,-0.0037587694431277527,-0.003015367064230481,-0.003688520117666496,-0.0035314553018884953,-7.447427489138412e-05,-0.004656760609555152,-0.003122688572049354,-0.0023863913455165154,-0.00034793099998401073,-0.002998182319952114,-0.0029488353761228238,-0.0029869546874373393,-0.0029697734543794314,-0.0029560848432061367,-0.0030026285788969445,-0.002958951281568011,-0.002956109216149817,-0.003014611908139944,-0.0030062442704919656,-0.002986746961449587,-0.0029922246621126684,-0.002944934622218269,-0.0029897230721665736,-0.002938630568932689,-0.0029493271637792817,-0.002997352693857058,-0.0029941186949571583,-0.0029703937073844717,-0.0029719594216000545,-0.0029718411324932232,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
74,-0.01135322678398026,0.00619033326209525,-0.04275607915381254,-0.01551337885944662,-0.0034757917082836394,-0.004542114518914599,-0.006204311125230988,-0.004355612587141199,-0.010851584071408925,-0.001901194663694435,-0.0052416463318684554,-0.008728948301850375,-0.013415882344306719,-0.005873743914254478,-0.007376503218967566,-0.005350596305429753,-0.0056282816636449105,-0.003347008973326009,-0.0033717374064998916,-0.007947438855251086,-0.007006822710084987,-0.0020122356062277093,-0.002884924377726271,-0.0028274285026739345,-0.002742756392934655,-0.004487737055697491,-0.004443988573526969,-0.004620177197350382,-0.0045552020215459,-0.0034157149685761167,-0.003023423544637258,-0.003056718276172846,-0.004604501177193588,-0.0032682174433747106,-0.0012459200600553437,-0.003821165585012126,-0.003950985862740942,-0.003126355709160309,-0.003867721011812017,-0.0036859364984339524,-0.0011930596348330661,-0.005176740561997214,-0.0032383038717484955,-0.002512954374837132,-0.0011247877629716966,-0.0036866384057378677,-0.0036512001452895415,-0.00367594946670904,-0.003661318775354869,-0.003654701938143172,-0.0036774328192513287,-0.0036761782423510143,-0.00366833818396834,-0.003688550186049002,-0.003679153862494536,-0.0036747741389595925,-0.003690234548881739,-0.003664844179382852,-0.0036772195670609653,-0.0036476263237039857,-0.0036514376818606825,-0.003692387354412598,-0.003679233281872696,-0.0036683254671666826,-0.0036830365414470215,-0.003682988139522198,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
75,-0.009053853739373596,0.01605823328231891,-0.030646207251168407,-0.015964641437478062,-0.003933574812667617,-0.004999320017014218,-0.006660616243824442,-0.004812919109702419,-0.011305371852820729,-0.002359830696609266,-0.005698472907218562,-0.009183885873689315,-0.013868281095321136,-0.00633022809466351,-0.00783217338394935,-0.0058073638647025685,-0.006084898806171146,-0.0038048618368075942,-0.0038295768750711725,-0.008402799755525978,-0.007462693123793522,-0.002470811490428109,-0.0033430275434274677,-0.0032855628127700784,-0.0034583485977410407,-0.005255529939114851,-0.005212017132616038,-0.005386620999993712,-0.005322431637731522,-0.004165904134579288,-0.0037559559155044475,-0.0037910048659013764,-0.005371157349989238,-0.004012514167188969,-0.0017064969341676062,-0.004583286301694928,-0.00471563099256017,-0.0038641504104826993,-0.004630820034777256,-0.004444758107151599,-0.0013524508409596381,-0.005922805816629508,-0.003981299345141082,-0.0032113689479895133,-0.001481010032499992,-0.004135622193256531,-0.004136746651099786,-0.004145775463473429,-0.004143400938155144,-0.004139076505590848,-0.00415450852646857,-0.004107566324901145,-0.004118197082299031,-0.0041517004745307345,-0.004155324804463921,-0.0041392719963888195,-0.004121358626431909,-0.004121021249914381,-0.004146451681461412,-0.004141705450814527,-0.004136905685237199,-0.004123483214086774,-0.00414749570873394,-0.004141468429072637,-0.00411989921134706,-0.004119858795462533,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
76,-0.004536782742948181,0.02754792318243412,-0.03442055476245238,-0.013612083405270411,-0.0007610049630034058,-0.0018993890853458277,-0.003673915716472081,-0.0017002834901167427,-0.008635247952242273,0.0009200021924066955,-0.002646194744008306,-0.0063691660176808836,-0.011372839617461961,-0.0033210090163706303,-0.004925323690250166,-0.0027625074766960923,-0.003058958607298893,-0.0006235191854827587,-0.0006499187479931925,-0.0055348427371512115,-0.004530660444321498,0.0008014571846008327,-0.00013020725258084396,-6.882584855645287e-05,-0.00021525140134359016,-0.002644228843635652,-0.002585203113504485,-0.0028225722170340754,-0.002735141034687299,-0.001176055903896337,-0.0006215129318885894,-0.0006691178349682019,-0.0028014896222671023,-0.0009690752840007925,0.0023781374870150513,-0.0017376285140957373,-0.001915574865424475,-0.0007683315977854703,-0.0018015330430331304,-0.0015513858104929227,0.0032090415023723956,-0.00356606208472781,-0.0009268897074754744,0.00012541369589915623,0.0028040341413406444,-0.0010337425229459487,-0.0009544641509389699,-0.0009897482974854292,-0.0009841902726836858,-0.0009647665886053316,-0.001028993558876389,-0.0009731425888336831,-0.00097800487866437,-0.0010338851874393093,-0.0010344302633325223,-0.0009988159880635892,-0.0010192642829339562,-0.0009520508848878611,-0.0009940839552043427,-0.0009279483878889822,-0.0009551631847202238,-0.0010263048334269154,-0.0010009943839349908,-0.0009640282645963686,-0.0009809573736774008,-0.0009807800620565863,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
77,-6.392120293968806e-05,0.022848059815027116,-0.02762896704426513,-0.009658181718695478,0.004075057954731066,0.0028585295471903575,0.0009621906802527429,0.0030713027297590663,-0.004339711802050507,0.005871457709172176,0.0020604594750203084,-0.0019180748579790807,-0.007265225223771142,0.0013393226319892643,-0.00037512009178389694,0.001936162464287038,0.0016193614700112345,0.004221981432232256,0.004193769673907214,-0.0010264795239292622,4.663478046126575e-05,0.005744775188977478,0.004749156722519271,0.0048147516480148535,0.004784635773862001,0.001849452638834077,0.0019199831131401456,0.0016364391551421278,0.0017408529216561205,0.003613763678344219,0.004287703938080494,0.004229655994530521,0.0016616149276265724,0.0038647424089537654,0.00802463529244993,0.0029359452276852124,0.002722029638351428,0.0041087971604762226,0.0028590791580105726,0.0031602603860254024,0.009069757027887464,0.0007473813590037444,0.003915976627419942,0.005203532505563062,0.008564852439712951,0.0038341693341976428,0.0038521315912939083,0.0038518999266821782,0.00384277941963573,0.0038488860414975304,0.0038291199423138318,0.0038639939966484617,0.0038525792941069563,0.003836678476672816,0.00382736341800477,0.003847123322988687,0.0038479675769168675,0.0038633219153275827,0.0038504172431533925,0.0038629142758838226,0.0038519112912470694,0.003845521109316682,0.0038480499594684896,0.0038606605353055544,0.0038631730471039597,0.0038632370142514002,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
78,0.0040029085353423775,0.024366074263113408,-0.01901348254048321,-0.006854838720974555,0.00675809305236642,0.005552221851834839,0.003672495565202902,0.005763131068187412,-0.0015829604289247564,0.008538755727479539,0.0047611431478187805,0.0008174621431238319,-0.004482845347480155,0.004046323711410099,0.0023469000952050702,0.004637935021624325,0.0043239093129528415,0.00690372942970248,0.006875764816077634,0.0017012467955780193,0.0027649602497989527,0.008413182989706513,0.007426286483239855,0.0074913067746410576,0.007220782988972232,0.004962035219466037,0.005014557347962961,0.0048039768207019246,0.0048813461713624285,0.006302654832657825,0.006828562939182109,0.006782986678871762,0.004822612899694975,0.006497667460191799,0.009847722356705807,0.005781178813135949,0.00561823179678507,0.006688260040062963,0.005722535440671644,0.005952897120005071,0.010687973323891622,0.004153669828246889,0.006537600726381805,0.007554148610847974,0.010289007543047173,0.006411031606695025,0.006536745175005715,0.006519028832133787,0.006488170014773443,0.006519897408093923,0.006414040341750042,0.006560482950239534,0.006503900373921528,0.0064477092472945904,0.006405454495883074,0.006510661288347213,0.0064816333757197545,0.006538944926285815,0.006511956836165104,0.006571583266893676,0.006535601498221429,0.006469577021988381,0.006500707654867594,0.006561171968247596,0.006539259550788824,0.006539552704990718,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
79,0.006399079974891435,0.02966967691278896,-0.023352784608808942,-0.006004025143492393,0.007148630539131024,0.005983531869552439,0.004167362286299001,0.006187309891007732,-0.0009103979123753648,0.008869086017981483,0.005219200865399792,0.001408862340201645,-0.0037122328505101304,0.004528550674913833,0.002886587425921676,0.0051001586129211275,0.004796750640970781,0.007289342705904465,0.007262323622842174,0.0022627647489451563,0.003290512264417223,0.008747759105413873,0.007794231227652817,0.007857053073778472,0.0076735067985926365,0.00601131563087407,0.006052230880096693,0.0058870444542959074,0.005948099380131613,0.00701605682847689,0.0073948922655482415,0.0073623098978679484,0.005901792215560782,0.007157289782243201,0.009449150320589798,0.00663328246108065,0.006511890088669679,0.007294445748166621,0.00658970399889669,0.006760226833481995,0.009907056778802154,0.005349328478373745,0.007186096481645558,0.007907912216945298,0.009716127191725831,0.006931301989681266,0.006932250911516323,0.006947613805982043,0.0069340584311521755,0.006932829361684755,0.006940425274776472,0.0069190309689533235,0.006922427747418826,0.006943470054499373,0.006940358690211948,0.0069325824025506825,0.006923405272632061,0.00693831986927717,0.006947301913132951,0.00695090879724025,0.006932288910460129,0.006924242551723831,0.006946777268308834,0.006949257442058793,0.0069371774994840115,0.0069371839417628495,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
80,0.006438918379979006,0.0233979886210393,-0.0170042357260424,-0.006410522295750017,0.007444963451070452,0.006217606147760759,0.004304387070048408,0.006432273325243347,-0.0010447101583884282,0.009257353810892982,0.005412432075738091,0.0013984829235381612,-0.0039962649612376965,0.00468487605197937,0.0029551722611875072,0.0052870286384180815,0.00496740764838611,0.007593194764059917,0.0075647318795067755,0.0022980147701105753,0.0033806813733857155,0.009129543629561532,0.008125062691391094,0.008191241508398592,0.00840956661274433,0.00632613493550765,0.006379522390841528,0.006163429057472009,0.0062434698947413485,0.00760814704513704,0.008073999509627759,0.008034353993939836,0.006182780805557861,0.00778304982780501,0.010333408137895118,0.00712722265119937,0.0069727030724409,0.007951517610526466,0.007071859073084768,0.007287799654963173,0.010569345649120633,0.005450679917897029,0.007818547878947493,0.008686811589848424,0.010545483714507229,0.007130729030441552,0.007236160257312527,0.007196801359017491,0.007195802940465255,0.007222199958371471,0.007132648529363396,0.007236011399001453,0.007209599776246829,0.007140514858935568,0.007125546782370614,0.007194740264989301,0.007171587392316526,0.007233162985747415,0.007191206589474623,0.0072587542299779595,0.007235213685580625,0.007161647652434342,0.007182308685244657,0.007230139306491193,0.007213450453259112,0.0072136826442419115,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
81,0.007265318355410547,0.038221541848668404,-0.017942219720774602,-0.006246775255402107,0.008211199561601717,0.006930472107727402,0.004934059008221012,0.007154473828258403,-0.0006476372553107027,0.010102399528149827,0.006090286013257235,0.0019017951281536296,-0.0037275368553946666,0.005331093094172682,0.003526175222283305,0.005959429558863026,0.005625910235953073,0.008365876534279122,0.008336175975553995,0.002840442031083133,0.003970187084514775,0.009969031675386463,0.00892087209631424,0.008989928619282628,0.009447613466910424,0.007213258294872441,0.007270452071277141,0.007039432935052674,0.007124846748611527,0.008594286539785667,0.009092715786221285,0.009050519942525185,0.00706006520742589,0.008782017908649358,0.01126873036313272,0.008075944958264376,0.007909138473140951,0.00896220184526238,0.008016178943463978,0.00824923579456098,0.011138531307026321,0.006291709961406305,0.008820042294345933,0.00973701345186565,0.011366939119832636,0.007923046077858723,0.00798788176777843,0.007969866544435005,0.007964616651601936,0.00797987277283923,0.00792632333973841,0.00799621987549211,0.007969991444684072,0.007939401160326306,0.007922301542873184,0.007974929762007163,0.007958756751039924,0.007976129518550432,0.007966817191739148,0.007992630244127661,0.007987339824747945,0.00795287250033948,0.007961971014137868,0.007988050099671842,0.007976205185453496,0.00797633065609355,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
82,0.008159091297326514,0.03166748720394022,-0.017972275903509412,-0.006066096907148387,0.00797725350198615,0.006733254626555619,0.0047940944694372465,0.006950832447341848,-0.0006275304467954516,0.009814217818229335,0.0059171633078980365,0.0018487895605736136,-0.0036191049830897213,0.005179742450151134,0.0034265858389747484,0.005790059542286718,0.0054661048543636695,0.008127494663353942,0.008098645854388421,0.0027605180381184095,0.003857864371829539,0.009684674675889163,0.00866657411616965,0.00873365024283028,0.009520795788390086,0.007527985653762394,0.007582408842309879,0.007361645396495769,0.007443556899443688,0.008796311526822913,0.009226415161531488,0.009190708054376133,0.007381462757524286,0.008960357610623868,0.010632508777395747,0.008332107266518946,0.008179526944563505,0.009115525293886245,0.008277607537835853,0.008489027912065038,0.00992137638020683,0.006629594522903293,0.008993294995092944,0.009751825376489878,0.010505230109402972,0.007732756911471582,0.007767419177696175,0.0077414529162490135,0.007756651608014305,0.007763692869121529,0.00773974884868558,0.007743506337858357,0.007752554314128878,0.007727481173364911,0.007737875023250566,0.007741415058419203,0.007728182801924019,0.007757933621529432,0.007740056596949293,0.007772881181810579,0.007767166453475686,0.007725835862825057,0.007737838758906639,0.007749799293915334,0.007737537814059828,0.007737592452179005,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
83,0.0074823424236536125,0.029349425244855298,-0.020030402438784314,-0.006479584574281462,0.00705504714863126,0.005856111983436057,0.003987197670704028,0.006065808073729442,-0.0012380295324317054,0.008825467652581066,0.00506958347503168,0.0011485860793257422,-0.004121234639529907,0.004358875599515965,0.0026692268765568135,0.004947084028103001,0.004634864559941214,0.007199845841926919,0.007172042077610178,0.002027287301993674,0.0030848823962247463,0.008700617195053304,0.007719397206144397,0.007784043508152253,0.00914101159324195,0.006772296180344231,0.0068398792204838,0.00656488555664775,0.00666718067653877,0.008308709202159197,0.008807999182236148,0.008767080010910788,0.006589662694522241,0.00850071696517889,0.010158043694255109,0.007756302340058493,0.007572081920248246,0.008680587184310072,0.007690643208990069,0.00794444467555051,0.009068312043893526,0.005636937030130561,0.008539045057499885,0.009395929744469064,0.009906606089240398,0.0067742081925798,0.0068439368623206915,0.006826113307494052,0.006817681856307513,0.006834814718846206,0.006779147599952428,0.006836957963368483,0.006822233138705714,0.006785275672134235,0.006774320780339364,0.006814788435333301,0.006795740476329126,0.006848913563274942,0.006822110192180573,0.006871667107432545,0.006843317264202628,0.006789506621254931,0.0068157286794482,0.006849858726241485,0.006833494884128865,0.006833658259869645,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
84,0.007209290693870697,0.027053521131960943,-0.023295800776306195,-0.005752789971667571,0.007138482901434743,0.005996538245081493,0.004216461411436389,0.006196266584628287,-0.0007603884267122748,0.008824747757678695,0.005247396795805847,0.0015127811522048047,-0.003506542481410582,0.004570471900921141,0.0029611393979553525,0.005130720270763179,0.004833341927357298,0.007276398694428428,0.007249916561774625,0.002349713952981684,0.0033570370355821954,0.00870583197561147,0.007771253563392583,0.007832826950573074,0.009418221839855299,0.006598181665449258,0.0066767459109215626,0.006357659294027136,0.006476173250937723,0.008408546773203148,0.009010601056810539,0.008960896921950177,0.0063863446507817015,0.008639011258233057,0.010876864113317893,0.007751407033624809,0.007533935597727726,0.008856070397672063,0.00767380811968261,0.00797432933679922,0.009870778442922475,0.005293762329117053,0.008685164100247694,0.009735098702996148,0.010681901600577205,0.006831087065152096,0.00695447411808631,0.006914687248198804,0.0069117748429036166,0.0069397408382639355,0.006843149503351548,0.006949540702140408,0.006914361541360854,0.006857229648857889,0.006835714448075188,0.0069186126760587205,0.00688241810239491,0.006931552721474224,0.0069089536107049,0.006970311767241292,0.00695347620311292,0.0068719774721822955,0.006899838870606076,0.006948869183173409,0.006919233561004952,0.00691946621866154,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
85,0.005809190566119217,0.02653042737052322,-0.006865188183151389,-0.005116797230194897,0.0075095450035126505,0.006391068636981452,0.004647574451019912,0.006586692327032245,-0.0002269953390084782,0.00916115515723411,0.00565732291511825,0.0019994579632520272,-0.002916712736384469,0.00499430961352533,0.0034180507638136835,0.005543044228263183,0.005251777355418526,0.007644626466678697,0.0076186885726276755,0.0028191908223146236,0.0038058122448868777,0.00904468323268874,0.008129311492980082,0.008189619475495262,0.009260696690938076,0.006648188067548184,0.006717287299376645,0.006437628960762958,0.006541194625997548,0.008287148425719162,0.008860324491604536,0.008812264277923317,0.00646266360588026,0.008504387048978495,0.011076334148678499,0.007679816733034629,0.007482236219305782,0.008711380041620524,0.0076091371506975996,0.007884015723418986,0.010593586857813754,0.00552368408306159,0.008548195855994534,0.009581424127527384,0.011068461474349504,0.00723489840348348,0.007304253004028403,0.0073069015225751925,0.0072801013013887896,0.007295859378323779,0.007245187483932727,0.007307157046045443,0.007277416540956088,0.007267086708021569,0.0072406428374658825,0.0072935174678567995,0.007269155635361069,0.007304952723110616,0.007303023667049957,0.007333496424208758,0.007303682861520858,0.007263425933202191,0.007296833411260535,0.007329834343635944,0.007307151610472999,0.00730730637629675,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
86,0.0036640845512585104,0.026372275799172964,-0.01103534449890271,-0.005709490802918411,0.007275674974958332,0.006125413025042834,0.0043323710958421665,0.006326596075396732,-0.0006807273651174327,0.00897422165217763,0.0053708152436072985,0.001608998724309538,-0.0034468828877616776,0.004688960002020563,0.003067906010809294,0.005253288911259868,0.004953744628403769,0.00741459527034258,0.007387920256474956,0.0024520272809159215,0.003466687147959887,0.008854439753295432,0.007913054388595863,0.00797507624228824,0.008752923230010356,0.006365666350516246,0.00642891105573021,0.00617253517239152,0.006267612003085386,0.007858984565098575,0.008383491585726507,0.008339347684001314,0.006195533738063255,0.008057334023172392,0.010581742833337652,0.007306011248793147,0.007126281124586728,0.008246799085168217,0.007241719653696481,0.007491783111941733,0.010390919539368297,0.005322320826364838,0.008097390374700973,0.009051733978620042,0.010661310654989244,0.0069405018129638785,0.007071084293192969,0.0070298961271546235,0.0070191331680629215,0.007053089617987742,0.0069386952321132305,0.007083934144836575,0.007041997348416213,0.006956231569777253,0.006929563809806005,0.007024956190897187,0.006999928279210753,0.007075221246743117,0.007022574588532157,0.007103180257568102,0.007069863450495633,0.006987016479842503,0.007010932296777725,0.007073549377384177,0.00705702674590587,0.007057333098645493,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
87,0.0027491811622118102,0.028404148185354805,-0.02101006545598039,-0.005770627266906128,0.006538588106330316,0.005448203715453179,0.0037484996333245263,0.005638914064370706,-0.0010036390531391179,0.008148715942126508,0.004732886963187949,0.001166894004551551,-0.003625800731052094,0.004086526095284291,0.0025498570183703734,0.004621478532857717,0.004337527202965626,0.006670276824429836,0.006644990394021679,0.0019660382162285626,0.002927879370024433,0.008035169360097634,0.0071427883615398724,0.007201581631337593,0.008684030286499689,0.0059116614561276065,0.005992713530759227,0.005661254297001131,0.0057850812241050185,0.007712793662827301,0.008292529440699367,0.008244799367321495,0.00569130742663978,0.007935243169263126,0.0102937300925454,0.007072229511995638,0.006857513648178338,0.00814409095381888,0.006995794883208983,0.007290783060231927,0.009829887647750366,0.0044994933190186884,0.007979695186384873,0.008989782158824261,0.010263374544130009,0.00624895531690645,0.006345482496857063,0.006295875137800786,0.006302871372653986,0.006330787229375027,0.006233299831036733,0.006371491246079391,0.0063386409803397195,0.006241277405067361,0.006226051135802511,0.00630518833098278,0.006300589496919036,0.006351272503278247,0.00629038172104425,0.006354342044000093,0.006344487293771096,0.0062894867751748535,0.006281662905474328,0.00632873830735507,0.006334149590810033,0.006334388031154307,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
88,-0.0006182606402591924,0.029744412502308422,-0.033805829881695115,-0.00575773776966541,0.004676259323896823,0.0037519869620682624,0.0023112202750699773,0.003913643994298296,-0.0017169650916898623,0.006041096045779926,0.003145643447246051,0.00012290324505779063,-0.003939659755533464,0.0025977508958034395,0.0012951820320602513,0.003051207270526663,0.0028105138338638327,0.004787886235949467,0.004766452006927939,0.0008003037234103477,0.0016156154633442596,0.005944847449021342,0.0051884141213905085,0.005238250669666707,0.007315484876930729,0.004168203487572487,0.004264391083694599,0.0038697806626635948,0.004017585618257966,0.006251728240698999,0.0068931419364236975,0.006841010976598101,0.0039056949032961383,0.006499881671669646,0.008832316841852567,0.005524746547185225,0.005277343252328499,0.006730595804339474,0.005436876920669085,0.005774725349585435,0.008187560808389222,0.002462310162718892,0.006549177530878129,0.007637899063707675,0.00872909210623711,0.004442052580496701,0.0045163975189622734,0.004484289585735182,0.004486024333534751,0.004505889968776355,0.004439759855498337,0.004511409659036176,0.004500941518218832,0.004439132257185039,0.00443417049403308,0.004475838318480168,0.004462927281745087,0.0045269086107603265,0.004479862441167792,0.004542324711556324,0.004515685186139887,0.0044554683004198285,0.004472801313200873,0.004510499912593427,0.0045021428673042456,0.004502327395785654,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
89,-0.006200408861430453,0.024152386633360546,-0.03756881818344508,-0.00651182872120154,0.0022119668649720234,0.0014391888894522507,0.00023457344323015252,0.0015743492591165685,-0.003133365555383374,0.0033530977722786527,0.0009322291087585544,-0.0015950638737427972,-0.004991745783399171,0.0004741397898606703,-0.0006149293753225466,0.0008532716493829893,0.0006520294675468744,0.002305297383845168,0.0022873763674931104,-0.0010286938383543397,-0.0003470171142368468,0.0032726249605605053,0.002640176085441304,0.002681844092053102,0.004780515911397351,0.0019121171822965525,0.002002323751814794,0.0016318000811703368,0.0017707171490412594,0.0038385069822703096,0.0044120273854980786,0.004365969506330277,0.0016655680388631127,0.00406202829361222,0.005854755535896776,0.0031746455020981966,0.0029462821454472902,0.004268057951045529,0.0030936596129628484,0.003404239520522476,0.005036992018154102,0.0003047804451525632,0.00410620343160055,0.005054821629963579,0.005662325909475085,0.0020473529523278833,0.0020788194211721314,0.002061365566697564,0.0020682266704966324,0.0020751496030534853,0.0020522970043429767,0.002062589694610165,0.0020665352518162874,0.0020457497755675884,0.0020503435963230955,0.0020578290811350246,0.002046954385982127,0.0020759623061817143,0.0020598350760736876,0.0020886824426953623,0.0020785704747869724,0.002044574308820729,0.002057394445737179,0.002070433629901875,0.0020604080883720594,0.0020604688388313735,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
90,-0.011115191038379471,0.028803733367066365,-0.03808608897021536,-0.008726177133244008,-0.0007483920461432369,-0.0014550863454127693,-0.0025566897756665852,-0.0013314841391455798,-0.005636621354988386,0.00029515569002439533,-0.0019186937440762693,-0.004229866681058998,-0.007336083237465877,-0.002337609811144118,-0.00333354783594037,-0.0019908992004856437,-0.0021749322697258607,-0.0006630426343782905,-0.0006794311450428142,-0.003711929462394223,-0.003088545941979392,0.00022156446578025903,-0.0003568008976031239,-0.00031869610726579936,0.002137650067632629,-0.00046241370540149346,-0.0003743805252334287,-0.0007374990125877552,-0.000600894064618772,0.0013466478437430143,0.0018406786649405166,0.0018022480162504957,-0.000704243673406175,0.0015428643580863786,0.0024023070832422536,0.0007432386372472784,0.0005299771203185323,0.0017197387468230487,0.0006678979641480522,0.000954954193188165,0.0010139036321500955,-0.00206654379153295,0.0015811332798563013,0.0023427114369633873,0.0019757005291267497,-0.0009653255998432304,-0.0008578594757536275,-0.000907325789400312,-0.0008978499672640372,-0.0008716784887962158,-0.0009611932792883224,-0.0008690043991285454,-0.0008868463639233786,-0.0009615711805086872,-0.0009681943823797827,-0.0009066810805962092,-0.0009320461206268323,-0.0008667109275850034,-0.0009127298587765863,-0.0008389469807928002,-0.0008587960700369443,-0.0009418068109349633,-0.0009213215497248136,-0.0008751042704122218,-0.000894039220274975,-0.0008938160087151372,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
91,-0.01634922299676402,0.03833617066226483,-0.05487679794490197,-0.01505019000426142,-0.005755523529311477,-0.006578870829313242,-0.007862314336512431,-0.006434865786525232,-0.01145064574465586,-0.0045397188852317385,-0.007119005227376146,-0.009811680121554279,-0.013430635329742478,-0.0076070711607000565,-0.008767407227557639,-0.007203129533517434,-0.007417540673987353,-0.005656085614210077,-0.0056751793525077155,-0.009208247759076114,-0.00848196322709436,-0.004625457705889926,-0.005299292999097276,-0.00525489830640795,-0.0026581622576565935,-0.005294392010068245,-0.0052045547058358725,-0.005575142651525799,-0.005435720290542355,-0.0034524812016624566,-0.002954271012835569,-0.0029928336905990695,-0.005541200916601675,-0.003254056865712997,-0.002555458595455018,-0.004065226123680049,-0.00428234924008082,-0.003075762925183475,-0.00414190732268712,-0.0038499126927879984,-0.004221371874419396,-0.006931401467884145,-0.0032154286024244864,-0.0024569252495509676,-0.003073668549780532,-0.005952395679892447,-0.005904849996335524,-0.00592513631825873,-0.0059250140543421256,-0.005911839472502691,-0.005956265936829375,-0.0058995011882822445,-0.005912352961673368,-0.005953144710759027,-0.0059597667623867015,-0.0059263418759693525,-0.005932374316371047,-0.005900061052467591,-0.005927931364305264,-0.00589326237195953,-0.005905324377676685,-0.0059374230658623415,-0.0059323716005811504,-0.005908432357353605,-0.005910806373048662,-0.005910687417119455,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
92,-0.02076817943326982,0.044842920197755466,-0.06895597007582309,-0.024895696841647053,-0.01219335519330651,-0.013318563798483219,-0.015072552277653077,-0.01312176262681051,-0.019976462667181522,-0.010531803806996752,-0.01405672602073259,-0.01773660808491866,-0.02268236978474291,-0.014723730076091113,-0.016309476610174907,-0.01417169256422462,-0.014464712606073286,-0.012057460659186234,-0.012083554676422276,-0.01691194115894333,-0.015919381147887414,-0.010648976789530475,-0.011569858257638836,-0.011509187274399932,-0.01000710722153991,-0.012244989062245634,-0.012176664621871726,-0.012456077356117286,-0.0123517047546825,-0.01075140158974551,-0.010297708044406193,-0.010334143577409496,-0.012430750036929367,-0.010574690224002665,-0.009399475544548501,-0.011273228564594995,-0.01145125976879327,-0.010411628886415634,-0.011336464246374607,-0.011093405545451318,-0.010613842532594658,-0.013426424547286587,-0.010539735134961824,-0.009793241807266399,-0.009726335044399353,-0.012484126422230925,-0.012402303019804627,-0.012404997781315822,-0.012433149753609318,-0.012413050128035142,-0.012477224469764158,-0.012396924171535604,-0.012429142112419944,-0.01245528927735034,-0.012482935888797902,-0.012422199393327034,-0.012446040620539067,-0.012393404151816173,-0.012409917559967062,-0.012364651683483165,-0.012403033895138587,-0.012453400469591468,-0.012417761172033998,-0.012375805799039153,-0.01239700929402005,-0.012396808921158334,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
93,-0.02428237360776812,0.03236338569673607,-0.06575093146211002,-0.033538578150168814,-0.018090986933463133,-0.019459377348986256,-0.02159244050971198,-0.01922004320610671,-0.02755619153751463,-0.01607033851194812,-0.02035707232339383,-0.024832256145949878,-0.03084690345344892,-0.021168230318692235,-0.02309669082699816,-0.02049688561267774,-0.020853233595600366,-0.017925722664103087,-0.017957456160384595,-0.023829360938508466,-0.02262228733481243,-0.01621283509926512,-0.017332738883323408,-0.01725895559408928,-0.016955610070762454,-0.01872478034894648,-0.018679813977673994,-0.018860683400314472,-0.018794057051226016,-0.017625035372928515,-0.01723108299128621,-0.01726416768256064,-0.018844618527578176,-0.01747594679015606,-0.015818562536382606,-0.018038968951305096,-0.01817234220027761,-0.017333602632493533,-0.018086767055393103,-0.017900385342284136,-0.016420712061592724,-0.019423850430726215,-0.01744583918166018,-0.01673579434037705,-0.015907881891737044,-0.018408683845832975,-0.01833715627249281,-0.01834622420130687,-0.01836223059254561,-0.018345860657946775,-0.018399846601265042,-0.018337326298616282,-0.018362835347317658,-0.018384274683416003,-0.018404373110642164,-0.018353590723141282,-0.018376752364143947,-0.018341650073389507,-0.018349974787822326,-0.018315200370566404,-0.018337747361064034,-0.01838274174659871,-0.018355947276896264,-0.018323922015096923,-0.01834452630829594,-0.018344375105825244,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
94,-0.028574058296541582,0.001948282948513496,-0.06308763426449857,-0.037960929360075606,-0.022442343200259948,-0.023817022544480072,-0.025959888961624305,-0.023576588455750093,-0.03195104854516884,-0.02041240816455905,-0.024718843197949456,-0.029214594332032072,-0.03525688410737171,-0.025533729160600285,-0.027471052600489286,-0.02485929904932473,-0.025217284757146987,-0.022276319399705896,-0.02230819873864543,-0.02820708996014562,-0.026994468816990403,-0.02055555964602544,-0.021680610349388008,-0.02160648796259827,-0.02125514729109098,-0.023240489003797278,-0.023189054877739184,-0.023396587771304777,-0.023319932692251955,-0.022001638886828094,-0.021562570496607977,-0.021599444247092987,-0.02337808107566925,-0.021835429861757412,-0.019878845503133895,-0.022464421813904168,-0.022614206245408882,-0.02167681817573189,-0.022518053919540214,-0.02230918570128247,-0.020291366162205893,-0.02405887502323982,-0.02180187854057421,-0.02100876541725331,-0.01989903964737333,-0.022761401455661245,-0.022683986600827353,-0.0227054496924806,-0.02271120281011829,-0.02269337787079206,-0.022755233112724812,-0.0226796190044202,-0.022707740571442158,-0.02274166372058789,-0.02275992662994438,-0.02270148758049426,-0.022722954579653804,-0.02269840084946258,-0.022709075524648983,-0.022675792979004274,-0.022684622758465216,-0.022729704495615028,-0.022714835385678644,-0.022683796483508892,-0.022700748967997234,-0.022700600780856405,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
95,-0.03160174444852194,-0.009410156985062198,-0.05997741695848435,-0.039363599258063285,-0.02503239253215706,-0.02630189051740946,-0.02828079898844126,-0.026079852852762753,-0.033813554719888055,-0.023157774681201043,-0.02713470982720122,-0.03128647585970238,-0.03686644963930155,-0.027887246112950514,-0.029676338394042885,-0.027264418927063324,-0.027595013939449527,-0.024879071773251726,-0.024908511916311327,-0.030356059049687353,-0.029236219645260027,-0.023289973159392754,-0.02432894243410448,-0.024260491401441986,-0.02345810251910963,-0.025587102847991216,-0.02552807167782179,-0.02576769038921507,-0.025678734928806887,-0.024222745277424865,-0.023767247973769286,-0.023804895848335787,-0.0257461643628408,-0.02404850640553783,-0.022307619049207496,-0.024718877131848057,-0.02488285536313462,-0.023884267111323024,-0.02477740042323092,-0.024550681210550842,-0.02296908394934467,-0.026563027713105553,-0.024013596194617813,-0.02321710725872667,-0.02242438525580163,-0.025335284429358857,-0.025268522252100255,-0.025270974153715063,-0.025296070969656137,-0.02527809524767252,-0.02533673092659297,-0.025249090984487937,-0.025283356410656047,-0.025314110707369608,-0.025341742773603345,-0.025281557453509462,-0.025294385277109352,-0.025256543277610947,-0.025275214076296047,-0.025241186895485553,-0.02526917255223238,-0.025301260330782182,-0.025281969333876546,-0.025245792404281594,-0.025254861105093757,-0.02525468423923139,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
96,-0.03266545845834575,-0.016521366580867232,-0.0620000605010721,-0.04108352182155469,-0.027071620638283403,-0.028312833654181326,-0.030247651180517903,-0.028095743085641136,-0.03565713469875305,-0.025238770091475658,-0.029127097386154977,-0.0331863602588556,-0.03864200978651561,-0.029862866834912155,-0.03161209735889195,-0.029253916510643182,-0.029577145721820786,-0.026921715932823935,-0.026950500136643064,-0.0322766735415732,-0.031181784647980965,-0.025368023129857458,-0.0263838437155308,-0.02631691780176068,-0.025522954264645265,-0.027113444910250657,-0.027068593166308906,-0.027250392680484976,-0.02718298858960221,-0.026078807694088508,-0.025743088654990292,-0.02577040979508037,-0.02723409261795274,-0.025949207692707317,-0.02509190002016897,-0.02645280588930524,-0.02657739112901686,-0.02582830359174758,-0.026497235203825593,-0.026325402682363584,-0.026254269661583583,-0.027844825891883432,-0.02592339591044794,-0.025358486172398925,-0.025404033929838074,-0.02739208572905825,-0.02729193900578044,-0.027324901437944863,-0.02733341898696742,-0.027306319596717123,-0.027396236884570994,-0.027284885467065107,-0.027311888870506694,-0.027386316673590514,-0.027403710678167565,-0.02733529134462042,-0.027351973812780685,-0.0272777141909108,-0.02733095848208534,-0.02725793248343363,-0.027292914923048348,-0.027362239310694453,-0.027340604493278235,-0.027288903763191895,-0.027299208718066483,-0.027298954713244904,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
97,-0.03477415716793225,-0.01947217056985728,-0.06283171246294578,-0.0450895391854387,-0.030273775857492087,-0.031586197208640754,-0.033632015129993906,-0.03135665216388545,-0.03935184047591378,-0.028335774756726308,-0.032447175214527293,-0.03673931781682134,-0.04250795771406358,-0.033225155723677235,-0.035074739524642504,-0.03258126994651968,-0.03292304280309704,-0.030115271125779833,-0.030145706678085662,-0.035777442413223455,-0.034619739792737754,-0.028472443036143595,-0.029546541203418757,-0.029475775752966643,-0.028287185620687914,-0.029640229705546004,-0.02959647940244012,-0.02977560480753778,-0.029708633293456643,-0.028704540831660706,-0.02844157482736263,-0.028461894785308174,-0.02975934770386933,-0.028599861688606048,-0.028630218220339534,-0.02902417999100174,-0.02913563761692504,-0.028505659259232027,-0.029063663420501235,-0.028912649119209807,-0.030434694429473406,-0.030399934625021142,-0.02857945316224058,-0.028186520807424557,-0.029189026438570728,-0.030563637784852028,-0.03049958399126448,-0.03053430775204252,-0.030524889053014113,-0.030508329130781397,-0.030565967010668868,-0.030497828846587513,-0.03051204418983624,-0.030565954161918697,-0.03057017418562197,-0.030528082463077703,-0.030538615034667337,-0.030505721777763686,-0.03053751633184791,-0.030495104299709468,-0.030500176832022767,-0.03054495409105381,-0.030542599194015727,-0.030515024999423893,-0.03052040748012779,-0.030520271242825355,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
98,-0.03907651483495076,-0.014229399351734114,-0.05967571653218187,-0.0495747724684015,-0.0347159902156894,-0.03603222230234429,-0.03808398044326592,-0.035802010752543516,-0.043820413825557694,-0.03277236195136114,-0.03689570023666787,-0.04120030546782577,-0.04698569513895719,-0.037675939683427126,-0.03953089392023292,-0.03703018432498699,-0.03737294955033257,-0.034557025250982226,-0.034587549175699644,-0.040235637170962436,-0.03907457305496489,-0.03290942705963564,-0.03398664396924125,-0.033915673044827274,-0.03198987153914687,-0.03392751896308756,-0.03386250612655784,-0.03413020328783096,-0.03402963884245346,-0.03257753999749721,-0.03220787964379064,-0.03223644360895148,-0.03410573711343304,-0.03243026910584261,-0.032227717232051825,-0.0330305988249295,-0.03319023845304628,-0.0322979314801173,-0.03308703765446331,-0.03287179187835597,-0.03423507200497974,-0.03510173268430086,-0.03240159081134722,-0.03184499811496756,-0.03284537816438027,-0.03504365852674619,-0.03494829567392013,-0.03498204117877717,-0.03498733333373279,-0.03496179579496696,-0.03504854336516058,-0.03493498850036103,-0.0349658969948315,-0.03503663674284089,-0.03505541583944205,-0.03498376044665142,-0.03499859627169736,-0.034943038308417516,-0.03498746675886903,-0.03492683688442092,-0.034949210928052435,-0.03500843171436369,-0.034996096350934765,-0.03494972009840852,-0.034957509260535514,-0.034957280516980944,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
99,-0.04205980357934359,-0.00876800571000453,-0.06530549406751575,-0.050962120407284484,-0.03816493872215314,-0.0392985485204694,-0.04106563287884802,-0.039100277963790474,-0.046006157544282236,-0.03649098162365503,-0.04004222211489359,-0.0437495794399422,-0.04873226789190046,-0.04071420625116169,-0.04231179251242311,-0.04015804703800698,-0.040453254867928015,-0.03802802955285988,-0.038054318396972986,-0.042918755268022385,-0.04191878446369924,-0.03660902945984031,-0.03753678654464465,-0.037475662571048396,-0.03571534973379122,-0.03778083686899553,-0.0377154252357828,-0.03798380762103386,-0.03788327868056919,-0.03638087671797105,-0.03597097093728086,-0.03600347721910749,-0.03795938168106838,-0.03622001294903058,-0.03546113054475939,-0.03686263038107968,-0.037028914791515155,-0.03607287997245216,-0.03692159063587145,-0.036695611924212196,-0.03701197060604098,-0.03893833062885577,-0.03618835888533377,-0.035533083810849485,-0.03590836363204557,-0.038427026880373215,-0.038369481811316615,-0.038384905253904845,-0.03839368743959235,-0.03837786520577744,-0.03843135328913825,-0.03835404005076954,-0.03837886213580134,-0.038418991113015714,-0.038435568409179714,-0.03838618056836522,-0.038393991821055934,-0.0383643788775353,-0.03838830192658311,-0.03835587894284086,-0.03837005056226396,-0.03840014461821,-0.03839370040394198,-0.03836463255452464,-0.03836797693248112,-0.03836783277242236,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
100,-0.04187788482373264,-0.0110606674074433,-0.06667888875009892,-0.04965543563760175,-0.03903682268904173,-0.03997744883464076,-0.04144370799316145,-0.039812931493848826,-0.04554316680181565,-0.03764783697650017,-0.040594520800449445,-0.043670744414781595,-0.04780518912428182,-0.041152107589960595,-0.0424777236965118,-0.04069062790110636,-0.040935580091552945,-0.038923220685600377,-0.03894503416511254,-0.042981358225932326,-0.04215162061711922,-0.03774578856558505,-0.03851560598603066,-0.038464887645581466,-0.03738640410444545,-0.038601441521835485,-0.03856114648789767,-0.03872673992388476,-0.038664635063432026,-0.03775695988013334,-0.03752388177289258,-0.037541899980385984,-0.03871164243480327,-0.037664141785925885,-0.037548746626075276,-0.03804188068774805,-0.03814197697489814,-0.037580685252126746,-0.03807728910168134,-0.03794213840004746,-0.038828586727950934,-0.039318570563538484,-0.03764605948868322,-0.03729521780943359,-0.03794407576443306,-0.03921833972425506,-0.039222865725533095,-0.03920367789186846,-0.039225576527796444,-0.0392238143444126,-0.039229523827729054,-0.039186153478560484,-0.03921109784077108,-0.039208702698675,-0.0392299712005464,-0.039204339133637287,-0.03919345514260739,-0.0392083172055194,-0.03920418039990292,-0.039220744902343285,-0.039222930383821256,-0.03919458194861285,-0.03920497792093899,-0.03920066670578116,-0.03918809328276857,-0.03918806619883703,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
101,-0.04256416537624177,-0.0067272193319826016,-0.07955987250893716,-0.0473819626823552,-0.03858381258612181,-0.03936317709008408,-0.040578059694727026,-0.03922686472379551,-0.04397470425523498,-0.03743295561076501,-0.0398744577819845,-0.04242329134617823,-0.0458489237988324,-0.04033645148017851,-0.04143480298163366,-0.039954088210270154,-0.040157045616137595,-0.03848968659411592,-0.038507760354577744,-0.04185209403508415,-0.04116460725520134,-0.03751411430701924,-0.03815195365991647,-0.03810993050924081,-0.0374302460084458,-0.037847508937369906,-0.03782907603045756,-0.03790587529203918,-0.037876751818721764,-0.03750973668914645,-0.03744877630412248,-0.037452449707297525,-0.0378987612043995,-0.03748242677661936,-0.03814583871176125,-0.0376095905174215,-0.037648830214631335,-0.0374610736785716,-0.03762326704925407,-0.037572400582896945,-0.03939454730356312,-0.03820068555141409,-0.03747751343194627,-0.037433733022766195,-0.03856632291330012,-0.038799491168440316,-0.03871730550484688,-0.03874646899465615,-0.03874936288201327,-0.038728457008320484,-0.03879622609972967,-0.03872947651646811,-0.038740516141308315,-0.0387956102500709,-0.03880205263841975,-0.038759863763905854,-0.03877980956273932,-0.03870821819054604,-0.03875130182578367,-0.03868390112768013,-0.03871806337774201,-0.038787397261586046,-0.038758999404044446,-0.038717739900363646,-0.038734181110486335,-0.0387339819620664,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
102,-0.044924974290074804,-0.014879711934094179,-0.1173946294897287,-0.043025836850291245,-0.037707514567815285,-0.03817862628587609,-0.03891300080281359,-0.03809622793087191,-0.04096621088154751,-0.03701184238343152,-0.03848768619808399,-0.0400284098946003,-0.04209914262878303,-0.03876695301583475,-0.039430886592812554,-0.038535821348823905,-0.03865850542243166,-0.03765061711151258,-0.03766154237215725,-0.03968313147197115,-0.03926755817299735,-0.03706090134446133,-0.03744646367359296,-0.03742106144060379,-0.03729681032963968,-0.037050225674715394,-0.03705396027525751,-0.03703954712209545,-0.03704466755912791,-0.037173571851269675,-0.03723954730549179,-0.037233366659785876,-0.03704076143226516,-0.03719671638981151,-0.0380269515493353,-0.0371185356321475,-0.03710323652407062,-0.037220814810380316,-0.037112929634872116,-0.03713561085850991,-0.038822388712411136,-0.03700627903318542,-0.03720164128401433,-0.03735187127517231,-0.038305422238297686,-0.037863456837633085,-0.03780203745460183,-0.037807556065324786,-0.03782799752825767,-0.03781104912701751,-0.03786703264334647,-0.037781145470130714,-0.03781336720570581,-0.03784686934236246,-0.0378716858894954,-0.037814540195965154,-0.037824151881960234,-0.03779142312874931,-0.03781143764231455,-0.03778016088865559,-0.03780264939701143,-0.03783071433898152,-0.037817616796355244,-0.03778446182914537,-0.03778997554639315,-0.037789812105123194,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
103,-0.04597376003255558,-0.015503637053532282,-0.11975874792109267,-0.04018800477773797,-0.0370407390002336,-0.037319532519859075,-0.03775411915494217,-0.0372707709914948,-0.038969163575269763,-0.03662905555158531,-0.03750242735646863,-0.03841419364385848,-0.039639607585041696,-0.037667691297165795,-0.0380605925382665,-0.037530912676570036,-0.037603514404295865,-0.037007068341041206,-0.03701353366922385,-0.038209865491946354,-0.037963938383276295,-0.036658087562232315,-0.03688625484114455,-0.03687122236016414,-0.037229843685608166,-0.03657658256378401,-0.036593631691588496,-0.036524605062343445,-0.03655017578295569,-0.03698182814749495,-0.03712634121174995,-0.037114089245803186,-0.03653078713285631,-0.0370362389466563,-0.03788208185199605,-0.03683108137451387,-0.036782285578828504,-0.037088465760049864,-0.036813617650084805,-0.0368816058243749,-0.03819175286410509,-0.0362986642754885,-0.03704725770575539,-0.037315337255607484,-0.038010485787741105,-0.03704950040712082,-0.03709642205520775,-0.037095850539422,-0.03708234603366053,-0.03709153609617269,-0.03706253598274478,-0.037083023514255686,-0.0370723789826322,-0.03707110674145228,-0.03705972517065233,-0.03708434495510479,-0.0370622893863713,-0.037092293711906026,-0.03709347688261109,-0.03711823212811952,-0.037096090438559465,-0.037059180377691986,-0.03708967501034597,-0.03710977841965923,-0.03708759275583499,-0.03708768304944018,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
104,-0.046964322786839624,-0.00909389197142407,-0.10261954881972582,-0.043438657074259056,-0.03823391787656844,-0.038694968090385286,-0.03941365861553155,-0.03861432951202597,-0.04142301841177631,-0.037553103120618825,-0.038997427428888246,-0.040505245983339586,-0.04253175420474892,-0.03927072996223623,-0.039920483950283484,-0.03904453456014811,-0.039164598477474555,-0.03817823557577155,-0.03818892750629063,-0.04016734165093458,-0.03976064372557388,-0.03760111433240852,-0.03797844223038052,-0.037953582511332795,-0.03815019355885659,-0.03816474373436067,-0.038165720977407884,-0.038161143416127814,-0.038163033966556695,-0.03816565852606475,-0.03815746072822172,-0.038158263964393424,-0.03816162215528119,-0.03816293498245306,-0.038177229208630106,-0.03817019167064622,-0.03817054481954808,-0.03815988902086589,-0.03817038639149411,-0.038169219996371385,-0.03842871533892394,-0.03813252738945887,-0.03816232496321368,-0.038143988316602484,-0.03824337104005448,-0.038376189815210425,-0.038326249792856794,-0.03831237686348292,-0.03834478242931661,-0.03833265301071997,-0.03837459117048241,-0.03829034686191721,-0.03833932285924803,-0.0383384316506479,-0.038377740897958174,-0.03830969379163496,-0.03832193906272312,-0.03833292039995598,-0.0383149902586428,-0.038320775180957764,-0.03832668378870557,-0.03832684992361213,-0.03831913995656652,-0.03829675519387648,-0.03830549488099324,-0.03830538644927907,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
105,-0.04900499693901725,-0.008162764698417362,-0.10221649344430096,-0.047113192112775225,-0.04001213117857206,-0.040641162824094954,-0.04162170479133944,-0.04053114396689053,-0.0443631651815552,-0.03908326483517335,-0.04105382177034557,-0.04311100677543323,-0.04587586353718537,-0.04142670076947722,-0.04231318950332431,-0.0411180921586986,-0.04128190078782502,-0.03993616129883423,-0.03995074878290143,-0.04264998862193884,-0.04209511226020264,-0.03914876870145638,-0.03966357420734278,-0.039629656969022105,-0.03975928029661291,-0.04035576522252086,-0.04034621017298587,-0.04038223440266249,-0.04036972464223216,-0.040032371121748254,-0.03987816561095715,-0.03989182826756354,-0.040379303083928945,-0.03997619462472067,-0.03911319596161196,-0.04017396453664549,-0.040214840730377,-0.03992007768921516,-0.040188891962685686,-0.040128979047257395,-0.03938163694018859,-0.04044096475055066,-0.03996452660950756,-0.03965761815114184,-0.03912821972608592,-0.040171286565054615,-0.04011284965695283,-0.040121695821926644,-0.040129976554915334,-0.04011875954859635,-0.04015764146500416,-0.04011793632967612,-0.04013951015216429,-0.04014475634455704,-0.04016058887840838,-0.040119295255069985,-0.040144002226944156,-0.04013414289021207,-0.04012400445671605,-0.04010760283022564,-0.04011324996657082,-0.040148046435144295,-0.0401276721372535,-0.04010791406268244,-0.04013080205296573,-0.04013071298034178,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
106,-0.04911265577902048,-0.0011883517778088987,-0.10479114454944526,-0.04662709788661831,-0.04021410845200928,-0.04078218881833073,-0.04166771921081641,-0.04068283045830577,-0.04414354031427601,-0.03937524647045831,-0.04115486235076805,-0.04301271230092393,-0.04550966273771292,-0.041491610493612587,-0.04229220112883423,-0.04121290513131664,-0.04136084119574691,-0.04014549982568972,-0.04015867382631685,-0.042596365423335246,-0.04209525491628566,-0.039434403208626234,-0.03989932560553544,-0.03986869484584797,-0.0402891089619286,-0.04036651458382331,-0.040370274484324536,-0.04035258565795205,-0.04035991232098131,-0.04036527726357707,-0.04032650711275777,-0.04033043681495779,-0.04035444317901915,-0.040352688587566965,-0.04003375198392869,-0.04038606375999635,-0.0403879815102854,-0.04033828817530979,-0.04038703480741275,-0.040381521585679495,-0.04023877868924247,-0.040239773970351125,-0.04034983451819171,-0.040253292482347845,-0.04005825011537775,-0.04027337661054518,-0.04031404240397199,-0.040316319695353625,-0.04029829563417313,-0.0403085379201433,-0.04027805011447686,-0.04030815922624401,-0.04029901015313349,-0.04028611641143374,-0.04027481758043622,-0.040296885364851494,-0.04028368695581884,-0.040329527721582055,-0.04031343920772747,-0.040347077779264356,-0.04031366770899365,-0.040280100182573705,-0.0403088230762233,-0.040333216960425966,-0.04032012028818485,-0.04032023581189038,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
107,-0.04550162746478471,-0.005373345222466219,-0.09525440745715798,-0.04824211371507956,-0.0410099769780253,-0.041650619681208395,-0.042649261102432605,-0.04153857002745535,-0.045441325074980846,-0.040063965041477835,-0.04207089574315267,-0.044166053549579955,-0.046981945758453714,-0.042450657574952616,-0.04335350966965297,-0.04213635247433967,-0.042303184785106855,-0.04093260479895905,-0.04094746154788729,-0.04369652563604293,-0.043131407021033366,-0.04013067801889827,-0.040654986125258245,-0.04062044282144051,-0.0408835822321781,-0.04096416271608923,-0.04096076134583512,-0.04097519150976781,-0.04096963700450707,-0.04090435539271718,-0.040891022957588695,-0.0408920196109801,-0.04097382480962677,-0.0408989264549307,-0.04090127461032214,-0.04092220357700364,-0.0409289647238196,-0.0408941830286239,-0.04092456333628739,-0.040915733996820934,-0.04102676575920755,-0.04103899477473966,-0.04089788807183032,-0.04087880147235478,-0.040935134084538576,-0.04122847612122138,-0.04111567821163353,-0.041160313892543945,-0.04116037604444096,-0.04113113522360334,-0.0412309011204528,-0.04110820592469154,-0.04113965002648636,-0.041221460755720855,-0.04123868065094906,-0.04115981205260649,-0.041180351461673925,-0.04111650162007437,-0.041166413491581476,-0.04109426582002433,-0.04111672616667682,-0.04119150944237108,-0.041176107581102114,-0.04112391463751996,-0.041136516267257124,-0.04113626028959672,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
108,-0.0413671393962255,-0.011275773674080036,-0.07597903541053881,-0.054915480227940114,-0.043347569319005894,-0.04437228690722718,-0.04596962880087595,-0.044193061809705,-0.050435576896270866,-0.041834409073472856,-0.04504452475594204,-0.0483957610124043,-0.052899822728289594,-0.04565195948741875,-0.04709608492021476,-0.04514922377675586,-0.04541607455376046,-0.04322381136104545,-0.04324757495322392,-0.04764474409022337,-0.04674082841093084,-0.041941117478931415,-0.04277975613908411,-0.04272450360783474,-0.04275941707695545,-0.04408162738980638,-0.044046000270136124,-0.04419095902547222,-0.044137030065281094,-0.043253822717890515,-0.04296469147511795,-0.04298910059499427,-0.04417789411323364,-0.043144658767707754,-0.04160697171809693,-0.0435582083263444,-0.04365744904401375,-0.043040215065604945,-0.043593679968126346,-0.043455848146283844,-0.041417585749925656,-0.04468586981418879,-0.043122595265087535,-0.04259145905243279,-0.04147085391267959,-0.04365425156602014,-0.04354508560168135,-0.043561785684778864,-0.04359123989621278,-0.04356112634628427,-0.043659427358879586,-0.04352146925814532,-0.04356664388346948,-0.043633135036347866,-0.043667802685834076,-0.04357894924505596,-0.0435970579188785,-0.04352214513835904,-0.04356880537203503,-0.04349993666319878,-0.04354617536539216,-0.043608529486061955,-0.043579986677567135,-0.043520066484611514,-0.04353162268053835,-0.04353132814798926,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
109,-0.040853619698453074,-0.007420966659765467,-0.07317940628246941,-0.05830532040100704,-0.042948506253334275,-0.044308855384655135,-0.04642938369647941,-0.04407092767800926,-0.05235808901190196,-0.04093973208060523,-0.04520127509526792,-0.049650160703099334,-0.05562946320853947,-0.046007666357403665,-0.04792479435501366,-0.04534026677809972,-0.04569452069826579,-0.04278421315195621,-0.042815760167786356,-0.048653158963849925,-0.0474531786734293,-0.041081391293190966,-0.04219471401346465,-0.042121364308382654,-0.04250093211378919,-0.04487155692237245,-0.04481993126334952,-0.04502475817460561,-0.044950192181591735,-0.0434855477277611,-0.04292216739462305,-0.042971114318680545,-0.045006876096439496,-0.04327712104796886,-0.03983886956795842,-0.044037323205023016,-0.04420725534754729,-0.04307280406548813,-0.04409865014679451,-0.043856782173609145,-0.03928796908337478,-0.04560473297825124,-0.0432343531687566,-0.04214396390783159,-0.03947945061471616,-0.04325162539923237,-0.043194183718220196,-0.04318901744010534,-0.043212117871570685,-0.04320038139822349,-0.04324054326055977,-0.04318264742853459,-0.04321825470874072,-0.04321476527408068,-0.04324367664129664,-0.043188705888756104,-0.043211152175440234,-0.043209949679423765,-0.043191579899703035,-0.04318588280190321,-0.04319460378669006,-0.043215556972776736,-0.043195654975613056,-0.0431737498735452,-0.04319411212867979,-0.04319401130693457,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
110,-0.04365694971340476,-0.009958924642942247,-0.07783394596513835,-0.05406117693007021,-0.039211271497937523,-0.040526717251239165,-0.04257724964643146,-0.04029664323266996,-0.048310256012361164,-0.03726880438121088,-0.041389679333148535,-0.04569171293981848,-0.051473646347494434,-0.04216945265519715,-0.04402329871936383,-0.04152408307900738,-0.041866643532161366,-0.03905240150086943,-0.03908290719021611,-0.04472762094774542,-0.04356725046583333,-0.03740578760509181,-0.038482360971971705,-0.03841143244646712,-0.03854349538792114,-0.041166901159474904,-0.04111152928764154,-0.04132958283465476,-0.041250734194277626,-0.039637208619406734,-0.03900948374886679,-0.03906386899764879,-0.041310736236426046,-0.039404633747112186,-0.035853072110011014,-0.04025244819637653,-0.040441060435910406,-0.03917697795592253,-0.04032059468048604,-0.040051446012168236,-0.035719288156859486,-0.0419031181728829,-0.03935694508877707,-0.038152471515889845,-0.03561253289737644,-0.039552759250864385,-0.039457845873879925,-0.03948539693600957,-0.03950094571435003,-0.03947278923966423,-0.03956640376385699,-0.03943040160926787,-0.039467392829985876,-0.03954908107434241,-0.039574125622196324,-0.039495088451775545,-0.039501984201847536,-0.03943262679359271,-0.03949168779187323,-0.0394239676010843,-0.039458860051149666,-0.039512959581492556,-0.03950170275252681,-0.0394479803611713,-0.03944710183590389,-0.03944683278023544,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
111,-0.047227494509833066,-0.015591720647145976,-0.07860958999825758,-0.04984850919075896,-0.0372600723229728,-0.03837519092720332,-0.040113450993585535,-0.038180154516304084,-0.044973386905632455,-0.03561342044505897,-0.0391067338812684,-0.04275361760777853,-0.047655029539923024,-0.039767756759875594,-0.04133928354487846,-0.03922066949367149,-0.039511061958299454,-0.037125396385983354,-0.0371512564122444,-0.04193634565729939,-0.04095268615713952,-0.035729542710864086,-0.03664216642583957,-0.03658203949307759,-0.0354114241430304,-0.037977746898224994,-0.03790865257784914,-0.03818776540243626,-0.03808457860048366,-0.036343629118213844,-0.0357884152116714,-0.035834349152529664,-0.03816284513673823,-0.036131448175297266,-0.034090788324412445,-0.03694488301716409,-0.03714223361387668,-0.03593118074198282,-0.03701541131513656,-0.0367416619668488,-0.03502530646257518,-0.03907872723257655,-0.03608889651751138,-0.03511840903469921,-0.03428130558790931,-0.037513787933422624,-0.03745316181925212,-0.037484556150708295,-0.0374768441272456,-0.037461336149431604,-0.03751525700719745,-0.03745268490364083,-0.03746564564050097,-0.03751491752143783,-0.03751928630724162,-0.037480066390787437,-0.03749073182660608,-0.037458242377845764,-0.037487611075296585,-0.037447296629824295,-0.03745371562425313,-0.03749666212459844,-0.03749245891197883,-0.03746627031264252,-0.03747227158851964,-0.03747214281924819,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
112,-0.04837526338940695,-0.024396026838945817,-0.07238386181241165,-0.04994024226217515,-0.03825522768882059,-0.03929031864398093,-0.04090383066467779,-0.039109279224422464,-0.0454149882098341,-0.03672674949945119,-0.03996936165536226,-0.0433545229696037,-0.047904179965039276,-0.04058294553801347,-0.04204169006507761,-0.04007512055977089,-0.04034467270645983,-0.03813021691083997,-0.03815422106535902,-0.04259590339260279,-0.04168283724187202,-0.036834538129801,-0.03768166645252125,-0.037625854591767295,-0.03587686244282617,-0.038037176653650834,-0.03796593478817706,-0.038259056032005946,-0.03814901150894275,-0.03654814810479844,-0.036130756595089325,-0.03616343503104361,-0.038232291720225124,-0.036383042696103526,-0.03566771378878316,-0.037051035248654815,-0.03722718094638726,-0.03623346788871187,-0.037113353355287544,-0.0368753732822846,-0.03702143093969847,-0.03931550384333712,-0.03635074222822306,-0.03569993086785621,-0.03607563681363859,-0.03851296502080788,-0.03844565420074016,-0.03844769615844114,-0.038470298798745126,-0.03845419124939242,-0.038508208885299496,-0.038430268618811665,-0.03846617203354649,-0.03848425040382009,-0.038512605553942175,-0.038451643187664634,-0.03847021689292356,-0.0384489827367888,-0.03845131187275863,-0.038428449705537535,-0.038446233412136835,-0.03847634769019562,-0.03845706710459062,-0.03842618374650815,-0.038441365677386805,-0.03844121778377062,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
113,-0.04609158483948724,-0.023922521035285423,-0.07825927832960879,-0.05057700006524602,-0.03976614926444712,-0.04072380437144305,-0.04221660847635411,-0.040556308632210276,-0.046390283301783304,-0.038352017552944775,-0.04135204771998868,-0.04448396284727931,-0.04869325695330665,-0.04191972898110095,-0.043269343852316726,-0.041449894729869596,-0.04169928149978722,-0.03965049062656044,-0.039672699014190224,-0.0437820961093273,-0.04293733704934983,-0.03845174244360871,-0.03923549652868646,-0.03918385999064552,-0.03783743826250853,-0.0395366799629975,-0.039478350961153846,-0.039719218697968274,-0.03962851963588648,-0.03834727213027441,-0.03802737171483781,-0.03805211514807006,-0.0396971292606983,-0.03821979941596607,-0.03776880018452994,-0.03874160029452424,-0.03888161643188508,-0.03810533464225983,-0.03879103102129788,-0.03860290732321667,-0.038836989808910066,-0.04060752342883676,-0.03819499437165694,-0.03770837492701134,-0.03810054620277869,-0.03997606089854134,-0.03994122458035583,-0.03995563454543093,-0.03995627702728657,-0.03994642032765474,-0.039981092045441924,-0.03992761410422603,-0.03994426182649238,-0.03997428283280464,-0.03998357248872011,-0.03995057548437368,-0.039952878858755744,-0.03994188908919985,-0.0399575312404055,-0.03994037311661972,-0.039941576643864274,-0.03995683145619473,-0.03996053452109137,-0.039944226475128596,-0.039942870190257655,-0.03994278761541235,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
114,-0.045429606290786885,-0.026688818565631326,-0.07932306073776199,-0.05127293593511985,-0.04165468972004137,-0.04250670060964994,-0.0438348252592708,-0.04235768224933751,-0.047548078992241206,-0.04039655867814643,-0.04306563896895564,-0.045852055262554293,-0.04959699891680006,-0.043570696178760124,-0.04477142758890274,-0.043152691935441335,-0.04337456747512353,-0.04155179002448618,-0.04157154848237254,-0.045227615316042635,-0.04447604628775846,-0.040485282366027366,-0.04118257621470339,-0.04113663598800677,-0.039842987991817354,-0.041570304555094056,-0.04151462505480473,-0.041743241823308894,-0.04165756094415254,-0.04039031227858799,-0.040051806935668476,-0.040078494499408444,-0.04172241948480759,-0.04025697570293722,-0.03960700864717373,-0.04079291139659304,-0.040932861498032554,-0.040135568771002425,-0.04084248219198852,-0.04065282265793587,-0.04067030972743261,-0.042555988613251,-0.04023081066494638,-0.0396953036117499,-0.039920624343005306,-0.04185439339932954,-0.041806315197609585,-0.04180181637645223,-0.041821750540959025,-0.041811649054896136,-0.04184631686536553,-0.04179388382839853,-0.04182528317762105,-0.04182374732091857,-0.04184899406365168,-0.041800998586061705,-0.041818673830522145,-0.04181868361694859,-0.04180400386155776,-0.041799882196663314,-0.04180667671830144,-0.041822509462733616,-0.041807481048920674,-0.04178877021898195,-0.04180443917925234,-0.04180435226983656,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
115,-0.048178129070718494,-0.030016651922151267,-0.07724813437569926,-0.05375879976136777,-0.04362538242610538,-0.044523028600421094,-0.04592229007147375,-0.04436602854012995,-0.049834432566736656,-0.04229986355032705,-0.04511190473572445,-0.04804756665801386,-0.05199309644555687,-0.04564401374714781,-0.046909058560354856,-0.04520362042067845,-0.04543738002610022,-0.04351697123185902,-0.04353778798942442,-0.04738968054891305,-0.046597856088449394,-0.042393339443615334,-0.043127981645108185,-0.04307958077459775,-0.042217203243839214,-0.043557351203889684,-0.04351628138067143,-0.043684001698067736,-0.043621426991262056,-0.042657394938165547,-0.042387160824945244,-0.04240869086329065,-0.04366882636639473,-0.04255166743937279,-0.0420294881667121,-0.04297146057511664,-0.04307890625766594,-0.04245459998054881,-0.043009617875029764,-0.042863028910320566,-0.04304468596789488,-0.04425879410965474,-0.04253081389473341,-0.04209519239591076,-0.042320806688440876,-0.04387004622203531,-0.043791718549826046,-0.04381544948661179,-0.043827591724206166,-0.04380412782224171,-0.0438847768936152,-0.04375270681772089,-0.043795663778081056,-0.04386344817018371,-0.04389084908326223,-0.04381117644148853,-0.043813489859976185,-0.043780846174856204,-0.043820277242677695,-0.043779582076169624,-0.04379256005618933,-0.04382291779424647,-0.04382793696934633,-0.04378653341209328,-0.043780660631004664,-0.04378045033582641,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
116,-0.05004576487590717,-0.03203035763917138,-0.07804412076247166,-0.056973158680762165,-0.04416185144268792,-0.04529671252160773,-0.04706574739098737,-0.045098223113519624,-0.052011725416735155,-0.04248604662723145,-0.04604120698432845,-0.049752656497287,-0.05474084485002482,-0.046713932857935854,-0.04831328253788348,-0.04615715975520738,-0.04645269343608008,-0.04402479115279899,-0.044051109014587114,-0.048920915260101144,-0.04791984068614455,-0.04260422476483784,-0.04353300590963773,-0.04347181446728574,-0.04365152888677935,-0.04429352918047683,-0.04427838690080287,-0.0443385857363263,-0.04431663582668677,-0.0439010678586946,-0.04375420899296254,-0.04376657034462201,-0.04433331886276685,-0.04384562639755623,-0.04335805776065879,-0.044053058941635706,-0.04410116150746785,-0.04379251068067739,-0.044070356414160974,-0.0440025745453551,-0.04395335039526717,-0.04450894248641412,-0.0438344028945606,-0.04357054682580861,-0.04349920089831606,-0.04441665201526886,-0.044369229129629664,-0.04437233300187103,-0.04438751660766598,-0.044375564143075155,-0.044416112283438634,-0.04435283788490652,-0.04438089040262755,-0.044398220131555484,-0.04441927233461041,-0.044372569366460876,-0.044383001003689256,-0.04437106365168929,-0.044374918411408774,-0.04435992961334331,-0.04436965899151078,-0.04438764359212844,-0.04437902546533389,-0.044356882572716305,-0.04436422086880982,-0.044364113068855335,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
117,-0.050694785013136144,-0.022501890018995392,-0.08155908579974372,-0.05870726248006423,-0.04389669955419979,-0.04520866023932834,-0.047253760069042035,-0.044979195765955174,-0.05297157772956764,-0.04195937870086619,-0.04606933603791611,-0.050359972078122754,-0.05612658715583535,-0.04684704347227604,-0.048695978060694055,-0.04620338370203167,-0.04654503659474111,-0.0437382504583882,-0.04376867532767311,-0.049398434297281184,-0.04824113803581896,-0.04209599900907949,-0.04316972016288448,-0.043098979551435775,-0.04317144041679463,-0.04440537303706149,-0.044378690036991505,-0.04448406469314001,-0.04444586332668154,-0.0436782812273938,-0.0433854710094566,-0.04341066269332005,-0.04447492208371214,-0.0435693142473792,-0.04218222896985457,-0.04396862863665218,-0.04405816772610204,-0.04346317564318054,-0.04400095194525969,-0.04387347117942674,-0.042738483938339664,-0.044769987714306944,-0.04354703487962372,-0.04299507359349807,-0.04225466868172712,-0.04423134396619654,-0.04412256535816951,-0.04416157784972244,-0.044163114504046606,-0.04413657508881231,-0.044228244467482906,-0.04411595733225464,-0.04415068279048061,-0.044215145175624346,-0.044235173239253696,-0.04415613204849811,-0.04418099660644121,-0.04413580926927969,-0.04416695557007902,-0.044109647953062506,-0.044123514901683376,-0.044191092505855935,-0.04417549222861873,-0.04412940580841537,-0.04414706936335465,-0.04414684589970402,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
118,-0.05124705520016182,-0.025167852822184478,-0.074326288249806,-0.05827266514779175,-0.04521203676933648,-0.04636898340542172,-0.04817244550246917,-0.04616663119046632,-0.053214677318619716,-0.04350361907840356,-0.047127966491746845,-0.05091164460775438,-0.055996908207024715,-0.047813784298820106,-0.04944425895912005,-0.047246175822126577,-0.04754746089065761,-0.04507230914604112,-0.045099139180333696,-0.0500637168355098,-0.049043160326591596,-0.04362409708342307,-0.04457095325912205,-0.04450857096872425,-0.04374371317720083,-0.04596735718126053,-0.045914247935868464,-0.04612656746342718,-0.04604876465716529,-0.044615688483742366,-0.04410705148255016,-0.04415025482926241,-0.04610785275037907,-0.044424677000408426,-0.04211160421081958,-0.0451366152331965,-0.0453014580655081,-0.044240631745340576,-0.0451958635703384,-0.044963762981605315,-0.04283959702792781,-0.04676112893592915,-0.04438588606382603,-0.04344886150080378,-0.04219275672819773,-0.0454455040977489,-0.04540380035013988,-0.0454302543876151,-0.045417814391989046,-0.04540865544930702,-0.04543901388208502,-0.04542785574566857,-0.045419998843284674,-0.045450380128449375,-0.04544156311817497,-0.045434113474607116,-0.045448397237458936,-0.04540845630221684,-0.045432234803053334,-0.045391792895894546,-0.04540412970335269,-0.04545152468927566,-0.045435390312488326,-0.04541850026077659,-0.045431596785877895,-0.045431518072426416,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
119,-0.05022980265045493,-0.012674713580554506,-0.07124117227014282,-0.057625563026857826,-0.04774458957394565,-0.04861987356996318,-0.04998427661305527,-0.048466784698113004,-0.05379895974124219,-0.04645209204921399,-0.0491940796119603,-0.052056608269487034,-0.05590384694510379,-0.04971293271373018,-0.0509464627068694,-0.04928351047405384,-0.04951144665580944,-0.04763887912139979,-0.04765917729151103,-0.05141511143145155,-0.05064301291676965,-0.04654323926929883,-0.04725958005051584,-0.04721238494339761,-0.04635983063220961,-0.04845150832049135,-0.04839939924634491,-0.04860884493572083,-0.04853173680864705,-0.04716410365977871,-0.04669340865886824,-0.04673320206489201,-0.048590256703546844,-0.04698673796575299,-0.04483805120402877,-0.047652459289334544,-0.04780870802344318,-0.04681654783928153,-0.04770851131011203,-0.047489570206015616,-0.04535838467546054,-0.049260852794473745,-0.046950812563767465,-0.046090221518402114,-0.04487314241834162,-0.04798594121326705,-0.04790956310767001,-0.04790851057630282,-0.04794010875927682,-0.047920181244738014,-0.047984352679608,-0.047892649609413265,-0.04792981385441601,-0.04795833455916857,-0.04799005216427209,-0.04792455710868408,-0.04794235204865784,-0.047895298051644435,-0.0479133735810408,-0.04787369250568356,-0.04791028443161595,-0.047949867411052324,-0.047921132828943475,-0.04787972201848945,-0.04789411175166569,-0.047893911344959836,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
120,-0.048132463303109864,-0.01568154681029762,-0.07368306226830466,-0.05759708580008759,-0.048602235854866484,-0.049399024576256154,-0.050641068257063666,-0.04925966468047891,-0.054113651448398456,-0.04742564922148122,-0.049921735947763904,-0.052527553670182706,-0.056029772834674516,-0.05039405841844691,-0.05151696571539413,-0.050003146669980354,-0.05021064158551158,-0.04850600549225871,-0.048524483326976446,-0.051943586126300435,-0.0512407292351664,-0.04750862237908501,-0.048160721877924396,-0.048117759217544825,-0.04765055214872844,-0.049076858304849945,-0.04903918618842921,-0.049191626661162856,-0.04913518127529891,-0.04818212246073645,-0.04786901007492121,-0.047895253390366106,-0.049177983024828294,-0.04806342685819033,-0.04668599469830548,-0.04851392255504422,-0.0486218181529215,-0.04795035052774614,-0.04855252326442474,-0.04840238212957328,-0.04699765860784796,-0.049689723506876435,-0.048039492518387905,-0.04747589407577649,-0.046706884881570224,-0.048772418049037355,-0.04875806756447302,-0.04876280236716574,-0.048770149730829424,-0.04876226606406106,-0.048787595308685365,-0.04873683158963932,-0.048747113087655704,-0.04878244770015472,-0.048789872616730824,-0.048769597663942406,-0.04875854370959214,-0.04873195540728984,-0.04876471476946212,-0.04874327818515572,-0.04875835272825545,-0.048761860411593604,-0.04876776788678223,-0.048751495771508065,-0.04873747905411628,-0.04873739182579336,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
121,-0.04612529564180067,-0.012463828662771893,-0.07388911921784111,-0.0578864726854728,-0.04813854231820175,-0.049002040989200704,-0.050348072928294164,-0.04885101339359879,-0.054111392978082415,-0.04686344772038748,-0.04956851559218676,-0.052392501524429556,-0.0561879387751117,-0.05008038255863477,-0.051297303597474066,-0.04965674230593387,-0.049881609424393784,-0.04803425521173188,-0.048054280075655494,-0.05175964216722204,-0.05099793962914122,-0.04695336768209891,-0.04766006324077201,-0.047613503595605795,-0.04735128165297915,-0.048333515023598124,-0.04830558920109119,-0.048419141181482404,-0.0483769253850785,-0.04769662023710191,-0.047489331157199555,-0.04750631039205266,-0.0484089187906712,-0.04761688499385388,-0.04694463291543136,-0.04792596905011121,-0.048002394741226175,-0.04754220796772615,-0.04795321323253195,-0.04784787790032083,-0.04741137438139788,-0.04880041037091479,-0.047600970181512534,-0.04724586785747505,-0.047055883276105895,-0.04830637073133163,-0.04829955403414435,-0.04829188199408243,-0.048302329765388514,-0.048300512571327295,-0.04830690889341705,-0.04828674526809034,-0.04830058380454198,-0.04829582253987721,-0.04830735737524191,-0.04829087559824747,-0.048291962770110976,-0.04830030657385841,-0.04829228202738473,-0.04829954893981178,-0.048299618993032936,-0.04829277901876134,-0.048292915813866404,-0.048289480252063435,-0.04828985877273323,-0.048289841677221765,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
122,-0.043699849889224394,-0.013880708821672276,-0.06725429461512396,-0.058333773737544004,-0.04790526753655769,-0.04882905349991362,-0.05026906198322119,-0.04866748153972167,-0.054295127516811974,-0.04654114906020947,-0.049435077926367865,-0.052456227411059625,-0.05651665248724674,-0.04998268214927098,-0.0512845655359492,-0.04952946440603472,-0.049770031177739475,-0.047793699368184686,-0.047815122317439895,-0.05177918341481303,-0.05096430073280771,-0.046637347006129204,-0.04739338226060499,-0.04734357193881998,-0.04654636147426847,-0.047677388225107926,-0.04764062089234293,-0.04779157094872478,-0.04773500247445068,-0.04689945459667278,-0.046679347449828726,-0.046696548384136616,-0.04777782404727641,-0.04681233787061442,-0.04656281709294452,-0.04716415560352094,-0.04725647009847716,-0.046733444979520464,-0.047196843589165136,-0.04707186152150026,-0.04755810454180998,-0.04832832986280136,-0.046795295178565,-0.046455195230297466,-0.04686556339532996,-0.048188267798891904,-0.04806531567601731,-0.0480937022253029,-0.048110994326767215,-0.04808112034284831,-0.04818165437485022,-0.04805898290705001,-0.04810067588084045,-0.04816012013217883,-0.04818984662267114,-0.04810047025156708,-0.048131924356389896,-0.04806921576763354,-0.048100263934192054,-0.04803408936565948,-0.048066387345735886,-0.048143153686441884,-0.04811071259957022,-0.04805470809737408,-0.048079668810926,-0.04807939964054104,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
123,-0.04216933161987628,-0.011280063454523427,-0.06047622339777087,-0.05613254316391302,-0.04635940226488232,-0.047225134154610736,-0.048574647261467145,-0.04707371596471321,-0.05234770017721384,-0.04508100996061719,-0.047793073799449935,-0.0506243632499116,-0.05442961642948787,-0.04830626457904885,-0.04952633287328932,-0.047881528689054396,-0.04810697736887329,-0.04625484544645199,-0.04627492209957074,-0.049989867163642315,-0.04922619467652572,-0.04517116247733928,-0.045879685723547586,-0.045833005663752945,-0.04416340192690681,-0.04554281767861717,-0.045492398377169486,-0.04570142073674625,-0.04562246074974562,-0.044546637045360236,-0.044299126608991955,-0.04431760660725522,-0.04568216238464455,-0.04444607748076433,-0.04458978748894449,-0.04486785628474753,-0.044984544206016004,-0.04435781357217064,-0.04490892197377542,-0.04475347291464974,-0.04615165364085461,-0.04649170943847576,-0.0444267675173361,-0.0440813880002632,-0.04509235095889741,-0.04662877243482936,-0.04650192240278422,-0.04654657858082693,-0.04654885823340989,-0.046518163778468624,-0.04662128692684159,-0.04651304337496118,-0.04653908239209445,-0.04661425891145366,-0.04662971872406278,-0.04655417269947784,-0.04658692835168321,-0.04650597711007387,-0.04655326266186124,-0.046468917427163275,-0.04650302371311362,-0.0465982898293965,-0.04656390670188436,-0.04650686121580784,-0.04653319616900041,-0.04653292240301543,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
124,-0.04426737051251016,-0.015537416290722434,-0.0770313904322642,-0.05181999516304658,-0.04396662878719748,-0.04466230173241899,-0.0457467249456569,-0.04454062718239269,-0.04877862300268413,-0.04293935585199855,-0.04511867887425823,-0.04739380757651169,-0.050451580679428995,-0.045531061674684,-0.046511467402711316,-0.0451897582399377,-0.045370921194596917,-0.043882610454635845,-0.04389874337589128,-0.0468839479233055,-0.04627028647153236,-0.043011799373568325,-0.043581144755545954,-0.043543634234025665,-0.04196908966443395,-0.043067163346884256,-0.043024087139579933,-0.043203625357438075,-0.04313550809906285,-0.04224916002205296,-0.042063139462383846,-0.04207653320953378,-0.04318697887790538,-0.04217209414877716,-0.04252958959228427,-0.04250404495858563,-0.042599096048600675,-0.04210601528198392,-0.042537368058260173,-0.04241202487661076,-0.043962733482614265,-0.043904776534026836,-0.042157497707537656,-0.0419193031726644,-0.0430033762359978,-0.04412153600332374,-0.04409363740980937,-0.04410722961896294,-0.044107996894381746,-0.04409861381148354,-0.044130458443045036,-0.044079755435271054,-0.044091593944289055,-0.04412670278763187,-0.044132901492583476,-0.044106876969513924,-0.04410421830001223,-0.044083873622064854,-0.0441091844263702,-0.04408696123380597,-0.044093975134213585,-0.04410799170171165,-0.04411228632826755,-0.04409552070506466,-0.044089467303811324,-0.044089380557855606,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
125,-0.048056540742861836,-0.017511346848826503,-0.08415717707652756,-0.05023301458385179,-0.04344619389117173,-0.0440473892657421,-0.04498453972466615,-0.04394223902642174,-0.047604683429511976,-0.04255843227660112,-0.04444178699044597,-0.0464079362589238,-0.049050440985587085,-0.04479816513318,-0.045645424456603384,-0.044503213248528045,-0.04465977292377882,-0.04337358587434122,-0.04338752782465523,-0.04596731934648944,-0.0454369976933444,-0.04262103742803686,-0.04311306146394208,-0.04308064515080151,-0.042385911067551824,-0.04339714681170387,-0.043364485368454164,-0.043498738351301955,-0.04344837545797183,-0.042706994192591885,-0.042508687871933314,-0.042524348597276794,-0.0434864932413907,-0.04262895700709465,-0.04223598682661538,-0.04294231609986313,-0.0430240863971177,-0.04255782259008703,-0.042971278463824744,-0.042860462973201376,-0.04284391228382861,-0.04398125129483719,-0.042613633668670055,-0.042298712024553084,-0.042415465709131676,-0.04357264730222983,-0.043542905409768504,-0.04355110491723939,-0.04354991342985823,-0.04354532568383159,-0.04356125980310253,-0.04355683723624056,-0.043560782466522154,-0.043560123651901914,-0.043562446520169176,-0.0435497569862041,-0.04356637761939262,-0.04355933738722855,-0.04355201357795716,-0.043541194633940156,-0.043543069424831334,-0.04356784453525095,-0.04355345501272849,-0.043545661156233234,-0.043562161667534655,-0.0435621297093814,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
126,-0.04860613417012908,-0.022366936706215697,-0.07740319208307321,-0.05005735591146609,-0.04384215278312424,-0.044392712690623275,-0.04525093198471983,-0.04429641869289402,-0.04765039501586,-0.043029162575492545,-0.044753892406927585,-0.04655444345101371,-0.04897438415484424,-0.0450802547270611,-0.04585615393464401,-0.0448101450602216,-0.04495351855238418,-0.04377566015074419,-0.043788427845240716,-0.04615093734166328,-0.045665281841554155,-0.04308649483026589,-0.04353707831635618,-0.04350739225568599,-0.043420653368125686,-0.044384743069192885,-0.0443595978632138,-0.044461075355232735,-0.04442358881731606,-0.04378161885125298,-0.043569235965812234,-0.04358705665572623,-0.044452024917119776,-0.04370116198893879,-0.04270497065629702,-0.04400619804443407,-0.04407908129386586,-0.04362445652268931,-0.04403228362873957,-0.043930764812202185,-0.042727727937688295,-0.044784019270292685,-0.04368493115058952,-0.04330135787513148,-0.04266654707673398,-0.04398969952481149,-0.04393920805788971,-0.043965764503907205,-0.04396102346167875,-0.04394676336563398,-0.043995501311346684,-0.04393296805260661,-0.0439454007872483,-0.04399458251930714,-0.043999200599260505,-0.04396398981356595,-0.043968688784318186,-0.043935555335891545,-0.04396866391849926,-0.04393065107022198,-0.043939720693238836,-0.0439742009604153,-0.04397326272773136,-0.04394837905054495,-0.04394864166240908,-0.04394851686496771,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
127,-0.04577147009175128,-0.02413353444731463,-0.0730170716707061,-0.04724957154216763,-0.04292488428533961,-0.04330797706073482,-0.0439051466090346,-0.0432409733898508,-0.045574750478726674,-0.04235918621911908,-0.04355929456142972,-0.044812161120226346,-0.04649601384523412,-0.04378638528362254,-0.04432627454328572,-0.043598436505440215,-0.043698199216604866,-0.042878617118524795,-0.04288750118627736,-0.04453139190108328,-0.044193461167499885,-0.04239907937570681,-0.04271260616158865,-0.04269194988927789,-0.0425201015426168,-0.043023506755428105,-0.04300818182290135,-0.04307108825304205,-0.043047514375080795,-0.04269153345913757,-0.04258852316649492,-0.04259692983955056,-0.04306535872837096,-0.04265177836122442,-0.04225940863579678,-0.042807552735253364,-0.04284694696194556,-0.04261471217982211,-0.042821547364282585,-0.042767713875288334,-0.04236876051155903,-0.043296707619508254,-0.042643867896396,-0.04246737769157785,-0.042273765383194294,-0.04302753607159721,-0.043001786687615104,-0.04298914062186536,-0.04301044162168014,-0.04300475220606443,-0.04302589409408721,-0.04297388031645486,-0.04300896323342358,-0.042999458813871703,-0.04302725609059366,-0.042982126169541834,-0.04298921240341289,-0.043012763538082574,-0.04299020622014131,-0.043006816081058774,-0.04300198702140481,-0.04299167014600796,-0.04299189052019541,-0.04298271646031417,-0.042987530088545174,-0.04298748599380894,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
128,-0.042630251973404656,-0.022011370755834713,-0.07528982632794028,-0.04288253582752833,-0.040592745901922564,-0.040795581835616344,-0.041111764887562234,-0.040760105436640534,-0.041995769185107064,-0.04029322603931948,-0.040928646782754666,-0.04159200139179177,-0.04248355002339261,-0.041048884390007,-0.04133473927714773,-0.04094937124760987,-0.04100219255870358,-0.04056824884903357,-0.040572952691792626,-0.04144334265851598,-0.04126441864774731,-0.0403143482483095,-0.04048035111350775,-0.04046941424768859,-0.03993926492829114,-0.04045453193076156,-0.04043676327672858,-0.04051049702375197,-0.04048261797795119,-0.04009742977060816,-0.03999969446867808,-0.040007387487354634,-0.040503693535817634,-0.040058851593784806,-0.03981633001443851,-0.04021545949147397,-0.040257245103714784,-0.04002383620875067,-0.040230208119310995,-0.040174061827035826,-0.040049744375032795,-0.040793727331061715,-0.04005129904899774,-0.03989581311251334,-0.03987753101070519,-0.04060934779627989,-0.04063814577184801,-0.04062288074760193,-0.04062965027746376,-0.04063524547353324,-0.04061461357117401,-0.040630187397166104,-0.04062675428148859,-0.04061330148045933,-0.04061315994128376,-0.0406279357643556,-0.04061744575929804,-0.04062504746671579,-0.04062191322379552,-0.04063567768254311,-0.040637950220903746,-0.040615386798721495,-0.040620376299415936,-0.04062864677251274,-0.040619674777970495,-0.04061971230644224,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
129,-0.03988403604367106,-0.007252711878367106,-0.06479061068511272,-0.03862628119708547,-0.03723607415264155,-0.0373592225431267,-0.03755118771042591,-0.03733768365031555,-0.03808789589837917,-0.03705422575760526,-0.03744001066469699,-0.037842755143627185,-0.03838404374580668,-0.03751301088482201,-0.037686562822206233,-0.03745259317137668,-0.03748466273284958,-0.037221201183242236,-0.03722405704144411,-0.037752499519778444,-0.03764386884697777,-0.03706704974787781,-0.037167835566705894,-0.03716119543446673,-0.036769643739875194,-0.03748511025531781,-0.037467125533221075,-0.03753958485560429,-0.037512853295085136,-0.037044899556994686,-0.036884202668859764,-0.036897820880897284,-0.037533134274610705,-0.03698442641027313,-0.036194661247322214,-0.0372113004040298,-0.037264606173041497,-0.03692631894059148,-0.03723041573879975,-0.03715578341235146,-0.03626377109292077,-0.03776983820273723,-0.036972168490942064,-0.03667629958122155,-0.03617188549712859,-0.03720009994076477,-0.037242032744422664,-0.037262963434580465,-0.037225202384525626,-0.037236205155505325,-0.037200375109967924,-0.037273128884680734,-0.03723163754388507,-0.03723415268886778,-0.03719714380429888,-0.03725404188710759,-0.03724445236898487,-0.037250653127817716,-0.03726017257083741,-0.03726167859644508,-0.03724163758738461,-0.03724005568860275,-0.03725571005565756,-0.03727939385101096,-0.03727198011256565,-0.037272094796191126,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
130,-0.03675905909734397,-0.013504314156032838,-0.05818046011094912,-0.03389107737655152,-0.03379785377067664,-0.033806111775888596,-0.03381898445206264,-0.03380466743472917,-0.03385497468300237,-0.033785659498481294,-0.033811529213553536,-0.03383853619263778,-0.033874833574035625,-0.03381642441515456,-0.03382806234885241,-0.033812372963157825,-0.03381452346309327,-0.033796856428703004,-0.03379704793499734,-0.033832483889321315,-0.03382519940384301,-0.03378651944133634,-0.033793277871664945,-0.03379283260196696,-0.03366866835891991,-0.03390618960629982,-0.03390264707853592,-0.033915761218459003,-0.03391128931088902,-0.033778751747984295,-0.03371654920585824,-0.03372206039764348,-0.03391472326481432,-0.03375610113373747,-0.033421133495818905,-0.03383555590368462,-0.033851792580450527,-0.03373345810367239,-0.03384149798451001,-0.03381758002836102,-0.033542123990139554,-0.03393090310476644,-0.03375139367821056,-0.033627907380121363,-0.03343322401996257,-0.03375599486483981,-0.0338031263767406,-0.03379392355048995,-0.033784968656681076,-0.03379681440918142,-0.03375892480151119,-0.03379896797776973,-0.03378871807390372,-0.03376422062331311,-0.03375548294227841,-0.03378297720766418,-0.03377039143986743,-0.03381079489300205,-0.03379103622071287,-0.033826321997315396,-0.033802697611095056,-0.03376608466666203,-0.03378642548922137,-0.03381098539465128,-0.03380000407785067,-0.033800121771013714,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
131,-0.03357322851462832,-0.008109406808486031,-0.05966116647382023,-0.02775578890326543,-0.030225833721855746,-0.030007030310485287,-0.029665956965523998,-0.030045299452336482,-0.02871236283431368,-0.030548932132069908,-0.029863490337870523,-0.02914791569208435,-0.028186183328175744,-0.02973378748807099,-0.029425429775883104,-0.02984113441933791,-0.029784154953964612,-0.03025225921088535,-0.030247185076221487,-0.02930827701159226,-0.02950128612599983,-0.030526147158527334,-0.030347076357110647,-0.03035887418556912,-0.03008371327804322,-0.029644374561989713,-0.02965317102867808,-0.029618503876619975,-0.029631050453606856,-0.029892048308949225,-0.029999806493651738,-0.029990254410062967,-0.02962150459241528,-0.029931376421364207,-0.030763978715242224,-0.029790658575123283,-0.029760179335819207,-0.02997053097229556,-0.029779619481201464,-0.02982341793941074,-0.03116079912061342,-0.029525205547776268,-0.02993952157021985,-0.03015752819226533,-0.030927857798879504,-0.03015701022538288,-0.030182490543646474,-0.030204051981929644,-0.030176950187161627,-0.030180549875590493,-0.030170879052810053,-0.030180408020046276,-0.030162575897672825,-0.03018995924879415,-0.030169547630777914,-0.030191554011518244,-0.03017275163936007,-0.03017902563232981,-0.030202745108500455,-0.03020132309295101,-0.03018235842057658,-0.030171678908347356,-0.030200637689737936,-0.030211607889634524,-0.030191093832591626,-0.030191139079216125,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
132,-0.029786054065278858,0.0052831481034682415,-0.05507144054941321,-0.020368415149194668,-0.02446319992286156,-0.024100472546190937,-0.023535048822240782,-0.024163914269261778,-0.021954201908310444,-0.02499882520406435,-0.023862515206367875,-0.022676251644697134,-0.021081913351546994,-0.023647496737689466,-0.023136308254303833,-0.023825454067185416,-0.02373099479038759,-0.024507007504530012,-0.024498595718150773,-0.022942095035255884,-0.023262061206277065,-0.02496105278713153,-0.02466419323805345,-0.024683751412856794,-0.024290074387717634,-0.02377178956860871,-0.023780534649679413,-0.023746953456757203,-0.02375882236033636,-0.02405093725397422,-0.024184146140231393,-0.02417218675721921,-0.023749759686738828,-0.024099074384316035,-0.025128880441622536,-0.02393042807606718,-0.023895533550947347,-0.02414757309072261,-0.023917704831430353,-0.02396869601648705,-0.025494073863513836,-0.023676747181118035,-0.024109119866823295,-0.02438413074611153,-0.025300654785598415,-0.02440713752051168,-0.024398890409337185,-0.02438210534873855,-0.024397801184335596,-0.0243985549135558,-0.024394266943072965,-0.02440519602918227,-0.024413704671471123,-0.024383467897309236,-0.024394129144087427,-0.024387942242606646,-0.02440209041191644,-0.02440832890092627,-0.024382222027548577,-0.02439178757628868,-0.02439886886942864,-0.024401484454868803,-0.024382410205105506,-0.024381413960445925,-0.024397787117142026,-0.024397789262508872,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
133,-0.022272016550050178,0.007068463783633789,-0.05711858811451592,-0.01409903418184451,-0.01640343435927736,-0.016199304209010387,-0.01588110371696629,-0.01623500696897991,-0.014991458934563474,-0.016704865340700082,-0.016065390226611093,-0.01539780301187497,-0.014500565757978203,-0.01594438543032478,-0.01565670661521563,-0.016044533527070463,-0.015991375183898704,-0.016428087718257028,-0.016423353862121414,-0.015547410278247688,-0.01572747593298378,-0.016683608359175237,-0.016516546294773848,-0.016527552944446116,-0.01630689615207662,-0.01646098579769746,-0.016456981535564116,-0.016473068367621944,-0.016467149359567536,-0.016363742193233662,-0.016329970421649416,-0.016332773349930593,-0.01647164211907588,-0.016350863963047767,-0.01620869700972686,-0.016400003237224774,-0.016411809111984976,-0.01633867679799544,-0.016404228817815867,-0.016387791458814128,-0.016194070241286933,-0.016522260147318033,-0.016348277036379928,-0.016288837946530323,-0.016202073628656083,-0.016290688002023657,-0.016373533042388515,-0.016361901758154537,-0.01634606990330649,-0.016364005533364947,-0.01630518192256185,-0.016363016687332855,-0.016339660087275686,-0.0163192836165968,-0.016300123076523496,-0.016351552630055558,-0.01632080354032356,-0.016365213218529323,-0.016357725422628703,-0.016400502689323724,-0.016372886320000286,-0.01631439783315928,-0.016351066123962768,-0.0163866565221588,-0.01635798215743992,-0.016358147434600186,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
134,-0.009811929957645373,0.012380159135954444,-0.04010306822619275,-0.008339472667632538,-0.006253367003168534,-0.006438160020861412,-0.006726217561990363,-0.00640583936295711,-0.007531586802153703,-0.005980490406495382,-0.006559388408174465,-0.00716373546725872,-0.007975977948426778,-0.006668930489203726,-0.006929357654425544,-0.00657826936447703,-0.006626392048154165,-0.006231049042807655,-0.00623533446345463,-0.007028300411801996,-0.006865292273719463,-0.005999733726298363,-0.006150970096733396,-0.006141006100699656,-0.006337840241161181,-0.006949801912471383,-0.006938366510068425,-0.00698279593726749,-0.006966923583667541,-0.0066083702296364545,-0.006455834073526932,-0.006469329930018716,-0.006979023883559183,-0.006552667158908102,-0.005479795916945338,-0.006751204740050847,-0.006793635329744017,-0.0064972235404582735,-0.006766612088822312,-0.006705269215731536,-0.005132152919701073,-0.007086518507290358,-0.006541129045116484,-0.006235232274289553,-0.005316397766170751,-0.006239204202768349,-0.0062881243911690025,-0.006279156330482191,-0.006269989769743949,-0.006281811011217619,-0.006243057463306081,-0.006289449676622207,-0.006272555926548409,-0.006252246545276178,-0.006239887679589246,-0.006274458465971586,-0.006260656377161101,-0.006287337855414661,-0.006276480713185912,-0.006303286143953639,-0.006287695100560935,-0.006256316741648032,-0.006272229220603735,-0.006295148818968077,-0.006283430359149314,-0.006283540148817009,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
135,0.0071221521816623775,0.038981091691460676,-0.020390716983420272,0.0034618834805486822,0.007888344758846835,0.007496236558743961,0.0068850136598038476,0.007564817044929102,0.0051761185558583875,0.008467355548905658,0.0072390047361125635,0.005956654133619398,0.004233174852236496,0.0070065698272390444,0.006453975209282564,0.007198941654268615,0.007096831200549408,0.007935700743268364,0.007926607604374114,0.0062440307698634605,0.006589914117749965,0.00842652357599805,0.00810561848043903,0.008126760862328782,0.007665518285744737,0.007140865349394334,0.007150282827276445,0.007113695732004324,0.00712676758787765,0.007426861270645813,0.0075597817087722854,0.007547858467336744,0.007116802862065175,0.007474948153262244,0.00855586634179143,0.007305641804799455,0.007270136072600579,0.007523319800664453,0.007292725212910438,0.007344324055238192,0.009052572526756921,0.0070270684841473915,0.00748497156328742,0.007759836890217075,0.008768029653632187,0.0078628655192346,0.0078034925421394345,0.007825734889885678,0.007823320430435626,0.007810342514581832,0.007855155281104271,0.007811453181621903,0.007824673572789811,0.007851721867230155,0.00785853270468545,0.007822995617018326,0.007842135218277306,0.007817850833897693,0.007828345960022017,0.007797263136005979,0.0078039567734946354,0.007846886823682595,0.00783249029320318,0.007810113209375019,0.007826405959928435,0.007826300795089601,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
136,0.02997533841355037,0.07752190581093252,-0.010983213492765508,0.0231806398639926,0.026291192091478226,0.026015650759799773,0.025586133673745116,0.02606384347417211,0.02438526301478828,0.026698073161823457,0.025834889431831282,0.024933759099446166,0.023722639882383448,0.025671553331482536,0.025283235370087885,0.025806736399276674,0.025734981586730803,0.026324469974998713,0.02631808006629647,0.02513570371836306,0.025378762033024787,0.026669379815989148,0.026443874158750828,0.02645873128252235,0.026302861233043404,0.025498997242810482,0.025518437800922958,0.025439723571383736,0.02546889168725897,0.025975747268852163,0.026161403774687116,0.026145169599586526,0.025446778129345815,0.026044236081911202,0.027462529698294467,0.025793051336264042,0.025735654844177152,0.026111536061133995,0.025772429144750524,0.025853282389556337,0.02817265863171929,0.025176566475652064,0.026058301530493207,0.0264262980544332,0.02775536415694829,0.026295826627442027,0.026244166101484515,0.026257398889078465,0.02626511733110778,0.026251427401720963,0.026296784497257402,0.026239328117971722,0.026255596340528837,0.02628896876164921,0.026300605849486233,0.026263426593019796,0.026273199508389418,0.02623752109171438,0.026260502052520805,0.026226009597174173,0.026244658814017073,0.02627838530956539,0.02626544747421995,0.026238984595169452,0.026245701425409246,0.026245572134388256,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
137,0.05613992827598632,0.09830490394474072,0.007755045551426629,0.04582704236224225,0.0479458720861051,0.0477581802805941,0.047465604074736524,0.04779100794212103,0.04664760126988753,0.04822302920898084,0.0476350502230949,0.04702122296873776,0.046196239104593376,0.047523789791155936,0.04725927738990367,0.047615873087386816,0.04756699551886089,0.04796854014103356,0.04796418749639012,0.04715878254975182,0.04732434774334883,0.04820348402549425,0.04804987525942572,0.04805999555741656,0.04811027611110944,0.04700025690490796,0.04702886097125339,0.046912067506510884,0.04695565510488164,0.047670311067617446,0.0479208182879128,0.0478990189466112,0.04692264460284749,0.047763076664285975,0.04967770509535189,0.04741972602772246,0.04733972928853357,0.047853803700776736,0.04739106707011849,0.0475029466513072,0.05066508388394555,0.04649759835052796,0.04778206968925558,0.0482752423292959,0.05008268163670492,0.04790487753324547,0.04792665969767576,0.04792338054026244,0.047926430060343445,0.04792660668241574,0.04792542541311394,0.047897679960363634,0.04790192061431404,0.04792320903546281,0.047925300360707176,0.047924045041652756,0.04790055752223623,0.04790000346241999,0.047923381356642605,0.04792580909344322,0.04792665692937624,0.04790097749102595,0.047923374516802154,0.04792329711045084,0.047897819781290686,0.04789780810218568,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
138,0.07953156885536881,0.11266170123203706,0.01920433647523451,0.06955177620160251,0.07102604433716364,0.0708954495824014,0.07069187693441494,0.0709182908587952,0.07012271582797647,0.07121888848608117,0.07080977647792468,0.0703826794103095,0.06980866092757705,0.07073236218280268,0.07054831615011062,0.07079643314986611,0.07076242445109719,0.07104181662443138,0.07103878808219838,0.07047839248472326,0.0705935916847954,0.0712052890727383,0.07109840907827379,0.07110545071672271,0.07102577831799646,0.06983575553024486,0.06986297608266888,0.06975322430521655,0.06979375114609827,0.07052620885663871,0.07080751284527373,0.07078266912360913,0.06976301098550543,0.07062924344348773,0.07287456655825995,0.0702559509700345,0.07017248761241111,0.07073134244256173,0.07022588224318807,0.07034428754546734,0.0739853306876522,0.06939424162549637,0.07065051339839457,0.07121857416004693,0.07333938407579911,0.07095449812728385,0.07100625325643584,0.07098090141277111,0.07098559372062178,0.07099909434904851,0.07095340413853608,0.07100400867971143,0.07099512115482295,0.07095271502578876,0.07094983189609982,0.0709803650419346,0.07097099018150646,0.07100675101315758,0.07097808378239025,0.07101723879746588,0.07100576743258574,0.07096591822533452,0.07097360914310691,0.07099775244494169,0.07099186843082166,0.07099198692755097,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
139,0.10060657676334643,0.12438351366189902,0.03698583806143624,0.09362498398021,0.09370569164004654,0.09369854233200037,0.09368739790607851,0.09369979275987095,0.09365623962498798,0.09371624874265011,0.09369385222468103,0.09367047112865189,0.09363904693428265,0.09368961423944179,0.09367953878285254,0.09369312175458806,0.09369125997488496,0.09370655508161795,0.09370638928643425,0.0936757108662989,0.09368201735670495,0.09371550425336789,0.0937096531913877,0.09371003868039539,0.09394697840662698,0.09241379671310793,0.09244872648636823,0.09230879733900135,0.09236017337695027,0.09331429339301267,0.09367461435533271,0.09364318142765346,0.09232116886828116,0.09344732042771552,0.09592984202218116,0.09296145676253112,0.09285195286290389,0.09357798335985794,0.09292201006517002,0.09307721804845795,0.0968077640111628,0.0918780438869366,0.09347464196092577,0.09418141809014902,0.09633185220753476,0.09371501307638867,0.0937228572767362,0.09369266577807898,0.09372253913533612,0.09372277063999976,0.09372010288079108,0.09369396086155475,0.09371654011825388,0.0936971358811161,0.0937202597995573,0.09370110678174036,0.09369548445912454,0.09370674217906086,0.0936930506697406,0.09371217691363957,0.09372285197842214,0.09369565723882552,0.09369368065909518,0.09369051338372529,0.09368514744170185,0.09368512973375101,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
140,0.12316545684569602,0.14597209952843077,0.06039802694634955,0.11641394655028388,0.11680710661872765,0.11677227941092044,0.11671799034756417,0.11677837075724594,0.1165662055981246,0.11685853458963644,0.1167494319771278,0.1166355330816112,0.11648245295967452,0.11672878701517377,0.11667970533928007,0.11674587355810873,0.11673680406660095,0.11681131279628254,0.11681050514003408,0.11666105798985535,0.1166917794877244,0.11685490787740431,0.11682640495793849,0.1168282828327889,0.11772190113506967,0.11649471058943313,0.11653232244742275,0.1163775756871003,0.11643567900162798,0.11730201728739716,0.1175529591924215,0.11753236595434095,0.11639171050334791,0.11739857263948637,0.11853310606924619,0.11702090653807887,0.11692538569059518,0.11748889145938346,0.11698698650350825,0.11711741817609024,0.11863287182437363,0.11581276954537996,0.11741781938384382,0.11785456477588213,0.11861147311307954,0.11684568093010435,0.11681128996243016,0.11681737836812274,0.11682849266745803,0.11681725159068823,0.11685557382853094,0.11678427235056836,0.1168098019100212,0.11684090947870375,0.11685847602863325,0.11681615483074685,0.11681411436399962,0.11680158076237532,0.11681974570542435,0.1168043817284892,0.11681169457701192,0.11681872333795595,0.1168235005670286,0.11680318375159342,0.11679701104509078,0.11679690638277145,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
141,0.14424794454966966,0.17193970433684042,0.08471709612858375,0.1391640693928854,0.13863100882166426,0.13867822880349312,0.13875183586953702,0.13866996993690825,0.1389576310957897,0.13856128092773573,0.13870920617654287,0.13886363439847765,0.13907118593738438,0.13873719735900353,0.1388037440617039,0.13871403080912179,0.13872632755213274,0.13862530593474864,0.1386264009841591,0.1388290268092002,0.13878737349667622,0.1385661981547109,0.13860484343878582,0.13860229734847607,0.1399357993715522,0.13962823406358602,0.1396540381568462,0.13954233276973554,0.13958598357310817,0.1399713379506422,0.13997191347932117,0.13997418377025775,0.13955313890302729,0.13997860637412934,0.13904473337026643,0.1399054404367866,0.1398691759909865,0.13997755182974986,0.13989332595123652,0.13993516613456514,0.1383784939489515,0.13901436474704373,0.13997903546753837,0.13988327261499314,0.13876599144420776,0.1387034604152561,0.13864205709195468,0.13864874036517386,0.13866679688876182,0.13865060564958936,0.13870658315024958,0.1386134086471606,0.1386532042865206,0.13868214687604835,0.13871078684111499,0.13864504625818536,0.13865488596968498,0.13864433985703745,0.1386520963732413,0.13863474826052724,0.13864263652280764,0.13866133502024405,0.13865742317484073,0.1386286600908414,0.1386334216841194,0.13863327949034115,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
142,0.15810589662454852,0.18800113296452484,0.09760788565180208,0.1598886685825373,0.15641599758620403,0.15672361640139565,0.157203136248062,0.15666981327282042,0.15854380774390053,0.1559617489548968,0.15692542128200435,0.15793145781196144,0.15928357096442097,0.1571077723556572,0.15754129683082105,0.15695685178452004,0.15703696002194925,0.15637884561688492,0.15638597941467924,0.157706003561497,0.1574346493137576,0.15599378267192818,0.1562455408480105,0.15622895411387552,0.1579319742048076,0.15753138011205828,0.15756224160711835,0.15742928777181764,0.15748104879376204,0.1579585267614976,0.1579687660777961,0.1579706833735954,0.15744208030829615,0.1579708182373864,0.15686607030139707,0.15787056086272633,0.15782472711407666,0.15797302670995478,0.15785515312308696,0.15790897154402023,0.15605699323385205,0.15681743589749972,0.15797206480805862,0.1578737103801467,0.15652393932140046,0.15648804398536523,0.15646352506477498,0.15646389382912557,0.15646915603616807,0.15646543206821786,0.15647963210518892,0.15646372242623005,0.15647696223380744,0.15647036605343767,0.15648059962576782,0.15645925583721404,0.1564720776900717,0.15647995280987878,0.1564645453666859,0.15646695252198958,0.1564636531530474,0.15647345916452413,0.15646558265701133,0.15646004000631472,0.15647211722153098,0.15647209478336704,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
143,0.1674243909873348,0.21261335120993674,0.11811238782528732,0.17525311615318565,0.17201912526448637,0.172305601134666,0.1727521631086356,0.17225549594826062,0.17400068892834572,0.17159609759028321,0.17249353576650203,0.17343042641206427,0.17468960749203458,0.1726633536707494,0.17306708158053077,0.17252280601953504,0.17259740833868056,0.17198452678671464,0.1719911702715403,0.17322046785492182,0.17296776405265388,0.1716259295983024,0.17186038418627386,0.17184493747475915,0.17417208439872434,0.17267785816374984,0.17273826519888572,0.17248567927212718,0.17258175788359698,0.1737983702864927,0.17404553391538594,0.17402772238060032,0.1725091853618531,0.1739008706423679,0.17384848646258008,0.17345578197953962,0.17332642989433766,0.17398856911243957,0.17341053237110235,0.17358017583332905,0.1729981863511738,0.17148427054950707,0.1739202491076944,0.1742433711543709,0.17353713009310878,0.17207771045620782,0.17208326383162806,0.1720687936148591,0.17208279356698963,0.17208314687381862,0.17208003740412361,0.17207240289073877,0.17208022349967153,0.17207116688061766,0.1720800194626404,0.17207532002251041,0.17207244413202458,0.1720727833940789,0.1720690082863849,0.17207493315813502,0.1720832572494214,0.17207233838934213,0.1720693526342927,0.17206751751796137,0.17206523747460042,0.17206522733584637,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
144,0.17772033308721,0.21966840169735777,0.1458466480513264,0.1877081405411017,0.18517159774162795,0.18539629172832606,0.18574654737176322,0.18535699231340286,0.1867258139457691,0.18483980095001432,0.1855436960512081,0.18627853523371765,0.18726615913605862,0.18567689073142365,0.18599354997931486,0.1855666538306592,0.18562516728414907,0.18514446083163502,0.18514967157099016,0.18611385670349406,0.18591565144191394,0.1848631993353961,0.18504709103991532,0.1850349755930212,0.18792289783986232,0.18585786524309386,0.18593612268839216,0.18561042684590137,0.18573384916038874,0.18736358135108538,0.18772470806582134,0.18769782756000158,0.1856405718961178,0.18751071665487992,0.18771809398947423,0.18688779014168524,0.18671260544499452,0.18763933369790503,0.18682628095877724,0.18705829256014303,0.1865612371859314,0.18435289608402924,0.18753888991051612,0.18804586770018578,0.1873184199389505,0.18522888437206939,0.18521133244178417,0.1852162207656631,0.18521784506476974,0.18521355063690373,0.1852288649133476,0.18520880434749898,0.18521520913397002,0.1852254796063254,0.1852301302983414,0.18521585114469227,0.18521937047640738,0.18521225365399302,0.18521711486191303,0.18520876078911205,0.18521148177236413,0.1852210807905307,0.18521854844870358,0.18521100283132974,0.18521320863131815,0.1852131721634921,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
145,0.18714102620546058,0.2254565921531252,0.15910231607913283,0.1966687162544135,0.1932538066125176,0.1935563087669502,0.19402785270232167,0.19350340055228496,0.19534622464788984,0.1928071135533401,0.19375475700270303,0.19474406000603317,0.19607368329777133,0.19393407500901133,0.19436038861942767,0.19378566471788936,0.19386444050536855,0.19321727259637347,0.1932242877368509,0.1945223557632384,0.19425551498334503,0.1928386144497025,0.19308618510175604,0.19306987425676528,0.19553353654882108,0.19371456114643643,0.19378010856969016,0.19350834977241138,0.19361101436962058,0.1950126264027698,0.195343441897446,0.19531827261032092,0.19353338999733666,0.19514575003645165,0.19553812379780142,0.1945922441079947,0.19444033503050864,0.19526387161622955,0.1945387587362055,0.19474142931997956,0.19457736692885705,0.19248237965533274,0.1951714684310565,0.1956584468610187,0.19522174723614918,0.19333587990011541,0.1933079606423065,0.19330585533922012,0.19331753645956581,0.19331127293397737,0.193331210141739,0.19330919142461514,0.19331926010356873,0.19332297965744907,0.19333316624638694,0.1933137693492302,0.19332407035157267,0.1933053834041928,0.19330748816981785,0.19329308125683176,0.1933081850695561,0.1933263367027194,0.1933101080105565,0.19329631902784855,0.19330619897808504,0.19330613487145443,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
146,0.1943359799991222,0.22793730357726436,0.1668762459640641,0.19978532924117812,0.19820924632422754,0.198348860114324,0.19856649174123814,0.19832444139112348,0.19917495981784683,0.19800308411980122,0.19844044990938967,0.19889704282889392,0.19951070373821292,0.19852321053150887,0.19871996701091826,0.19845471474419216,0.19849107212577324,0.19819238478328782,0.1981956224803943,0.19879471969114604,0.19867156469179378,0.1980176227254546,0.19813188398456752,0.19812435604185547,0.19973307864771936,0.19709340055390973,0.1971625941709905,0.19688260828053858,0.19698627861815307,0.19873984591794344,0.19932191142532615,0.19927285702940362,0.1969076664650171,0.1989597723123397,0.2018803174100283,0.19812789461548738,0.19792943375187474,0.1991700569393281,0.19805687386602114,0.19833327307650253,0.20200415037275238,0.1959689820569094,0.19900421263690138,0.20006681918485095,0.2020633786932138,0.19827353063816364,0.1982327965547564,0.19822817431456316,0.19824542663182235,0.19823715254913266,0.19826593565169012,0.1982214488518559,0.1982494967005335,0.19824564155775223,0.19826810217699448,0.19822606206768814,0.1982417255333886,0.19824584351276878,0.19822992285364768,0.19822944214037,0.19823309154432908,0.1982448838913454,0.19823270110311006,0.19821774129868103,0.19823167976471964,0.1982316108677423,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
147,0.20166958167907026,0.22537566402952441,0.1771219284447952,0.20483451084572638,0.20499272656466813,0.20497871137807055,0.20495686433947483,0.2049811626614423,0.2048957830263292,0.20501342224066404,0.20496951709957278,0.20492368183529439,0.20486207923754388,0.20496120914116028,0.20494145766266167,0.20496808511838094,0.20496443536797515,0.20499441921725228,0.20499409419972314,0.20493395358472397,0.2049463165489781,0.20501196277687497,0.20500049261431988,0.20500124830988356,0.2068435253686326,0.20294724073359202,0.20304622524911234,0.2026461391211814,0.2027941482091367,0.2053388230511139,0.20621254573721456,0.2061381001338845,0.2026819022824173,0.20566660668546116,0.2105928466100009,0.20443900671394763,0.2041504225619827,0.20598260984623884,0.20433557470218708,0.20473919492926074,0.21139382291477177,0.20134329852558036,0.20573316845829165,0.2073663714765339,0.21109594255996028,0.20491826247182107,0.20498371935848173,0.20498482187239098,0.20495912943005826,0.20497514816336415,0.2049251407807596,0.204983416354345,0.20496071265079727,0.20494203741618042,0.20492038295211493,0.20496509033652138,0.20494464194975787,0.2049960781903503,0.20498068413488368,0.2050215029448146,0.20498313645960844,0.20493886431987474,0.20497407139794965,0.20500924010425223,0.20499015065671636,0.20499031760781913,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
148,0.21172747338563122,0.23831163861095236,0.186703775693928,0.21834218386979973,0.21660135275874742,0.21675556040018426,0.21699594109513787,0.21672858918402396,0.2176680124350722,0.21637364038681026,0.21685672409086984,0.21736104473974605,0.21803885172000703,0.21694813569377833,0.21716545915878976,0.21687248003108792,0.21691263785545872,0.21658272867829298,0.21658630481238497,0.21724802574838697,0.21711199733766806,0.2163896987151891,0.21651590372160884,0.21650758888186633,0.21873701597918155,0.21636735093653303,0.21644615444545431,0.2161194798024383,0.21624289770309468,0.2179739926596609,0.21843618443528381,0.21839894254719813,0.21614958799424638,0.21815398162451818,0.22007540944011494,0.2174349368047026,0.21724675246136818,0.21831991509293003,0.21736839974407252,0.2176225054823714,0.2202567975194293,0.2148711067741671,0.21818953939629046,0.21896736330315042,0.22020452990040498,0.216574439678781,0.21662093746904895,0.21661095835563324,0.21660055936141331,0.21661385926540222,0.21656921791188552,0.21663909085803448,0.2166148992776397,0.21658230026179467,0.21656573859270922,0.21660984159687044,0.21660503616168225,0.21662724913353268,0.21660808626272993,0.21663252797396385,0.21662045658603565,0.21659983022696236,0.21660352885728043,0.21662817349445704,0.2166272210207641,0.21662734428610847,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
149,0.22920864588709372,0.26311046263583343,0.2127917424884544,0.23418862981494468,0.2312411928760211,0.23150228500365458,0.2319092784995843,0.23145661948314897,0.23304717630043234,0.23085564837820258,0.23167356732789124,0.23252744298539893,0.23367505191678678,0.23182833819184703,0.23219629301779357,0.2317002440341561,0.23176823607208893,0.23120966006256413,0.23121571488870687,0.23233608820789256,0.23210577570948274,0.23088283706407836,0.2310965173547378,0.23108243932864858,0.23270826558521487,0.23235972496483454,0.23238871071015121,0.2322625645609997,0.2323120622883671,0.23273687563624068,0.23274068305536275,0.23274263929081282,0.23227484179419844,0.23274533384884039,0.2319941479072172,0.23266560806480274,0.23262632765022076,0.23274540015003536,0.23265251017346805,0.23269766794847435,0.23157224487475203,0.2316459343727303,0.23274599386635034,0.23266105913762034,0.2318061315173295,0.2312962930631349,0.2312958363230214,0.23127679847645122,0.23129565768451035,0.23129576123351944,0.23129546742767168,0.23127841340202931,0.23129668697564265,0.2312781277833244,0.23129552345083573,0.23127782218253629,0.2312790579308609,0.23129575763250876,0.23127690719536104,0.2312947717496552,0.2312958307851643,0.23127918682209148,0.23127708924933704,0.23127623429669497,0.2312775016094306,0.2312774981456299,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
150,0.24289781748636483,0.2774331418909149,0.21111418319868264,0.25118950355545877,0.24820221481337393,0.24846683712410988,0.2488793335112036,0.2484205541677194,0.2500326166383934,0.2478114574327167,0.24864043532807928,0.24950585609590906,0.25066898165621465,0.24879729882306784,0.24917022870483396,0.24866747272563938,0.2487363840725747,0.24817025565000647,0.24817639234244343,0.2493119140423777,0.2490784875270975,0.24783901373227862,0.248055583158502,0.24804131478577057,0.2507135669468168,0.2507162830243715,0.2507520908187013,0.25059218531538086,0.25065611137018934,0.25101734813867643,0.25088162333012776,0.2508976536932836,0.2506081638717112,0.2509800502982854,0.24844231898187583,0.2510299579164624,0.25100413237847624,0.25092850102299663,0.2510224568938465,0.25104097196138375,0.24699293685265353,0.24973079718725805,0.2509704484200474,0.2505314886038806,0.24782787151684157,0.24815899995252771,0.24825639944778496,0.2482398091590882,0.2482220624712999,0.24824452310388462,0.24816966481070343,0.24825417342093692,0.24822303112994581,0.2481876981551195,0.24816333153382947,0.24823028211702064,0.2482001913691958,0.24825144633246893,0.24823470396688135,0.2482855551082071,0.24825559438157932,0.2481918965968719,0.24822655983587105,0.2482700206613323,0.24824381055531314,0.2482440160590926,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
151,0.2533087615093151,0.3304629545580666,0.21700089503683195,0.2629847652784215,0.26045802484811503,0.2606818505138025,0.2610307526081804,0.26064270296991143,0.2620062348453032,0.260127510272059,0.26082868519851793,0.26156068462411625,0.2625444918930098,0.2609613651531681,0.2612768006839398,0.2608515542585398,0.2609098415891066,0.2604309928076358,0.2604361834102951,0.2613966424875492,0.26119920318235085,0.26015081823530734,0.2603339992976191,0.2603219306703895,0.2633445623176413,0.2618174667053533,0.2618861876295986,0.2615958732206021,0.2617072176182573,0.26300895449215406,0.2632383776386374,0.26322261207371156,0.26162321702283353,0.2631065389425914,0.26285292210546457,0.2626656365211738,0.26253054379144425,0.2631874463666792,0.26261868204537864,0.26279292400001747,0.26183901529065495,0.26036943251513545,0.26312464369220623,0.2633958153474463,0.26249870729152175,0.26040678543361023,0.2604995080624065,0.26049226991969815,0.26046678705185905,0.26048816983897927,0.2604172135879655,0.26050619503542055,0.26046735145298194,0.2604424792300156,0.26041126832466716,0.26048339450272184,0.26045426826118073,0.2604941609925256,0.2604873722413605,0.26052707943240133,0.2604987387989018,0.26044633104771353,0.26047956754977436,0.2605213325894752,0.2604958595311964,0.26049605714338797,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
152,0.2555662153664063,0.3216704780489575,0.22143101735282356,0.26403382863415586,0.26228773623229396,0.26244240993344303,0.26268351712778715,0.2624153572025334,0.2633576196600306,0.26205933564827116,0.26254387936981105,0.26304972422030465,0.2637295797276245,0.26263556724479625,0.26285354752363754,0.26255968292899856,0.26259996212183007,0.26226905586452787,0.2622726428067226,0.26293636365314493,0.26279992412556197,0.2620754425095232,0.26220202894366224,0.2621936889740897,0.26440289018395835,0.26235899099245136,0.26242813898172673,0.26214155160485025,0.2622498011870567,0.2637609925883773,0.2641538773255505,0.2641226091158736,0.26216795568373485,0.26391510497808657,0.26524784286809516,0.26329403412610186,0.263129791558762,0.26405599510582317,0.2632360137092678,0.2634572218987066,0.2649751324834685,0.2610513240226924,0.2639454017868821,0.26458784814650355,0.2652118425383407,0.26227198747274616,0.26231938241356684,0.26228658098727053,0.2622977345390667,0.26231188788811605,0.2622631903192314,0.2623244992616366,0.2623168750213172,0.26225900586606427,0.26225957266445915,0.26229000347742887,0.262288877555971,0.26232493450748134,0.262283791432972,0.26232575120631346,0.2623188739655053,0.2622833663927022,0.26227937160450615,0.2623033454680974,0.2623070808271819,0.26230720291683257,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
153,0.25039762563301826,0.3035575011686143,0.21256865900344885,0.2564714954510983,0.2546528178643196,0.25481392136218944,0.25506505139969327,0.2547857440473382,0.25576717642198565,0.2544149226518288,0.2549196088902199,0.25544648174700524,0.25615459889595577,0.25501510823666756,0.25524214997115174,0.2549360694044831,0.2549780230062158,0.2546333609523413,0.2546370970039773,0.25532840877303314,0.25518629744461707,0.2544316990764448,0.2545635477176241,0.25455486105492525,0.25698705459988713,0.2550674014005352,0.2551376521946772,0.2548448967676494,0.25495596513986996,0.256430459460443,0.2567791490026871,0.2567522243205402,0.2548720416540609,0.2565697380525572,0.2574016679384281,0.2559930834441959,0.2558347170087086,0.25669433713319817,0.25593737800122557,0.2561482605978341,0.256900549384297,0.253696702365483,0.256596764963125,0.2571320911462103,0.25726131999788915,0.2547167662076738,0.2546513569939752,0.2546873272228482,0.25466763607949544,0.2546569459919218,0.25469549959847665,0.25468970251070183,0.25468663785469214,0.25470570692997796,0.25469821769217715,0.25467936995792806,0.25471193027132266,0.25468851209294097,0.2546891978748688,0.2546536713265001,0.2546517347936004,0.254715441273451,0.25469216197476774,0.2546761043563751,0.2547073130754179,0.254707245958362,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
154,0.24058169116883668,0.28162920184123746,0.21400051391952277,0.24354345724108162,0.24218443169575996,0.24230481794268874,0.24249247744795036,0.2422837621541533,0.24301714759742693,0.24200666204970778,0.24238379403579038,0.24277750520082217,0.24330665302861756,0.24245515690534317,0.24262481617824636,0.24239609432449216,0.2424274445851912,0.24216989231802538,0.2421726841210634,0.2426892739557644,0.24258307980293542,0.24201919840567215,0.24211772365983553,0.242111232461727,0.2443189203853835,0.2433390729664077,0.24338745915113064,0.24318183094623605,0.24326106479719828,0.244137562879472,0.2442691925037495,0.24426086847313014,0.2432013295081898,0.2441957672454034,0.2437799654068484,0.24391947000966005,0.24383006051521042,0.24424177784525822,0.2438885710665121,0.24400213217885813,0.2430019358771418,0.24228474505643993,0.2442062723039644,0.24433240819750934,0.24349698328473163,0.24220952293167203,0.2422188545552125,0.2421977208471946,0.24221721382721903,0.24221830482699427,0.24221356976823322,0.24219772192158628,0.24221301597609568,0.24219803898816955,0.24221336026875917,0.24220181286367073,0.2421966115483107,0.2422089715251764,0.24219772834460904,0.2422144091513967,0.24221881776600748,0.2421963997783331,0.2421977468714882,0.24219772498040154,0.2421927277246164,0.24219272561614785,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
155,0.22575375065153092,0.25983584632080525,0.20358183806306485,0.22889452586100562,0.2272243384362157,0.22737228826425998,0.22760291420569959,0.2273464115518229,0.22824771259733762,0.22700586673171552,0.22746934668822522,0.22795320178506215,0.22860350306223912,0.2275570487683916,0.2277655531523433,0.22748446324551266,0.22752299144784385,0.2272064701290745,0.22720990114208425,0.22784476915369892,0.2277142608352558,0.2270212734061202,0.22714235695829796,0.22713437953838117,0.22928593382796278,0.22828266892891036,0.22833252275309887,0.22812058987799178,0.22820227262036058,0.22910231217437754,0.2292358930587046,0.22922748318424888,0.2281406929911333,0.22916151145938674,0.22878433498916645,0.22887943483381326,0.22878775279489885,0.2292081708439381,0.22884776609182025,0.2289640609810597,0.22815366923785366,0.2271952875852376,0.22917217695965833,0.2292993745239553,0.22854172977084475,0.22722308970248287,0.22725848668934054,0.2272551616969604,0.22724955479265174,0.2272554117706801,0.22723428955422328,0.22725591664847963,0.22723966780089846,0.22724465064630264,0.2272328667627176,0.22726031446910944,0.22724262693394354,0.2272376845828308,0.22725407931859645,0.22725614754405601,0.22725827855343536,0.2272405421802761,0.2272523688851463,0.2272616960849216,0.22724495167950884,0.22724499139591173,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
156,0.2049215196029329,0.24373159916956147,0.16732055250434621,0.2093598438635032,0.2061777668033256,0.20645964400278788,0.20689903751446465,0.2064103431328276,0.20812752130018644,0.2057615298056872,0.2066445618029178,0.2075664129564124,0.20880538095820378,0.20681165369529175,0.20720890073910933,0.2066733621934963,0.2067467669545358,0.20614372371964867,0.20615026055954427,0.20735982477132953,0.20711117751167696,0.20579088293364703,0.20602157392558654,0.2060063751733149,0.20814773252854757,0.20568501443817133,0.20576900941535597,0.20542040696256747,0.20555222906135626,0.20737456220176054,0.20784613376878383,0.20780848526202975,0.20545257717707738,0.20755927816326145,0.20947826835743638,0.2068145659641927,0.20661709386522908,0.207728380447312,0.2067448466058845,0.20701045309874772,0.20991841334771547,0.20408378248341846,0.2075956147606361,0.20837546492732179,0.20966343132968146,0.20624509141120712,0.20623671123517825,0.206224152499646,0.20624129728123544,0.2062382740261519,0.20624833025620334,0.2062182647035756,0.20623551118760142,0.2062332126506186,0.206249360488294,0.20622790889775086,0.20622690213662848,0.2062286592855435,0.20622499724460788,0.20622980314791217,0.20623681637856747,0.20622828544534924,0.20622636139067307,0.20621930224113563,0.20621731871285748,0.20621728310723264,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
157,0.17441451487743934,0.21929519657574784,0.13738409064400137,0.1779344423268129,0.17543244267009525,0.17565407672953307,0.17599956252217375,0.17561531250183407,0.17696549324981856,0.17510516435297416,0.1757994736711207,0.17652430566794844,0.17749847991217405,0.17593085447977297,0.1762432013992433,0.17582211880697945,0.17587983541265842,0.17540567531592294,0.1754108150943964,0.17636186976259974,0.1761663636995694,0.17512824409450467,0.1753096315253321,0.17529768106899588,0.1759645017579866,0.1726880686318678,0.17277535572127956,0.17242019738537973,0.1725523268053511,0.17472018061636263,0.1754414904787917,0.1753800256629316,0.1724522065818417,0.1749909979588304,0.1796646930873644,0.17397067516583356,0.17372728172850704,0.17525171502626533,0.1738836481312498,0.17422207952315705,0.18187400615220334,0.17121136507728718,0.1750459274853835,0.17640336796779507,0.1805414220922724,0.1755088718842337,0.1754700412127802,0.17548077580334873,0.17548275295090282,0.17547449317528835,0.17549990907107177,0.1754888889086103,0.17548845823934447,0.17550208126186403,0.17550229133051046,0.1754910053863728,0.1755074479773508,0.1754703874266496,0.1754828536348127,0.17545030748977178,0.17547034465284303,0.17551014760337613,0.1754861662689108,0.17546843507376786,0.17548492908575009,0.1754848476446023,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
158,0.1359644849165008,0.188290749697975,0.09305172861644173,0.13771112816818476,0.13687374583384349,0.13694792348033646,0.13706355247282911,0.1369349496658148,0.13738683522203152,0.13676421061451027,0.13699658568939227,0.1372391762540549,0.1375652179865126,0.13704055690575173,0.13714509480680545,0.1370041646819297,0.1370234815774632,0.13686478719571546,0.13686650740366377,0.1371848113554681,0.13711937836350158,0.13677193506314758,0.13683264275742668,0.13682864311618115,0.13664614834632938,0.13352483769085538,0.13360154769803947,0.13329162936397257,0.13340624325420475,0.13540087890061803,0.1361133635988046,0.13605165421173146,0.1333193201302405,0.13566540829617152,0.14081625597233804,0.1346868878502398,0.13446062567693087,0.1359234377076089,0.13460567487577133,0.13492345603041292,0.14360626478675606,0.1322838138373191,0.13571949521240176,0.13710401683173037,0.14189920651389482,0.1369373133835939,0.13688109424734834,0.13690018383666583,0.13690095181652,0.13688795257057604,0.1369332506082133,0.13687907388796175,0.13689792710351675,0.1369255962114367,0.13693658074499776,0.13689552616607176,0.13691066200586144,0.13689310722686415,0.13690275180621111,0.13687734944846108,0.13688155905063984,0.1369155735308436,0.13690682299528217,0.13688477826396345,0.13689644952115632,0.1368963438864629,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
159,0.10013213887887454,0.15643451004788045,0.06865932584439857,0.09963650016400329,0.09757566194919824,0.0977582167062165,0.09804278522013875,0.09772628752445382,0.09883839962042061,0.09730609050421851,0.09787797674404666,0.09847500379573529,0.09927740818655471,0.09798619202314776,0.09824346482739969,0.0978966290093385,0.09794416881866369,0.0975536143097274,0.0975578478242546,0.09834120916458884,0.0981801754231024,0.09732510074397062,0.09747450530049437,0.09746466199094957,0.09811725549084319,0.09521454521585941,0.09529535290033576,0.09496529966094722,0.09508848023510352,0.09704525848738386,0.09767079742471008,0.09761795199462131,0.09499518377743721,0.0972815226245897,0.10120519152119274,0.09638214041491137,0.09616380046306262,0.0975073666658567,0.0963042426246542,0.09660610924311558,0.10317539007740957,0.09381558440227664,0.09732923435500344,0.09848783133242067,0.10196152684431437,0.09762696821531247,0.09759795609481849,0.0976137727556543,0.09760650208284925,0.0976009234357586,0.0976186316508844,0.09762190228541899,0.09761306741953414,0.0976276431636849,0.09762030719616721,0.09761998792527658,0.09763355451052848,0.09760181528916134,0.09761510902935806,0.09758561792984188,0.09759815753332016,0.09763529267536802,0.09761724707016449,0.0976059116276123,0.09761963513030043,0.0976195846781862,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
160,0.07183770708038521,0.12104773955534112,0.03640649683903354,0.07201527125274337,0.06783812016910261,0.06820814378164257,0.06878494096434273,0.06814342593273935,0.07039758650362975,0.06729172082274625,0.06845088761675068,0.0696610127871828,0.07128742108384113,0.06867023116692181,0.06919170217097823,0.06848869423816153,0.06858505355672045,0.06779343140098594,0.0678020123898612,0.06938982197537444,0.06906341970715153,0.06733025302920977,0.06763308388740166,0.06761313230127698,0.06862122665298737,0.06654825206633842,0.0666110317029663,0.06635315640651403,0.066449846433038,0.06790454947879637,0.06833070457824261,0.06829554764806701,0.06637666176983069,0.06806803193207453,0.07034517493777166,0.06743049114957625,0.06726983601300246,0.06822146234811914,0.06737342019856532,0.06759300830601625,0.07137790017083812,0.065427133567816,0.06810068046111399,0.06885336122030812,0.07073210827180222,0.06792175660024652,0.06790097311702191,0.06790585259441942,0.06790919903234746,0.06790380006144174,0.06792337868479771,0.06788964870989998,0.06790398002259783,0.06791540005637631,0.067924697961263,0.0679009000854595,0.06790359289277362,0.06790531687569577,0.06790683428603202,0.06790340863822243,0.06790116430602752,0.06790580672763366,0.06790838656920321,0.06789993717057954,0.06790045528183121,0.06790041298385369,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
161,0.05050236818576063,0.09152347241528185,0.004339832113099573,0.056701992274679994,0.051431283767018166,0.051898177725028964,0.05262597754772616,0.05181651706445394,0.05466080568622734,0.0507418397833662,0.05220447069151933,0.05373140062616107,0.05578359454361386,0.052481237294603286,0.05313922681965142,0.052252174898795085,0.0523737606087566,0.051374895701182595,0.05138572315036108,0.0533892134056423,0.05297736064341394,0.05079045953026061,0.051172570004288126,0.051147395191928444,0.051576921303860976,0.051557845715693745,0.051568394420989365,0.05152158827729911,0.05154021033443373,0.051653134977579465,0.05161916628730473,0.05162322926731703,0.0515262324945201,0.05164402025556272,0.051215898628980065,0.051653115863668504,0.05164461077003487,0.05163104448723397,0.05165057011416868,0.05165743118708205,0.05148778588113462,0.05128001114278949,0.05164162015138827,0.05153245886019343,0.05124321695914764,0.0515153845541527,0.051530531236716345,0.05150398102605728,0.051527053142557275,0.05152933974126561,0.05151997319631253,0.05150899363809185,0.05152289737545346,0.051503625146331895,0.05151960371688908,0.051511801965199715,0.051505000644554245,0.05151549638676033,0.05150388068489079,0.05152223036109351,0.0515304506509524,0.05150434597657048,0.051503741777082966,0.05150474882432249,0.05149872584698847,0.051498728837890036,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
162,0.03755399556616865,0.07695077647023847,-0.01748505582013334,0.046289412413133176,0.04001489250205786,0.04057070685446247,0.041437116839410856,0.04047349384410822,0.04385947991490294,0.03919414326185479,0.04093533360513032,0.04275306878509699,0.04519610496851086,0.04126481066864969,0.04204811491895911,0.04099212312364736,0.0411368649466768,0.03994776527593295,0.03996065482301334,0.042345711685887376,0.04185542117688339,0.03925202268537383,0.039706906459354284,0.03967693708025112,0.03963570515819058,0.0412060781231869,0.04117760485721101,0.0412873676195604,0.04124843824549171,0.040329924993658735,0.03993626286339635,0.039970910476092116,0.041278149003513724,0.040185738071452655,0.0378105915256083,0.040699977602586625,0.04080946703243035,0.04004265983854232,0.04073978040114367,0.04058109433321061,0.037761370998415,0.041523751193531744,0.040155919485546275,0.039378880862631305,0.03765070021032196,0.04009991444469178,0.04011522115414531,0.04011503396569672,0.04010982687134076,0.04011336846827227,0.04010054496264031,0.040123343740351924,0.04011122119212124,0.04010849941465731,0.04009966634122381,0.04011804161907869,0.04011429109546666,0.040110502838337336,0.0401143665975331,0.04011391161815232,0.040115095896118357,0.040112853767336296,0.04011330980628757,0.04011904218355556,0.04011653848621902,0.0401165662071753,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
163,0.029869969045320164,0.06160290307155522,-0.012103810084350176,0.03338327453894528,0.02699176051010403,0.02755793852550164,0.028440503510872243,0.02745891289035012,0.030908033744161647,0.02615570765550089,0.027929364072828484,0.029780992574790506,0.03226958138485941,0.028264984535192206,0.029062894204084404,0.027987212483453837,0.02813465314912449,0.02692338163593117,0.026936511520313924,0.02936603993279624,0.02886660751232127,0.02621466629339608,0.02667803178814196,0.026647503602768696,0.02663997845437554,0.02761065530486566,0.02759399332923291,0.02765725438903371,0.027635141091423187,0.027070877585401082,0.026825241592104664,0.026846756246984158,0.02765205647208941,0.02698066603691468,0.02569329434450606,0.02730233352224705,0.027370375230428658,0.02689139049529148,0.027327111196877616,0.027228121728481283,0.026011088609746512,0.02776807751760316,0.026962035631527933,0.026484261332424982,0.025708268387188815,0.027051418398271635,0.027100004343572157,0.02706828133053165,0.027078363887508852,0.027092546732087056,0.027041411054195982,0.02711794490090345,0.027098939019314656,0.027044515384665676,0.02703802784556444,0.027081625156637895,0.027081493213075607,0.027095527844324716,0.027065809985281613,0.027093394536323735,0.027099499302336683,0.027075743728679713,0.02706191295779808,0.027083273027310648,0.027089284494652175,0.027089394911898608,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
164,0.020493164900387783,0.05678021446782293,-0.010506581056858566,0.019850893775679515,0.014188099561111504,0.014689725557008822,0.015471666091064573,0.014601990195512385,0.017657864207237077,0.013447368140237498,0.015018803523677472,0.016659321110140582,0.018864176837986295,0.015316158673644728,0.01602309575245918,0.01507005642612484,0.01520068684401711,0.014127516811653789,0.014139149710053936,0.016291678731542712,0.015849188421974216,0.013499604688896409,0.013910140194417801,0.013883092638747442,0.013982971921595894,0.013691294129450332,0.013701830514975397,0.01365748209868707,0.013674444104340636,0.013888333835387706,0.013943268484696835,0.01393866046178527,0.013661643032345525,0.01390930005879509,0.01452148551623176,0.013825610618601724,0.013803154967764929,0.013929030771748481,0.013817719414861686,0.013847616667960246,0.015345980171644546,0.013473025251038176,0.013913485048493095,0.01401829990703559,0.014787362664050483,0.0142729317554992,0.014290047772144035,0.014265279830772878,0.014284705208532105,0.014288195739256295,0.014276170883181385,0.014267412582323679,0.014282933078416058,0.014259530796279396,0.014275297231955296,0.014266490809977824,0.014260405512222348,0.014284255601857126,0.01426468927940047,0.014291252171324193,0.014289922038502373,0.014259338745069424,0.0142637569749892,0.014268859779859696,0.01426330814755805,0.014263331480295802,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
165,0.008766384503585979,0.04880375356629009,-0.01670563396069125,0.008806674923053676,0.00281821550205203,0.003348689823937624,0.0041755994696709604,0.003255908834164643,0.006487525033077295,0.002034884890398633,0.0036966929430817426,0.005431556090801358,0.00776321225824596,0.004011148878037631,0.004758741647485413,0.003750893381043099,0.0038890363060824513,0.0027541486610202807,0.00276645056311637,0.005042770734623303,0.0045748329705738045,0.002090125543702318,0.0025242707947111974,0.0024956677440913203,0.0024086313811998426,0.0023072449870672903,0.0023110507181705615,0.002295015837512079,0.0023011512107992817,0.0023755000157608063,0.0023939354862916756,0.0023923324735191194,0.0022965204985632196,0.002382415229907703,0.0027806556947306154,0.0023546430779827713,0.0023469661890272316,0.002389030758192821,0.002351959857542736,0.0023620443246027754,0.003542296554118597,0.0022305766298189957,0.0023838059235294275,0.0024235276352742212,0.0030137039966772004,0.0028852541844660885,0.0029069671720357176,0.002921907940501018,0.002899187211618486,0.002904282296684845,0.0028865568660025862,0.0029309625136186524,0.0029007251289366546,0.002910571042430465,0.002885233413516356,0.0029233029031166995,0.0029172381388414604,0.0029030133427386364,0.0029207725208971755,0.0029088525951458683,0.0029067852924894717,0.0029150958128016636,0.002918968689918675,0.0029286851469904245,0.0029241279474830407,0.0029241746529247935,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
166,-0.0025492263388007565,0.04248324872120878,-0.03171748197294803,0.0002759400745391827,-0.007715674988207871,-0.007007755591390391,-0.005904242464592241,-0.007131572069599458,-0.002818971636560531,-0.008761031777843271,-0.00654334450110535,-0.004228165005274039,-0.0011165636335508568,-0.006123702217557347,-0.005126037673623545,-0.006471013872145855,-0.006286661770387475,-0.007801172358368944,-0.007784755437224457,-0.00474700009960759,-0.0053714642932683795,-0.008687312978736192,-0.008107944983820007,-0.008146115831128863,-0.00812201783711938,-0.007121365026287288,-0.007141733480842053,-0.007061304893849496,-0.007090467056267549,-0.007691565789423569,-0.007935785783549445,-0.007914331525898877,-0.0070682866275366685,-0.007781194863242533,-0.009286666271290047,-0.007458898538281938,-0.00738870074878506,-0.007869894987703487,-0.007433482191983918,-0.0075342515452964266,-0.00930014236261237,-0.006837212363790677,-0.007799695043387417,-0.008281716228382424,-0.009391694234973217,-0.007612814943473746,-0.007598873711966272,-0.0075770138964654,-0.007603827836360856,-0.007600613090406122,-0.007611290370549372,-0.007571793961675511,-0.007603735484084173,-0.007584632761670482,-0.007612026266086932,-0.007576303139101979,-0.00758115744069821,-0.007602139640870296,-0.007577799741322493,-0.007597371495838375,-0.007598992507063053,-0.007582556579723981,-0.007579038085478112,-0.0075722243250533035,-0.0075762619691042326,-0.007576229274053328,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
167,-0.01536491965636782,0.020199368932169674,-0.04599972556167495,-0.007515547339090134,-0.017418276969339376,-0.01654106575087475,-0.01517365853064301,-0.016694491697676117,-0.011350576136633029,-0.018713620347821164,-0.015965595407486963,-0.013096763961940162,-0.009241054338872368,-0.015445599881830625,-0.01420935387114423,-0.015875967634258664,-0.015647529576851293,-0.017524220177834133,-0.017503877314698393,-0.013739673263943493,-0.014513471804669094,-0.018622272437481106,-0.017904354399008615,-0.017951653421507726,-0.01750794558466882,-0.01628049883431163,-0.016303641088538906,-0.01621295217166805,-0.01624561384528147,-0.01695982295100052,-0.017267106945000762,-0.017239735213352817,-0.016220747143471013,-0.017071515061278325,-0.019280513241682843,-0.016675710795185428,-0.016591712782425064,-0.017183277660024716,-0.01664520113698172,-0.016766787944836724,-0.019795067887144666,-0.015974846338656465,-0.017094723903012258,-0.017719488006799282,-0.019577085473824897,-0.017237514513120545,-0.017248186672372743,-0.017253811167174952,-0.017240203139373547,-0.017245375398075396,-0.017229704631268567,-0.017266675978655274,-0.017252708259618454,-0.0172400188199732,-0.017228280825209604,-0.017247529853403616,-0.017252246530493957,-0.017264666460241964,-0.017252450890235534,-0.017260396531619017,-0.017247994580640334,-0.01725012961937067,-0.01725028831723863,-0.017261945077268682,-0.01726809381138949,-0.01726815489535625,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
168,-0.030283804802717668,-0.007119657211105499,-0.05316354365188784,-0.017736906109023974,-0.027286345618353934,-0.026440429817316077,-0.02512180626383274,-0.026588382134792858,-0.021435116288044335,-0.028535476282169864,-0.025885489973577595,-0.02311900705678374,-0.019400853862077103,-0.025384045826076167,-0.024191904170341283,-0.025799059763851866,-0.025578771470392152,-0.027388509193319633,-0.027368892082864762,-0.023738979904544086,-0.024485172382070198,-0.028447387303002804,-0.027755081733020548,-0.02780069331397556,-0.027207218410113074,-0.02721439741467905,-0.027211601681588246,-0.02722345993668017,-0.0272189052542639,-0.027181674784460354,-0.027191661502452998,-0.027190295585990426,-0.027222342698495855,-0.027183891115300653,-0.02744172141608494,-0.027184516919129237,-0.027188029640625163,-0.027187756994018826,-0.027185637848863266,-0.0271821655110903,-0.027443796301504585,-0.02726807425613279,-0.02718456273918063,-0.02722560443039656,-0.027476812088619237,-0.027098755176567776,-0.027138799019806474,-0.027108844218022666,-0.027118505378910245,-0.027131826415267048,-0.02708378666429738,-0.027160598073420677,-0.027144551588647387,-0.02708552259234773,-0.027080461939418488,-0.027119452106013284,-0.027125703560324017,-0.027143874163696718,-0.02710646008219574,-0.02713496289716803,-0.027138327535215914,-0.027120153978866902,-0.027102685849055726,-0.02712317486660768,-0.027135688069127032,-0.027135796490236536,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
169,-0.04303248984698384,-0.006579739779062251,-0.07390596483508824,-0.029725378181453602,-0.03794728746125538,-0.03721896796484002,-0.036083654921560626,-0.03734635246011244,-0.03290947590361179,-0.0390227682773262,-0.03674117394912764,-0.03435927797043932,-0.031158009642029527,-0.03630943884199217,-0.035283024618147044,-0.036666758969829134,-0.03647709439711169,-0.0380352486074826,-0.03801835860023828,-0.03489306432567469,-0.03553552369195437,-0.03894692512500775,-0.03835086149376171,-0.03839013230964091,-0.0376028331725061,-0.03888315214570469,-0.03885044261212048,-0.03898238948434016,-0.038933664379508855,-0.03809240263097038,-0.03780712193890229,-0.03783131725045937,-0.03897062733752125,-0.03798504111871129,-0.036339498875265525,-0.03838896254161662,-0.038484509024642795,-0.03788191960836587,-0.03842318995470727,-0.038289764438516026,-0.0357518337779016,-0.039401514409809366,-0.037963288499032605,-0.03743442374233642,-0.03609725791912236,-0.03777112769327199,-0.0377939181152576,-0.037819469981429335,-0.037783088767665673,-0.03779008221223158,-0.03777109632960496,-0.037813253621377614,-0.03778742395883547,-0.03779558562304581,-0.03776885916255399,-0.037800470729290776,-0.03779484009989285,-0.03781507746920346,-0.0378171896154724,-0.03782401479010741,-0.03779365549247469,-0.03779224300221192,-0.03781353994808876,-0.037832907387783415,-0.03782706505597446,-0.03782715892641028,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
170,-0.053139554451528036,-0.03063456853005615,-0.0830936901593349,-0.038830270025770816,-0.0472861872132761,-0.0465371386482593,-0.04536951288772591,-0.04666814869791309,-0.04210499195947512,-0.0483922778313989,-0.04604574589603389,-0.04359605757430554,-0.04030367633306308,-0.04560172295821764,-0.04454609544135441,-0.04596921295446958,-0.0457741502426683,-0.04737665186605969,-0.04735928114379872,-0.044145036292275466,-0.04480578101867909,-0.04831427606886186,-0.047701247569911835,-0.04774163609229264,-0.04654797874783361,-0.047551576480536775,-0.04751753238141501,-0.047658448869617905,-0.04760528108996226,-0.04686062695138672,-0.0466687922934583,-0.046684002373656504,-0.047645487677038315,-0.046785195489214275,-0.04605495818020993,-0.04709028619075554,-0.047171315342604436,-0.04671643954092298,-0.047118901496847825,-0.04700987764299207,-0.04580207601615902,-0.04818741210543123,-0.04677039328879506,-0.04645840203277681,-0.04597446322984752,-0.04705362329000089,-0.04714703728443847,-0.047125469514733065,-0.04710818561410416,-0.0471336069564804,-0.04704614574530566,-0.04718199473094181,-0.04713262229852135,-0.04707288052670322,-0.04703949906193606,-0.047129464017991486,-0.04711723635433382,-0.04714885526960303,-0.04712019687875739,-0.0471609355783414,-0.04714612682217561,-0.04710718433569811,-0.047111825145028575,-0.04715699757577076,-0.04715273843861343,-0.047152963079938826,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
171,-0.06039572122229179,-0.03169379992060007,-0.08847645168214917,-0.04304446332488411,-0.0524379846557158,-0.05160588051877948,-0.05030878675061842,-0.05175141714936458,-0.04668229109148611,-0.05366672017721807,-0.051060001438191255,-0.04833868818573338,-0.04468124302241745,-0.050566744604512874,-0.04939406760482325,-0.05097498241504402,-0.050758290871888566,-0.05253848015806824,-0.052519183345378126,-0.04894853844597989,-0.04968254748888753,-0.053580069468136295,-0.052899067495954764,-0.05294393435523119,-0.051588497749453385,-0.051097141637322374,-0.05109216867595392,-0.05111917747878616,-0.05110702035517242,-0.05124588178372624,-0.051423339428926705,-0.05140587580158365,-0.051116000061800615,-0.0513053472566053,-0.05323131546138651,-0.05112843220837868,-0.0511056664688439,-0.05137079266858462,-0.05111941025086041,-0.0511599512011473,-0.053916918862436415,-0.051356859969961116,-0.051318475322166796,-0.05174834897218064,-0.05358012386859384,-0.052261608338712184,-0.05227934042098136,-0.05228743973654051,-0.05227295162490025,-0.052277132173679984,-0.05226213511058101,-0.05229829676064229,-0.05227483906254984,-0.05227956964748206,-0.052261158058614886,-0.05229137449894043,-0.0522870209104213,-0.0522735458658227,-0.052286622114321696,-0.052277330247774166,-0.05227919064591652,-0.05228525788722743,-0.052285333157401984,-0.0522924066939215,-0.052289583753093054,-0.052289618248946346,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
172,-0.06023117105746634,-0.02488592720370445,-0.08549732421396998,-0.04477739289048995,-0.05392403245400092,-0.05311379778780795,-0.0518507944092448,-0.05325550940546091,-0.04831961078763018,-0.055120474186365495,-0.05258226557325778,-0.04993247423484452,-0.0463711545279998,-0.05210197258077938,-0.05096011603275887,-0.05249948103129723,-0.052288484603876716,-0.054021886720297695,-0.05400309706898539,-0.05052629633006665,-0.05124101405043824,-0.05503610084265548,-0.05437299705418161,-0.054416684716741257,-0.05335350704142969,-0.05147863831601523,-0.05150856931073181,-0.05139466888592072,-0.05143458505220639,-0.05247445373055645,-0.052962807488010494,-0.052918804183345276,-0.051404067185455024,-0.05265042604552513,-0.05645887300983095,-0.05203766125089346,-0.05191260352726877,-0.05282832535892007,-0.05199196926036857,-0.05217565005867145,-0.05780979072983349,-0.0511790840924886,-0.05268722863600958,-0.053701439458328656,-0.057092450463853445,-0.05375731855319559,-0.0537776408024484,-0.05378908628700915,-0.05377323488266536,-0.05377610230477168,-0.05376767648129276,-0.05377474758471817,-0.05376258768686002,-0.053779718264421454,-0.05376674058348205,-0.05378286402762892,-0.053768672775372,-0.05377142785137824,-0.053788198664163525,-0.05378782764228462,-0.053777536148125256,-0.053767800276280295,-0.053786773739717526,-0.05379426979578214,-0.0537791425087853,-0.053779173120636604,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
173,-0.05433127487751787,-0.02919661941128145,-0.08177135732537832,-0.045569572974066344,-0.053731158799688324,-0.05300818292192346,-0.051881199574583946,-0.053134632807909615,-0.04873030924008216,-0.054798748903818445,-0.05253389444056246,-0.050169474231557515,-0.046991693338578375,-0.05210532693745505,-0.051086443428106344,-0.05246002543768393,-0.05227175241792244,-0.05381847458241256,-0.053801708495725305,-0.050699344241374074,-0.051337089937528564,-0.05472346220630484,-0.054131771843593406,-0.054170754532812275,-0.05369827528887558,-0.051181170944137655,-0.05123444987056413,-0.051023385227112944,-0.051100121938138204,-0.05263213939044721,-0.05323742005462304,-0.05318436871116958,-0.05104177725891333,-0.05285476966232536,-0.057019767237066074,-0.05204897086953593,-0.05187095962464992,-0.05307445314550487,-0.05198464890410599,-0.05223887336083839,-0.058446302636721265,-0.05043136309561906,-0.05290063114499958,-0.05409581129785117,-0.05767342343103794,-0.05357542122755674,-0.05359448206430086,-0.05359073476723579,-0.05358539333791143,-0.053591303407804845,-0.05357341856014755,-0.0535937285352108,-0.053591427088061645,-0.05357434455254595,-0.05357162198552352,-0.05358130372038504,-0.05357908564751998,-0.053607286037295324,-0.05358915777884865,-0.053611280603433835,-0.05359426559861818,-0.05357692582072771,-0.05358663571835042,-0.05360003098392589,-0.053598510621651885,-0.053598576664941576,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
174,-0.04946614700700466,-0.02039437559542413,-0.08096545357248795,-0.04420698555698928,-0.05217184805072827,-0.05146629847057073,-0.050366479442004806,-0.051589700463240684,-0.04729153680421842,-0.053213705425109906,-0.05100344203346197,-0.04869601278570217,-0.04559482774782002,-0.05058520453593797,-0.049590879753660465,-0.05093135353705359,-0.05074761856866379,-0.0522570592116216,-0.05224069724743041,-0.04921311103816384,-0.04983548478811546,-0.05314023340556426,-0.052562804891234084,-0.05260084795858623,-0.05273787816098358,-0.04996764794680229,-0.050034171442043286,-0.04976665997021893,-0.049865195117653846,-0.051631100170758296,-0.05226758267717537,-0.05221270896206081,-0.04979042146311218,-0.05186798921501934,-0.055878954501689226,-0.05099188137002967,-0.05079024526899838,-0.05209849464137832,-0.050919424805673845,-0.05120335643141669,-0.05708354883650992,-0.048925078619754904,-0.05191636558037871,-0.05313526638361491,-0.056450131693378994,-0.05197487359567844,-0.052034539832684176,-0.05203346349405927,-0.052008767290923005,-0.05202561285333035,-0.05196927932004361,-0.05206459929380035,-0.05202576272520414,-0.05199488544880239,-0.0519646663611256,-0.05202862053901878,-0.05202121138110095,-0.0520452041130252,-0.052029652873227555,-0.05205344060584367,-0.05203393423948782,-0.05201453628489316,-0.05202358531324296,-0.05205611339961553,-0.05205331869131462,-0.05205348011624988,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
175,-0.0473786655612616,-0.014238250835818561,-0.07933644737474306,-0.04121666515492928,-0.049957734838534176,-0.04918342667561947,-0.04797642595519192,-0.04931885467803279,-0.044601818058180885,-0.05110112531351178,-0.04867546305748381,-0.04614316575034119,-0.04273975802808741,-0.048216466670160406,-0.047125241025417,-0.04859634925344923,-0.04839470858943618,-0.05005125016234233,-0.05003329366036025,-0.046710657262164626,-0.04739368378294262,-0.05102049315656638,-0.05038679196147003,-0.05042854247542612,-0.05074040374068672,-0.047709706967040084,-0.04778243923571286,-0.04749014519733094,-0.04759774899587929,-0.04953183955611133,-0.050227849860931185,-0.050167933865755944,-0.04751608652979228,-0.04979112067125507,-0.05405416946302527,-0.048831426505036385,-0.04861041279250327,-0.05004316184029876,-0.04875200493695105,-0.0490632191917598,-0.055132624247023684,-0.04657570752481786,-0.049844039691919334,-0.05117182717808125,-0.05460377146227339,-0.04980543196607744,-0.049822667617309996,-0.049823015981970885,-0.049819668298450887,-0.049821660963943755,-0.049813471229029564,-0.04982107426538607,-0.04981123956838564,-0.049820493624643344,-0.04981301098956666,-0.049827959330242,-0.0498169800987218,-0.04980655147439528,-0.04982274647668175,-0.04981760414534118,-0.04982260024934064,-0.04981627695115218,-0.04982232119583111,-0.04982463538134786,-0.0498139646220045,-0.04981397164114934,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
176,-0.045338803416784895,-0.01665918937842859,-0.07671757439469631,-0.03724218083914366,-0.04695991303119865,-0.04609908939820091,-0.04475722733997566,-0.04624964912445799,-0.041005565703201845,-0.04823105750538348,-0.04553436968047479,-0.04271913219213511,-0.03893545285054745,-0.045024088429943675,-0.04381093729849706,-0.04544641628482292,-0.04522224578363331,-0.04706387706598096,-0.047043914237210105,-0.043350031010332184,-0.04410937386529662,-0.048141416107290884,-0.04743690982526433,-0.04748332523301093,-0.047143499063801816,-0.04411978747895701,-0.044183953994939296,-0.04392999233036061,-0.04402224661322861,-0.045868748648584486,-0.046594280266164426,-0.046530863522087414,-0.0439520937818376,-0.04613608504249199,-0.05093917778505633,-0.04516650831953047,-0.04495177024100689,-0.046399357040205695,-0.04508892842340968,-0.04539543733774495,-0.052309553276694065,-0.043225680131898744,-0.04619109165261674,-0.04761449537328185,-0.05161467881442116,-0.04674956884453933,-0.046795102196486534,-0.04680444794498641,-0.04677749595395074,-0.046788994326245094,-0.046751089900538445,-0.046816928772663885,-0.04678269764078831,-0.046776710480999566,-0.046747893302886034,-0.046798894688535514,-0.04678763060188795,-0.046798215016666395,-0.04680172059214742,-0.04681090043409229,-0.04679468758407291,-0.04678315743374595,-0.046797374496504146,-0.04682063467346193,-0.04681175331907585,-0.04681186568165824,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
177,-0.04095671949994363,-0.014877267844570267,-0.07403143248780968,-0.03137665619508996,-0.04210050941711064,-0.041150560796602065,-0.039669769653955536,-0.041316708656372124,-0.03552968141769591,-0.04350326126247284,-0.04052737307699944,-0.03742066124203369,-0.03324524036229884,-0.039964260086797994,-0.038625505898820044,-0.04043031346610378,-0.040182933572940074,-0.04221523732145504,-0.04219320765018976,-0.03811687988549694,-0.038954840961280275,-0.04340433888256329,-0.042626891859622984,-0.0426781128657258,-0.04150147750047257,-0.03886286503155273,-0.03891031393271062,-0.03872652063956536,-0.03879200326675069,-0.040311902115143586,-0.04097823775466946,-0.04091882708991405,-0.0387420633687973,-0.040553926585994125,-0.04554448811400632,-0.039698231964340594,-0.0395179074395391,-0.04079631667528351,-0.039632645170034383,-0.039894486384545604,-0.04736352682570193,-0.03830674547805807,-0.040604246499874534,-0.0419621626703228,-0.04637765238961767,-0.041922539073522426,-0.041919085219327384,-0.04194208992500921,-0.04192115798048007,-0.041919785004098625,-0.04192537728898162,-0.041933235050801376,-0.04191692443346189,-0.041942451950374667,-0.04192566953337595,-0.04193841306624823,-0.04193596634093551,-0.04191983296019401,-0.04194214787881009,-0.04192277214845495,-0.04191913218149022,-0.04193643595036626,-0.04194223418011401,-0.041941703161117,-0.04193829764405281,-0.041938293364068596,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
178,-0.0367496844526,-0.007095736168700402,-0.06742376081987358,-0.025603161776779276,-0.03751237309180547,-0.036457422168305,-0.03481295219411845,-0.036641935134920194,-0.030215240471691558,-0.03907017771698044,-0.035765350569783194,-0.03231523921787416,-0.02767828936818523,-0.035139994043942795,-0.03365326103917107,-0.03565756250215681,-0.03538283854223487,-0.03763978241271653,-0.03761531769794777,-0.03308841419283921,-0.034018999059925815,-0.0389603209796923,-0.038096939069221736,-0.038153821774795704,-0.036730992913035845,-0.034532821901817425,-0.034570103581266734,-0.03442631921838174,-0.03447734965280871,-0.03571128103466453,-0.03627705408579903,-0.03622604527236327,-0.03443841074663647,-0.03591516092933363,-0.040536318175271736,-0.035202921095665814,-0.0350559966865719,-0.036121206117564066,-0.035149348173777455,-0.035364120829772305,-0.042490393369377884,-0.03410658158926183,-0.03595778381182099,-0.037137607690707015,-0.041400773814585394,-0.03723553229958215,-0.03730919195489216,-0.03731731808712266,-0.037279941028300435,-0.03729906351631066,-0.03723532756155112,-0.03734340882202003,-0.037291879822297494,-0.037272301545896266,-0.03723001567811726,-0.03731018540030279,-0.03729463616279955,-0.037315414809332106,-0.03731289033518929,-0.03733268857648217,-0.03730850498727783,-0.03728713814553441,-0.03730583352208897,-0.03734357998179453,-0.03733252757886516,-0.03733271133075424,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
179,-0.036050609639169735,-0.004213145439843195,-0.07217692717267864,-0.021921715760446533,-0.03492261548985656,-0.03377095978293556,-0.03197574524883375,-0.03397238660409822,-0.026956572483582193,-0.03662322027334524,-0.03301544766547049,-0.029249073003457863,-0.024187065247323253,-0.0323327662290159,-0.030709748028385452,-0.032897778928039544,-0.032597871691386074,-0.03506170411310293,-0.03503499677747811,-0.030093123046480187,-0.03110901236330122,-0.03650329323633976,-0.03556076720759664,-0.03562286421233882,-0.03423944446770665,-0.03231770016437305,-0.03235024838878162,-0.032223925132604796,-0.03226902967930307,-0.03333663405249397,-0.033834026710012045,-0.033788830975700596,-0.03223464654500592,-0.03351490549861242,-0.037855184822539065,-0.03289616540322589,-0.032769631399527724,-0.033696164142945094,-0.0328500035839831,-0.033035304402142314,-0.039816328579457265,-0.0319167820764409,-0.033552308720464795,-0.03460755574046468,-0.03872075619744682,-0.03477326445357358,-0.03471588212518929,-0.03472828938526238,-0.03473817725683923,-0.034723615989709994,-0.03477146271258046,-0.03471411370627174,-0.03473143240027514,-0.034762505881758214,-0.034775548215327697,-0.03473615553999379,-0.03474974260476772,-0.034710687637696094,-0.034731647046550365,-0.03469466702182726,-0.03471640707280006,-0.034755171513269935,-0.0347369994977711,-0.034708376442745,-0.034719178107755946,-0.034719039833703794,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
180,-0.03651940084613502,-0.005025951566187452,-0.0734491830450143,-0.019468880868550857,-0.032270215790416605,-0.03113623808688709,-0.029368580233511635,-0.03133457299090277,-0.024426452154995344,-0.03394471616010397,-0.030392323138345508,-0.026683762616139216,-0.02169945706713381,-0.029720120914277427,-0.02812201616745333,-0.030276460625055054,-0.029981156987476235,-0.03240716939263307,-0.03238087201665758,-0.027514856426293095,-0.028515151764219034,-0.03382663001231058,-0.032898571830366256,-0.03295971564132505,-0.03174827405945669,-0.029818031327478938,-0.029850735850681,-0.029723617089130905,-0.029769070412578563,-0.0308397921566375,-0.03133992819099145,-0.03129443929580568,-0.029734429653529466,-0.031018917179722362,-0.0353708963448513,-0.03039789139457209,-0.030271100754200864,-0.0312011964603776,-0.0303516301323705,-0.03053738210968434,-0.03722577071514577,-0.029407545740091603,-0.03105651888220679,-0.032119357702057316,-0.0362130290294249,-0.0320050714480809,-0.032066743148802784,-0.03206121751713247,-0.032045345416024655,-0.032059329806978294,-0.03201292630448526,-0.032068842731986694,-0.03204447556376974,-0.03202863877280341,-0.03200903018838361,-0.032055302489342775,-0.03203509600335785,-0.032062075503381054,-0.0320580148075673,-0.03208491493097605,-0.03206624022027618,-0.032029937884941434,-0.03205291038147173,-0.03208021526825441,-0.03206227619675202,-0.03206240481093558,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
181,-0.0355444162842622,-0.006049002786631639,-0.06819842044139206,-0.01831521536269251,-0.029432196962445572,-0.028447423941380792,-0.026912348111354005,-0.028619662656482678,-0.022620487360281563,-0.030886372633359204,-0.027801390629605467,-0.024580789079956367,-0.02025230041732521,-0.02721763434153947,-0.025829802433901813,-0.027700772886517518,-0.027444324232893398,-0.029551130705305455,-0.029528293442892928,-0.025302530574225685,-0.026171210671568274,-0.030783823833549072,-0.029977876188623957,-0.03003097491821087,-0.0289917671093252,-0.027301256548666795,-0.027328678863495864,-0.02722324065980732,-0.02726056266908017,-0.028192341740623877,-0.0286335670917029,-0.02859352683985301,-0.027232074333954605,-0.028350566307302285,-0.03202230504750886,-0.027802417499707844,-0.02769114344336284,-0.02851138149011721,-0.02776176250202158,-0.027925280241337547,-0.033414846121378676,-0.026990347525684383,-0.02838376105241416,-0.029314989735439854,-0.03267699955961147,-0.029155844007252688,-0.029249125786085243,-0.029231573980200903,-0.0292117550396031,-0.02923619677151377,-0.029151848231311513,-0.02928446375729676,-0.029231387423487746,-0.029181970996856762,-0.029145584731656664,-0.02923783648886101,-0.029222317515916484,-0.029244001143032567,-0.029226568650164753,-0.02925940300954415,-0.02924824891322743,-0.029212689722546016,-0.029218632737068546,-0.02926160388544463,-0.02925362289895972,-0.02925383521237789,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
182,-0.032544343186393695,0.0015493324181107457,-0.0594930171085352,-0.018259112612500163,-0.02859073361143096,-0.02767553000761827,-0.026248899807851802,-0.027835600896447935,-0.022260238113813207,-0.029942178854272715,-0.02707513580258558,-0.024082054065337512,-0.020059352043282595,-0.026532619052879486,-0.025242830709589076,-0.026981626212952404,-0.02674329440758274,-0.028701265264666757,-0.02868004134360669,-0.024752808038534534,-0.025560120118214267,-0.029846874627668878,-0.02909786325820398,-0.029147210821181768,-0.02815786789866173,-0.027158103085779428,-0.027172642441314378,-0.027118004072397783,-0.027136924977563287,-0.027674109142201905,-0.027940661132842447,-0.02791640176842556,-0.02712243319673072,-0.027769444200219266,-0.029960051812340998,-0.027441753755387377,-0.02737661883968253,-0.027866660908110366,-0.027417871343264972,-0.02751441150623108,-0.03074945835625459,-0.027028186381419243,-0.027789489520142985,-0.02835375277472124,-0.030334892689909375,-0.028382403457971092,-0.028427476337398016,-0.028417836329490118,-0.028412642496314283,-0.02842232004497705,-0.028390832969428945,-0.028417113218044535,-0.028408444167282464,-0.028394922323774312,-0.028388124245930187,-0.028411816904781638,-0.02839462673548339,-0.02842273698517967,-0.028415585518477872,-0.028442664867064472,-0.028427126013995684,-0.02839124070385679,-0.0284119992787299,-0.028431205657781025,-0.02841495983119471,-0.028415048774629848,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
183,-0.02761608257359734,0.003459776985760217,-0.06127167473323419,-0.018297393913167044,-0.028977907947755864,-0.02803179843250755,-0.026556991732537536,-0.028197274825307022,-0.02243363517437355,-0.030374990737053246,-0.027411129252540432,-0.024316972826878114,-0.020158426417948412,-0.02685029201704417,-0.025516948246150147,-0.027314461896609632,-0.02706808176009446,-0.02909217219281222,-0.02907023155186396,-0.025010377784844377,-0.02584495233981545,-0.030276468140269717,-0.029502163077737485,-0.029553177080187978,-0.02918563037570384,-0.028058043517916506,-0.02808447469799185,-0.027978446232471702,-0.028017419917398867,-0.028729963419943265,-0.0289915773774264,-0.028968964688235146,-0.027987835891961948,-0.02882713877068323,-0.030438597763910055,-0.028469316050968137,-0.028387668212769307,-0.02892192748849176,-0.02843994169218258,-0.028555260797624757,-0.030783037215231828,-0.027649568353476657,-0.028847014778503932,-0.02934968302910474,-0.030631202184717182,-0.028811801487097995,-0.028809787142827874,-0.028809271212388667,-0.02881113282544036,-0.028810206084252114,-0.02881615413813986,-0.02879069936571212,-0.028805375350125347,-0.028806964442457623,-0.028816162803012545,-0.028798085182046643,-0.028794298884708983,-0.02881742501955648,-0.028809102609316097,-0.028823789217479138,-0.02880981429761818,-0.028795002496522826,-0.028808818656782507,-0.028810163673248245,-0.028804341147054453,-0.02880434496414465,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
184,-0.024419440984530454,-0.008445102149494134,-0.05546221172306423,-0.01980896997454281,-0.029494304465231727,-0.02863635071035365,-0.027298962252077206,-0.02878640848935054,-0.02355980818506685,-0.030761211103031087,-0.028073513697399473,-0.025267661858058885,-0.021496596829250286,-0.027564933660612537,-0.026355827023014054,-0.027985853527346963,-0.027762430382516752,-0.029597921896950166,-0.029578025621748823,-0.025896457338656177,-0.026653268639698007,-0.03067186855812646,-0.02996971101176009,-0.030015971676353736,-0.03014084622491941,-0.0282877658300253,-0.028335486256339398,-0.028142243175538414,-0.028213846698378047,-0.029429296508164348,-0.029842679940299124,-0.029807490655024204,-0.028159557624138146,-0.029584498907558418,-0.031947098742986534,-0.02900208124362894,-0.02886459071989235,-0.02973397816980909,-0.02895283406519979,-0.029144830575065013,-0.03244384372148137,-0.02750412564515366,-0.029615995087304045,-0.030387997364515452,-0.03221720162496733,-0.029263772493726768,-0.029328545374220274,-0.02934478423197286,-0.029305627281595158,-0.02932059778645924,-0.029270412304498013,-0.029359749069999157,-0.029306779379042296,-0.029310327921330454,-0.029266405743592988,-0.02934199286081288,-0.029321804864372594,-0.02932153086209607,-0.029341360062823594,-0.02934334425115156,-0.029328005890862204,-0.029315997433301523,-0.02933591530160868,-0.0293652023089114,-0.029348102108086173,-0.029348241337227392,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
185,-0.02521770568221396,-0.0034909577456691153,-0.06044528647923197,-0.022269583806160405,-0.030396308582354252,-0.029676420792903186,-0.028554251194143385,-0.029802330566242145,-0.025416819438163048,-0.03145933862766931,-0.029204158167122848,-0.026849837241705195,-0.02368562978643153,-0.02877742122896058,-0.027762889735156376,-0.02913060468515111,-0.02894313584673233,-0.030483251408170063,-0.030466556935430048,-0.027377443987372192,-0.028012465643773722,-0.03138437350654286,-0.030795210464798377,-0.03083402664502197,-0.030124349244506368,-0.028590651410806155,-0.028624005117443035,-0.028490834458421457,-0.0285395904367428,-0.029473403444582092,-0.029840684124166194,-0.029808292966845073,-0.028502560103188808,-0.029607992253656543,-0.032420269666277035,-0.029121799583034527,-0.029014200945469568,-0.02974132683705065,-0.029082957948675527,-0.029236319610712123,-0.033753909235758515,-0.028089366323125378,-0.029635777817257545,-0.030373093067506227,-0.03297467524895124,-0.030204410385743098,-0.030260060229768466,-0.030231222582532195,-0.030231158510866534,-0.030250017252704677,-0.03018667783970347,-0.030284737288427153,-0.030263866984657682,-0.030191766270555195,-0.03018179709767084,-0.030230483910118986,-0.03023570193917375,-0.03028111124474785,-0.030227253129388353,-0.03027550698889098,-0.030259377795396693,-0.030228199192104427,-0.030220959901153643,-0.030255061668701788,-0.030266812312367716,-0.030266988697282792,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
186,-0.026623866453116613,-0.004693288944914184,-0.0709807448062911,-0.021874810492736936,-0.029765222587016967,-0.029066268029450476,-0.027976729400084627,-0.029188516539853097,-0.024930529343589077,-0.03079734135037262,-0.02860773807590148,-0.026321877189096312,-0.023249680029542006,-0.028193409992856865,-0.02720837951757973,-0.028536323416280387,-0.028354305883916877,-0.029849637248915883,-0.029833428225817017,-0.026834141940479263,-0.027450698141875205,-0.03072455609989656,-0.03015252501503672,-0.030190212480322515,-0.028779071506829835,-0.027877495919082316,-0.02789266899113751,-0.027833127572614295,-0.027854606962727662,-0.028343343875872094,-0.028579191744021265,-0.02855735708587123,-0.027838260145887087,-0.02842679565221014,-0.030994176431388732,-0.02814123022258576,-0.02808386918830557,-0.02851285413117919,-0.028120285410718922,-0.028204568409931855,-0.032866396031284294,-0.02766899689590801,-0.028444450391883685,-0.028967255101326517,-0.031704868405172684,-0.02957135370991473,-0.02962828721918632,-0.02963793373851381,-0.029605977946407985,-0.029620529165276917,-0.029573444318030925,-0.029650180239628055,-0.02961236423121574,-0.02960173507535682,-0.02956934600438125,-0.029627683446639953,-0.029613402238740972,-0.029635773607973984,-0.02963438611095385,-0.029652554426831536,-0.029627760054332142,-0.029607839471634832,-0.029628730712203333,-0.029658979556872647,-0.02964727951851012,-0.02964742553500241,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
187,-0.026100355880313016,0.001350786895576171,-0.07057032147399452,-0.019967174903376093,-0.027907907544470322,-0.027204495453493058,-0.026108008368336846,-0.027327523595151587,-0.023042381385754707,-0.02894660857246928,-0.026743041257494167,-0.024442602454049056,-0.02135081257371634,-0.026326070826312324,-0.025334758388629128,-0.026671171155916464,-0.026487992819573536,-0.027992860554923806,-0.02797654815992295,-0.024958134137766493,-0.025578622382866265,-0.028873359139190063,-0.02829767996641784,-0.028335607780856323,-0.027281438349331597,-0.026364991978724765,-0.0263840645041155,-0.02630728344406962,-0.0263356056012968,-0.026870200283766476,-0.0270961027234288,-0.02707557703724464,-0.026314121403167766,-0.026951315352474338,-0.029236299020842085,-0.02666555833055351,-0.026604456191890585,-0.02703353200753896,-0.026643443659867667,-0.026731240291602607,-0.030840426969866885,-0.026053443534306504,-0.026968289833409098,-0.02745280068582424,-0.02985064646410853,-0.027761339512709177,-0.027787059007604777,-0.027747979149130436,-0.027773363711709527,-0.027782326533089815,-0.02775166389377918,-0.027774699395318615,-0.027790434310194984,-0.027730630641002087,-0.02774926963315776,-0.027748354807708122,-0.027752741764292828,-0.02779793706073848,-0.02774624673313276,-0.027793459697012707,-0.027786738263094867,-0.027749329432320117,-0.027743494024925774,-0.027758322865030587,-0.027765961869556738,-0.02776603947859709,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
188,-0.02514466708038405,0.0038143388772672207,-0.06547020385060281,-0.019848854153328488,-0.028041914646373442,-0.027316150655392148,-0.02618482116420184,-0.027443088187798014,-0.023021779609645077,-0.029113621847865458,-0.026840033108879793,-0.024466494654803776,-0.02127645883993978,-0.02640981286083816,-0.025387000088196176,-0.026765879234611302,-0.026576880151213608,-0.02812956715718959,-0.02811273641309215,-0.024998408076610693,-0.02563861320088562,-0.02903804481170735,-0.02844407263051338,-0.02848320565414086,-0.027284352059683294,-0.02651163892006914,-0.02652149713269019,-0.02648450614967844,-0.026497306351528395,-0.026885110387889714,-0.027099178417717758,-0.02707909629916574,-0.026487503771711187,-0.026960009031652677,-0.029257552937521355,-0.02671036259529963,-0.026663363062205153,-0.027038295768053663,-0.02669302923426945,-0.026763815261379005,-0.030631415066309974,-0.026418219280042763,-0.026975993425128488,-0.027459720145131396,-0.02981971490674843,-0.02784658906669075,-0.02790386667955425,-0.02789948869543721,-0.027880532200828978,-0.027895745913863276,-0.0278476370479725,-0.0279073103586713,-0.027888612754757635,-0.027859997779058735,-0.027843155583820695,-0.02788302721608403,-0.027869875934984554,-0.027919896489754927,-0.02789566248606087,-0.02793677021859655,-0.02790331477886303,-0.02786425153121824,-0.027889549009564276,-0.02792207504200138,-0.02791104619152885,-0.02791120349787803,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
189,-0.02531781666503426,0.006316156390433542,-0.06006910113280764,-0.01904796955479331,-0.02877012149608368,-0.02790890634945719,-0.026566433995157856,-0.028059534552208765,-0.022813066054554833,-0.03004184410307839,-0.02734392978996066,-0.02452741189550455,-0.020742011688024885,-0.026833416456972202,-0.025619713568831783,-0.027255936391976397,-0.02703166393516776,-0.0288741328150424,-0.028854160906920986,-0.02515859765457571,-0.025918285868409507,-0.029952161934928247,-0.029247335234409005,-0.029293771752478347,-0.027245296892317878,-0.026612297084755005,-0.026604788649799805,-0.026643565889989024,-0.026626588088965467,-0.026780671006188948,-0.02701633897164238,-0.026992620308746464,-0.026639174371492415,-0.026858203111119805,-0.02994093580437229,-0.02663438375944768,-0.02660823694812758,-0.026945285598529576,-0.02662384186002125,-0.026672333219999046,-0.031633766330884105,-0.026945538866125534,-0.026875535238596364,-0.027474108889836334,-0.03067254247709704,-0.028539538472415353,-0.028618145345871662,-0.028601126423253322,-0.02858712508777552,-0.028607439078973205,-0.0285369086682767,-0.028644046207213267,-0.02860264400527329,-0.028559820735192972,-0.028531614255197228,-0.02860637094851902,-0.02859271253365523,-0.028612998705799742,-0.028596980383447577,-0.028626507560329566,-0.02861742005927721,-0.028584706724146848,-0.02859039735472046,-0.028625908685463865,-0.028618538956621867,-0.0286187137901834,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
190,-0.025962870094097774,0.001529543981151749,-0.054086152133648466,-0.018032147834404808,-0.028618810523594336,-0.027681014620463712,-0.02621916727736995,-0.027845036946347886,-0.02213204329745936,-0.030003616928161062,-0.027065799357545824,-0.02399883176778446,-0.01987682715582441,-0.026509890286455402,-0.02518826281557961,-0.02696998143277357,-0.026725766277009018,-0.028732070710878296,-0.028710322865769754,-0.02468614366805697,-0.02551338468603101,-0.02990596006482729,-0.029138458941846357,-0.02918902467628759,-0.027039557076470523,-0.026140034826202443,-0.026136943425522644,-0.026158541513776758,-0.026147711098286064,-0.026448027609840243,-0.026753335511049716,-0.026723257164352726,-0.026155613224120383,-0.026550424198065456,-0.030244040507821604,-0.026240865759666287,-0.026197393468384293,-0.02666290084009525,-0.026223994705797154,-0.026297951857298208,-0.032189168858385776,-0.026416423883648642,-0.02657298764692313,-0.027320609382885948,-0.031091367156919115,-0.028419524592805154,-0.028450484463671735,-0.028447319561628347,-0.028440133607748507,-0.028446910062612896,-0.02842406731363368,-0.0284508759007322,-0.028438837466022788,-0.02843181083014017,-0.02842216490596891,-0.02844529856596355,-0.02843464321078574,-0.028446320306830433,-0.028445798335306242,-0.028458138553148653,-0.02845024232495068,-0.028432134969841028,-0.028443371704357557,-0.028456320900223625,-0.028446817237033253,-0.028446877731467715,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
191,-0.026174526507174837,-0.0026233057367653586,-0.05655155912537367,-0.020409573478639434,-0.029564710073053935,-0.028753722716329106,-0.02748954603486445,-0.0288955659810188,-0.023955082019816755,-0.030762263273986134,-0.028221696719814327,-0.025569443782391506,-0.022004815686340416,-0.027740957545503625,-0.026598040237374606,-0.02813883527279958,-0.027927642834248215,-0.02966265524385384,-0.02964384813736067,-0.026163817525534087,-0.026879199203254715,-0.030677811549259353,-0.030014091751666094,-0.030057819999122118,-0.028699390578510765,-0.02749684913211137,-0.027512976876632185,-0.0274522865312803,-0.027473342230134406,-0.028090829922869643,-0.028419825402793888,-0.02838924138704646,-0.027457222877304024,-0.02820671609454789,-0.03147196834520645,-0.02781669759702586,-0.027741939227229288,-0.028326934187414877,-0.027789182936126568,-0.02790115758970015,-0.03318701092401943,-0.027342278797125526,-0.028231335240493594,-0.028960412136973854,-0.0321998763142906,-0.029393019209096188,-0.029411928211109273,-0.02941077584487656,-0.029403530420545068,-0.029408993346028645,-0.029391878123068767,-0.02941576969529691,-0.029408236625723793,-0.029396744852036683,-0.02939031414678373,-0.029405027609428296,-0.029402028783881623,-0.029419397171322664,-0.029409405102714923,-0.02942360053903459,-0.029411728339494462,-0.029399985201322195,-0.029407219982809252,-0.02941891707104507,-0.029416809090660072,-0.02941686662167421,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
192,-0.026290529607779493,-0.0009933090604558423,-0.0537608649488437,-0.021642890370247015,-0.02980588961503196,-0.02908278853268287,-0.027955610014956923,-0.029209260317194112,-0.02480417401091562,-0.030873664603857733,-0.02860841791429082,-0.026243588236231193,-0.023065257016819697,-0.028179776192087464,-0.027160716233025704,-0.028534536118817025,-0.028346230494032478,-0.029893220519057767,-0.029876451528828393,-0.026773550008658813,-0.027411406149279286,-0.030798364868233244,-0.03020657203689438,-0.030245561477114973,-0.029581845345626072,-0.027840199934893024,-0.02787649057757535,-0.027732349508441417,-0.027784882234083135,-0.028829857174644626,-0.02925291473577315,-0.029215453220750937,-0.027744956657516025,-0.028984403836061826,-0.032215578157971436,-0.028429721324181787,-0.028308587599330828,-0.029138084888919683,-0.028385911557745353,-0.0285593860990571,-0.033594195052578865,-0.02731420773880013,-0.029016385743558238,-0.02987110394142752,-0.03281502358459547,-0.029630728091309438,-0.02967228989346317,-0.029677320722251974,-0.029656888470539194,-0.029666956939774107,-0.029633572860099787,-0.029686261479100227,-0.02965964089752306,-0.029653155065498635,-0.0296307388895094,-0.029672572467022457,-0.029661042530086137,-0.02967299910998383,-0.029674952559160247,-0.0296859387989244,-0.029671928201564245,-0.02965717406818041,-0.029671175358224694,-0.02969134257089444,-0.029681770733692686,-0.029681867239452635,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
193,-0.026261939910717548,0.004777205982502184,-0.04657730796462474,-0.018076861048568885,-0.027108802208596988,-0.026308727844667323,-0.02506156246541625,-0.02644866240570983,-0.021574659710123272,-0.028290240621369755,-0.02578386101755101,-0.023167297930231326,-0.019650636994712485,-0.025309590875219785,-0.02418205315130457,-0.025702114589613648,-0.025493764046859047,-0.027205429387279757,-0.027186875357256834,-0.02375367352602578,-0.024459428721865996,-0.02820692531517754,-0.027552136815105856,-0.0275952766365581,-0.027146996083410285,-0.02505405476311439,-0.025099435377484398,-0.024919013077000868,-0.024984817758656234,-0.02626825545912211,-0.0267678092047898,-0.026724105200897186,-0.024934808924624095,-0.026452256726776646,-0.02986866091862965,-0.025784212510656764,-0.025635651875415343,-0.026633513347690912,-0.025730585230822754,-0.025942229448728045,-0.031013620048245365,-0.024397271611883424,-0.026490119483661936,-0.027473576348493803,-0.030399707054290223,-0.026807855167714553,-0.026950738430404107,-0.026937739782923954,-0.02689298721483798,-0.02693074739986606,-0.02680278731678792,-0.027005826388858095,-0.026922076359881593,-0.026855158448823396,-0.026792687023994007,-0.026935005879507104,-0.02690986546251163,-0.026955820549135708,-0.02692952233412491,-0.026982616666932916,-0.026949382477127585,-0.026895061494583983,-0.026916457128987725,-0.026986742853008762,-0.026971941080707742,-0.026972286608827636,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
194,-0.02570538829383482,0.0038236835070040234,-0.056300307919202396,-0.015153912985764257,-0.024401053117189382,-0.023581915832331848,-0.02230503494652227,-0.023725184535289774,-0.018735051724582612,-0.025610640997135694,-0.023044543299153616,-0.020365636837911323,-0.016765186404358003,-0.02255897298945132,-0.021404570059696218,-0.022960849145152076,-0.022747534351446722,-0.024499982577197182,-0.02448098647075841,-0.020965983674531147,-0.021688554501641755,-0.025525340584101386,-0.024854950807493306,-0.024899118497156637,-0.0245163333032683,-0.02285999945505634,-0.02289957610779536,-0.02274036643983237,-0.02279902965216483,-0.023850424117144803,-0.024232173715672982,-0.02419914768024386,-0.02275451541920895,-0.023992193582135717,-0.02652215495010996,-0.023469185058284877,-0.02334919253195161,-0.024130483331874706,-0.023426056551750223,-0.0235951434581745,-0.027457974341932576,-0.02223752095165257,-0.024021186768210495,-0.02475828738355691,-0.026934301204306843,-0.024229026749208966,-0.024234797686079806,-0.024246499065941764,-0.02422766513827353,-0.02423229646572981,-0.02421908063290044,-0.024256090935104457,-0.024242464395791096,-0.024231229615149626,-0.02421754741477665,-0.02423509850568046,-0.024242706038441583,-0.02425998670173886,-0.024245055139265163,-0.024253094202987466,-0.024234627208505968,-0.024240727380784637,-0.024242737394185115,-0.02425494146639265,-0.024263661841742893,-0.02426372616120176,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
195,-0.026407718990634748,0.00580884971742352,-0.07516924762320502,-0.014807736817078782,-0.02389354529137471,-0.02308869921154967,-0.021834095625136066,-0.023229468354975195,-0.018326396666323515,-0.025082029909735105,-0.022560702031187683,-0.019928533524874566,-0.01639089890535684,-0.022083603298816715,-0.020949340837899028,-0.022478468060157873,-0.0222688748959152,-0.02399074876329375,-0.023972084075357048,-0.020518406317776267,-0.02122837070145959,-0.024998217703518583,-0.024339523985588703,-0.02438292109683928,-0.024148420209794953,-0.022603093239542665,-0.022643394087400476,-0.022479704176529218,-0.022540513479870402,-0.02355436290627971,-0.02389802581708322,-0.02386865199992273,-0.022494426337430276,-0.023683099500348172,-0.025872964492570552,-0.02320032867297799,-0.02308614310865944,-0.023807379691974342,-0.023159455049728887,-0.02331868624846453,-0.0267412799588881,-0.02192711256883582,-0.023709257163129754,-0.0243588243696764,-0.026241254994453865,-0.023677418914195645,-0.02375546316108214,-0.02370139804779266,-0.023719780333285367,-0.023743136453649318,-0.023661931028441698,-0.023767360444667276,-0.02375254761486894,-0.023656573559946173,-0.023655941534709277,-0.023709214106867937,-0.023708367270591276,-0.02376333965263862,-0.023696866696209264,-0.02376302841737846,-0.023754627694703087,-0.023699173080941802,-0.023689683719675066,-0.023728590215011797,-0.023736201323177324,-0.0237364000130647,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
196,-0.029505921956587633,-0.002135412532530598,-0.09301077049371627,-0.013759486061559046,-0.02436966757828177,-0.02342978831226762,-0.021964693398475572,-0.02359417502236874,-0.017868489657849786,-0.025757550403053057,-0.02281320631631127,-0.019739425296868507,-0.015608263435036055,-0.022256062264004298,-0.020931498728245436,-0.022717175526983543,-0.02247241783441603,-0.024483179379024035,-0.024461383219934654,-0.020428264096648316,-0.021257342874018426,-0.025659676589865153,-0.024890470422804428,-0.024941148491682143,-0.025027176094870783,-0.022445594321396284,-0.022507633887053242,-0.02225830154977953,-0.022350092535623336,-0.023998908566459774,-0.02459136580255865,-0.024540391709694746,-0.022280430981617333,-0.02421969114498437,-0.027824933932165515,-0.023402122335665878,-0.023213716414556194,-0.02443422288964761,-0.023334422723514485,-0.02359967404100903,-0.02870714759725753,-0.02147812613837296,-0.024264741963218064,-0.02539360827403808,-0.02828093926435185,-0.024163353162577835,-0.024199025983767032,-0.024175228318684783,-0.02418144409754652,-0.024192941789406983,-0.02415328406198061,-0.024210019304493697,-0.02420050307407853,-0.0241526921389643,-0.024150331296767757,-0.024178126114918597,-0.024180469133668836,-0.024207072189522484,-0.024172951595741097,-0.024204020358243802,-0.024198613278893145,-0.02417588382544329,-0.024169343187649316,-0.02418890264150722,-0.024195550605492888,-0.024195651746212073,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
197,-0.031452930660115674,0.0006410326476223621,-0.08731595108525649,-0.012356877449816065,-0.024578414336497646,-0.02349579674880465,-0.021808199651320706,-0.023685148668751977,-0.01708991042766148,-0.026177073238854796,-0.022785575194595856,-0.019244982788001005,-0.014486426395760081,-0.022143818352289905,-0.020618094962401044,-0.022674960326021155,-0.022393031580193547,-0.024709165036441726,-0.024684058721165306,-0.02003843469899968,-0.02099342466251949,-0.02606433544862653,-0.025178310875966878,-0.025236685361564374,-0.02576367665887397,-0.021887642830888444,-0.021977699201208265,-0.02161755581141922,-0.02174957334933273,-0.02420029045765866,-0.025100241582841104,-0.02502267032541473,-0.021649318677704508,-0.024535141388976865,-0.029856316735455263,-0.0233005918008405,-0.02301884481738097,-0.02486116190397896,-0.023199200206883742,-0.023597333986616436,-0.030739278612253007,-0.020533404151186423,-0.024603559176923504,-0.026320781966045877,-0.030412879476095975,-0.024357606178342314,-0.02439221606060948,-0.02436180083134613,-0.024377077966212805,-0.02438700921948948,-0.024351479935193602,-0.02439258180386766,-0.024390459613055752,-0.024344464151102342,-0.024348985750333275,-0.0243687095524042,-0.024367852796518583,-0.024390858544682713,-0.024360031391251154,-0.02439072174885344,-0.024391863821958865,-0.02436394084278827,-0.02435722989888351,-0.02437243595122983,-0.024375530636143533,-0.024375608412257537,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
198,-0.029887365188318766,-0.0013707574279882076,-0.09750183962619638,-0.010750009080616444,-0.023822324724408737,-0.022664342797989456,-0.020859266878127152,-0.02286687608723616,-0.015812523035493766,-0.025532271187945984,-0.021904680537855905,-0.018117616608485473,-0.013027802475866263,-0.021218249028711667,-0.019586315342901763,-0.02178636542820052,-0.021484810755601755,-0.02396217738256161,-0.023935323339490843,-0.0189663031464321,-0.019987772897375543,-0.025411685373533922,-0.024463981906338642,-0.024526420019347656,-0.024787166067449656,-0.02062162801159082,-0.020713498509215906,-0.02034808145627052,-0.020481406235591384,-0.023061604186209814,-0.02404824343011903,-0.02396247983508264,-0.02038008929136913,-0.023426550512871812,-0.029590600111137753,-0.022094475664163414,-0.021795928837026662,-0.02378434465365208,-0.021986787768476356,-0.02241120830472665,-0.03080885120399447,-0.01929009877381502,-0.023501436104712507,-0.02541512834571239,-0.03030583956769603,-0.023628543940993677,-0.02361183742338929,-0.02362682687139497,-0.02362096180035208,-0.023614987753041078,-0.02363584634245037,-0.02360515662205114,-0.02360857769999948,-0.02363800501039697,-0.023637354421511228,-0.02362429499311175,-0.02362070651947428,-0.023606228593924375,-0.02362796230014282,-0.02361059617558469,-0.02361205087447329,-0.02362313819305097,-0.023629760733502057,-0.023620005273842733,-0.023613844845150275,-0.023613793150239926,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
199,-0.027403131941545252,0.0007807074785194596,-0.09116217283949254,-0.007669991019720952,-0.022016860636442166,-0.020745975188939503,-0.01876490392534547,-0.020968255523430047,-0.013226101323555858,-0.023893527298449537,-0.019912245672619615,-0.015755942083770257,-0.010169869828185648,-0.0191588869234237,-0.017367839304055034,-0.019782394810831407,-0.019451438483890048,-0.022170348962974727,-0.022140876644135714,-0.016687375766766495,-0.017808439068291763,-0.023761184337635435,-0.022721079550567964,-0.022789605394868538,-0.021750720601053274,-0.01856127439396766,-0.018619616816672593,-0.018392444954265966,-0.018473780066056725,-0.020315156274894355,-0.021118800397604654,-0.021047097059298227,-0.018411798933474527,-0.020606920127864317,-0.026575577704916312,-0.019575466852586806,-0.019357826696571344,-0.020899270889273576,-0.019496340174628264,-0.019812095870276256,-0.02845675091836322,-0.017837444592041125,-0.02066759855170457,-0.02230753126989676,-0.027502525927264012,-0.02174419578059855,-0.021789787676088503,-0.021782142516139566,-0.02177290539673571,-0.02178394102521877,-0.021746729482382324,-0.021795992787072952,-0.02177659296926158,-0.021757931551912055,-0.021743763123664373,-0.021780626394031315,-0.021768819041294633,-0.021787066187658185,-0.021779736697532772,-0.02180006524225308,-0.021789391044603174,-0.02176464390042842,-0.021775910752143156,-0.021796482563065565,-0.021787158012185497,-0.021787256958068962,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
200,-0.025844036446739313,-0.0021651115180904906,-0.08689875653525349,-0.006068386646095544,-0.021310185540417897,-0.0199600247787992,-0.01785537821814258,-0.020196170519785023,-0.011971076093208369,-0.023303914947469737,-0.01907428886849318,-0.014658723303503408,-0.008724202937503714,-0.018273937094393306,-0.01637116747608191,-0.01893633816743407,-0.01858473744108715,-0.02147324816440026,-0.021441937420754134,-0.015648257972660815,-0.016839250979925505,-0.023163316695189198,-0.0220583322339777,-0.022131132584562584,-0.020459783697238294,-0.018012730922529564,-0.01805131376210346,-0.017903971180071244,-0.017955789724219934,-0.019297156155369564,-0.019939006967265114,-0.019880764065721007,-0.01791619592465346,-0.019527303809511724,-0.024846981714345153,-0.0187309963871625,-0.018570051258238823,-0.019761263908908592,-0.018672143259120273,-0.018909123531464046,-0.026928892478604638,-0.017605127404489256,-0.0195755960421262,-0.020929146016458712,-0.025804384844502894,-0.02102107047650986,-0.02107466229413229,-0.02105556746698195,-0.021053154728312255,-0.02106722070943128,-0.021020764871694735,-0.02107116883990447,-0.02106215041761606,-0.021022564282678513,-0.0210167382296537,-0.021047596311299845,-0.021036941092032663,-0.02108274195841716,-0.0210523481361102,-0.021095570376409193,-0.021074157818314215,-0.02103168557196588,-0.021047208064492454,-0.02107458244622357,-0.021066832755460268,-0.02106696587237337,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
201,-0.02491262244438421,0.011736313536233462,-0.08317998766599419,-0.007686881231379165,-0.02326127904914734,-0.02188165575368295,-0.01973108264687769,-0.02212295454909317,-0.013718376219698548,-0.02529851462361585,-0.020976591756694536,-0.016464671925157714,-0.010400651419536444,-0.0201587751058902,-0.01821448419924508,-0.020835630764331956,-0.020476357582530358,-0.023427899944273863,-0.02339590595321703,-0.017475799725674222,-0.0186927819875403,-0.025154848306491322,-0.024025751426216203,-0.02410014038969376,-0.02352879514157841,-0.020477838357772688,-0.02054266751511387,-0.020285328920057043,-0.020379061434623674,-0.022234646728731836,-0.02296866295126109,-0.022904249251482135,-0.02030781555788114,-0.022504397972453197,-0.027512032667493323,-0.02152905962458224,-0.021313814325612183,-0.022770840084482137,-0.021451285004929377,-0.021758708602999305,-0.02892090065324922,-0.019546544102354447,-0.022559999088034133,-0.024012581070047237,-0.028226955559098724,-0.0229410047210363,-0.023016022012823146,-0.023009220212883597,-0.02298928860860309,-0.023006787891030736,-0.022946508855717786,-0.023034463184925413,-0.022993343543249542,-0.022972445231738792,-0.02294190473296884,-0.023011748385621016,-0.02299104939338344,-0.02300407091223758,-0.02300554226289955,-0.0230257893324574,-0.02301539626248802,-0.022984311604126104,-0.02299969872233621,-0.023031175865620784,-0.023014886890552838,-0.023015037535873317,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
202,-0.023523686065953946,0.003825116698215817,-0.07824220453611237,-0.008782910853727025,-0.02473869094520959,-0.023325283751616358,-0.02112204790491841,-0.02357249141646185,-0.014962103704875999,-0.026825813876131543,-0.022398056755514446,-0.01777565006828646,-0.011563135222444464,-0.02156021359855464,-0.019568311343116786,-0.022253643942773235,-0.021885572961880893,-0.024909392014515253,-0.0248766145619598,-0.018811538133956644,-0.020058321577706692,-0.026678629491257475,-0.0255218835461208,-0.025598094129436394,-0.026131278707976414,-0.022612175590827243,-0.022698412783301862,-0.022351225753207762,-0.02247923367838852,-0.024747094288356815,-0.025548067164927798,-0.025479494680381447,-0.022382108194650526,-0.025046555287783885,-0.029587157577317363,-0.02393253067467684,-0.023673920009963722,-0.025336452790679326,-0.02383968318049455,-0.024202958634744316,-0.030163654026239044,-0.021250336910576383,-0.025107524279364975,-0.02661674360909257,-0.030009129625364978,-0.02442858782061623,-0.024489446219176682,-0.024442816287940268,-0.0244614280691491,-0.024479773749151987,-0.024415301438211943,-0.024499335559658296,-0.024488491798759598,-0.024409202014023003,-0.02441069986605833,-0.02445230229353121,-0.024452891296157585,-0.024493168245700685,-0.024439389582523962,-0.024491055536696678,-0.024488790797264966,-0.024445627691526747,-0.02443396627929247,-0.0244634475305512,-0.024471132803872874,-0.024471284419370715,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
203,-0.021699117668307004,0.007738774846204063,-0.08199930680599675,-0.006730412517853007,-0.022485458473607518,-0.021089832865735014,-0.018914315165123076,-0.02133393049668284,-0.012831867086739336,-0.02454632403476787,-0.020174270990900696,-0.015610017199114007,-0.009475659847993532,-0.019346968448127333,-0.017380125624156167,-0.020031674985672966,-0.01966823457814102,-0.022654012011960857,-0.022621646921168498,-0.016632873116284957,-0.017863971209924494,-0.024400991325595086,-0.02325879800002465,-0.023334049804422042,-0.023244355004854667,-0.020699537365890617,-0.020758027370295324,-0.02052391885525,-0.020609806680856806,-0.02220662075335242,-0.022801475548649513,-0.02274994364824018,-0.020544592842499133,-0.022427207769014988,-0.026066502900968968,-0.021617705089310636,-0.021434208389243852,-0.022642813083160174,-0.021551628738175746,-0.021811397735331743,-0.026650003974262093,-0.01980896798957003,-0.022472383954287113,-0.023619362535650987,-0.02645467741657733,-0.022186702093479758,-0.022244822373013635,-0.02221161457230573,-0.02221939278844342,-0.0222360924340862,-0.02217721631167271,-0.022256247059501178,-0.022240986611421106,-0.022178600034861974,-0.02217272684808659,-0.02221672681393021,-0.022214163142753363,-0.02224901740859632,-0.02220833148638496,-0.02225051304067715,-0.022244232480248,-0.02220749059284122,-0.022203104436267874,-0.022231097400695836,-0.022234635581820542,-0.022234777016689612,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
204,-0.021931145450517536,0.009051246624282404,-0.08049944016734666,-0.0032818675602402456,-0.018567909699371547,-0.017213829748586144,-0.015103073909512647,-0.017450660963373416,-0.009201691082933682,-0.020567426419249815,-0.016325522761795816,-0.011897139881106217,-0.005945393042089983,-0.015522847760646415,-0.01361455486371012,-0.016187171623315847,-0.015834550285352238,-0.018731445654595325,-0.018700044023455806,-0.0128895469293652,-0.01408399710041689,-0.02042642004434947,-0.019318228081296067,-0.01939123975363867,-0.017692108506826384,-0.01652063512926324,-0.01653294602363836,-0.01648934037647682,-0.0165035516320395,-0.017076101988776737,-0.017408393984862637,-0.017377371102388125,-0.01649256366100079,-0.017192659085483973,-0.020352823963072322,-0.016805673922081904,-0.016734375519086662,-0.017314217236765597,-0.016779251545523732,-0.016887819733061863,-0.021693113772032112,-0.016474228082670274,-0.017217510836882492,-0.017956222471941556,-0.02096962757607001,-0.018279267995263634,-0.018329056210505457,-0.018292524201170737,-0.01830720851062795,-0.018321503276258668,-0.018272420711219334,-0.018326381028501974,-0.01832412229344712,-0.01826407289309209,-0.018268667492582734,-0.018294383282260244,-0.018291039216919644,-0.01833398359969787,-0.018289671176161596,-0.018337511295342713,-0.018328544176828297,-0.018285557685445188,-0.018285141712586737,-0.01830958989375783,-0.018310801801696176,-0.018310924923620145,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
205,-0.02276224012756856,0.009382155125802176,-0.0682251734878478,-0.0022513922008183945,-0.016746943075067924,-0.015462887029967518,-0.013461285283097812,-0.01568747092757244,-0.007865082275642327,-0.0186430582416427,-0.014620517304582064,-0.010421140595200589,-0.004777178063214753,-0.013859351254616518,-0.012049742428555735,-0.01448932075624776,-0.014154934621676503,-0.01690202205085112,-0.016872244300824377,-0.011362227027193077,-0.012494908270882215,-0.018509343767852977,-0.0174584600379336,-0.01752769603775771,-0.01486976380997269,-0.014505819957791849,-0.014491371936503315,-0.014557967097740668,-0.014530773682885304,-0.014504112865377648,-0.014680687703944395,-0.0146618512983166,-0.01455111632376659,-0.01455905827564374,-0.01746229943277806,-0.014421486393695357,-0.014416035273519548,-0.014624817308881606,-0.014418355215221548,-0.014438003792824014,-0.019338547974707437,-0.0149432805801215,-0.014571858893629278,-0.015068013727565145,-0.018239829753459367,-0.016523849345669212,-0.016523494631665914,-0.016499440032114187,-0.016521559933969508,-0.016522864729862332,-0.01651623646494656,-0.01651944428867848,-0.016531466448107112,-0.016501257254232304,-0.016516071343496187,-0.016508201635381407,-0.01651598034183491,-0.016522864149172704,-0.016499571464947006,-0.016513077698630405,-0.016523453020185184,-0.016515325099514297,-0.01649979328783522,-0.016498745377517676,-0.01650856977841051,-0.0165085691052007,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
206,-0.0211280461234184,0.007396900613608465,-0.06682532702415422,-0.004183938934774414,-0.01732085429970189,-0.01615714995106113,-0.014343153851773203,-0.0163606841030748,-0.00927147041513379,-0.01903925083954624,-0.015393733652890339,-0.01158795511469124,-0.006472988546760905,-0.014703909991561482,-0.01306391174673334,-0.015274833863114148,-0.014971788991817024,-0.01746139807050556,-0.017434411322278263,-0.012440835623712041,-0.01346735319195557,-0.0189180691238267,-0.01796568237163679,-0.018028429036305547,-0.01518042232805664,-0.015275090626965996,-0.015250420907490132,-0.015357394410349917,-0.015315560892622041,-0.01499888898387598,-0.015068262803114012,-0.015058561799507687,-0.015347040170201092,-0.015013684359219678,-0.017436443073909742,-0.015024627782722635,-0.015052969769968125,-0.015040624994275179,-0.015033676828955386,-0.015005417829808847,-0.01946806335359605,-0.015850945731956695,-0.01501831266205131,-0.015316270770393978,-0.018234457977797516,-0.017070956876713627,-0.017134896654095164,-0.017098365202780963,-0.01711594558416472,-0.017128339820140753,-0.01708657227741182,-0.01709557653581492,-0.017104787256598575,-0.017072238458944653,-0.01708317568568365,-0.017095881806417624,-0.017068707446013093,-0.017116804594802925,-0.017095780178967655,-0.01714757250916745,-0.01713445204424066,-0.017064599283815683,-0.017091665537661338,-0.017113744130301693,-0.01708775342792303,-0.01708785259256475,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
207,-0.01992522556533639,0.014855035258501976,-0.0872345153836112,-0.005546248902809813,-0.017694783825055828,-0.016618632953567747,-0.014941116249771961,-0.016806853832284013,-0.010251010419518654,-0.01928389358139177,-0.015912653711035663,-0.01239321005220827,-0.0076630775781481725,-0.015274730225419031,-0.013758120321475508,-0.015802699569730915,-0.015522454847153989,-0.0178247535219202,-0.017799797172262013,-0.013181922498054143,-0.014131208093620925,-0.019171829199117765,-0.01829109704875672,-0.018349122850538014,-0.015531292386949055,-0.015651089691434767,-0.01562802481629035,-0.01572735216904647,-0.015688713431442458,-0.015374911798366985,-0.015430837968026832,-0.015422436322491052,-0.01571781114011806,-0.015385179426586165,-0.01778082238194483,-0.015408617437640972,-0.015437784547847264,-0.015407136384833646,-0.015418072035808972,-0.015387585832121322,-0.020003800286834496,-0.016168922069015823,-0.015388804226880161,-0.015657059544851963,-0.018630283236583427,-0.017461335076695048,-0.017494027167544994,-0.017484071924100262,-0.0174780655162872,-0.017488496106697716,-0.017453036516412144,-0.017512939831313575,-0.01749435609569007,-0.017462235678199385,-0.01745032451391541,-0.01748467465844201,-0.0174856725334655,-0.017502568458676693,-0.017481879566227803,-0.0175011453645952,-0.017493651809096573,-0.017481465312592287,-0.017478400747652077,-0.017497204088889752,-0.01750186144434669,-0.017501957810128106,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
208,-0.020696416096141645,0.004102356954761968,-0.11572419719295213,-0.006547556765092086,-0.01721809934994206,-0.016272873133329764,-0.01479944332971845,-0.016438195035481273,-0.010679936384273659,-0.018613877806810366,-0.01565278341718924,-0.012561515731261986,-0.008406851788697576,-0.015092469785733694,-0.013760370839794072,-0.015556206311004654,-0.015310056197795472,-0.01733225691659578,-0.017310336759680193,-0.013254273318449597,-0.01408806870509588,-0.018515447191847074,-0.017741865029353973,-0.017792831404549844,-0.015469211888335332,-0.014942491024446851,-0.014937976509310495,-0.014961797626137256,-0.014951253270145067,-0.015085920070302808,-0.015277632777496391,-0.015258082572998466,-0.014959061838554664,-0.015148369491738171,-0.018097725141866992,-0.01496930177815456,-0.014948209716331384,-0.01521923703043824,-0.014960851788243874,-0.014999524946220331,-0.020313725742702037,-0.01514918274667487,-0.015162412541948073,-0.015665658585889537,-0.01896185919085111,-0.01700479064525932,-0.017054287498916666,-0.017033416745694474,-0.01703634881801606,-0.017048083379552586,-0.01700766082466225,-0.01705163703326327,-0.01704003701593678,-0.017010025372891854,-0.017004628350280812,-0.017035919616797422,-0.01702329933986216,-0.017046443432863528,-0.01703106052817794,-0.017059929472536556,-0.017053866807446142,-0.01701891808026168,-0.01702732333917324,-0.01704754017888375,-0.01703790082843642,-0.017037998124642673,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
209,-0.02134872763276691,0.004998816165960463,-0.11505222020288267,-0.008919507850238538,-0.018367404506751426,-0.01753048365286167,-0.016225881529356674,-0.01767686273660229,-0.01257839354204392,-0.019603252685137584,-0.01698144469731877,-0.014244378854413549,-0.010565762208656465,-0.01648533259775754,-0.015305867441472401,-0.0168959335331618,-0.016677987649614024,-0.018468481737241527,-0.018449073223045908,-0.014857759293104313,-0.015596017219828295,-0.01951610038987094,-0.01883115637053555,-0.018876282946056772,-0.017311435362423813,-0.015838010082587766,-0.01585818741211381,-0.01578275701992927,-0.01580874837360976,-0.016579643063696692,-0.016978670186431743,-0.01694193260579738,-0.015788826786049048,-0.016721191622543107,-0.020429908868737984,-0.016240188514866843,-0.01614650969501595,-0.01686687175293142,-0.01620576079616547,-0.01634547308745895,-0.02231945320834472,-0.015665853836712096,-0.016751119162595328,-0.017617645421817544,-0.021225046847467784,-0.018169747762635302,-0.018214647669754554,-0.018194592533557485,-0.018195160162351575,-0.018207882277050617,-0.018166093126087784,-0.018213802069018337,-0.018207315991873887,-0.01816539914225729,-0.01816255339838041,-0.01818812873695903,-0.018182390747208354,-0.018225342984019826,-0.018191719607140014,-0.01823273845384383,-0.018214188266364586,-0.01817760734593045,-0.018187143313782354,-0.018211663924116404,-0.01820887321685567,-0.01820899457828192,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
210,-0.02185037972843135,0.0018767342628107466,-0.0738890606717288,-0.00909376875698867,-0.020666574290463872,-0.01964142312284399,-0.01804340536050168,-0.019820724054245554,-0.013575567629258205,-0.022180374785678157,-0.018968900836264974,-0.015616246601798504,-0.011110279123396344,-0.01836120908647552,-0.01691647261406836,-0.018864157515110256,-0.018597193827972428,-0.020790384612999292,-0.020766610965949,-0.016367581294913777,-0.017271879439795964,-0.022073621229666125,-0.021234627723992983,-0.021289903633741506,-0.02028491269054,-0.018062808141819667,-0.018102973632913556,-0.01794699021209955,-0.018002700759452844,-0.019281809146898025,-0.01984308698932264,-0.01979298024454772,-0.01796023033902598,-0.019485498387338745,-0.02369974357174504,-0.018766036406682764,-0.018614555711095115,-0.019689694952645383,-0.018710942814145617,-0.018930906031364977,-0.025141559716198393,-0.017577720417004387,-0.019527872511372772,-0.020674630764668925,-0.024383416134212976,-0.020453532372728265,-0.0204849665844266,-0.02046208511359894,-0.020470761978624064,-0.020480074627107207,-0.020446471612789473,-0.02049510962940256,-0.020484864132788997,-0.020446508933129555,-0.020444234796780304,-0.020470724826321816,-0.020471239147049545,-0.020482799294079975,-0.020460468850984393,-0.020480777884941733,-0.020484635400603107,-0.020467467464928092,-0.020457918821150375,-0.020471876575757643,-0.020476464386009807,-0.020476536783708237,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
211,-0.021615098608798844,-0.0008777903808224363,-0.054021526855664054,-0.005168423657330187,-0.020075789872923102,-0.01875525408427211,-0.016696787281788344,-0.018986218359915423,-0.010941597405069673,-0.022025773245082012,-0.017888952824376077,-0.013570272766815163,-0.007765966528211874,-0.01710616221806184,-0.015245142812101944,-0.01775402901160015,-0.01741014304212482,-0.02023527460754233,-0.020204650878332172,-0.014538095252758735,-0.015702955715923533,-0.02188825997315457,-0.02080752087273543,-0.020878723851748406,-0.020361055661493092,-0.017893751444646236,-0.017946595775583732,-0.017736894800440533,-0.017813252478872568,-0.019321834386877297,-0.01991302094992592,-0.019861317167245724,-0.017755209767992452,-0.019539589388565953,-0.02342778005302362,-0.01874992007768411,-0.01857489259441211,-0.0197541195538133,-0.018686702864687887,-0.01893639705093293,-0.024370033891226925,-0.017138579209503586,-0.01958440428344041,-0.02074557127621869,-0.023935465343094833,-0.01976486668377124,-0.019852626580228724,-0.019807934717110356,-0.019818488062491982,-0.019840839387674294,-0.019763790901332196,-0.01984908907286801,-0.01983340021780831,-0.019762742744637657,-0.019757874336019242,-0.019811033633093226,-0.019794571992230777,-0.01984791766131342,-0.01980341674293079,-0.01986544901660083,-0.019851827961015724,-0.01978609559577815,-0.019796238078399028,-0.019834903032766873,-0.019824703595886412,-0.019824892884143963,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
212,-0.019324268230994743,0.005457100720628314,-0.04554051680092722,-0.0011074271011720926,-0.01690924872641087,-0.015509479600179807,-0.013327502934154072,-0.015754301940540682,-0.007226996477408968,-0.01897623285851104,-0.014591199483851944,-0.010013394730207924,-0.003860824885594239,-0.01376144073559286,-0.011788758487851056,-0.01444818012069628,-0.014083660683091834,-0.017078302688858342,-0.01704584150829297,-0.011039287437652034,-0.012274040578550242,-0.018830468666320776,-0.0176848842457555,-0.01776035946768785,-0.017518993988658416,-0.01491825079520506,-0.014978294398899363,-0.014737885031880884,-0.014826109360482415,-0.016460614782547008,-0.017067369691298344,-0.017014824208425452,-0.014759123886608976,-0.016685683169289745,-0.020457145603424903,-0.015859030268250467,-0.015671317282240027,-0.01690558099476896,-0.015791452087264683,-0.016057024367261103,-0.021251834364295195,-0.0140030820240649,-0.016731764697571663,-0.01790170191036704,-0.020908584171634034,-0.016680667315653507,-0.016660334273962813,-0.016665741651256588,-0.016670327790030835,-0.01666377117698853,-0.016687747349611287,-0.016638023772621167,-0.016657874670939814,-0.01667674748742618,-0.01668928746072161,-0.016658340382358222,-0.016655850719096397,-0.016660790964360135,-0.016666890418665804,-0.01666507162629811,-0.016660566822589033,-0.01665868508750592,-0.01666870133080169,-0.016658772668333908,-0.016652964905499053,-0.0166529122681525,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
213,-0.016086580833807953,0.029342917410624433,-0.04423554812399944,-0.00022622179007823415,-0.01563786421742913,-0.014272658245235239,-0.012144559032426682,-0.014511435422788146,-0.006194686519821338,-0.01765381029645941,-0.013377052337471593,-0.00891228291793179,-0.002911632568668332,-0.012567782024692574,-0.010643809324202091,-0.013237564414027247,-0.012882045704639593,-0.015802743892820853,-0.015771084244996188,-0.009912844242501016,-0.011117108810528884,-0.01751164531940639,-0.016394347714179868,-0.016467959298978957,-0.01650927551370969,-0.0131636395183303,-0.013241326494123098,-0.012930271628915722,-0.013044419298312085,-0.015153943754642605,-0.015932164213571624,-0.015864897426950846,-0.012957750255730333,-0.015442986198870056,-0.020213329333212657,-0.014379381904649652,-0.014137163876055792,-0.01572496920078259,-0.014292207825816684,-0.014634607072674055,-0.021190424832645056,-0.011981820576864312,-0.015502113034991027,-0.016996822192099876,-0.020772493603800967,-0.015311588473242491,-0.015392502479959847,-0.015358752537923001,-0.015358165651464467,-0.015380599579213994,-0.015305476725095779,-0.015398925942026456,-0.01537917093188539,-0.015309831964410353,-0.015299420236962494,-0.015353890845528571,-0.015343143641531361,-0.015403323550404203,-0.015353895628325055,-0.015415857792743352,-0.015391694665723295,-0.015334589273381985,-0.015346171595938195,-0.015387708117362637,-0.015382861000970667,-0.01538306685358021,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
214,-0.014135755095761302,0.028380788407834586,-0.05002272898839995,-0.001554673479315533,-0.01661509038041952,-0.015280996938137968,-0.013201396304857694,-0.015514332473747968,-0.007387119145842514,-0.018585093807598745,-0.01440580155168942,-0.010042782545601075,-0.004178884757700152,-0.013614974204533415,-0.01173484811723811,-0.014269492505483357,-0.013922075933579355,-0.016776212510109682,-0.01674527437373459,-0.011020541454436825,-0.012197361286536,-0.018446168716827454,-0.017354333903202797,-0.01742626790770953,-0.01766009194115027,-0.013983416653331675,-0.014069673396321668,-0.013724069116072189,-0.013850968138556219,-0.016180189292774188,-0.01703155468280214,-0.016958136658702418,-0.013754624944286448,-0.016496903341081882,-0.021626337215052548,-0.015328559988532789,-0.01506137589813962,-0.016805308411844747,-0.015232447938282937,-0.015609646731221246,-0.022616996231514593,-0.01266684144177143,-0.016561617468239375,-0.01818917074207803,-0.02220694567745197,-0.01639610186451676,-0.01637322116493525,-0.01639404513972411,-0.016385450473304985,-0.01637743507099654,-0.016405431023583193,-0.016366598005063633,-0.01636937624878542,-0.016409496650312206,-0.016407530615717536,-0.016391588987894917,-0.01638727075177124,-0.016365177067826735,-0.016395596043493717,-0.016370379960664486,-0.016373506412316382,-0.016390519907889044,-0.016398059100371478,-0.016384782566009608,-0.016377124987751887,-0.016377055130159298,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
215,-0.013456018869671082,0.011610200607013153,-0.035974296733694906,-0.0019754558535818433,-0.016130876452365068,-0.014876950089132082,-0.012922314846636215,-0.01509626424682713,-0.007457423721495774,-0.017982500300222966,-0.01405434611457772,-0.00995350551253978,-0.00444197551432788,-0.01331104041503944,-0.011543893083118057,-0.013926228022420231,-0.013599688077969688,-0.016282316583704905,-0.01625323755250625,-0.010872509859475406,-0.011978613349288639,-0.017851923364371504,-0.01682569805382793,-0.016893309468295013,-0.016155685492764825,-0.0137463856994526,-0.01379459415123619,-0.01360493960301847,-0.013673469748480216,-0.015111473173993993,-0.01570165180529232,-0.015649612082866006,-0.013621317270313656,-0.015327576473656356,-0.0194056883593926,-0.01455222235601953,-0.014383904547765022,-0.015541965234229462,-0.014491256064121072,-0.014733115334065315,-0.020523157415118863,-0.013101525406525942,-0.0153722437396555,-0.016549511917559934,-0.01998134743945052,-0.01583865161935869,-0.015891695060644532,-0.015899947704679413,-0.01586909090518094,-0.015883839814640432,-0.01583645912745404,-0.015915256629049183,-0.01588076258234437,-0.01586221582791666,-0.015832189397456918,-0.015887053391141225,-0.015877584633044534,-0.015907650143351756,-0.015896276486761153,-0.015919505116110576,-0.015891161508171745,-0.01587187486602372,-0.015890414691812873,-0.015921646568718407,-0.015915017915999308,-0.01591517077910865,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
216,-0.011712026135012609,0.009478824725242705,-0.038496332989682705,-0.00010132830540125412,-0.013533620511012348,-0.01234375086371183,-0.010488967987472403,-0.012551861377308338,-0.0053032503358861945,-0.015290654320480589,-0.011563169539504405,-0.007671820012246796,-0.002441846030241829,-0.010857835545037822,-0.00918096277625733,-0.011441596348607294,-0.011131737667965847,-0.013677324336809493,-0.013649730805314567,-0.00854387710444844,-0.009593475396575103,-0.015166747895699332,-0.014192947213210239,-0.014257104704626255,-0.012220850549746386,-0.010988544011989754,-0.010995843269330608,-0.010975765802489258,-0.010980238272988885,-0.011532330979051205,-0.011901380206796035,-0.011866611549144335,-0.010976518848286853,-0.011660750269902025,-0.015212373660951104,-0.011243440518421712,-0.011171306544093262,-0.011795981346515681,-0.011216404957779355,-0.011329233688335966,-0.016732141418889717,-0.011115802541778127,-0.011688306129299306,-0.012519486678856868,-0.015902079370705872,-0.013239701764943324,-0.013314878095197779,-0.013303397502914522,-0.013285147665456446,-0.013304567029483995,-0.013239158607477191,-0.013335375621925698,-0.013297609393358898,-0.013261251029073034,-0.013234030660848658,-0.01330173251572981,-0.013286584493726722,-0.013315202617662465,-0.013299187094716253,-0.013331739344165493,-0.013314178102664845,-0.01327910675491041,-0.013292500012623722,-0.013328573190279976,-0.01331837813248559,-0.013318554557736784,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
217,-0.009922407916183668,0.013514754504388918,-0.03259200559392769,0.002595846706672648,-0.01183491731763428,-0.01055660027114341,-0.00856394454316904,-0.010780180406738882,-0.002992753373320665,-0.013722557930200281,-0.009717995458279612,-0.005537387569143973,8.134966738303218e-05,-0.008960231386692696,-0.00715871048060721,-0.00958738528373432,-0.009254493664584468,-0.011989303178790756,-0.01195965851833331,-0.006474267881204804,-0.007601886685363062,-0.013589441083891136,-0.012543254205240679,-0.012612180759610101,-0.010433580103559109,-0.008983641561627693,-0.008993752983862392,-0.008963377718211239,-0.008971324895881767,-0.009637113315634683,-0.010065447070610398,-0.010025258052694773,-0.008964933269190553,-0.009786656365354335,-0.013828772574373064,-0.009297392113168986,-0.009211277775757358,-0.009943526523675174,-0.009265211667934927,-0.009398947716236785,-0.015523161816374722,-0.009092958529128503,-0.009818666872876757,-0.010776225377901249,-0.014601508283560443,-0.011528760481875362,-0.011597141780330111,-0.011596547273362212,-0.011569781016032305,-0.01158765730790384,-0.01152835751865646,-0.011620578365531818,-0.01158118269627638,-0.011554856942712218,-0.011523427675665924,-0.011589536514712576,-0.011575433649073704,-0.01160365703595158,-0.011592438375766616,-0.011619649586051,-0.01159649818634058,-0.011568521759225701,-0.011585893366695887,-0.011620950278748663,-0.011610937451537523,-0.011611108325022912,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
218,-0.011698199579293769,0.016932979334912685,-0.03471880728373891,0.0035631652896845334,-0.012035479466793706,-0.010653708310341079,-0.008499787092429224,-0.0108953827708121,-0.002477719807390451,-0.014075886703286657,-0.009747235268102861,-0.005228291072292054,0.0008451701793058385,-0.008928145402729324,-0.006980827534592684,-0.009606054821185293,-0.009246222306373121,-0.012202359764991812,-0.012170315964218461,-0.00624099304306503,-0.0074598699588792105,-0.013931996719833145,-0.012801142009613388,-0.012875646785250059,-0.011023461962528108,-0.009453019222338046,-0.009471076003724134,-0.009406590223147781,-0.009427783220934589,-0.010222711363594499,-0.010659453052231194,-0.010619191531547882,-0.009411416115814027,-0.010377360315616754,-0.0141920887390783,-0.009856390101195671,-0.009757628961116323,-0.010536925419941385,-0.009819916253428027,-0.00996893064777159,-0.015675863029163965,-0.009380721687084558,-0.010410118869765606,-0.011356269944078446,-0.01488191265661497,-0.011744785637103353,-0.011791683636126902,-0.01178035994551438,-0.011776467165050961,-0.011786457697627714,-0.011750531742599395,-0.011796702567806886,-0.011775656119586596,-0.01176182601532279,-0.011747986039082236,-0.011787314307385824,-0.01177249722278781,-0.011775214231518128,-0.011778481724237285,-0.011790027203450536,-0.011791330332287624,-0.01176866121062752,-0.011775503087952909,-0.011791606939588606,-0.011779658695090376,-0.01177973432518533,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
219,-0.015716791734537706,0.031269432907397914,-0.04764519276829596,0.0019751474582428274,-0.012540055928215835,-0.011254259009151928,-0.009249943567362353,-0.011479147388996124,-0.003646153442391784,-0.014438741775048593,-0.010410747231183834,-0.006205677167836869,-0.0005540627678033861,-0.009648549221465954,-0.007836486997127558,-0.010279372811598532,-0.009944533329124235,-0.012695345154129668,-0.012665527032570924,-0.007148039488738652,-0.008282256378238272,-0.014304846016301059,-0.013252537538504779,-0.013321867405843388,-0.01176022360490886,-0.010747786486342172,-0.010758242683574617,-0.010721815501747764,-0.010733464051590204,-0.011232114740400326,-0.011518592449522514,-0.011492008715507804,-0.010724428088259063,-0.011333040064028245,-0.013922865302126206,-0.010996234590054707,-0.010933748233506492,-0.011437789789149118,-0.010973084833159936,-0.01106811286383048,-0.014955222500019318,-0.010728544109307044,-0.011354497416337345,-0.011982873709782273,-0.014402620173722944,-0.01223547509757491,-0.0123202990363235,-0.01229768464086777,-0.012292459992135072,-0.012310660602976017,-0.012248424103312214,-0.012313584394766626,-0.012287990527517145,-0.0122602179611605,-0.012243687438550383,-0.01229979174196093,-0.012270413386528553,-0.012299437749544206,-0.012293921150146358,-0.012331343993766702,-0.012319645162209302,-0.01226377727566831,-0.01228794940191499,-0.012320228469365804,-0.012294411391918903,-0.012294562162551516,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
220,-0.01689448512740514,0.03725793938286181,-0.04890676922438406,0.00047744885134073413,-0.013217048496604976,-0.012003951991560867,-0.010112962814816674,-0.012216124927713675,-0.0048260173300261455,-0.015008380495320908,-0.011208133324829575,-0.007240822685272599,-0.001908756964094099,-0.010489030853800572,-0.008779424679858488,-0.011084186963714358,-0.01076827968479813,-0.013363557493814444,-0.013335425322618834,-0.008129902773287952,-0.009199989755309727,-0.014882055354415207,-0.013889245589734547,-0.013954655467855012,-0.012832858401084158,-0.011767772541865,-0.011783302278277962,-0.0117248503860763,-0.011745123858189753,-0.012317224510009162,-0.012601258485992022,-0.012575397648358421,-0.011729600189881374,-0.01241878046647394,-0.014733972555978147,-0.01206986776848936,-0.012000555556097811,-0.012522378774646912,-0.012044453343452024,-0.01214719456404727,-0.01547591999200699,-0.011625728771755625,-0.012440138655849347,-0.013041737662017305,-0.015108870671246673,-0.012950503470661503,-0.01300140035058583,-0.012993009058360431,-0.012984226820546186,-0.012995468802768806,-0.012956210250514138,-0.01300936801397836,-0.012984204989424087,-0.012970874456147093,-0.01295336212721986,-0.012997637017054824,-0.012981863679919468,-0.012987504567605768,-0.012990766646288726,-0.013003817674508027,-0.01300099835464726,-0.01297758857498396,-0.012987213212071606,-0.013006472458910887,-0.012993574393242948,-0.01299366554869915,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
221,-0.01459659458968368,0.03397146334704457,-0.04973769062314652,0.0012207625201918586,-0.014147778148055555,-0.01278639024906298,-0.01066424269390877,-0.013024499638193285,-0.004731010196989205,-0.016158086228237008,-0.01189328908342984,-0.0074410062899508715,-0.001457137966810674,-0.011086282057917927,-0.009167690134216753,-0.011754191266030485,-0.011399666836249373,-0.014312196704258762,-0.014280625599009639,-0.008438769343447877,-0.009639665943295022,-0.01601631884414806,-0.014902145986491717,-0.01497555170168215,-0.01416539237124488,-0.012063135219418871,-0.012103028414852786,-0.0119469230336631,-0.01200306503965242,-0.013232470183652695,-0.01375664020324426,-0.013710076368652587,-0.011960311066877404,-0.01342336989916583,-0.017159044747604837,-0.0127448589934077,-0.012600168853535135,-0.01361395730514632,-0.012692329809388047,-0.012901484002109977,-0.018100967898945153,-0.011547783723766157,-0.013462982583370291,-0.014523190053795224,-0.01767530431191593,-0.013840942107645093,-0.013897156696950914,-0.013896204229560234,-0.013876288059571995,-0.01388987733584414,-0.013846174139658142,-0.013903759428445994,-0.013878286275635747,-0.013863384371065634,-0.013842447589291202,-0.01388725475290219,-0.013870400513178076,-0.013899323066528864,-0.013892962529037154,-0.013919193773214968,-0.013896661330731279,-0.013865412305202657,-0.013887805497454556,-0.013915536018612024,-0.013900640240409667,-0.013900772611339793,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
222,-0.013597037683781113,0.018385102913875916,-0.04378466943184076,0.002234398003277351,-0.0137870601945019,-0.012367835052342752,-0.010155530118623897,-0.012616060287698487,-0.003970229999432912,-0.015882774261734667,-0.011436791350767212,-0.006795357645367151,-0.0005572704860390375,-0.010595499415270273,-0.008595397976381959,-0.01129178409764067,-0.010922198041655217,-0.013958463913437386,-0.013925551540432995,-0.007835509693500022,-0.009087425219484725,-0.01573498402796951,-0.014573476618165649,-0.014650000903899002,-0.013991893283635712,-0.011179861715657902,-0.011236365615506016,-0.011013849538215669,-0.011094328854057277,-0.012774244388912817,-0.013462532757431978,-0.013401848791061452,-0.01103309187557103,-0.01302629028951996,-0.01773935294187031,-0.012121807321058366,-0.011925340258207849,-0.01327631620168077,-0.012050653736010998,-0.01233288356332177,-0.018886020034973843,-0.010416531836899615,-0.013078384080491787,-0.014450826385763275,-0.018368953772606847,-0.013524404892007728,-0.013517430942332622,-0.013517521886439203,-0.013514032173608085,-0.013516271528513254,-0.013508000343287235,-0.013544565377873997,-0.013535077212297204,-0.013513376874675024,-0.013507422127029031,-0.013519584786265441,-0.01353630394184766,-0.013535441639043522,-0.01351710428027033,-0.013516351115152222,-0.013517352805164468,-0.013534956965969208,-0.013516440431128098,-0.013520005267812179,-0.013539359805580459,-0.013539386033509477,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
223,-0.014869113635436334,0.003684351794080884,-0.03496610262458755,0.0016838248745899946,-0.012312553364768249,-0.011072715414236396,-0.009140041356052389,-0.011289565481171887,-0.0037365506797702227,-0.014143373406516977,-0.010259353756155254,-0.006204587897034521,-0.0007549823558770808,-0.009524399422187756,-0.007777106765665031,-0.010132675126959645,-0.009809804002015346,-0.012462291999806242,-0.01243353968427805,-0.007113266827029092,-0.008206942758963666,-0.014014263559814815,-0.012999568340768807,-0.01306642011133793,-0.012281647864426435,-0.01008667481391911,-0.010128152768970243,-0.009966201886378308,-0.010024327083592128,-0.011309127263891338,-0.011856253662075435,-0.011807721047788286,-0.009980048239897,-0.011508580935107076,-0.015366731754436699,-0.01079894367874411,-0.010647477245213838,-0.011707492333900579,-0.010743952248099216,-0.01096289658858166,-0.01634971799484154,-0.009563428823095497,-0.01154994227349089,-0.012653050064663402,-0.01589819624936848,-0.012080674729910567,-0.012080460107751882,-0.012103125481446748,-0.012081361796831034,-0.012080730058827758,-0.01208413289777452,-0.012095330841041049,-0.012076800997781384,-0.012102325736515991,-0.012084337921539819,-0.012099942884673991,-0.012096192648757637,-0.012079744496066532,-0.01210304050862253,-0.012084199030828805,-0.012080477123119602,-0.012096426405983393,-0.012102910746058975,-0.012103694984759439,-0.012099060683326817,-0.01209906278592342,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
224,-0.015246010275337986,-0.0008705148343933598,-0.029630595034209544,0.001931907832576461,-0.010911115387767196,-0.009773444819293476,-0.008000030484375423,-0.00997242561256427,-0.003041808075720063,-0.012591068866184163,-0.009027107268061916,-0.005306469600861232,-0.00030593236830873775,-0.008352715977999898,-0.006749406909275684,-0.008910867441697013,-0.008614602130491174,-0.011048514987427035,-0.0110221319725033,-0.006140269916784419,-0.007143822775185219,-0.012472598163920054,-0.011541517706038895,-0.011602860635406578,-0.010587479455608716,-0.009039881279336694,-0.009064249051738634,-0.008971684348698234,-0.00900406982156361,-0.009858963244121683,-0.010263580672759521,-0.010227098865334388,-0.00897930363721303,-0.010004672926421173,-0.013085707967962969,-0.009498152746253399,-0.009395187697459036,-0.010152093696020287,-0.009460510714058684,-0.009611965542758923,-0.013936157822331034,-0.008799012274562111,-0.010035162570703353,-0.010875599995162834,-0.013537599411363288,-0.01065358455211616,-0.010696718000126882,-0.010711240739985218,-0.010682109004377043,-0.010691621467249378,-0.010662323923546692,-0.010702933927682332,-0.010677476307722835,-0.010684301042103982,-0.010659440001573036,-0.010697557826568829,-0.010679893698672116,-0.010700410152354253,-0.010708647374693722,-0.01072163964836321,-0.010696371292888918,-0.010676479732370766,-0.010704498823906092,-0.010726513273209773,-0.010709038617882758,-0.010709140621312138,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
225,-0.014943618042317221,0.0041142243334832546,-0.038748331056274864,0.004781488934309255,-0.009292904493461124,-0.008046155741459268,-0.006102709044224647,-0.008264214521001682,-0.0006690995517756003,-0.011133929444513036,-0.0072282604417518975,-0.0031508934984752013,0.0023290879010503442,-0.006489209505087743,-0.004732177517183815,-0.007100875711523902,-0.006776204917321269,-0.009443477764976161,-0.00941456518532286,-0.004064637364320844,-0.005164409397148987,-0.01100409994528048,-0.009983748860313947,-0.01005097325967228,-0.00920847940253662,-0.007158784713266348,-0.00719748385490763,-0.007046195179925743,-0.00710055721857682,-0.008297318844682261,-0.00880899188212644,-0.008763512611893313,-0.007059153054669004,-0.008483596790351664,-0.012176907580734492,-0.007821884691370976,-0.0076809345655911715,-0.008669649054155295,-0.007770705011597873,-0.007974534413331569,-0.01321937871632666,-0.006663507376111287,-0.008522260229835652,-0.009558629288204083,-0.012716305958429291,-0.008990332596265665,-0.009061772657612984,-0.00906765922570256,-0.009035223627142153,-0.009052579586027633,-0.0089936994790316,-0.009092700348389549,-0.009041752799661828,-0.009029362430656085,-0.008989092030758473,-0.009067002668397064,-0.009048704210296438,-0.00905616746422531,-0.00906384148034281,-0.009075599747090391,-0.009061149003124266,-0.009041927476368294,-0.009057773897762016,-0.009090445830610555,-0.00907641868713618,-0.009076576271807395,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
226,-0.01379905897536651,0.018600337083817,-0.032486002404652936,0.006677791523269775,-0.008109743871564667,-0.006799823028914632,-0.004757902929777274,-0.007028930729874263,0.0009510246416773935,-0.010044052569567738,-0.0059404854129981016,-0.0016565204733464426,0.004101128644847619,-0.005163987161716942,-0.0033179273052601904,-0.0058066461668042895,-0.005465524477576294,-0.00826794660999681,-0.00823756904543793,-0.002616563250845083,-0.003772060142782651,-0.009907644679235005,-0.008835592951994735,-0.00890622357561695,-0.00838348969514652,-0.005772607641321488,-0.00583021771033976,-0.005600342833092242,-0.005684454198337919,-0.007291592317848183,-0.007912126649649263,-0.007857829189346834,-0.005620564753446204,-0.007520155549727904,-0.011763605620594787,-0.006689491682921576,-0.006504156458877742,-0.007745291780468823,-0.006622632603800213,-0.006886271967329181,-0.013044344083094996,-0.0049130221050046625,-0.007567183304323197,-0.008789955518335002,-0.012395475669986252,-0.007864580107422844,-0.007864539925538839,-0.00785855680333585,-0.00785942630567168,-0.007862780695653689,-0.007850145932228441,-0.007888727793547117,-0.007878749021289606,-0.007854003233609668,-0.00784943654899469,-0.0078644637030816,-0.007878035838827003,-0.007875476511185028,-0.007858056009740941,-0.007859401123443792,-0.00786442082598031,-0.00787631935197453,-0.007857274522873171,-0.00786166148639671,-0.00787827381532402,-0.007878303378892402,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
227,-0.010910763729079362,0.029103871407521638,-0.03237096719133964,0.005407858514179589,-0.008181446512474102,-0.006977668234603622,-0.005101204420564301,-0.007188211394715574,0.00014513014920254468,-0.009959018650834308,-0.006187962535055719,-0.002251126224337409,0.003039981997179631,-0.005474383746733164,-0.003777909667921183,-0.006064968250173031,-0.005751487567804156,-0.008326830121791261,-0.008298914043842148,-0.0031333769709102396,-0.0041952442329406,-0.009833663858417623,-0.008848480219844017,-0.00891338766134778,-0.008902052951384031,-0.0060267422988087155,-0.006096390440765638,-0.00581581966423881,-0.005919323884467309,-0.007755499517448712,-0.008414625800083576,-0.008357783255060234,-0.005840797925852109,-0.00800078663689516,-0.012150483157427991,-0.007093223731988657,-0.006884000322634936,-0.008239486196331452,-0.007018066459057199,-0.007312449739326435,-0.01325904857597843,-0.004919965825400033,-0.008050879186993765,-0.009314353718649445,-0.01271360141409835,-0.007960627990324117,-0.00796169021961852,-0.007976844605776575,-0.00796288611791364,-0.007962100371204654,-0.007965432898639423,-0.007966316594251626,-0.007956667142661739,-0.007976302632804246,-0.00796552547911432,-0.007973365009276229,-0.007968342144954252,-0.007959708030437775,-0.00797682196098191,-0.007965529948667227,-0.007961717981336384,-0.007968678012889063,-0.00797677587170241,-0.007976896946240469,-0.007970889119462877,-0.007970886847380749,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
228,-0.007827823648224671,0.02336221542110066,-0.027156583034118605,0.005062021259594427,-0.008263874318171209,-0.00708342957885442,-0.00524333836062813,-0.007289891657729071,-9.869656286059895e-05,-0.010006990735918342,-0.00630903120684782,-0.002448504897335224,0.0027400426782986567,-0.005609284133613092,-0.003945693804284712,-0.006188420992138977,-0.0058810166892183414,-0.008406439871941564,-0.00837906490766186,-0.003313654461582689,-0.004354938929295381,-0.009884065768773898,-0.008917978520985635,-0.00898162782358077,-0.009581572274953837,-0.0063479000637616054,-0.006430677766577381,-0.006095806934101079,-0.0062197815150316195,-0.008337453422537942,-0.009060318575802405,-0.008998781734811577,-0.00612577285479344,-0.008608818962709062,-0.012680912182569361,-0.0075911367175920735,-0.0073512771770381175,-0.008870223516205276,-0.007505199344733245,-0.007840364729465997,-0.013361192197005666,-0.004999033683967575,-0.008663896335673632,-0.010013178902762035,-0.01310181393723578,-0.007987059920262612,-0.008040751558602418,-0.008042067198811606,-0.008016866510034748,-0.00803249570236001,-0.00797945695955791,-0.008076909533320015,-0.00803552823757101,-0.008007171334242854,-0.007975218012047753,-0.008040313988682265,-0.008036034407066349,-0.008050491450635501,-0.008038611146887377,-0.008054642168810808,-0.008040191999336737,-0.008029694412726851,-0.008033109546012215,-0.0080626124287939,-0.00806323545258585,-0.008063383253410283,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
229,-0.0037316778501037392,0.02064212510069733,-0.022969517356196116,0.007460640487264306,-0.007738074818607029,-0.006391730520582924,-0.004293033108506655,-0.006627208754669486,0.0015746360157673396,-0.009726168603653112,-0.005508498296469098,-0.0011054140934825584,0.004812331321287579,-0.004710408855489512,-0.002813017745562905,-0.005370937536995768,-0.005020330671091306,-0.007900676517797502,-0.007869454279399519,-0.002092151671250715,-0.0032797781301880857,-0.00958596777672113,-0.008484106745762297,-0.008556701313528146,-0.008901666017847145,-0.006065763913052524,-0.0061375959363108475,-0.005847153472029631,-0.005954635882659157,-0.00780230898429551,-0.008439687711966617,-0.00838527998661432,-0.005873128830805885,-0.008041138846498715,-0.01167420958278617,-0.007148109267388529,-0.006938627762443633,-0.008271704987112206,-0.007073014855944036,-0.007366159181109782,-0.012223451306982294,-0.004897009091438861,-0.008089677323201455,-0.009285672992645586,-0.012040126074556557,-0.007418314170987488,-0.007484140412935452,-0.00749840228904473,-0.007459569909945055,-0.0074755764808989225,-0.007424328307127205,-0.007506012687089406,-0.0074621250480958485,-0.007458031093367825,-0.0074198444217344305,-0.007485876040739047,-0.0074659224696332575,-0.007489120474721365,-0.007494439416815055,-0.007512536065695715,-0.007483557885781886,-0.007459911464373447,-0.007488125875633017,-0.007521952077628598,-0.007504256815479581,-0.007504418224707536,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
230,7.715579711442071e-05,0.0296466568577564,-0.022160478688973004,0.008240057971509535,-0.00787994927190215,-0.006451994382327334,-0.004226081415108997,-0.006701746467470661,0.001997264892897744,-0.009988554214528078,-0.005515223769561832,-0.0008452402994408061,0.005431217745267076,-0.004668756991905209,-0.0026563527972042044,-0.005369324567261315,-0.0049974651630795355,-0.008052407306413063,-0.008019292487232484,-0.001891790391396574,-0.0031514065323175215,-0.009839854913291557,-0.008671202994834483,-0.008748197986494453,-0.008418027890480823,-0.0065104541323898245,-0.00655506784624719,-0.006375720795382176,-0.006441770052043104,-0.0076408461854734116,-0.008085179380084262,-0.008046587334132294,-0.006391648984541693,-0.007805371768455603,-0.010648487279243345,-0.007201800670550021,-0.007064690406141598,-0.007966431791129443,-0.0071524603993381175,-0.007346285343182681,-0.011219954385151993,-0.005806792048935713,-0.00783909450924171,-0.008701949022960197,-0.010993490736402965,-0.0075170130478635746,-0.007622410007938011,-0.0075974868022864565,-0.007581151042055931,-0.007608108758455509,-0.007517359739594762,-0.007638917211536255,-0.007597150858867316,-0.007538884430925454,-0.007510161834131596,-0.007594038697735065,-0.007571975513564087,-0.007622851681855658,-0.0075916502200765994,-0.007647292081275918,-0.007621439401032263,-0.007561706519066409,-0.007582374080833895,-0.007632332059570765,-0.0076168879433935015,-0.007617131525108266,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
231,-0.00034530675318201413,0.023184265021572885,-0.023145966890829386,0.0057610081580456544,-0.009145934917733647,-0.007825436611979326,-0.005767028238278118,-0.008056394331791169,-1.2001720394033688e-05,-0.011095862940370132,-0.006959159941708875,-0.00264060246820796,0.003163539017411841,-0.006176391554602674,-0.0043154249729574976,-0.006824239958693091,-0.006480363750287753,-0.00930541512544048,-0.00927479226547301,-0.0036083974828852866,-0.004773224881937208,-0.010958353571703633,-0.00987764514764508,-0.009948846105589089,-0.009454713674566021,-0.00783201164242487,-0.007865480325800504,-0.007732877465019442,-0.007781100984912948,-0.008755884582921576,-0.00915092794179272,-0.00911610370807265,-0.007744439112535383,-0.008900574208987797,-0.011565415643865764,-0.00838069237921271,-0.008267296622571843,-0.009044064945291546,-0.008339658397940744,-0.008502244286349428,-0.012045181974133092,-0.007353584197224722,-0.00893047297393814,-0.009718040968446393,-0.01188061742246992,-0.008886445546029843,-0.008909793268886433,-0.008902265934170263,-0.008900440006963977,-0.008906576691996326,-0.008884675465788874,-0.008918690600468415,-0.008906295116487842,-0.00889077835050999,-0.008883117634311455,-0.00890611807892759,-0.008903071637889564,-0.00890684394551557,-0.008901101140651723,-0.008909342052366428,-0.008909575693121025,-0.008900602342848089,-0.008899254438427179,-0.008909245574735311,-0.008908462915056025,-0.008908512727593576,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
232,-0.0018246581536792636,0.01147289366367885,-0.021360431822023684,0.0045532916070846925,-0.00958638293120975,-0.008333851397627086,-0.006381390432083788,-0.008552921596905709,-0.0009225782860609617,-0.011435947088865767,-0.007512162462781453,-0.0034158835114358344,0.0020895156279907724,-0.0067696835939561805,-0.00500450198312283,-0.007384186885303395,-0.007058010173981916,-0.009737654605141217,-0.009708607920574793,-0.00433386558581267,-0.005438738679655967,-0.011305515402836872,-0.010280431634199607,-0.010347967839780136,-0.009775000456883422,-0.007824445861040873,-0.007860787891542476,-0.007719006570442045,-0.007769859070780028,-0.008905640706990991,-0.00939435320108346,-0.009350944868973605,-0.007731117694527779,-0.00908360304710493,-0.012457732154168679,-0.008452054376670869,-0.008317972864957949,-0.009261324731838026,-0.008403339491955274,-0.008597516396855874,-0.01308539927416056,-0.007365054458147715,-0.009120540682556867,-0.010107174094114761,-0.012861041029078316,-0.009280008792442073,-0.009344639993133449,-0.009352459143475272,-0.009317857982029346,-0.009335307895093103,-0.009280314320128947,-0.009363293869775842,-0.009328183101288835,-0.009306679511286525,-0.009275234309478013,-0.00933374979503444,-0.00931941934716704,-0.009363880018527082,-0.009348010454968634,-0.009382146258155399,-0.009344005416692067,-0.009312844356649277,-0.009340907486237825,-0.009378763844313048,-0.009367017418310766,-0.009367201120727768,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
233,-0.0004911159721142847,0.026278768253531284,-0.016744016711698784,0.007080738480503218,-0.008073172615242317,-0.006730797198246403,-0.004638286524848292,-0.006965581267328375,0.001212085329551119,-0.010055405709440366,-0.005850168649598739,-0.0014600642745688421,0.004440236250702518,-0.005054431892138332,-0.003162634091137457,-0.005713013404739537,-0.005363440090906772,-0.008235294981768764,-0.008204164783237418,-0.002443893054002164,-0.0036280185153653097,-0.009915618179763004,-0.008817005318940068,-0.00888938588557472,-0.008407038639165266,-0.005695481199986498,-0.005749122332696161,-0.005538315453813116,-0.005614421346064876,-0.007226982950719907,-0.007893882881246043,-0.007835048489953162,-0.005556496890318728,-0.0074710503855515975,-0.011959178668396398,-0.006596867520891838,-0.006407833482070094,-0.007713352486921581,-0.006528358390786339,-0.006800378667262232,-0.01287990309737822,-0.0049801375567040725,-0.007521522501348272,-0.008851383069251621,-0.012508736259217513,-0.007816440371171605,-0.007822886758525565,-0.007822629245936382,-0.007817855612435122,-0.007821122482559607,-0.007810555101368979,-0.007834940525843126,-0.007826882615247993,-0.007815345715338016,-0.007809737990800617,-0.007821701588144497,-0.007825744484392636,-0.007830976600267938,-0.007821890672175369,-0.007826656601810976,-0.00782276637259821,-0.007824367352473818,-0.007820722990432143,-0.007827099376965874,-0.007832458088606135,-0.007832492544134645,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
234,0.0015393597799724722,0.04766631142752557,-0.01702413493996034,0.010418086822067383,-0.006266478790095421,-0.0047885137565463805,-0.0024846443855386876,-0.005047012713055931,0.003956657298465637,-0.008448931749584738,-0.0038189353614361764,0.001014601276507634,0.007510874787905414,-0.0029428234418152925,-0.0008599403935832129,-0.003667926445820454,-0.0032830437014217877,-0.006444976687068634,-0.006410702113551983,-6.860131837876145e-05,-0.0013723320073289321,-0.008295024669364444,-0.007085443971486898,-0.007165135498342988,-0.007313484756499689,-0.003658684561823659,-0.0037407714817958267,-0.003413528776743324,-0.003533163293129746,-0.00581270429992862,-0.006672866633020702,-0.006598310283404433,-0.0034422772558555612,-0.006131492895167588,-0.011342762996483409,-0.004964188850124599,-0.004701057177222695,-0.006443322470923873,-0.004869346956269379,-0.005242698684932884,-0.012144954316086986,-0.0024475608061524236,-0.006196816357084019,-0.007855273209742854,-0.011881131712996023,-0.005986475185668616,-0.0060063348877651595,-0.006003547710152547,-0.006001940917087941,-0.006004828120567653,-0.005993925415360755,-0.006003558618802905,-0.00599474490694168,-0.005999274443805186,-0.005993276165314198,-0.006008211765397777,-0.00599725298356382,-0.0059911833095867605,-0.006003090699674054,-0.006002415851762993,-0.006006233033994029,-0.005996246003462713,-0.006002373357703567,-0.006006345409411238,-0.0059958752840463805,-0.005995890877589282,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
235,0.0021110875294020363,0.050618972327259544,-0.02646787156239232,0.012288376990143162,-0.004639098775890005,-0.003139616088117309,-0.0008022047432627976,-0.003401878524166014,0.005732875683296641,-0.006853326010870074,-0.0021559216265406274,0.002747986344751237,0.009338838932099743,-0.001267054416422541,0.0008461532715694862,-0.0020027141760765497,-0.0016122279338801476,-0.0048201954190713716,-0.004785421842936355,0.0016490134316490155,0.00032630176173596443,-0.006697178201498834,-0.005469987249913162,-0.0055508390036220654,-0.006135383486908785,-0.002196087445533997,-0.0022903881838645846,-0.0019122322214071077,-0.002051180732222372,-0.004573935072188092,-0.005477347614085739,-0.0053999560330755016,-0.001945699091563901,-0.0049114774869547535,-0.00995084761130718,-0.003658864527966473,-0.00336981776432289,-0.005238527877085613,-0.003554986155970154,-0.003961996144013947,-0.01045582112328283,-0.0007516002734732682,-0.00498024234155443,-0.006682279729862556,-0.01037574107079673,-0.004363967080467041,-0.004381228147995277,-0.004375179709458369,-0.004381353663865017,-0.004381271306954928,-0.0043811741849804344,-0.004354829925488519,-0.004360648314460818,-0.004376580230989842,-0.00438127086033082,-0.00437730135495927,-0.004357866149610926,-0.004357108858462424,-0.004375299022522069,-0.004378464216940112,-0.004381231017240376,-0.004358358856079366,-0.004375495489030069,-0.004374526090071704,-0.004353399536204118,-0.004353385711093628,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
236,0.001321954384874406,0.03692975063420531,-0.017530356644668343,0.012693664452022349,-0.002573249918430622,-0.0012208643583733645,0.0008872502443971865,-0.00145739922092956,0.006781248537781642,-0.004570264598020228,-0.0003336689301149322,0.004089172615375539,0.010033471899574608,0.0004680016657341232,0.002373906672805214,-0.00019549091352937843,0.0001566891814151301,-0.002736581237431784,-0.002705218899860283,0.0030980073883990745,0.0019050518597382494,-0.004429434667571409,-0.0033226294100711846,-0.003395549721264402,-0.0037350922758755773,-0.0004486484411955617,-0.0005284696529273317,-0.0002078996313435895,-0.00032583920472948865,-0.0024419945703790203,-0.0031912033247492168,-0.0031271475597890994,-0.00023632284382049023,-0.002722320455081483,-0.006908083597358679,-0.001679154489483153,-0.0014371918910981267,-0.002993466526285672,-0.0015922574402067685,-0.0019323648257239421,-0.007447959109774133,0.0007854437219688326,-0.002779367379545218,-0.004186342971961777,-0.007291657837863305,-0.0022997162498745835,-0.002355182337484266,-0.0023077504492536043,-0.0023372357667004423,-0.0023489897751840638,-0.002308191876022745,-0.0023182182969693926,-0.002334227390726429,-0.0022857911759800666,-0.0023051154077642585,-0.002310743101701551,-0.002292264262726016,-0.0023398451926364386,-0.0023055421837566174,-0.0023602774963580454,-0.0023547628820145983,-0.0022882358292089983,-0.0023020375050914967,-0.0023209641605045524,-0.002304802083645666,-0.0023048900069763782,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
237,0.0009741896154117783,0.022840548228039367,-0.016412840420546148,0.012406914227512772,-0.0012579741694615587,-4.750050730308367e-05,0.0018394001509362632,-0.00025921470313820273,0.00711491470068258,-0.003045433119026739,0.0007465975153412672,0.004705330409893788,0.010025867641307147,0.001464145210808444,0.0031700550354725296,0.0008702758913208422,0.0011855001453041146,-0.0014041663987309542,-0.0013760950522634441,0.0038181726070172623,0.0027503992661741883,-0.0029193811064300587,-0.001928717901414895,-0.001993986356464099,-0.0019487008062093498,0.0004685743865850047,0.0004100221099135079,0.0006453840259073719,0.0005587236248164877,-0.00099220811294459,-0.0015447374496109253,-0.001497339810957711,0.0006244904923103298,-0.0011985104034075897,-0.004435980310950473,-0.00043260269690409046,-0.0002554384037206333,-0.001398528960672146,-0.0003689664639726924,-0.0006181308091499267,-0.0050587015182932335,0.001381679485679418,-0.0012405512339736797,-0.0022863454551877637,-0.004795339606024289,-0.0010292806403574687,-0.0010294875024129738,-0.0010500091669638496,-0.0010278394010513239,-0.001028925038520546,-0.0010254477487093299,-0.0010555166607652303,-0.0010331216639724611,-0.0010456568759153377,-0.0010250654333173422,-0.0010480188386728156,-0.0010510987632743791,-0.0010364086509190226,-0.0010496026358422894,-0.0010327090196648203,-0.0010294496572068577,-0.0010503945874307976,-0.001048946452124237,-0.00105234493723337,-0.0010561017882644347,-0.0010561201517018445,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
238,0.0021333730477516187,0.029268608049120244,-0.022766366143999506,0.012402994392178962,-0.001222824067658533,-1.5811328744539093e-05,0.0018656944014164207,-0.0002269202023785572,0.007126125474749662,-0.0030051724076991127,0.0007760162501959269,0.004723430541856239,0.010028755570350215,0.00149151237066738,0.0031925447468171045,0.0008993410114049797,0.0012136639926204579,-0.001368598311720767,-0.0013406072253849147,0.003838809254360001,0.002774088835435585,-0.0028794807964511336,-0.00189165004407073,-0.001956731886952918,-0.001836084086445366,0.00032487443160278276,0.00027338607735366864,0.0004800674333634964,0.000404056030352908,-0.0009729008870998702,-0.001470377141021936,-0.001427574316795442,0.00046175088253345943,-0.0011582587056116968,-0.004103353583302528,-0.0004725921442913562,-0.0003149913554598804,-0.00133841735505718,-0.00041593802779418864,-0.0006380476378407131,-0.004622238721873756,0.0011215515832000522,-0.001196089346753687,-0.002142899705584444,-0.004420888790300349,-0.0009655452521101976,-0.0010055841339231468,-0.0010013498482802747,-0.0009904182428530676,-0.001000359999254298,-0.0009651721041763539,-0.0010241442401251288,-0.0009969084154220677,-0.0009820065434180247,-0.000962645089996874,-0.0010066795570146383,-0.0009987757464310053,-0.000998678480420349,-0.000999391781336729,-0.0010060319987578348,-0.0010052304974111034,-0.0009947884457958904,-0.0009962871671528547,-0.0010130856533018457,-0.001008509345873533,-0.0010085916873124807,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
239,0.00321578303115405,0.02587189826619219,-0.03143795952721432,0.012154421587951388,-0.0009746292382813961,0.00018837844773919544,0.0020012885810968698,-1.5033856628379034e-05,0.007069935806454817,-0.0026919970437763972,0.0009513377195190583,0.004754837892383097,0.00986674233717584,0.001640748411385425,0.003279764855745392,0.0010701663288109793,0.00137302977942826,-0.0011150888712267448,-0.0010881182788716449,0.0039024679683496233,0.002876564934562012,-0.002570887874637688,-0.0016190712777891816,-0.0016817803785733798,-0.0013889683212005585,0.000809657090374764,0.0007606978575575242,0.0009558053833003224,0.0008844992640427817,-0.00048003167137525304,-0.0009994783222104181,-0.0009543086370538041,0.0009386727200079929,-0.0006721422961432687,-0.0039636591262783415,2.9460802787590777e-05,0.00018701521670800247,-0.0008605054283334931,8.626981403304034e-05,-0.0001375106437366783,-0.004668131393648721,0.0015301119117471452,-0.000711563073089618,-0.0017206201119011005,-0.004364132630755207,-0.0007369814012886797,-0.0007687693890773879,-0.0007713449793120467,-0.0007598787622548501,-0.0007656999830879976,-0.0007461316945639061,-0.0007674341099240729,-0.0007524744161369021,-0.0007575703136860928,-0.000744481319687941,-0.0007692145813877323,-0.0007539933716736502,-0.000759011547625396,-0.0007699980324124748,-0.0007758195061328387,-0.0007685614927965554,-0.0007519236984298333,-0.0007678478878532383,-0.000779301606253267,-0.0007645088036151809,-0.0007645594992604038,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
240,0.0026822845263583268,0.02132483798793896,-0.023474686830639458,0.012589888090314971,0.0011562437835205752,0.002169067664243032,0.003747869506001347,0.0019919227992755474,0.008161982167944025,-0.00033935349094013677,0.002833502972595395,0.006145842049725522,0.010597625954415633,0.003433887321504405,0.004861251057529785,0.002936986771241387,0.003200740260638152,0.0010339222612859912,0.0010574100338457265,0.0054035420420406165,0.00451011794483537,-0.00023388363020529707,0.0005950211061466155,0.0005404098808070928,0.0013802698361274077,0.0031452934187336168,0.0031113966268377508,0.003244289896360643,0.0031964153264820543,0.002161791822957484,0.001723171211122955,0.0017621653813825952,0.0032328645006284226,0.0020020973469804812,-0.0012651880198118913,0.0025701734045220958,0.0026916725033740464,0.0018426297563661105,0.002614259035481038,0.0024388586674494407,-0.002402674427369688,0.00358837412479317,0.001968958454089529,0.0010787830227361782,-0.0018020206080379274,0.0013367905024643267,0.0013449834581988668,0.0013371123650950316,0.0013429671217281456,0.0013442741581688037,0.0013403637466885446,0.001332529012405149,0.001339477933653356,0.0013339700656611127,0.0013399870462155992,0.0013352037796854654,0.001330293375032145,0.0013425796550369461,0.0013368054418099672,0.0013485317917225272,0.0013449350224551632,0.0013299878521059905,0.001336316690060861,0.0013389418780258534,0.001333708515033465,0.0013337193823657503,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
241,0.0014104742244912302,0.018188710903246988,-0.023502267049807325,0.015240440141631562,0.0041426460839747055,0.005125719419416429,0.00665814575939547,0.004953777982633028,0.010942598900938892,0.0026909802721132433,0.005770637699089379,0.00898568059711578,0.013306698431655519,0.006353386443133583,0.007738822998857478,0.005871081779284771,0.006127087811025174,0.004023917616816442,0.004046715462870314,0.008265184804764705,0.007398004020503307,0.0027933520760908643,0.0035979086820702375,0.0035449015991321957,0.004717040022920387,0.005875976536979587,0.005857214110094686,0.005929079757368853,0.005903736510086978,0.0052629277171475294,0.004961121280392541,0.00498845058909136,0.005923093463688152,0.005154525391876189,0.0026280600332987706,0.0055309643651856085,0.005607654383900237,0.005044552479886338,0.005558976544841778,0.0054463759751570105,0.0015237168274206767,0.006077713084529049,0.005131809004482475,0.004497230260538798,0.002143783723178066,0.004339203252293778,0.0043256626999342495,0.004343168304279457,0.004335863167883763,0.004329194193531303,0.004351678635029173,0.004317329422005485,0.00431683202572295,0.004357165066180705,0.00435348001040541,0.004344157111338734,0.004335092469142762,0.0043095038180140455,0.004344558715840856,0.004319291482161937,0.004325902237335479,0.004337845086860361,0.004346769939566799,0.0043348805419217255,0.004322908866652334,0.004322844155226963,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
242,0.0025291693302879944,0.02281552679828608,-0.02097449280304826,0.017573897794392317,0.004850923485647499,0.005977959789029571,0.007734797305774203,0.005780838949388963,0.012646673212253875,0.003186673209129378,0.006717321022522427,0.010403180390662375,0.015356975587334527,0.007385408505531021,0.008973730798528472,0.0068324743084053775,0.007125970308402747,0.004714808215394396,0.004740944617649762,0.009577173942172114,0.008583001696600239,0.0033040365180158405,0.00422641379178981,0.0041656442594937134,0.005069862039475843,0.006170563388429546,0.0061489243234203635,0.006233993129160544,0.006203272325340487,0.005552355594524904,0.005280839582124024,0.005304899816787282,0.00622665303642539,0.00545327093353681,0.0034716437733277334,0.005807123957274111,0.005883368269149479,0.005354594249006025,0.005834762333740576,0.005724966729513842,0.002789958216098784,0.006459416352148618,0.005432743599775045,0.004885203780096147,0.00315163563509738,0.005064200721528164,0.005053718001330685,0.005061736729619099,0.005058439611049386,0.005055336914273632,0.005067108603373391,0.005047413645550355,0.005053086087020472,0.005065872834264978,0.005067785153100788,0.005056289519136256,0.005055563292561896,0.005056728260316834,0.005062187745606658,0.005058466174466157,0.005053827422274877,0.00505687531058739,0.005062893195857243,0.005058957100243504,0.0050565299852236055,0.005056508919096103,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
243,0.005426612873176579,0.02678755370741645,-0.011224235372505005,0.01859757598847305,0.003949032917561446,0.005246641435188173,0.007269368936487827,0.005019687183801762,0.012924636645830458,0.0020329053466996505,0.006097901888204909,0.010341600601831227,0.016045131909997956,0.0068671016077439025,0.008695809813455717,0.0062304831405976,0.006568398528365594,0.0037923171724435056,0.0038224092094834025,0.009390581544184947,0.00824594550187565,0.0021680310998017692,0.003230006302661468,0.003160039556707523,0.003689635639085403,0.005371324635335126,0.005332324953181389,0.0054886514221581945,0.005431227236506788,0.004374139260980356,0.003982164722084247,0.004016147122603611,0.005474820820024875,0.004228831501181967,0.0017302156013823938,0.004762419570897096,0.004883651430597974,0.004086769510902022,0.004806055587331566,0.004634610665754829,0.0011063724436735402,0.005970774961922931,0.004199070179998291,0.0034409081856635196,0.0014021239109631477,0.00424900580774992,0.004201151423060391,0.00420153493089652,0.0042259520665918985,0.004209752871992891,0.004263374685177479,0.004162162326987842,0.004198822379967961,0.00423949323282557,0.004267854746031581,0.004208341973574725,0.00420518238482094,0.004177070057688351,0.004205274211743633,0.004180141414115582,0.00420173526129224,0.004211786915149026,0.004211230448600087,0.004179321117995628,0.004171020891272658,0.004170857798445689,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
244,0.005480129312227202,0.03398563182374999,-0.0113032889572778,0.020046339322102924,0.003835003070999218,0.0052710481370314395,0.007509572166976683,0.005019881064304004,0.013768177270730328,0.0017144516823130252,0.006213126088013795,0.010909567670083786,0.017221585418729025,0.007064388581310015,0.00908819419012964,0.00635985189226107,0.006733818091425758,0.0036615679636543695,0.00369487039711638,0.009857088276735341,0.00859033569409411,0.001863993449649054,0.0030392664457792604,0.002961835233708259,0.0037403793286734195,0.005927649722119939,0.00588080114134102,0.006067106815885289,0.005999136462143347,0.004667217794426099,0.004141904186749826,0.004188032718433689,0.006050787602041615,0.004474231145667673,0.0008381983446954875,0.005172122310282922,0.0053263301370740455,0.004283547491793363,0.005227825835123108,0.005007725003011279,-0.00025272279738650615,0.006611039063036131,0.004434446176608268,0.0033928401374137976,0.00029812637030023504,0.004089704099654346,0.004083283050819999,0.004096085749209779,0.004083623103822827,0.0040833822495818,0.004085454087824079,0.004096155327204173,0.004088593132265453,0.004093800804231059,0.004085386729329033,0.0040906982878732194,0.00409564241828055,0.004094872976801496,0.004095893325205963,0.00409008690050295,0.004083289288857087,0.004095610154472383,0.004095577426549313,0.004097158249731888,0.004101961899841906,0.004101971642029497,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
245,0.004228622206206632,0.029601519198824144,-0.015525438718128897,0.02169491632787775,0.004052003666593037,0.005614861736109077,0.008051063375429348,0.00534151482263555,0.014862347868987283,0.00174419249268013,0.006640131877438244,0.011751302688274113,0.01862071654354746,0.007566566909592374,0.009769088962479399,0.0067998146148384505,0.007206804691901715,0.0038632530044705746,0.0038994962799092973,0.010605881871197154,0.009227266016660518,0.001906939862758528,0.0031859978319916274,0.0031017288926108227,0.004367674545240322,0.006765018903551798,0.0067204685406212685,0.00689456306899176,0.006832024689502104,0.00544383697349984,0.0048416943596859,0.00489543883920718,0.006879657353448821,0.0052252584378520515,0.000698459403206403,0.0059985006981406516,0.006162079560141982,0.00500622118054294,0.006057941160111144,0.005820907085691444,-0.000802625172422051,0.00733650840970042,0.005179800265880207,0.003949251923496585,-2.683140698372076e-05,0.0043483278188024485,0.004320015600972371,0.004329665903490623,0.004325938811749407,0.004322040208895364,0.004337100628789725,0.0043299821941997834,0.004337058802978202,0.0043345909184055054,0.00433794733050004,0.004321986750659173,0.00433803595417545,0.004343522756141158,0.00433020696166338,0.004327094387494437,0.004320152265858093,0.004339338911536268,0.004331052613444227,0.0043263280580368105,0.0043417166706899634,0.004341699306848766,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
246,0.005906025638872881,0.05121400768300971,-0.01121418977341263,0.023441750880956912,0.004957374074847209,0.006594771368934368,0.009147165632931081,0.006308387400230654,0.01628330871370565,0.0025394937534439586,0.007668940922693395,0.013023884803087794,0.020220929677464968,0.008639561508391534,0.010947131031119392,0.007836239596342304,0.008262640728922485,0.0047596211058190075,0.004797592974339735,0.01182383408635592,0.010379466287491779,0.002710003224894997,0.00405006480735938,0.003961776730528159,0.004952485042403194,0.007905045683059737,0.007845393497386827,0.008080693340490648,0.00799546367256542,0.006231340043733947,0.005509253826622155,0.005572986400650438,0.00806030014114453,0.00596708795115778,0.0008956556319313089,0.006915079412790923,0.007121074479553829,0.005704775317640894,0.00698967023153295,0.0066938632404890544,-0.000599882428488469,0.008723126543257614,0.00591245104686122,0.0044682923837057395,0.00014830190746732263,0.005396896019205922,0.005244874119303285,0.00528775373281686,0.005305029560700153,0.005265663696772164,0.005400464744147867,0.005215115275978424,0.005276757646716139,0.00537047813082645,0.005410930327548052,0.005285638637602015,0.005313363141667946,0.005247355826152442,0.005296005384155951,0.005218072078725782,0.005246283231561832,0.005328596211669336,0.0053091212138896265,0.005238531304694445,0.005255220822121304,0.005254874519020015,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
247,0.008836265853723267,0.04543770400503878,-0.0050260169634586205,0.023782261956346588,0.006806100696264235,0.008309896079945136,0.01065403010617833,0.008046879345001187,0.01720790622464221,0.004585505072496485,0.009296419767303455,0.014214431978687228,0.020824240665507122,0.010187843468410916,0.012307129000597817,0.00945006786116416,0.00984167718963069,0.006624483196951346,0.006659356786151358,0.013112298284854284,0.011785782334136203,0.004742101982096784,0.005972822485199553,0.005891738191942021,0.006479139657200738,0.009649952380231634,0.009579478791738474,0.00986054795275492,0.00975775157930779,0.007796003350947524,0.00704549838134534,0.007110952379691888,0.00983584028563686,0.007518953871422155,0.0025213666973216515,0.008528824878028172,0.008755121384665337,0.007246749053180717,0.00861042810035972,0.008288890434834079,0.0010544765948184058,0.010694334961083374,0.007462036181060621,0.00599352486639202,0.0017994523330685823,0.007156645557342625,0.007083273930440004,0.007094199669045175,0.007113329199361412,0.0070937057592559095,0.007158149951141936,0.007069529678984699,0.007099531118326204,0.007140462813030063,0.007163629204353592,0.0071045531290512744,0.007118515553426251,0.00707163827885385,0.00709874603957234,0.007055000226182365,0.007083982219799375,0.0071259788273070656,0.0071059906523805475,0.007067209977501118,0.00707695999452275,0.007076770448698006,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
248,0.01093847083195675,0.036187651109856604,-0.003988788296500684,0.02151909576198919,0.008324409280209711,0.009493231154391208,0.01131520451300599,0.00928880193721553,0.01640919126882768,0.006598455891246387,0.0102600046647342,0.014082519557742295,0.01921997978747081,0.010952861906035134,0.01260007223434004,0.010379427330197569,0.010683804876645957,0.00818324745178898,0.00821035287738779,0.013225888407252112,0.012194856608328222,0.006720170517688473,0.007676745501652791,0.007613722901210986,0.008465365210871283,0.010882041633945704,0.010830810448205731,0.011034310726122955,0.010960143500223713,0.009495710568758245,0.008913258521849177,0.008964548605087793,0.011016512743693965,0.009282124741847001,0.005054097218404224,0.010052770051446513,0.010222466730551997,0.009070655114276375,0.010114091280854607,0.009871641692965484,0.003453232986964474,0.011621271840747635,0.009238040266069461,0.00807521047607419,0.004332009455944424,0.008630028324751708,0.008539763195548649,0.008545070013370633,0.008573987486435536,0.008551621213833032,0.008626274315509259,0.008518892047399699,0.008564831742823152,0.008596326743728592,0.008632418039178961,0.008552107675441331,0.008574555878294319,0.008538968882059085,0.008550129840934246,0.008513839945538193,0.008540567747542775,0.008583090182221783,0.008558186996168208,0.008514994840772944,0.008532612694685244,0.008532404382775608,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
249,0.012362872121206969,0.04444499798499525,-0.008168189104548708,0.020848213538982398,0.010000740590189754,0.010961639788488175,0.01245950082128244,0.010793576651382324,0.016647314121097323,0.008581818456381562,0.011592011334093452,0.014734535937123674,0.01895808917913768,0.012161615636004335,0.013515802376396638,0.011690189804258353,0.01194042138087657,0.009884690154485164,0.009906973773831073,0.014030291600218278,0.013182670888379768,0.008681881168718542,0.009468290249099003,0.009416478790418337,0.010338933839809484,0.0124091892449686,0.012367934808502342,0.012530488757922627,0.012471666147026538,0.011243815668091111,0.01073500720232847,0.010780116811436546,0.012516420819141302,0.011058160487484665,0.007228523032583629,0.011721838009243871,0.011865298908200726,0.010873262926048139,0.011773811932972084,0.011567509251424591,0.0056974731876896795,0.012968942081981545,0.011019700478310485,0.009991096943955335,0.0065485671022204525,0.010242933427108152,0.01017096962733923,0.010184024987609432,0.010196727627226766,0.010179853133069414,0.010238226489873926,0.010159188858418983,0.010192078560679097,0.010219267759017017,0.010242721690534648,0.010181569311630025,0.010200722432834585,0.010181713796938751,0.010187537664788322,0.010161610618589764,0.01017157118920676,0.010207198379339347,0.010193123638495918,0.010163102234103818,0.01017792167164153,0.01017777783013507,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
250,0.013605773054753287,0.045954171188743884,-0.01711603234274479,0.023911419603215966,0.01177036401089514,0.012845852342622775,0.01452233627160555,0.012657747343398133,0.019209554605620585,0.010182232601020809,0.013551396944129499,0.017068673833017474,0.021795894168157963,0.014188927687720324,0.01570460388024004,0.013661283391403262,0.01394135557936977,0.011640474330777589,0.01166541531588573,0.01628044696346836,0.015331745802173523,0.010294227990079317,0.011174417911573222,0.011116427833779925,0.01153293900365636,0.014339426249825446,0.014277907661583348,0.014522648409277155,0.014433336673506436,0.012703334687820035,0.012036482082988721,0.012094668268197523,0.014501204929446017,0.012457267814697739,0.008016668350237798,0.013353044404150707,0.013553131697564322,0.012215375128560845,0.013425235324694444,0.013140569146408895,0.006692871280494009,0.015232382675956932,0.01240669711254902,0.011101206370324366,0.007371820240691288,0.012066082749921993,0.011960702111802297,0.011982223468007001,0.011999895563729488,0.011974256066305202,0.012060926965809307,0.011950056903232378,0.01199042014846516,0.012038764157482049,0.012067921770402874,0.011986464002079764,0.012012982461563767,0.011965232493891769,0.011987817428982315,0.011935980374401604,0.01196162097311807,0.012022691340788455,0.011996723122735963,0.011948968101196488,0.011969652968968474,0.011969423142341637,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
251,0.015729956426873005,0.04364885479450214,-0.01479764587014688,0.028022589746682695,0.012869876042465284,0.014212145391203194,0.016304490724146487,0.013977379873665671,0.022154400309389734,0.010887799575100977,0.015092704356681412,0.019482461846095242,0.025382296157079234,0.01588837823872662,0.017780026558669733,0.015229848764171487,0.015579394456347916,0.012707766486093718,0.012738894224861658,0.01849871080423331,0.017314678906953172,0.01102757605941832,0.012126102112965964,0.012053727265506825,0.01182028843208997,0.015777223476335766,0.015683909639684003,0.016058003721062555,0.015920576498039244,0.013409293652752022,0.01249489057040766,0.012573706156787158,0.01602490542521001,0.013068997909475803,0.007525780704726203,0.01432544554178036,0.01461328825954822,0.0127377886041046,0.01442896317206634,0.014022856047749077,0.006329206035346562,0.01720659910965218,0.01299948693171299,0.011252425523536133,0.006865613819955302,0.01327091558846205,0.01310824233964176,0.013155394604871409,0.013174644318841583,0.013131180744104645,0.013280309830409193,0.01306746267813701,0.013136880671615545,0.013246524420806666,0.013291874849159006,0.013152344753085722,0.013176788461820273,0.013104935616170833,0.013164482314274226,0.013079628055716072,0.013109796794438213,0.013193771943393903,0.01317892872965649,0.013101203502675598,0.013112765283593507,0.013112381077031644,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
252,0.017242870522583238,0.04412245770595614,-0.01185075759775218,0.031528042894269144,0.014301748657657442,0.01582770151319835,0.018206374868575653,0.015560809393367285,0.024856818197741673,0.012048433964806203,0.01682876100182264,0.02181923700606244,0.02852643703452866,0.01773331926617386,0.01988383112745602,0.016984673002962893,0.01738205244667899,0.01411745513960292,0.014152842569036614,0.020700864070792743,0.019354802748298122,0.012207338230616987,0.013456192620291667,0.013373913601364912,0.012599079972936451,0.017368510398621497,0.017251041664124,0.017723830445004928,0.017549562308134304,0.014466330629562266,0.013384280820073691,0.013476745521816545,0.017681794790445193,0.014061267211427912,0.007928967613331343,0.01557114408342339,0.015922722295240947,0.013669728164756496,0.015697329378912085,0.015203894535626974,0.006937401795069933,0.019214053036535214,0.013978873733510916,0.011946941225979899,0.007309200346109653,0.014595357736687076,0.014578785936009734,0.01458565026549392,0.01458714014721279,0.014581717695724665,0.014597887389198028,0.014582445675803822,0.014580784446671722,0.014600555495569014,0.014599509107023845,0.014594631845874862,0.01459578818845391,0.014565773132041293,0.014587090671531638,0.014562875833462836,0.014578985893554254,0.014597732439936277,0.014589391234355664,0.014577129480809059,0.014577671302987368,0.014577610386100028,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
253,0.016918450022142196,0.05670755607161447,-0.006965106536708645,0.03317354345702216,0.01589582119345692,0.01742632968606676,0.01981210442237682,0.01715864077645933,0.02648240223528076,0.013635779370140648,0.018430377775353265,0.02343575253442285,0.030162976490212545,0.019337636541980896,0.021494568622286762,0.01858675524204791,0.01898532103730669,0.015710977478599553,0.01574647055499653,0.0223140407665134,0.02096396086190103,0.013795158034725358,0.015047740801283137,0.014965216143477528,0.014347974607079655,0.018673554956295652,0.01856593440059074,0.01899950551916232,0.018839561421230742,0.0160317762585248,0.015054683095143318,0.015138030722738987,0.0189609105355193,0.015665552816038743,0.010181782825467011,0.017033561796483306,0.01735330112104641,0.015312072711636614,0.017148264865116076,0.01670007081047454,0.009306956968915484,0.020374679797587406,0.015591126662184103,0.013762442683391956,0.009633951583151643,0.016279410341595694,0.016165662338375103,0.016192908604353014,0.01620929188542406,0.016180810601436266,0.016273046667608475,0.016175413224586176,0.016199472362221877,0.01626225569639519,0.016281223460825747,0.016214614985620476,0.016244150912920273,0.016151704903442223,0.01619967106133893,0.016115915425295765,0.016166690864953922,0.016254566042801157,0.016210464057811524,0.01615290489638877,0.016178006204468263,0.016177729952305486,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
254,0.017290132255534375,0.06127871788356525,-0.006479327253699069,0.03366055118120429,0.01694979136986537,0.018430076758128106,0.020737563125501346,0.018171171967069966,0.027188977433543142,0.014763912033637082,0.019401177358262328,0.024242302483935604,0.03074877492326568,0.020278664743727307,0.022364817847332373,0.019552423352727145,0.019937910349912526,0.016771013237279524,0.016805341620708056,0.023157399297905387,0.021851621796222288,0.014918060742726091,0.016129540441060485,0.016049723801224193,0.01643487999722966,0.019377672216549124,0.019309215135166966,0.019583595911206595,0.019482815626253917,0.0176298684783441,0.016945128800844783,0.017004442091154575,0.019559324629452132,0.017375876309579194,0.013007417925171984,0.018309516150318287,0.01852199650884115,0.017127736275495884,0.018385981818286042,0.018085646421107767,0.01184851184606377,0.020427315320185397,0.017323877854871775,0.016001402735484522,0.012417238434063341,0.01727563812562708,0.017218614933089127,0.017221247123402054,0.01723773540482955,0.017225275264799684,0.017264385569721236,0.017229404220655106,0.017243581463640186,0.017254107598924963,0.017268085295029555,0.01723592858163423,0.01725849652270417,0.01721719542261711,0.017224425582613022,0.01719008804103103,0.017219067768244296,0.01726282767336259,0.01722950526425622,0.017202489658125267,0.0172245688607573,0.017224443828712372,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
255,0.01808761944603418,0.047573429052596906,-0.014406621763417385,0.03630333812312189,0.018764792199974872,0.02031840517475973,0.022740195451091197,0.020046675246320755,0.029511187757141996,0.016470632894610152,0.021337610325437135,0.026418545979763838,0.033247323782999924,0.02225856502652243,0.02444805804918359,0.021496348458805156,0.021900930984030866,0.018577158093338753,0.01861318697150025,0.02527990090526229,0.023909440259712127,0.016632417531806422,0.017903909227221772,0.01782013878117358,0.019126295942060948,0.02142422584379351,0.021379794030677447,0.021554529374423065,0.021491401907583196,0.020146059442510432,0.019574968846430327,0.01962585845336805,0.02153944208186688,0.01993845152247975,0.015571751001188489,0.020675923212473954,0.020833496394886367,0.019730789852605832,0.020733091205388913,0.020505641870693585,0.01394593335253131,0.022023223559530493,0.019895328045602297,0.01872992765165,0.014820873631800952,0.01908039565894116,0.019051390011853263,0.019061048097352273,0.019065085289153173,0.01905613593938741,0.019086890351983486,0.019035264933458536,0.019051871620913083,0.019078957659154735,0.019089154371084008,0.019058724421612137,0.01905861053082161,0.019046949936382365,0.01906286334689957,0.01904760561316258,0.019051712142547656,0.019062217791763345,0.019065738058753688,0.01905012555364343,0.01904676656140841,0.01904668660957459,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
256,0.017403970608595436,0.04087096826814962,-0.022964315606346698,0.04013699447525981,0.02173089205549287,0.023361355587639424,0.025902941421532447,0.02307618434737356,0.03300886561928158,0.019323250548218616,0.02443097643718567,0.029763244143504283,0.036929812238656906,0.02539748680962025,0.027695284642978785,0.024597566663849692,0.0250221621479442,0.021533976495940816,0.021571787567874354,0.028568275190383793,0.027130023746119822,0.019493037976163214,0.02082742490163866,0.02073951069161982,0.02230295755961541,0.0252178971614402,0.025165859816410875,0.02536797853594562,0.02529577534395892,0.023629636234143558,0.02288961597459694,0.022955918529694915,0.025350815711510388,0.023361760239677315,0.017646886682420558,0.024304532796968058,0.024501857220325024,0.023092440483285077,0.024376344234999972,0.024089319639467744,0.015607445043602414,0.025851295699538396,0.023305935998402135,0.021782486881348855,0.016687057444888402,0.022065485399570293,0.022023932838170255,0.022041269996799746,0.02204188285516767,0.022030169009626333,0.02206831782273731,0.02202556309708122,0.02203132601746971,0.02206872058277252,0.022071602895815057,0.02204853431929827,0.02205440287303059,0.02201323581948068,0.02204396471474047,0.022005564857790816,0.022024356408546022,0.02205877846530435,0.02204825910729184,0.022025274033300162,0.02202862924150352,0.022028515854018778,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
257,0.017579521504969647,0.04555923145764215,-0.02230254222828288,0.04179376854323939,0.024015618089332072,0.025590455897089838,0.028045331694039888,0.025315013704117508,0.03490882656224048,0.021690116906125257,0.026623585016889124,0.03177393436198659,0.03869600416949604,0.02755712142913633,0.02977652642115895,0.026784491766522485,0.02719460153480103,0.023825420601314616,0.02386194169145785,0.03061973357836446,0.02923055025299002,0.021854111779691716,0.023142974081107166,0.0230580591970591,0.024583333023887655,0.02828866610713414,0.028221849890379645,0.02848145533559511,0.02838869235631957,0.02626007302087717,0.02532286639377276,0.025406635614637504,0.028459403657932807,0.02592024640197511,0.018818475787850807,0.02711920746568025,0.027371213675851228,0.025579245560635348,0.02721087617270502,0.026844777355369,0.016377626271895103,0.02910117222053831,0.025849510426498017,0.023929704366108095,0.017657537960876463,0.024383078121341148,0.02428318748769668,0.024323145618619098,0.024316290443972495,0.02429464125159409,0.02436925100068979,0.024300183716010684,0.024319724822380914,0.024366049221520737,0.024374831884906634,0.02431816977328545,0.02435112943319084,0.024308822087745832,0.024327473256377734,0.024273199744497268,0.02428396435847239,0.02435898495682421,0.02433433458562435,0.024297175144396103,0.02432554123432958,0.024325366927881356,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
258,0.019899713296654895,0.04695617951775563,-0.02000354401514532,0.04254252559128473,0.024501901925478523,0.02609999033732436,0.028591109450861747,0.02582048156851393,0.03555593564413908,0.022142067487729088,0.02714837237778505,0.03237476049522354,0.039399026417006835,0.02809569134301393,0.03034786320571136,0.027311654723884533,0.02772781927431774,0.024308896398137488,0.024345956678668203,0.031203519312059343,0.029793826349854412,0.022308483550232586,0.023616374368074698,0.02353020581692488,0.024918434446522218,0.028914694958616642,0.02883881415402835,0.029135967227956056,0.029029025954778964,0.026696427323605963,0.02569966140415188,0.025788401969031146,0.029110457069809914,0.02633390432526561,0.01886627658899176,0.027621017998535894,0.02789527029191599,0.025971446147377952,0.027720579206763348,0.02732415137296931,0.016256957918455682,0.029899763876543473,0.026258617306475544,0.024230470087638133,0.017636666537516055,0.024883743864626672,0.024798327332248158,0.02479516988880708,0.0248314105333694,0.024809825075313957,0.024879480404707104,0.02478064258091965,0.024823309774360397,0.024849040354915367,0.024885644876738628,0.02481201436547762,0.02483424242907226,0.024786714480231037,0.02480042991236627,0.024760190006641165,0.024799108346320542,0.0248423501534859,0.024808822150489615,0.024764027739041378,0.024782760797537683,0.0247825453777544,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
259,0.02293795105665129,0.04622707569292198,-0.01647627844241517,0.04407284088668045,0.024534104131747548,0.026264899550386373,0.028962883915352823,0.025962180068197217,0.03650607688113913,0.021978306465406126,0.02740034038029437,0.03306073347409247,0.0406683021083466,0.02842632574684491,0.030865520420337127,0.02757718187071427,0.02802790517985692,0.024325071214658815,0.02436520902135372,0.0317922311441117,0.03026547573897517,0.022158541899462165,0.023575041399002555,0.023481717317271313,0.024642263757818673,0.02848853210895727,0.028409438796982704,0.028722524102442085,0.02860876259425779,0.026302900508922675,0.02536630406355539,0.025449040579854587,0.02869526274879644,0.02596027297580901,0.019162418685212228,0.02719053527034714,0.027458804065371604,0.025620061344622254,0.027287607512839457,0.026903004831424812,0.01679778592699508,0.029604031089541637,0.025889424946622244,0.02401001354886833,0.018054612316679097,0.024958328816227917,0.02485586711908391,0.024853583262992526,0.024895159180264564,0.024869473495303933,0.02495560097912048,0.0248195110895273,0.024882751034282797,0.024912246837952144,0.024962613996964006,0.024860035927039684,0.02488424912497131,0.024854898538574213,0.024859382648546487,0.024828290895708708,0.024856790067334874,0.02489420090423927,0.024868615617873884,0.024819103391734154,0.024837349000882677,0.024837109324708253,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
260,0.02631644489398059,0.05707285646815795,-0.014841098654430594,0.04508270259621587,0.026230469378397608,0.027900452412294243,0.03050364171282738,0.02760836913437371,0.03778180072492969,0.02376447097390712,0.02899599894628675,0.0344575112255731,0.04179778403401396,0.029985935790765514,0.0323394281083651,0.029166627020240445,0.02960151393474472,0.02602878094006176,0.026067508484332143,0.03323357837555885,0.03176046630463994,0.023938373743546584,0.02530510380666166,0.025215058714407067,0.026499297910408667,0.02960824411220957,0.02954366284186035,0.029799669859402703,0.029706530836183798,0.02783720481083842,0.027082510553679474,0.02714915085742787,0.02977733719649763,0.027561012772378952,0.022019855163922828,0.028553932982096204,0.02877106462660617,0.027286908549239028,0.028632466760021263,0.028321516334521863,0.01991843963288112,0.030528344511234422,0.027503922173284078,0.025989659820261787,0.02107097639632922,0.0265899043590959,0.026538501115520512,0.026548732057616965,0.026562226628557513,0.026546714528304483,0.026598878992230606,0.026514212932786347,0.026541994768615913,0.026583275126184344,0.026603097611105363,0.026551935327448865,0.026554258404360126,0.026525277612659943,0.026552152011967985,0.02652269104590781,0.02653905818058727,0.026560437108108077,0.026557595200559433,0.026528386313157487,0.026525969790940167,0.026525822641634694,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
261,0.028538126898103713,0.06504380523910008,-0.01681050586585172,0.045835177046243764,0.02911767504054169,0.030598557671055123,0.03290697502671105,0.03033954842116671,0.03936099224986102,0.026930913780121704,0.03157005007557563,0.03641312842222163,0.04292222599064815,0.032447891495840396,0.03453488628766638,0.03172135709239388,0.03210699961980582,0.028938824777368644,0.02897316701107304,0.035327787516528875,0.03402148318029063,0.02708512468270576,0.02829709316980173,0.028217244326803805,0.029888705063339103,0.03230202752416511,0.03225677028329216,0.03243391092802176,0.03237018831834038,0.030971535747389332,0.030366821112585287,0.030420883117801566,0.03241871325948352,0.030752215991787953,0.025943560248081962,0.03152820367523019,0.03169268270252403,0.03053224905115053,0.0315879445177851,0.03134985301544545,0.023816329232407847,0.03288749536562981,0.030706584701626766,0.029464019206121888,0.025027415432325374,0.02944829719081383,0.02937272335633045,0.029383555268947724,0.02939429719209986,0.029380182417395814,0.02942843855052899,0.0293848839254641,0.029409514069228843,0.029413576972537513,0.029432200297650202,0.029383121274017675,0.029417181228228124,0.029399899014394562,0.029386547916026264,0.029362699832486603,0.029373229047015257,0.029422149765139786,0.029391304904748717,0.029365701782959514,0.029398078219547263,0.02939796402612478,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
262,0.02869785638883024,0.06457118965701615,-0.013649846581891584,0.04698370949422847,0.03033861018402656,0.03181307918323718,0.034111498894578075,0.03155519168992729,0.04053756408018074,0.028161319681236256,0.032780364100974006,0.037602467308708934,0.04408337428926731,0.03365440363235446,0.03573235975031808,0.03293101581439454,0.033314988142605986,0.03016053451272377,0.030194728011869086,0.03652182696217161,0.035221180167057324,0.02831486270383329,0.02952158221382149,0.02944207919231434,0.031182478720033463,0.033973154201346556,0.03392231652278149,0.03412026422084135,0.034049394597281055,0.03244417144460554,0.031739912913001274,0.031802933582049116,0.03410340123595096,0.03218896825227234,0.026642185511981654,0.033089561348824736,0.033279198500546524,0.03193273131542964,0.03315851439888395,0.032883283549501305,0.024313829780705298,0.03460171809871668,0.03213583174929329,0.030687623033209252,0.02562065182701738,0.030742170967554456,0.03060542157394039,0.030647129818615986,0.03066161879691662,0.030624865342745236,0.03074794322556534,0.030590243738747174,0.03063221483974714,0.030729929361623037,0.03075814642137569,0.030658836661468264,0.030681472483667115,0.030588714720768746,0.03065528026592205,0.030562605273819897,0.030606739917135237,0.03069552822123898,0.030668268600161266,0.030598776494533585,0.030612319717220997,0.030611978436244948,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
263,0.029988232598397807,0.08064760833237092,-0.009435136341367736,0.0478391135912736,0.029959096034029936,0.031542957511944886,0.03401189951263948,0.03126593706152629,0.04091472155060388,0.027620269951253128,0.03258200636288151,0.03776186671759247,0.04472359932367093,0.033520891849568225,0.03575301382012321,0.032743835092815074,0.033156294750878425,0.029767808732580173,0.02980453908508021,0.03660105247376811,0.03520390926068061,0.02778520449977484,0.029081451859022094,0.028996050420802347,0.03036375497681154,0.034286536767611966,0.0342084915185478,0.034515672847909004,0.034404625424721565,0.03207457343721391,0.03111083666146692,0.031196118129391957,0.03448912791415683,0.03172250328980004,0.02468286255578878,0.03298239565678336,0.03325495968209267,0.03137232519748935,0.033081146267587104,0.03268918378134764,0.02213393845353522,0.035335681804532816,0.03164962301508041,0.02971061656823812,0.023514045796359483,0.030360867241954928,0.03023289414419876,0.030272788119694253,0.030280384452395046,0.030249331836076747,0.030354680757095128,0.030230512991865098,0.030268885516733252,0.03033886746257124,0.03036296692302925,0.03027431271287256,0.030306169099831335,0.03024245971441759,0.03027937254838336,0.030207458006891338,0.030234009037918903,0.030317818914878582,0.03028983818066785,0.030233496400330236,0.030258077782526524,0.03025780622834981,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
264,0.03443605173256993,0.08974501210548928,-0.006159534842968732,0.049435347512875774,0.031082933192600234,0.03270864088419268,0.03524281325759287,0.032424301449681794,0.04232801044010508,0.028682314448420215,0.033775141795075174,0.039091856001114214,0.04623752019102228,0.0347388329880957,0.03702992845742979,0.033941246100686516,0.03436460309745363,0.03088659200897588,0.030924292791150863,0.03790037261004163,0.036466316349791764,0.02885160662951048,0.030182101329658633,0.030094443553443463,0.030907036359503502,0.03570998392545269,0.03560731961072727,0.03601483463808704,0.0358664110385689,0.03293672267278547,0.031784524032873365,0.03188551295109728,0.03597923003321757,0.03251290529019134,0.02459227889778824,0.03404783377904804,0.03438756599389003,0.03209474072079808,0.03417054718576873,0.033685772634090415,0.022039270157569117,0.03717929314536398,0.03242560749860133,0.030149710121485155,0.023381346734723203,0.03139582738009203,0.031379545494178006,0.03138363596530347,0.0313882164021509,0.03138255090846334,0.03140219258699922,0.031363171647507335,0.03137715912258072,0.03139458575746046,0.031403575945920574,0.03138103803717551,0.03137847997108836,0.03137522036222743,0.03138475805054426,0.031378614184536774,0.0313797495168638,0.03138085114566745,0.03138653114215144,0.031376853256453396,0.03137187702637435,0.03137182610743162,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
265,0.03943843365708781,0.08138489349365663,-0.0008159868064829959,0.05184016656497989,0.033929054547854956,0.035515670459149225,0.03798890610316626,0.03523816825297987,0.04490373257693392,0.03158616110140989,0.036556526280504466,0.041745394733751925,0.04871923422476665,0.037497044547304806,0.03973304831645654,0.03671863644063989,0.0371318133916393,0.03373743458591973,0.03377422881478167,0.040582561761935906,0.03918298883011638,0.031751382481344695,0.033049884095174155,0.032964334138554686,0.03350115809376252,0.03823481083192656,0.038130954095852904,0.038544246585487996,0.03839338739622259,0.03547487429645095,0.03435024383425923,0.03444836843551993,0.03850802092854984,0.035059878049682705,0.027587791062137934,0.03657064523042199,0.03690812117030914,0.03465193151221191,0.03669240358825111,0.03621228898784804,0.025366080288811793,0.03974693751572303,0.03497459064585331,0.03277335069427018,0.026508056399193874,0.03425225275502183,0.03421327428016163,0.0342210142677345,0.03422643649198865,0.03421785236376784,0.03424608571296622,0.03421781612656361,0.03422860959091092,0.03424047639576993,0.03424839858283297,0.03422430385395407,0.034238139149350096,0.034218224193979956,0.03422294683059475,0.03420243779321542,0.03421358544399919,0.03424120343325757,0.03422601881719069,0.03420947481584102,0.03422213512219618,0.03422205773091193,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
266,0.04257430863578409,0.0734090198055025,0.005814298740317761,0.05294404395148032,0.036947577407745846,0.03836458871996975,0.04057344270940735,0.038116750687771844,0.04674909446333509,0.03485513241629248,0.03929418009917843,0.043928373695469494,0.05015673014775068,0.04013415971486384,0.04213114122280716,0.03943896115746931,0.039807970701208686,0.03677644105913288,0.03680930209257568,0.042889844166324596,0.04163988148628765,0.03500269211408845,0.036162387704331445,0.0360859827877873,0.03665077497080113,0.04061467774580327,0.040526676618833364,0.0408772751486109,0.040749173507606935,0.03829392308107438,0.037356392118675724,0.03743804949996011,0.040846500337578244,0.03794753189715825,0.03174585213898222,0.03921139939461379,0.039494906239757696,0.03760753249249576,0.03931363074092276,0.038910860909216125,0.029822657140367723,0.041905236288171055,0.037876409719675,0.036047133258344556,0.030832844127353383,0.03723625137370948,0.03721465728962058,0.03721893025177577,0.037228838069100295,0.03721959276096928,0.03724929008316261,0.03719369226434206,0.03720754949205622,0.037241611106960906,0.037251895964985904,0.03722608645884518,0.03721858073794381,0.03719099533393803,0.03722115259350671,0.037198329729845304,0.03721499275725636,0.03722235882171068,0.03722469508064505,0.03720574418372377,0.03719521671370651,0.03719511748446849,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
267,0.04512831303879093,0.0861742170020925,0.01031355799354896,0.05355738206940393,0.04034994805652336,0.041519899142316914,0.04334363272934534,0.04131527242383588,0.04844254084155454,0.03862232720509056,0.04228741344094496,0.0461136213074504,0.05125604489376564,0.04298094005921398,0.04462974177545517,0.04240695148195319,0.042711623090882354,0.04020864985011437,0.040235781462561675,0.04525616255622502,0.04422413466618967,0.03874415942136611,0.039701658562897604,0.03963857507563137,0.04062022301852423,0.04386181839086775,0.0437921672325414,0.044068884695077484,0.04396802244752255,0.04198939005264587,0.041212966069742375,0.04128107822369279,0.04404468090112696,0.041703921275680865,0.036173405197183844,0.04273800175538616,0.04296716712563302,0.0414221425657966,0.04282075560475682,0.042493957346047835,0.03397345205997568,0.0448638110935491,0.04164510911498876,0.04010673136063256,0.03521507619363732,0.04054115210985175,0.04057292494260598,0.040556825760070005,0.040565115633232424,0.040570233309548426,0.04055248597122883,0.04055117078614422,0.04055464677771988,0.04054676987281834,0.04055111053943904,0.040557611953300654,0.0405407918587416,0.04055719698995855,0.0405558239014595,0.040575770480169186,0.04057274271643954,0.04053918590973846,0.04055423063318558,0.04056279382361374,0.04054615863801098,0.04054619428742921,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
268,0.048887692554676156,0.08774474018545696,0.011191766180453666,0.05683828870003558,0.04441139004299415,0.04551219914510082,0.047228153390364694,0.04531966549393082,0.05202572529647414,0.042785868445262956,0.04623435474304507,0.049834440675821004,0.05467295637057262,0.04688689519812398,0.04843825572836043,0.04634682830299788,0.04663349437334493,0.044278442303883454,0.0443039704873259,0.04902765617902327,0.048056619262374506,0.04290050059889269,0.04380141328067567,0.0437420579129013,0.0456141369111263,0.048387972692669284,0.04833789655196445,0.04853287050480317,0.04846306705878932,0.04687678484521472,0.04617432450258326,0.04623740875635083,0.0485162610822466,0.04662284231404797,0.04081156545861422,0.047516408580719614,0.047703771929032704,0.04636719046846645,0.04758456073165141,0.047312332153252645,0.03795229545814307,0.04900735899091215,0.046569885294801786,0.04511317576047903,0.03962406114063835,0.04474111680920817,0.0446059835592271,0.04466473710850818,0.04466565320806889,0.044626628704471524,0.04475916140902026,0.04457858461518107,0.04462022460061242,0.0447473421569522,0.04476959644057235,0.04466652838656187,0.044677033208877816,0.04458556121820456,0.0446729636525215,0.04457417584313896,0.04460738355595498,0.04469225280156803,0.04468604155999729,0.044615669067990624,0.0446142837573295,0.04461393073615788,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
269,0.052581510069239314,0.0889284739786923,0.01110681725044938,0.06332186481092938,0.0486802006446273,0.049977199809831056,0.051998977445368286,0.04975035213536758,0.05765158946076746,0.04676497288057331,0.05082806051391537,0.05506976640146327,0.06077061935126928,0.05159689901995547,0.053424748470687705,0.05096057950661549,0.05129833621049886,0.04852355849267533,0.048553636398599845,0.054119193939041355,0.05297509541381547,0.04690003517909422,0.047961511682111706,0.04789157779229703,0.04986353814955704,0.05291228092383857,0.05285702301937362,0.053072441004959066,0.05299522820869646,0.05125073289060428,0.05047900672607386,0.050548316557842206,0.05305405752216207,0.05097176731343815,0.044621938852795306,0.05195335949705274,0.05215922911952363,0.050690903652249826,0.05202823692188792,0.051729170436588624,0.04161181113677455,0.05360516713236381,0.0509135894241767,0.049313247755817795,0.043352761508588286,0.04898442430229761,0.04890766073299059,0.048916334241614914,0.04893423747070955,0.04891682539322937,0.04897783380067013,0.04888844547909155,0.04893155049933854,0.048951177744680704,0.04898232409011796,0.04890961239221383,0.048931576813807755,0.048925838441447794,0.04891984411874314,0.048903442344922214,0.04890828138516862,0.04893831727057044,0.04892541370428162,0.048895329271188656,0.0489125512670588,0.04891240782577637,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
270,0.05412089581943904,0.09540156713076596,0.010380848714543879,0.07031917400717083,0.052000265542099425,0.05362300519223596,0.056152550947518025,0.05333918487394353,0.06322481274252496,0.04960402958825092,0.05468755900098401,0.059994566524662875,0.06712718493293665,0.055649490790745035,0.05793640342550953,0.05485336005130069,0.055275944128604135,0.051804282816994715,0.05184191476915493,0.0588052584152335,0.05737382029996292,0.049773012693967895,0.05110107832064402,0.0510135805805258,0.05244178839495414,0.056255624479496946,0.05617623035335404,0.056490958911338304,0.056376457326431734,0.05408110383101304,0.0531562301530965,0.05323787303075288,0.05646350458637903,0.05374254852566039,0.04690687576154392,0.05496032301618479,0.055226899896940386,0.05340665499194109,0.055056728154059584,0.05467509781111317,0.044149005980302136,0.05738518330079669,0.05367258091591389,0.05181737890644987,0.045695601769317584,0.052352669056822405,0.05231301384170009,0.052308033251058435,0.05233405945431217,0.05232033794255203,0.05236507240230824,0.052275632772950824,0.052310820633107505,0.05234087993288728,0.05236883028579791,0.05231529796322513,0.05231240012277784,0.05229062022162433,0.05231127779650349,0.05229317590234628,0.05231351174785091,0.052317987765012015,0.052316440885013714,0.05228870521634313,0.05228164928671184,0.052281507431844815,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
271,0.05382523570953576,0.09118673036145387,0.007614896505443479,0.07529249885460876,0.05378409155181573,0.055689365843025654,0.058659329937742026,0.055356129666957556,0.06696294079583572,0.05097064778210423,0.056939268748428015,0.06317027752255407,0.07154475366304357,0.05806868215049472,0.060753768355723846,0.05713393736245824,0.05763009740778232,0.05355398634200475,0.0535981703803826,0.061773899388185685,0.06009323407612927,0.051169052478103536,0.05272834715321222,0.05262561521172537,0.05451469875192243,0.05836489317889934,0.05828833983096042,0.05859003383692483,0.058480841898948935,0.05620039400790869,0.055253067780222084,0.055337112009757494,0.058563916768127,0.05585489790914893,0.048686982060958395,0.05708904803354228,0.05735548893047142,0.0555106196641487,0.05718558888207973,0.05680229382379401,0.04574526171458278,0.0594072853427673,0.055783301118542794,0.05386564065397527,0.04739724590125716,0.054225554637618106,0.05413057024032104,0.05414508362655195,0.05416770504018315,0.05414345308242691,0.05422351776761226,0.05411772009674798,0.05415533417238184,0.0542014420199174,0.05423023560742771,0.05415597986742834,0.05417770880100797,0.054123307028398675,0.05415063400731364,0.054098109558004766,0.05413144477138789,0.0541868590609784,0.05415947515681769,0.054112110023420916,0.05412884057021582,0.05412861107400448,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
272,0.05409879443405397,0.08575673533146258,0.006608988840354405,0.07729587084005315,0.055379866567674074,0.057321246927380595,0.060347493588618226,0.05698169572976722,0.06880846275663853,0.05251310638366507,0.05859483622803049,0.06494392628349197,0.07347710367269228,0.059745652678384845,0.062481622846564895,0.05879319392680024,0.059298756496823465,0.0551454007287898,0.055190422080683865,0.06352108596213073,0.06180857105384719,0.05271527096535478,0.054304115191730486,0.05419943641952575,0.05665818384178206,0.060258180298242904,0.060193475279877805,0.06044503408912233,0.06035509462566644,0.05829490143568717,0.05738276127699661,0.057464538397327805,0.060423647513575415,0.05796481639024385,0.050666027719692606,0.05912707584081221,0.05937077979556716,0.05763287460360042,0.05921573608207542,0.058861536738021795,0.04745998153120693,0.06104895587501476,0.05789602256980939,0.05601313766544486,0.049282610442659,0.05584618985303462,0.05572902359491916,0.05575221243483254,0.05577355872227887,0.055744418275207125,0.05584427486303491,0.055703169448579344,0.055758107984566714,0.05581352754406919,0.05585197423450603,0.055749867180634044,0.05577577290529465,0.05573755959908267,0.0557583385476267,0.055710220320173635,0.05573006715966192,0.055787019015462506,0.05576807247867436,0.055715641137351654,0.05573374448267316,0.055733489644043975,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
273,0.05665120060223984,0.0888171261219545,0.010711021651897093,0.07755059437588667,0.05764190368416169,0.059405470647191455,0.062154539683073017,0.0590970193582031,0.06984055835804803,0.05503771356439985,0.06056241034932889,0.06632997949729602,0.0740815927543402,0.061607822116378455,0.06409320143749549,0.06074260022436493,0.061201857701540685,0.057428912857635614,0.057469810648959375,0.06503745885760095,0.06348179527995904,0.05522136164530275,0.05666468168973772,0.05656959057404379,0.058813649387250776,0.06254072728222786,0.06247372090727535,0.06273386279873054,0.06264097755185027,0.060502681657595724,0.059559572329928444,0.05964394882903082,0.06271179095189529,0.060160908474235185,0.052787107141730454,0.06136623317111421,0.061619462541029416,0.05981775111958147,0.061458349829990426,0.06109044160546084,0.049711205193319105,0.06334689620187205,0.060089744205868996,0.05815230603165608,0.05144108277593475,0.05811242293363343,0.05796636305977267,0.057996792091431146,0.058027391317795454,0.057987507971334847,0.058120338186803955,0.057933535063788,0.057993531846010846,0.05808767683734291,0.05813133953574264,0.05801073440531367,0.05803366728004392,0.057944805678936596,0.05800575391863315,0.057918224853862416,0.05796779766164915,0.058049032998391314,0.05802002770012934,0.05794355128921613,0.05795659151292544,0.05795621489201097,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
274,0.05986222536929499,0.09774095600934282,0.015296358753672672,0.07940752259098387,0.06062108044394395,0.062285235522568004,0.06487934013750755,0.061994171565350156,0.07213209961899889,0.058163687952275285,0.06337695878646163,0.06881941132164382,0.07613406783294405,0.0643634409206019,0.06670871995238783,0.06354699139760937,0.06398036063113431,0.06042009586377538,0.06045868825553748,0.06759974978802126,0.06613177862637303,0.058336983830980724,0.059698944239844315,0.059609213389566755,0.06167092414492262,0.06553415911282032,0.06546488762716257,0.06573366580560336,0.0656377483379967,0.0634219362955999,0.062443829701162634,0.06253130671475145,0.06571087931017187,0.0630674118785117,0.05549865143744841,0.06431768175668098,0.06458024179678867,0.06271151962660969,0.06441320267289866,0.06403164709600212,0.052487074043886646,0.06636375473347161,0.06299359961075005,0.06098650223190759,0.05415703680510111,0.06096250723117221,0.060931706612988315,0.060920441974774045,0.06094358024422482,0.060935843412276904,0.06096094522425211,0.06091316925856329,0.06094074252788023,0.060939498116805234,0.06096305884079895,0.060924846360452034,0.06093310564287169,0.06092954927821412,0.06092232490367802,0.060920144701702754,0.06093198798714652,0.06093611058267903,0.06092532075348718,0.06090921948571566,0.060916041585587666,0.06091596395209451,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
275,0.06203516490930187,0.10057186949995998,0.017180318710430735,0.08217640172061286,0.06373087228918459,0.065364828375226,0.06791185844342924,0.06507904628049682,0.07503300397102974,0.06131807346464573,0.06643674041889616,0.07178043017298152,0.07896234950097071,0.06740532111642487,0.06970804097509355,0.06660368749214614,0.06702919248607174,0.06353353492430484,0.0635714269898969,0.07058290152233382,0.06914156925437498,0.0614882245877795,0.06282546985271605,0.06273736732501296,0.06420590890366988,0.06838355472065075,0.06830015027600987,0.0686289529376177,0.06850991417422338,0.06603024316581406,0.06500383085795643,0.06509477869867122,0.06860047650556647,0.06565559646978385,0.058030471198460866,0.06699523194901308,0.0672848909754947,0.06528261265244867,0.06710016923054433,0.06668365134617202,0.05511641161579495,0.0695228495257391,0.06557800072828043,0.06350634722887852,0.056719047208508205,0.06411511931276974,0.06402550622521738,0.06404487590816463,0.0640615469665508,0.06403799548904349,0.06411661018718892,0.06401034999647867,0.06404538424401135,0.06409789970972192,0.06412304754028,0.06405182753147175,0.06406899721248202,0.06401827783366518,0.06405011823756468,0.06399871721799616,0.06402635365219775,0.06407798981062485,0.06405846314315906,0.06401369303998418,0.06402525177204842,0.06402503286638644,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
276,0.06497428556438176,0.10430623391143128,0.020119357125718815,0.08189235813850837,0.06521014238630328,0.0666878992627488,0.06899144415600211,0.06642943671332117,0.07543183864486246,0.0630279968042392,0.06765734110210446,0.0724901969830862,0.07898555555708892,0.06853332962982134,0.07061591932408871,0.06780832874957259,0.06819315728695319,0.06503166962903525,0.06506593937530919,0.07140714694682572,0.07010359987575407,0.06318188220813341,0.06439129254824955,0.06431161224517551,0.06467101129970278,0.06915901226411043,0.06905526411854655,0.06947144670009751,0.06931846355711685,0.06650826305570168,0.06545954803094846,0.06555078214934043,0.06943458799528716,0.06612034889878306,0.059044259480259244,0.06754147186101327,0.06786346508675269,0.06574017217171578,0.06765738806687828,0.06720178105078234,0.05662326832882107,0.0707648785170032,0.06604078538150553,0.06399515357893852,0.05793031713224871,0.0655600648885177,0.06547891761383703,0.06549464297200695,0.06551238662407556,0.06549051948798794,0.06556465814105497,0.06545135129497912,0.0654935885417708,0.06554105976642419,0.06557037110092058,0.06549430179057528,0.06550684572872846,0.06547610005977193,0.06549929608198284,0.06546280775165676,0.06547970509351765,0.06551537733536575,0.06550668147218786,0.06546678261559526,0.0654730968653366,0.0654728994520686,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
277,0.06808708351996902,0.10677431930230638,0.022813898635269975,0.07972029820841088,0.06481974333385306,0.06613967575504963,0.06819720202121073,0.06590881700954662,0.07394976228781551,0.06287065093073377,0.0670055811922876,0.0713222879970104,0.07712394218368906,0.06778801413288801,0.06964818321843157,0.06714044335687636,0.0674841722010365,0.06466033146957871,0.06469094120646719,0.07035490771989956,0.0691905794944056,0.06300810137132143,0.06408834667005378,0.06401717622447198,0.06386286268304942,0.06833378607351673,0.0682259029804179,0.0686602854969405,0.06850010680708475,0.0656487218971907,0.06462243006912533,0.06471097406948509,0.06862163778144767,0.06526691101588877,0.05874124023802754,0.06667880214222223,0.06700391439401941,0.0648952239479757,0.06679560870156562,0.06633797450475587,0.0567668769393874,0.07004262438365884,0.06518892057951008,0.06321987032329021,0.057801946598799975,0.06513059878759428,0.0650582004026434,0.06508714527828438,0.06508838367833483,0.0650686700117807,0.0651335167494701,0.06506120457285999,0.06507282662897293,0.06513271293633732,0.06513904523932373,0.06509748945122272,0.06510954583998389,0.06504470908021705,0.06509161876233592,0.06502980566917632,0.06505891104314239,0.06511692071810624,0.0650987490740471,0.06506060526160924,0.0650683676047307,0.06506818043351391,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
278,0.06746035575389424,0.10458072750944132,0.01886035114087103,0.07857900560395924,0.0634676560066922,0.06480626120826934,0.06689289482529043,0.0645721365571908,0.07272683523890822,0.061490990241633785,0.06568441641057118,0.07006219067362551,0.07594591952771296,0.0664779182500241,0.06836440271978525,0.06582118643918433,0.06616977793624579,0.06330598897943841,0.06333703174523447,0.06908112509023014,0.06790032538112353,0.06163038516199108,0.06272591244251009,0.06265373516500372,0.062290268096110664,0.06711557930993263,0.06700033941431402,0.06746328930188016,0.06729291461431133,0.06422021879677306,0.06310971130598028,0.06320540976424358,0.0674222208068061,0.06380682449667996,0.05695354247342985,0.06533520397612652,0.06568650945207663,0.0634046358110248,0.06546147504254135,0.06496649460447135,0.05518722015632294,0.06890846314904196,0.0637224079298502,0.06159942002210303,0.05605873994769747,0.06369983559867923,0.06370729442955674,0.06370614062656926,0.06370341024547255,0.06370594272303816,0.06369779364836095,0.06371120898344942,0.06370740545974575,0.06369998212141628,0.0636970867184859,0.0637043028932474,0.06370461515756204,0.06371170464040544,0.0637055358547031,0.06371160674284201,0.06370720256307723,0.06370361725446934,0.06370457221735712,0.06370973122245356,0.0637107204150709,0.06371074662357197,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
279,0.06487430345148391,0.09365363212280937,0.011593254993220373,0.08022106381760942,0.06328478486951368,0.06478504736753586,0.06712367428982839,0.0645226485411591,0.07366215330360684,0.061069406119343354,0.06576925340222355,0.07067571166484568,0.07726999184388453,0.06665858287027,0.0687728895379487,0.06592254052865931,0.06631322984433995,0.06310359404650641,0.0631383857067389,0.06957616722774487,0.06825276767785446,0.06122563513382831,0.062453464289569265,0.06237257048867519,0.06162115789638857,0.06727132079784642,0.06713640618705856,0.0676779932706476,0.06747880913682748,0.06387523856022947,0.06257598922798281,0.06268774608029964,0.06762999588814288,0.06339103113245592,0.05562057782759644,0.06518318768525307,0.06559554846963661,0.06292054436510255,0.06533140276945695,0.06475045969994306,0.053991821489814275,0.0693569494742267,0.06329222599901153,0.060819775182597076,0.054715199201856565,0.06363240477191973,0.06356010521742529,0.06358161274383219,0.063592603107198,0.06357136696454008,0.06364124501857032,0.06354688918268143,0.06356899236630946,0.0636316659307247,0.06364726597204,0.06359361856042847,0.0636003158445371,0.06353742819744645,0.0635865097339001,0.06352851828100373,0.06356086925496131,0.06360850108223627,0.06359432190419263,0.06355262419033582,0.06355406142009207,0.06355385395651526,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
280,0.06488701802672167,0.10708345507337524,0.008708509582097993,0.08640800787068109,0.06808499582277841,0.06970809897964793,0.07223821137352378,0.0694242150833215,0.0793120574120535,0.06568822309280382,0.07077289125701113,0.07608108759305843,0.0832153037652218,0.07173503852722966,0.07402246344881751,0.07093872944809657,0.07136140818763209,0.06788896919596703,0.0679266095779872,0.07489151306904719,0.07345975430012604,0.06585724405209557,0.06718560717615343,0.06709808983583769,0.0666541105739902,0.0724657076194186,0.0723314855930395,0.07286837968645933,0.07267152532759007,0.06901268177545075,0.06765875022006695,0.06777581729154072,0.07282101104322795,0.0685099307983872,0.060160628651246315,0.07035891728690227,0.07077946495677176,0.06801931879641082,0.07051030308927611,0.06991552326713676,0.0582990503726771,0.07449088796083292,0.06840706884599324,0.06580495949683572,0.0591443478883334,0.06839170474399216,0.06837657752374801,0.06838034702795745,0.06838146051732408,0.06837831832070095,0.06838599981840403,0.06839479855903854,0.06838635761913504,0.06839173067437704,0.0683871004593603,0.06839252265760981,0.06840111262717297,0.06836996549899342,0.06838141474982064,0.06835821012926846,0.06837669698229387,0.06840192591531763,0.068383129091297,0.06837409566257831,0.06838390745525018,0.06838386688424396,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
281,0.06801956665696227,0.11125657693986576,0.007053587123074043,0.09317440276321101,0.07617284109656275,0.07767888651860934,0.08002652793125335,0.07741547624758272,0.08659021021940666,0.07394892292944741,0.07866688628188152,0.08359225701842016,0.09021195556345923,0.07955964376652719,0.08168210025787984,0.07882076427012132,0.0792129595400151,0.07599095185393573,0.07602587762238466,0.08248847426839102,0.08115997353183425,0.074105754145562,0.0753383161015509,0.0752571104867541,0.07550028680288456,0.08047567186006319,0.08036446219309874,0.08080801264159371,0.08064579032415974,0.07755751775637902,0.07638316383052106,0.07648538768934666,0.0807690223685214,0.07712344355918017,0.06941926802235121,0.07870856035427416,0.07906475381029034,0.07669759244384264,0.07883696814481499,0.07833126487648057,0.06719504857272139,0.08212150191487624,0.07703434585500366,0.0747457022422412,0.0683256814300349,0.07647580166203849,0.07645443165948318,0.07644904639485849,0.0764651063782899,0.07645816424359063,0.07647940341442698,0.07644223437698607,0.07645653089605572,0.07646826768261464,0.07648146281273827,0.07645884763260373,0.07646027866336076,0.07643935613457316,0.07645090636455416,0.07643640802952162,0.07645468584069182,0.07646295613339403,0.07645387769348237,0.07643805685476417,0.07643833804260165,0.07643825929733801,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
282,0.07477277035930247,0.12230400056150521,0.0030889024590464937,0.09673917912210414,0.08132503857702196,0.08269046583940358,0.08481891000197349,0.0824516499577668,0.0907697469466368,0.0793087657274564,0.08358621691852122,0.08805171004545986,0.0940533330575078,0.08439561840826773,0.08631990297106233,0.08372572745196684,0.08408130378841117,0.0811601321758064,0.08119179695543502,0.08705098653700934,0.08584652676625179,0.07945095374844206,0.08056843245967153,0.08049480894295759,0.08063201698835604,0.08510001023507464,0.08499400204576109,0.08541981794592107,0.08526312333253291,0.08243006290555614,0.08139836965071022,0.08148755376210565,0.08538204834015782,0.0820467712782909,0.07537392910731833,0.08346051208510982,0.08378443119377928,0.08167303332376663,0.08357697236513739,0.08312020859685319,0.07320917179395525,0.08674817875784152,0.08196839909642319,0.0799814397012352,0.07437047864359264,0.08155895277349018,0.08158714417288535,0.08155344714338698,0.08157558364378106,0.08158313308716958,0.08155786151799173,0.0815653763429854,0.08158148563706563,0.08153840156726269,0.08155585553805861,0.08155229441808805,0.0815480393934897,0.08158911491875999,0.08155194287437882,0.08159452313838668,0.08158687184153916,0.08154539753814653,0.08154955466811246,0.08156245096891548,0.08155995839365886,0.08156002199478872,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
283,0.08251233369482713,0.13289202382943305,0.005373178466913939,0.1001051577418755,0.08262901004207003,0.0841770956094055,0.08659026969764413,0.08390633243527089,0.09333717232761755,0.0803430128423522,0.08519267465613442,0.0902555334779157,0.097060016017201,0.08611035280639404,0.08829205610263025,0.08535084803473074,0.08575399114582943,0.082442043495615,0.082477944191087,0.08912093944789509,0.08775535459477474,0.08050422188599758,0.08177118989837016,0.0816877174888311,0.08195312995160381,0.08681255785432136,0.08669814836407398,0.08715713785554968,0.08698841901876404,0.083913813247168,0.08278895482063414,0.08288622145485058,0.08711649100372165,0.08349602113630802,0.07624142754556476,0.08503569630576929,0.08538775668962825,0.0830885001884045,0.08516231594158467,0.08466547284029582,0.07390936848978708,0.088574473248796,0.08341057423645551,0.08124375889965521,0.07515957608318967,0.08297591592200698,0.08291091916851658,0.08292109272203316,0.0829360902038014,0.08291965635567748,0.08297354907337691,0.08290557662471713,0.08292888173262253,0.08295996197342137,0.0829781540810763,0.08293018698241203,0.08294596883908023,0.08290524620095874,0.08292490896670922,0.08288668389890928,0.08291151241614587,0.08295211285055838,0.08293099118645483,0.08289844496939662,0.08291113826839494,0.08291098117667547,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
284,0.08483113282638433,0.12789486047711365,0.01859495547318539,0.10234296475454496,0.082406543049623,0.08417256650260897,0.0869254647440819,0.08386368556875357,0.0946221893508838,0.07979872552755245,0.08533111771755983,0.09110672056993442,0.09886913112615098,0.08637798564905322,0.08886682687973632,0.08551155858086426,0.08597145576234592,0.0821932555460571,0.082234210304321,0.08981239956539006,0.08825456908848442,0.07998262941369308,0.08142795987296744,0.08133273630391306,0.08272541764857314,0.08747111701290658,0.08737361141207008,0.08775866087401489,0.08761905734288963,0.084764424303264,0.08361129812723768,0.08371284631607716,0.08772524466313675,0.08434170418243826,0.07614911609784887,0.08586330977197305,0.08619609313053195,0.08392295330313877,0.08598371019646223,0.08550687368502308,0.07323291997083284,0.088812218450039,0.08425441666183107,0.08195597589637602,0.07481638543174718,0.08281665065638383,0.08271091740783601,0.08275699857872425,0.08275112792196712,0.0827247922442655,0.08281599750490376,0.08270915132941278,0.08273586341733623,0.08280999843346634,0.08282293905058319,0.08275178241663168,0.08277355752908673,0.08272073889648461,0.0827623034545988,0.08269791547607193,0.08271185721131567,0.08278359383740064,0.08277073132177912,0.08272532931414328,0.0827396924662538,0.08273947121139484,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
285,0.08376860531678758,0.1241596195455815,0.0331349812027867,0.10073494565357016,0.0816028569406348,0.08329763034941108,0.08593946317944902,0.08300121118674875,0.0933256641816084,0.079100251562505,0.08440943992843129,0.08995202664623898,0.09740126350458134,0.0854140720751878,0.08780250124881851,0.08458260092267966,0.08502394359716592,0.08139817450062722,0.08143747694315773,0.08870992489656317,0.08721494493852411,0.07927673586427052,0.08066375460693274,0.0805723728234976,0.08274755634829435,0.08636071249125168,0.08629768915232694,0.0865413468257708,0.08645467985164187,0.08440258338385788,0.08348064685927513,0.08356337685516897,0.08652079061429327,0.08406923267297142,0.07678334159978145,0.0852399531379347,0.085483812924334,0.08373364714600179,0.08532876675199498,0.08497340219654083,0.07382366407223942,0.08709285595351281,0.08399970763897292,0.08209541573837607,0.07546642571608718,0.08197222613985221,0.0819276968482151,0.08191985626353471,0.08194879767831206,0.08193505622931962,0.081979296990978,0.08189580047739216,0.08193195052198571,0.08195344712642433,0.0819830605457355,0.08192875080883082,0.08193192858754193,0.08191015191795041,0.08192317409231553,0.08190566794678612,0.0819281976329405,0.0819373687346565,0.08192845252889241,0.08190007438466845,0.08189987129140035,0.08189972914343276,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
286,0.084665761031767,0.1132997115647611,0.04268951409109587,0.09981138239940254,0.08179542519007854,0.08339132857888994,0.08587904165268367,0.08311220197485442,0.09283434502760478,0.07943881729008868,0.08443827719496039,0.08965751941337421,0.09667218124646919,0.08538430091660659,0.08763339344566952,0.08460133628952717,0.08501693182943375,0.08160268355397149,0.08163969316298365,0.08848787963658099,0.08708011410941098,0.07960500581641385,0.08091110839053782,0.08082505765531589,0.08286811959594537,0.08607656919949244,0.08602305476777487,0.08622847964202356,0.08615589412418435,0.08435810281644647,0.08353019708168855,0.08360473615251841,0.08621131912655355,0.08405951700717816,0.07746196638428005,0.08510268731378401,0.08531750986097136,0.0837580137449437,0.08518105651293294,0.08486669424156154,0.07486447560746981,0.08665957875578593,0.08399712275471355,0.08227733781016125,0.07628682435851632,0.08208636765474894,0.08210008978569536,0.08207976820750876,0.08209694385279495,0.0820990488408309,0.08208979882579752,0.0820854576264449,0.08209411489816265,0.08207890998498613,0.0820893267211253,0.08208699667491963,0.08208151517961623,0.08208722042297233,0.08207965610747153,0.08209218789582202,0.0821000205679205,0.08208078973249786,0.08207948262327616,0.0820804566476153,0.08207596469993766,0.08207596771813414,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
287,0.08607958972478588,0.11006125824131176,0.05206490547126382,0.1018411365832467,0.08341435858585396,0.08504665361793223,0.08759109441557601,0.08476116204476913,0.09470500069904886,0.08100401257451124,0.08611747597274019,0.091455733416178,0.09863035171835344,0.08708507202642198,0.0893854509764335,0.08628425333023096,0.08670932576249683,0.08321722183102415,0.08325507537614049,0.09025942215425214,0.08881955512192378,0.08117399072469927,0.08250987656720948,0.08242186360314527,0.08371353258916395,0.0879661505867637,0.08788393422715703,0.08820590759576581,0.08809004004116087,0.08558255180949198,0.08452988535207635,0.08462310000515649,0.08817827129753747,0.08519826818861463,0.07765126311839604,0.08656984122636752,0.08686458026924324,0.08481568428562432,0.08667674526750457,0.08625174426639422,0.07521570175504452,0.0890262918123011,0.08511866613372794,0.08300097294397067,0.07648243880498311,0.08385382722132159,0.08371520794222022,0.0837525977255286,0.08377513520807384,0.0837359741313043,0.0838661500452182,0.08368607763550168,0.08373642412407087,0.08384190777901204,0.08387698729974964,0.08376742916777587,0.08378457587771349,0.0836869375931983,0.08376139683301431,0.08366641013387567,0.08371661691754005,0.08379968709951015,0.0837754135359958,0.08370033875888942,0.08370746233469875,0.08370709020759845,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
288,0.08801357007039134,0.11323362646233438,0.05788833266221135,0.10386434176259007,0.08517645067845096,0.08683187583096413,0.08941237213385198,0.08654233875478802,0.09662708464773387,0.08273194932604767,0.0879178720664397,0.0933317742524961,0.10060805909297643,0.08889917925249287,0.09123215527663253,0.08808701271015554,0.08851810854894943,0.08497652043543932,0.08501491037688123,0.09211851089366241,0.09065824050457962,0.08290433611867343,0.08425915187263792,0.08416989173792219,0.08483059549298341,0.08958700344490718,0.08948388378187064,0.08989375450748432,0.08974429893646432,0.08682572201325123,0.08569069294816611,0.08578991830144575,0.08985788301314046,0.08640746301229481,0.07876199632727121,0.08792662353797878,0.08826457015013985,0.08599564925445492,0.08804861609250055,0.0875671734495704,0.07641787086779009,0.0910765360054651,0.08632142043264501,0.08409126249340708,0.0776327222585225,0.0855660318924427,0.08547638252537454,0.08549474318688165,0.08551340439684894,0.08548919584128425,0.08556951178322171,0.08546122879313563,0.08549440023040439,0.08555133220082035,0.08557635014398188,0.08550624230256791,0.08552159131657024,0.08546141729253869,0.0855002842252426,0.08544332167444442,0.08547725134522206,0.08553087089264182,0.08550912388529683,0.08546195112639443,0.08547167942636183,0.0854714482541134,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
289,0.09171966980933162,0.1298548566494353,0.06663913129873757,0.10477416686640188,0.08660633916650247,0.0882156956640082,0.09072437960271565,0.0879342160851185,0.09773831462975366,0.08422986558889654,0.08927146982279519,0.09453470908599172,0.10160850294973237,0.09022546831286657,0.09249352018901105,0.08943590346906614,0.08985500238643934,0.08641197276150361,0.08644929435324371,0.09335520950743309,0.09193557683167129,0.08439745504733581,0.0857145677740911,0.08562779165041379,0.08634748591055719,0.09039684240446821,0.09030552947998048,0.09067040619146408,0.09053673775164585,0.08801993328396204,0.08706626757793653,0.0871493605343425,0.09063825343296378,0.08766760580017507,0.08122712542791918,0.08895450460264998,0.08924415540184456,0.08732178724126329,0.08905888522390364,0.08864800212710601,0.0790421653104107,0.09176809312631831,0.08759527082460075,0.08573093032689293,0.08022026053748336,0.0869123293564665,0.08689018659787945,0.08689767023655459,0.08689572419722061,0.08689209485623971,0.08690413254905449,0.0869048983644899,0.08690331589288912,0.08690631576074576,0.08690521771437168,0.08690018106271064,0.08691228038150495,0.08689798364386507,0.0868985028402938,0.08688423337445174,0.08689031570490105,0.08691341307782183,0.08689983645534416,0.08689279112300703,0.08690505440209222,0.08690502471805053,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
290,0.09449963205324963,0.12037229436631365,0.06705748990703768,0.1039153179116273,0.08673278755442636,0.08825486368431525,0.09062749395390447,0.08798864961133439,0.09726104164690592,0.08448519747019599,0.08925337995347855,0.09423117751469097,0.10092133771502015,0.09015564016241186,0.09230068858852473,0.08940889585584545,0.08980526574603737,0.08654896223917795,0.08658425976586337,0.09311564583695485,0.09177300422067144,0.08464369803530183,0.08588937967568054,0.08580730968888879,0.08620048390772955,0.09011944681833625,0.09002862519359968,0.09039241372989454,0.09025886855548897,0.08779437757805632,0.08688149034063294,0.08696060561444917,0.09036026033645973,0.08745586694067417,0.08154575947009515,0.08869958941693287,0.08898237892257303,0.08712503572069644,0.08880137107850102,0.08840152316218526,0.0797469292759721,0.0915045791668,0.08738655054909991,0.08562117042419878,0.08068819414938382,0.08703553477126152,0.0869952865825456,0.08701236698150153,0.08700837671042073,0.08699979074658724,0.08703090924664988,0.08699584382093074,0.08700872722576382,0.0870268665391359,0.08703298154814117,0.08700413182370463,0.08701641620879945,0.08701164937071586,0.08701386861601211,0.08699953887321371,0.08699559140371824,0.08701966472805396,0.08701623900025696,0.08700328036534767,0.08701292717660318,0.08701286602423071,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
291,0.09559290649660016,0.12122689978924248,0.06954339882584724,0.10264336239346099,0.08588343174261594,0.08736807282003173,0.0896823488871621,0.08710840621047627,0.09615274626127089,0.08369112053116265,0.08834203085048585,0.09319740082135294,0.09972301833341922,0.08922210021258663,0.09131439175038622,0.0884937218811192,0.08888034316061635,0.08570412756148629,0.08573855695500958,0.09210930534478404,0.09079968563743879,0.08384572281755875,0.0850607672534924,0.08498071575592184,0.08476302225855914,0.0890856287882183,0.08898320505049574,0.0893941720313127,0.08924308619854393,0.08649646984247554,0.08549900427778637,0.0855849765052697,0.08935777104856049,0.08612523599916608,0.08004405291528212,0.08749650232547042,0.08781100689815914,0.08576395479544889,0.08760958603754998,0.08716607294927689,0.07865427358526471,0.09066527688629009,0.08604941196958966,0.08414315027531626,0.07929865689465161,0.0861436548116564,0.08615166111707978,0.08616418080905788,0.08614942662714455,0.08615092458712933,0.08614403569701114,0.08617340750858798,0.08614987510546314,0.0861627602937712,0.08614375385566575,0.08617078220646998,0.08616860864644946,0.0861432645390372,0.08616401158781033,0.08614398812248161,0.08615161221771893,0.08616776340323216,0.08616374811655497,0.08616521757611138,0.08616430880303727,0.08616431588064348,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
292,0.09521055167743636,0.12313849052129976,0.06780916737229527,0.10396901201741479,0.08662612641217994,0.08816240725407927,0.09055717999671895,0.08789370874936366,0.09725263499694131,0.08435756078721471,0.08917024213468566,0.09419449478406011,0.10094709062547408,0.0900809226493939,0.09224598965049331,0.08932720938272626,0.08972727837838947,0.08644058555484262,0.08647621249422391,0.09306855245346005,0.09171338069028186,0.08451754055223482,0.08577484746457649,0.08569201156305536,0.08573756389510247,0.08975175846942177,0.08965995891928898,0.09002689392993796,0.08989243884662022,0.08737644427454157,0.08643733178795951,0.08651870861979648,0.08999454917516123,0.08702824593808275,0.08114282095615943,0.08830586480573466,0.08859532777086553,0.08668786550835027,0.08841011161676797,0.0880002256558412,0.07978844306336737,0.0911311526818897,0.08695693009327794,0.08514407194012868,0.08040797730088904,0.0869977620855911,0.0869110031623751,0.08691388684492499,0.08694647871431295,0.0869232698905976,0.08700167202240718,0.08687367195398867,0.08692760748964,0.08696619626849776,0.08700803028619784,0.08691828976972761,0.08693287507802037,0.08690371866496194,0.08691905404191122,0.08688799693968986,0.08691183470781831,0.08694203121917193,0.08692728329446248,0.08688319424547085,0.08689151908438798,0.08689130231435006,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
293,0.09260453201861855,0.12492381326206986,0.07195684057297629,0.1058214086786108,0.0883773521015948,0.08992259494839006,0.09233133777023586,0.0896523289716022,0.09906585118924206,0.0860955526357307,0.09093630910633164,0.09598987109525786,0.10278185869066662,0.09185230214138697,0.09402999921671155,0.09109419203411456,0.09149659486106698,0.08819072887830816,0.08822656365000528,0.0948573604990099,0.09349428324378548,0.0862564656542278,0.08752110715696257,0.08743778802624615,0.08797950236404668,0.09139696445422651,0.09132148809862524,0.09162195391587916,0.09151224445695387,0.08939851607931407,0.08858884995898467,0.08865937943159354,0.0915956060700052,0.08909941336165661,0.08380723046446847,0.09019007224656572,0.09043436734098367,0.08880576622893538,0.09027818447489458,0.08993092310472313,0.08236470100650675,0.09249754508443339,0.08903799100978635,0.08745862022339292,0.08307753038111895,0.08872828184158543,0.08863439977362957,0.08867265540120088,0.08866642374125795,0.08864546810118354,0.08871660342500122,0.08865559147284735,0.08866763320952682,0.08871734055891153,0.08872230370902973,0.08867495320184651,0.08870472113472248,0.08864876291576133,0.08867708294430204,0.08861562024841747,0.08863514994747528,0.08871229990278062,0.08868412983164818,0.08864632038240859,0.08867211524530419,0.0886719373185292,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
294,0.0907728514809524,0.1251517863413419,0.06815935568914859,0.10603773414435565,0.08868730986190829,0.09022425850071515,0.09262007221307089,0.08995544319702267,0.09931843762135259,0.08641775812745868,0.09123253147115395,0.09625896808344092,0.1030144991711313,0.09214360784423319,0.0943096159656073,0.09138956695036686,0.09178980984967504,0.08850168835290406,0.08853733077875063,0.09513253632357381,0.09377677548873115,0.08657780743314442,0.0878356608768526,0.08775278896787936,0.08874524377991419,0.09183084522654307,0.09176619048743152,0.09202186474967614,0.09192905728051934,0.09005620703944733,0.0893120972571331,0.08937734417049836,0.09199963819766144,0.0897826136184099,0.08469898129480803,0.09077184134049852,0.09098983736055495,0.08951251604206817,0.0908506423927709,0.09053901420031474,0.08309861562968845,0.09272692502789974,0.08972623629948805,0.08825638737664639,0.08393492219873336,0.08903797887313016,0.0889526959322328,0.0889838120707098,0.08898438084941294,0.08896367177965162,0.08903322443145094,0.08895965183315285,0.0889774552299177,0.08902883290529474,0.08903882290273295,0.08898781959432442,0.08900958524791731,0.08895636495941174,0.08898827972278214,0.0889318006626274,0.08895344058013036,0.08901724104446493,0.08899538614914396,0.0889571939164791,0.08897454275293179,0.0889743591126195,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
295,0.0923319726135381,0.1264556586918341,0.0646357164862279,0.10628924639987358,0.0874496076961094,0.08911847507306782,0.09171992527437317,0.08882658692571384,0.09899322200438367,0.08498525673843352,0.09021328971094701,0.09567115334593942,0.10300652237624544,0.09120256521343216,0.0935544852455774,0.09038380379428482,0.09081840017613477,0.08724805399872662,0.08728675567048658,0.09444803816242138,0.09297591022587351,0.08515904332974805,0.08652486032857047,0.08643487539227548,0.08808506499896596,0.090951553663617,0.0908991362193591,0.0911027321740325,0.09103001052288157,0.0893702024247884,0.08864945373808145,0.08871361933793925,0.09108544968840941,0.08910812582446408,0.08377696894767424,0.0900366002772102,0.09023309598306171,0.08884599106583967,0.09010802495489906,0.08982313969811069,0.08191996087587634,0.0915816780358647,0.08905368036418532,0.08758918997106928,0.08291138407146764,0.08783546701114942,0.08774210262812462,0.08778339506442978,0.08778114940387109,0.08775560846785493,0.0878421563377172,0.08773511583515405,0.08775754475498639,0.08783791167472325,0.08784904453444421,0.08778591226765656,0.08779851351715479,0.08773360598191755,0.08778880938926269,0.087719556747452,0.08774301832219128,0.08780830797657824,0.08779742198903444,0.08775114865721906,0.08775665210797554,0.08775642291315194,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
296,0.09479626751731439,0.12721376545195062,0.07016678829273659,0.10695763812129452,0.08605318857696052,0.0879049626171305,0.09079152988789349,0.08758108373893678,0.09886197470396607,0.08331874652824045,0.08911976815123936,0.09517580971188555,0.10331512990768443,0.09021746753668534,0.09282715631136791,0.0893089704553696,0.0897911982878342,0.08582954473942926,0.08587248808655543,0.09381864198469057,0.09218516988598091,0.08351158000486603,0.08502708956360149,0.08492724234306254,0.0867963402875516,0.08952438420554974,0.08947700037485358,0.08965980933178216,0.08959491374595216,0.08804310772919702,0.08734704893060029,0.08740936929308342,0.08964443229526219,0.08779106725819452,0.08249956366563799,0.08867728277667809,0.08886202563702324,0.08753773067773736,0.08874457300161545,0.08847532356638808,0.08065542079992485,0.09006348575940229,0.08773854692300058,0.08630912475842088,0.08163124908617712,0.08643921076063639,0.08637293132894244,0.08639017412245237,0.0863930121949825,0.086379877766835,0.08642417320563353,0.08639022536200011,0.08640302748776649,0.08641892760426753,0.08642775973858881,0.08639266700083595,0.08642020528076456,0.08639047213168176,0.08639301866969935,0.0863598082115797,0.0863734022993607,0.08642480176269432,0.0863975470957767,0.08637326189330173,0.08639921974184221,0.08639910955436975,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
297,0.09509884223103758,0.13258104682616925,0.07454999037919441,0.10772022325925588,0.08615163427430401,0.08806223962560615,0.09104051383983325,0.08772807103676804,0.09936735864837233,0.08333031833738194,0.08931563982666242,0.0955640832989646,0.10396199167477671,0.09044821338826266,0.0931408126093231,0.0895108531339603,0.09000840146181628,0.08592088521772163,0.08596519288541879,0.09416379802336194,0.0924784301192353,0.0835292781804075,0.08509293584600676,0.08498991645501408,0.08661568872220543,0.08933720426903322,0.08928730246705867,0.08948145278527629,0.08941199506358087,0.08783746175668057,0.08715286615178006,0.08721387759100242,0.08946493236731418,0.08758871229509754,0.08251970320710034,0.08846921972898321,0.08865539354382443,0.08733970217781334,0.08853689272796489,0.0882669447337476,0.08088380445552865,0.08994870116963899,0.08753701009766127,0.08614300869564219,0.0817237582106728,0.08655272862411906,0.0864965215532109,0.08651699147192736,0.08652111596035644,0.08650500002802013,0.08656084180354023,0.08647710789281753,0.08650154985205744,0.0865501600522695,0.08656513891650795,0.08651440942794329,0.08651820621068586,0.08649112526857254,0.08652029745064077,0.0864878647502057,0.08649709556825255,0.08652463977805061,0.08652555502245357,0.0864973041763908,0.08649562975065446,0.08649548763237096,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
298,0.09341609538605733,0.128708514252009,0.06734433985808146,0.10766051482247851,0.08701739541279536,0.0888460201058259,0.09169650190053044,0.0885261900934332,0.09966605669192173,0.08431713709645589,0.09004563914611534,0.09602597308513111,0.10406354223322968,0.0911296160019345,0.0937066806064643,0.0902324761995601,0.09070867561859419,0.08679654738550784,0.08683895389043383,0.09468577154612204,0.09307271976427356,0.08450755992848137,0.08600412384044391,0.08590552482725589,0.08731546949231477,0.08993807230329975,0.08988977184830073,0.09007771680975396,0.09001047168857847,0.08848940508217544,0.08783077201311285,0.08788938731858871,0.09006172199653877,0.0882498624927823,0.08346856401089248,0.08909880858173827,0.08927864768066548,0.08801032354244527,0.08916416662345848,0.0889035407524774,0.0820825314368423,0.09053010609343591,0.08820010526248749,0.08686331732917235,0.08276094623136596,0.08740879256237741,0.08733366953747396,0.08736782327070722,0.08735961767004764,0.08734259328783037,0.0874034672953363,0.08733538210780557,0.08735565375496493,0.08739877292457335,0.08740777996623773,0.08735658782578291,0.08737641496908555,0.08735532258060627,0.08737096852489751,0.08733555074361969,0.08733427319852535,0.08738289252309835,0.08737595259737548,0.08734895212757662,0.08736362845195553,0.08736349920773757,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
299,0.09221084578149003,0.11826078545896934,0.07027637057994313,0.10570368386668373,0.08709240550630912,0.08874104409155521,0.09131096141313702,0.0884526939991825,0.0984960965512531,0.08465792561143737,0.08982258818584357,0.0952142955832638,0.10246075062657731,0.09079987241307091,0.09312328418799261,0.08999103542197501,0.09042036394383277,0.08689329489566858,0.08693152745402398,0.09400600610886391,0.0925517222321937,0.08482960568859348,0.08617886725109555,0.08608997304649003,0.08737641716735906,0.08964287837942428,0.08960399008213199,0.08975356266422482,0.08970061773855009,0.0884127924775027,0.08783317765267325,0.08788499129771171,0.08974103511452446,0.08820273046812105,0.0840005617575728,0.08894136135744284,0.08909508310828515,0.08799177481469722,0.08899737723472155,0.08877311809102045,0.0829471212723428,0.09007305520245994,0.08815897744394337,0.0869744829094487,0.08342181967256443,0.08750064049012717,0.08740279142253111,0.08739905804982023,0.08744236388490266,0.08741653462576052,0.0875013994096724,0.08736623706220613,0.08742568998844964,0.08746031357915399,0.08750852252749414,0.08741151859642741,0.08743169586919389,0.08739047685031462,0.08740509611727554,0.08736714467164038,0.08740372479731416,0.08744165812482974,0.0874147114001181,0.08736316156090752,0.0873777210957629,0.08737746965998568,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
300,0.09163252975347465,0.12240919509733521,0.07376089489606998,0.10255464027215667,0.08656681180550906,0.08798305793293952,0.09019071914327292,0.08773535373304897,0.09636303605098534,0.08447549673240902,0.0889121473336662,0.0935438384697164,0.09976883161529407,0.08975167336113875,0.09174757650092123,0.08905685021031999,0.08942566048924823,0.0863957678703655,0.08642861115888074,0.09250586974555336,0.0912565820442035,0.08462297674810512,0.08578204610380574,0.08570568244584562,0.08674554784010059,0.0887708157523649,0.08873793485451624,0.08886319392981448,0.08881925354329626,0.08768578326336633,0.08716095288410262,0.08720800484177899,0.08885284316825107,0.08749602475127988,0.08373074374442663,0.08815951507696886,0.08829579286829509,0.0873049084641425,0.0882092751385252,0.08800946604466402,0.08296365152862047,0.08910333365734398,0.08745642657222073,0.08637964220529139,0.08325992611431868,0.08680323283225855,0.08680875770622118,0.08682240170666215,0.08680499693206753,0.08680740032344346,0.08680177226442928,0.0868197932163552,0.08680821220601181,0.0868130889466939,0.0868010089233132,0.08681333082006987,0.08681304320316849,0.08682077610339535,0.08682150841193315,0.08682249238156481,0.08680866404027418,0.08681214650889703,0.08682008193475294,0.08682770040053699,0.0868271639004345,0.08682720169602794,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
301,0.0896186196557132,0.11865776749523531,0.07250879898574325,0.09869579188886558,0.08491578429545255,0.08613645553487984,0.08803925229715061,0.08592295776296337,0.09335921016601705,0.08311326698375784,0.08693724339820233,0.0909293264480212,0.09629468628997546,0.08766083603979047,0.08938111721989539,0.08706196369672427,0.08737984354230569,0.08476836047676432,0.08479666830894284,0.09003469482681448,0.08895792608071044,0.08324038091548464,0.08423938991512246,0.08417357160910634,0.08483703835183708,0.08666200703853343,0.08663120127541821,0.08674931065055819,0.08670762597152376,0.0856735491057467,0.0852050860894711,0.0852469217992401,0.08673946144870648,0.08550369492868402,0.08227084552086657,0.08610045806342527,0.08622424456246892,0.08533317967966482,0.08614559492197774,0.08596472984207162,0.08180493383481903,0.08699426648335366,0.08546832096701745,0.08451478955673004,0.08192034412758958,0.08517381718833114,0.0851458058392569,0.08514400323570488,0.08515780863379938,0.0851499968641107,0.08517368701379452,0.08514382018629277,0.08515315271919512,0.08516626304610934,0.08517610198771365,0.08515688726067673,0.08516311325345294,0.08513192343888991,0.08514613600998669,0.08512313663431904,0.08514609102670592,0.0851659693670007,0.08514955076490689,0.08513146630686581,0.08513703312664195,0.08513694560145064,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
302,0.08887850674922343,0.11698925325197261,0.07123821143098753,0.0977560091092298,0.08418013538311704,0.08538272387918462,0.0872573330472806,0.08517238881422211,0.09249848228224139,0.08240432014884992,0.08617164905503623,0.09010459430351361,0.09539047293716148,0.08688452256143694,0.08857931989127849,0.0862945217757034,0.08660769262226754,0.08403489546701648,0.08406278395347123,0.0892232155496517,0.08816239780842486,0.08252955104398946,0.08351376095377328,0.08344891766502438,0.08388859549945075,0.08543085088838343,0.08540211684333442,0.08551400066610097,0.08547394417099673,0.08457279402952446,0.08418701673400646,0.0842211733089377,0.08550446968159953,0.084432023789828,0.0819082793358729,0.08493267400651493,0.08503923081818933,0.08429176528967872,0.08497138477305237,0.08481713310730693,0.08169075305162549,0.08578652033680774,0.08440284448565548,0.08363003933528247,0.08167585465274792,0.08438506468349101,0.08439155547892026,0.08440977511079897,0.08438964054035732,0.08439092107784539,0.08438582454892928,0.08441307607537275,0.08438953172871716,0.08440640195019666,0.0843854411677039,0.08441121848002558,0.0844088392027488,0.08438868735535814,0.08440945240039399,0.084390391925636,0.08439151334003973,0.08440811554469307,0.08440893216792669,0.08441162437003924,0.08440989859716835,0.08440991110157291,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
303,0.09208750956613694,0.12568886196197337,0.07186197197548669,0.10220534369457464,0.08671553493453668,0.08808766509697907,0.09022655781942449,0.08784767686509587,0.09620660749948348,0.08468936417551948,0.08898781342970961,0.0934752277200647,0.09950631277696884,0.08980118828181989,0.09173491918237868,0.0891280088221652,0.08948533068743618,0.08654981900566835,0.08658163922810902,0.09246959164699033,0.09125921916766673,0.08483225019933602,0.08595521462798725,0.08588122969247916,0.08623428546422891,0.08784101660238172,0.08780599580498351,0.08794541841637453,0.08789450362477787,0.08690671862313872,0.08652350813391792,0.0865569587497156,0.08793318858055817,0.08676539030659926,0.08436909156676267,0.08727891112509727,0.0873931807108212,0.08662635396967405,0.0873201591080482,0.0871573776200628,0.08410899627767318,0.08835644744762179,0.0867363291900526,0.08598724137661255,0.08413846870832103,0.08699570462326313,0.0869649668921483,0.08697850394098144,0.08697813717399078,0.08696953343443545,0.08699832739159463,0.08696284638820029,0.08696974631760036,0.08699727008773595,0.08700065488020765,0.0869804571070823,0.08698424530163106,0.08696035866580203,0.08698036653495421,0.08695588449930938,0.08696527685431234,0.08698752562438239,0.08698332863472127,0.08696739740034422,0.08696890992841565,0.08696883081950581,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
304,0.09340255194172964,0.13341506302214431,0.07452102775580846,0.10571531307105761,0.08860969294963683,0.09012495615782026,0.09248696636449329,0.0898599336780853,0.09909082182320085,0.08637216323950281,0.09111900299669042,0.09607451957971509,0.10273473414411538,0.09201722462434601,0.09415267166016407,0.0912738227987467,0.09166841850893853,0.08842669044965742,0.08846182998208685,0.09496398110161672,0.09362734924531219,0.08652995434473398,0.08777006022492623,0.0876883575892698,0.08815361676180061,0.08963096975821296,0.08959711600605351,0.08973284854383509,0.08968297461930812,0.08876007460012937,0.08841346722126045,0.08844359971962744,0.08972083367055772,0.08863184764271925,0.08647207571051632,0.08910096241420039,0.08920686728637829,0.08850617594580583,0.08913910959566657,0.08898904268552338,0.08618742891321855,0.09015602011325372,0.08860554413922893,0.08793233373226904,0.08625097178049365,0.08893763290253658,0.0888889706691414,0.08889483394177763,0.08890911167283173,0.08889592365492904,0.08894201518603649,0.08886154401885542,0.08889584237537472,0.08892118080602308,0.0889453881891194,0.08888970685625862,0.08889569228372812,0.08889097500145168,0.08889749482768877,0.08888578352716672,0.08888944179350908,0.08890102636484828,0.08890171426501803,0.08887888111891216,0.08888029704766943,0.08888018303846297,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
305,0.09017467710910342,0.1251027938159385,0.06890806709661804,0.10594416537343757,0.08832636950142111,0.08988700265617723,0.09231973607206044,0.08961404488461891,0.09912132389021362,0.08602184377181318,0.09091081320324454,0.09601470765316232,0.1028743420789553,0.09183592934469621,0.09403531584489286,0.09107026861323333,0.0914766792914073,0.0881378875483659,0.08817407922718172,0.0948709174791565,0.09349426424862448,0.08618435945161024,0.08746159652935609,0.08737744755685564,0.088066631582199,0.08893730373240384,0.08891880342741178,0.08899220579597754,0.08896547960787735,0.0884341419227776,0.08822471514536005,0.0882430112510731,0.08898579487417105,0.08835697476833083,0.08711685124405073,0.08863646122835298,0.08869818468349154,0.08828096548154411,0.0886587677100251,0.08857058441518403,0.08718082837420368,0.089203633247376,0.08834109320039817,0.08793206084379566,0.08705020445806712,0.08865967049155353,0.08859585058916174,0.08862711522857199,0.08861981496308724,0.08860413626402364,0.08865837222595804,0.088598567479321,0.08861184930022259,0.08865776950185446,0.0886623959394917,0.08862272842107065,0.08863666885911121,0.08860433094988751,0.08863021144499474,0.08858965226249672,0.08859641237230287,0.08864257196372419,0.08863511977677561,0.08860853538566316,0.08861813028918665,0.08861800094402326,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
306,0.08957819576064596,0.11841771817234875,0.05356844827506723,0.1064162899736263,0.08795290495111009,0.08958844273486512,0.09213793837216767,0.0893023839981321,0.09926597729163807,0.08553777049563428,0.09066139240790803,0.09601025494597362,0.10319912649592118,0.09163091070828164,0.09393585963954698,0.0908285010888085,0.09125441797891769,0.08775537656025266,0.0877933053060187,0.09481156706690791,0.09336883956441844,0.08570808632799416,0.08704662606944459,0.08695843825697296,0.08761070138359994,0.0881799990264599,0.0881683951009375,0.08821386621761278,0.08819749475284475,0.08784993011690366,0.08771210230514276,0.08772401478455556,0.08820996073109423,0.08779882585127806,0.0872049848361239,0.08798449390363305,0.08802538272370265,0.08774882076603598,0.08799929319255494,0.08794069463965744,0.08770102046682772,0.08833004385696344,0.08778834608876757,0.08752719660503187,0.08730251588797619,0.08831772886154783,0.0882593216676222,0.08825819400676395,0.08828319404794828,0.08826763365633387,0.0883178424509702,0.0882420822934545,0.0882735629165744,0.08829619753259209,0.08832217418452619,0.08826885920405962,0.08828126524350889,0.08824866210868106,0.0882619310013032,0.08823364618466471,0.08825988680209222,0.08828717055739334,0.08826788305654812,0.08823597654240617,0.08824544941432358,0.08824529399852026,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
307,0.09306613283482842,0.125549415678121,0.051568601559463266,0.10507933482355866,0.08614717075398763,0.08782423428411884,0.09043846074590822,0.0875309126136473,0.09774747814185863,0.08367071685859512,0.08892442578333032,0.09440909411650683,0.10178048866266955,0.0899185598226054,0.09228203062091683,0.08909577729663078,0.089532508071281,0.08594462718467188,0.08598351892835378,0.09317997196111641,0.09170061409951609,0.08384535695183645,0.08521788176068794,0.08512745488974237,0.08572477246057318,0.08626861377392453,0.08625827686764152,0.08629833980357754,0.08628405891539914,0.08595856377697753,0.08582417076298568,0.08583583191948853,0.08629494937720394,0.08590889306802917,0.08537342325355465,0.08608787177770179,0.08612656502420346,0.08586009391364398,0.08610191609179865,0.08604607410843565,0.08600972389543642,0.086390974088451,0.08589868016816628,0.08564299943945722,0.08551168845883292,0.08644883553140278,0.0864428854386085,0.08644824475372687,0.08644152069378834,0.08644241608216457,0.08643910799512786,0.08646369167688209,0.08645372839174083,0.08644647932908915,0.08643890251216314,0.08644939445373169,0.08645956372787432,0.0864536716353397,0.08644806133762381,0.08644202544202705,0.08644285367362843,0.086458897720424,0.08644777192329939,0.08644935541836157,0.08646096947723703,0.08646098249875615,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
308,0.0935211761831921,0.11680390093234232,0.05312495910251388,0.1010516058378148,0.08336681893246525,0.08493338633850062,0.08737537013544953,0.08465939065486147,0.09420282074594938,0.08105353032689425,0.08596108988824451,0.09108439171271168,0.09797010965098316,0.0868897237504553,0.08909747333848754,0.08612115162167827,0.08652910766179685,0.08317762028358205,0.08321394957995114,0.0899362523178255,0.08855436441303997,0.08121666396670182,0.08249875769236613,0.08241428874643299,0.0828635793822702,0.08344249577163795,0.08343123221769042,0.08347499236983784,0.08345935936063775,0.0831095791299841,0.08296764921987243,0.08297991092478718,0.0834712770995515,0.08305696806381084,0.08252497733484981,0.08324739413459141,0.08328888757626361,0.08300545571345608,0.08326244029782716,0.08320270823362776,0.08322830636375904,0.08357828377375562,0.08304617282994944,0.08277864317052036,0.0826837565344446,0.08373283989333145,0.08363738450900074,0.08366492916679719,0.08367067823347482,0.08364892081765413,0.08372267273139611,0.08364191829114795,0.08366963901222783,0.08371079124850443,0.08372840396208,0.08366518051577423,0.08369415515318884,0.08365240089401517,0.08366951768533815,0.08362055073188468,0.08363816738288223,0.08370216473022873,0.08367680365428062,0.08363748122266251,0.0836619509842049,0.08366176441862277,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
309,0.08883996145845718,0.11334482615973528,0.05425131503523929,0.0971225912715205,0.08158247290805108,0.0829590596345091,0.08510489930164025,0.08271829194091908,0.09110437168294527,0.07954972131585836,0.08386213157374445,0.08836412061042971,0.09441479412721575,0.0846781481993514,0.08661815969615624,0.08400278230911012,0.08436126472591647,0.08141621874770472,0.08144814231956672,0.08735521831549188,0.08614091464757956,0.07969307142153062,0.08081968314473198,0.08074545791234077,0.08072636092444113,0.08135333771670444,0.08133590742565391,0.08140642386743438,0.08138032004405589,0.08094575007532671,0.08081249609164473,0.08082329051420957,0.08140011547778044,0.08089420612327998,0.08073852155943548,0.0810942531803812,0.0811434853972186,0.08084620896807644,0.08111182782620409,0.08104376112129737,0.08168818848573142,0.08163549917568447,0.08088394844271919,0.08066387417556134,0.0810043870494754,0.08188985372729085,0.08184250641074423,0.08183434083488456,0.08186239528827965,0.08184940620931846,0.08189145337991727,0.08182053324378577,0.0818525054241897,0.08186740285081423,0.08189522532799787,0.08184495670219986,0.08185372530163809,0.0818297322988524,0.08183755389525905,0.08181904069165094,0.08184297469403426,0.0818587832690021,0.08184268658117579,0.0818153766190048,0.0818215487194702,0.08182141529537086,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
310,0.08321821025431721,0.110321496451694,0.037355572051514616,0.09459615677469918,0.08130106610922062,0.08247878206408596,0.08431461962084184,0.08227279725491474,0.0894473687665618,0.07956197918037662,0.08325139029194908,0.08710299238517524,0.09227954581362165,0.0839495197893077,0.0856092644668465,0.08337172169709775,0.08367841538642151,0.08115883011824426,0.0811861418009705,0.08623984275078513,0.08520096537657745,0.07968461998704504,0.08064847397157861,0.08058497180439904,0.08057298044491627,0.08104515368681393,0.08103109231193245,0.08108820463351978,0.08106699320952077,0.08072770726620035,0.08063139889705213,0.0806389755659536,0.08108307111614066,0.08068980563119363,0.08073537604718281,0.08084025924424504,0.08087845912337635,0.08065521288233309,0.08085385090635566,0.08080150568177324,0.08160884763036208,0.08127797760076345,0.08068235138693919,0.08053394221858416,0.08099656242450674,0.08152573759151285,0.08150312790410386,0.08153258524246161,0.08151224676277546,0.08150625324605598,0.08152796186565985,0.08151572620429096,0.08150592994563022,0.08154228637135838,0.08152947872648224,0.0815277865862453,0.08152977455173328,0.08150647466522586,0.08153357537002191,0.08150484277264108,0.08150333896563809,0.08153201919322137,0.08153514411922635,0.08152665058054674,0.08152637693091605,0.08152633416345757,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
311,0.08054336364997425,0.10490057353394851,0.030044717406137896,0.09416064595429376,0.08305558865463579,0.08403930538817114,0.0855727346647066,0.08386725141981084,0.08985999187882948,0.08160297276206085,0.0846846457515043,0.08790179281856565,0.0922256386564059,0.08526777589072776,0.08665411918169373,0.08478515556995887,0.08504132915155221,0.08293678248252238,0.08295959524922375,0.08718082547887161,0.08631307714543224,0.08170541156594698,0.08251049473507056,0.08245745296025869,0.08326233751346807,0.08346685054459953,0.0834690583443456,0.08345682142617958,0.08346239009284334,0.0833998012730559,0.08332658047219463,0.08333358429046342,0.0834582832034205,0.08337473722749315,0.08284644836873686,0.08345129387090659,0.08346174145794724,0.08334778163902438,0.08345540427583664,0.08343715330472662,0.08301768465881806,0.08334310084535689,0.08336927919146216,0.0832034781267151,0.08285336370228236,0.08328939227933453,0.08322419759213881,0.08324098803154038,0.08324564471505265,0.08323160916275245,0.08327968072552629,0.08322937959744361,0.08324873692361721,0.08327044982333631,0.08328342242952123,0.08324031543657666,0.08326265657009835,0.0832388215133588,0.08324392508956995,0.08321452911545114,0.08322469993960475,0.0832677997860522,0.0832485939815346,0.08322347089115935,0.0832430670511507,0.08324294973324053,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
312,0.08164484381952339,0.10400425870317057,0.03279925664631121,0.0931461784734764,0.08323587707357409,0.0841137590203663,0.08548221177984631,0.083960215761877,0.08930821735769882,0.081939543256895,0.08468966937666415,0.08756069437203916,0.09141935212619857,0.08521006249838621,0.08644725376057164,0.08477936568057831,0.08500797840501338,0.08312985285937677,0.08315021127695855,0.08691729349232702,0.08614290329409616,0.08203096101316251,0.08274942798210368,0.08270209279409096,0.08433553461244836,0.0840716462422427,0.08409457455846824,0.08399544828836175,0.08403414170689927,0.08437497634476897,0.08437171574284762,0.08437414290040393,0.08400502176064129,0.08438028650544142,0.0835457953387715,0.08431805644629194,0.08428596689193006,0.08437793906614105,0.08430735752908704,0.08434415020462606,0.08313759100056084,0.08353295402984008,0.08438039558943394,0.08428476688926642,0.0833411782137595,0.08343063893669361,0.08339288546039397,0.08339327851800181,0.08340590293703463,0.08339740506948463,0.08342547725255067,0.08338886768303189,0.08340690979622258,0.0834130973704271,0.08342780867003807,0.08339674906731574,0.08340952666630257,0.08339637694269245,0.08339523581754209,0.08338196549236555,0.08339319239699022,0.08341266513370676,0.08339835143399643,0.08338163037035684,0.08339308026491128,0.08339300158675815,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
313,0.08307166066427826,0.10469863261089085,0.040661765803756494,0.0904763531778939,0.07953937953489185,0.08050820695257546,0.08201842658749736,0.08033875715449217,0.08624079283796925,0.07810875011067561,0.08114377958890555,0.08431223263949854,0.08857063371648528,0.08171808360112558,0.08308344351096725,0.08124276811329023,0.08149506430900694,0.07942237158635382,0.07944483906413481,0.08360217769976025,0.08274756341047804,0.07820963842380099,0.07900253603464001,0.07895029708823553,0.08071254078117461,0.08037568863076963,0.08040181790205647,0.08028936081695912,0.08033310716172891,0.08073738030501254,0.08074483587340006,0.08074658749433196,0.080300168170063,0.08074741740785808,0.079870109314216,0.080663293928766,0.08062444164586352,0.08074882786911128,0.08065023979365617,0.08069578321492993,0.07943782864203594,0.079776431085796,0.08074838385154684,0.0806624265985859,0.07964786835824518,0.07974626415190182,0.07971073018927449,0.07971569337801294,0.07972242913603374,0.0797147498800186,0.07974208865222893,0.0797039982984188,0.07972275686571333,0.07973066079738556,0.07974407966194264,0.07971163473881605,0.07972278781793629,0.07972160642395049,0.07971719901911685,0.07971035556637483,0.07971100196149519,0.0797257568540816,0.07971959026692178,0.07970670721454023,0.07971574063142105,0.07971567999583677,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
314,0.08209321321535885,0.11509353708127155,0.03623779430878821,0.0889901869897425,0.07615675846186074,0.07729357910590154,0.07906566856856334,0.07709474696606573,0.08402018681672996,0.07447806003349695,0.07803935908753644,0.0817572171619912,0.08675401862173793,0.07871324655720384,0.08031535783494287,0.07815551207411553,0.07845155605312415,0.07601946150990935,0.07604582481476092,0.08092403975684757,0.07992123662698657,0.07459644222934521,0.07552682710095378,0.07546552999931153,0.0766747800997555,0.0771731891173845,0.07717462055372112,0.07716309285903812,0.07716915821910836,0.076987645384453,0.0768220485834653,0.07683793660127675,0.07716475818538547,0.0769309616949871,0.0754115376669357,0.07710724571969058,0.07713367120680559,0.07687007739787378,0.0771174145077075,0.07707344236752005,0.07514488685346675,0.0770005977894635,0.07691863885044979,0.07653637751725005,0.07521515690129084,0.07641195144569414,0.07635382207880033,0.07637948462619026,0.0763770758855816,0.07636185774547105,0.07641495771090531,0.0763439275176465,0.0763642379826232,0.07640861751772626,0.07641880075122076,0.0763731022506774,0.07638194936538795,0.07635917401970756,0.07638244316407503,0.07635059742864554,0.07635436681943394,0.0763878650704368,0.07638712850459303,0.07636169336754914,0.07636560413214237,0.07636547796900614,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
315,0.0809800939048109,0.13084375374253124,0.034405393015029685,0.08620098813960896,0.07414587894595684,0.07521375390764269,0.0768783700253774,0.07502698050163348,0.08153240759248799,0.072568989900822,0.0759143039666948,0.07940668209126843,0.08410043848577958,0.07654732163718127,0.07805226837464624,0.07602341252901994,0.07630150208905595,0.07401690875345265,0.07404167318160222,0.07862403507103773,0.07768204975480315,0.07268019247575624,0.07355415154250101,0.07349657197582901,0.07385976112639037,0.07463331175399225,0.07461874839829627,0.07467518347318096,0.07465507039904669,0.0741961118121681,0.0740042832409943,0.07402105898324181,0.07467040918975275,0.07412554862942144,0.07309988390253659,0.07437875580155306,0.07443325679771963,0.07405586794690357,0.07439854153732108,0.07431983027797337,0.07336410690443637,0.07480406848868468,0.07411099816872625,0.07373794464225805,0.0731084955367638,0.0743628788453988,0.0743189454674087,0.07434406534918535,0.07433186084618927,0.07432339266239368,0.07435305377985765,0.07434038320649587,0.07433848228292482,0.0743601866395528,0.0743552798221347,0.07434130922881667,0.0743590690308887,0.07433542113171247,0.07434568252373648,0.07431615130449665,0.07431924640997788,0.07436198764539889,0.07434825136618621,0.07433441261316491,0.07435073921401283,0.07435067695404249,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
316,0.080106565984371,0.13435727843514114,0.039864567423637996,0.08134738925676994,0.07191785001083738,0.07275314471445299,0.07405521197568167,0.07260705004755542,0.0776956128369383,0.07068440310473968,0.07330111687874087,0.07603286456001813,0.07970433359625016,0.07379626502475385,0.07497343846184198,0.073386461893372,0.07360398430466833,0.07181696917498281,0.0718363399781326,0.0754206759290878,0.07468385244903145,0.07077138606173715,0.0714549992241586,0.07140996033027755,0.07108215858296804,0.07084850953854012,0.07084760825200846,0.07085349885614599,0.07085061794597916,0.07092350876777194,0.07100358491460997,0.07099552221176306,0.07085272568330443,0.07094992166252694,0.07224493249525843,0.07087164221726097,0.07086111731346409,0.07097945583561106,0.07086753609415246,0.07088569244644018,0.07350969044863662,0.07092002585050981,0.0709558034162445,0.07116258674406284,0.07269311078143376,0.0721508883904697,0.0720681942864837,0.07210161044614376,0.07210406026151386,0.07208064438856593,0.07215859562004315,0.07205880282109349,0.07208055725403144,0.07215301252294848,0.07216488771356926,0.07210762310754207,0.07211732406721774,0.07205415368755663,0.0721067205685009,0.07204252290454127,0.07206903976324414,0.07212626105181275,0.07211484354030871,0.07207110689515968,0.07207466277110086,0.07207444522556918,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
317,0.0770129159007289,0.12606532258599207,0.03023531030616315,0.07927114660310501,0.06978608920015278,0.0706263018558871,0.07193603527903246,0.07047934702960687,0.07559786967392829,0.06854538014717577,0.07117750030768127,0.07392533165887621,0.07761841714837601,0.07167556373001917,0.07285966799352575,0.0712633478068771,0.07148215092161722,0.06968461440971155,0.06970409926204897,0.07330953865411051,0.07256837698948387,0.06863287523242667,0.06932051329382803,0.06927520922512588,0.06921974908311236,0.06774929647365797,0.06777826026684561,0.0676642496748814,0.06770546794098509,0.06857167251342768,0.06893443670501523,0.06890212619830044,0.06767410269006983,0.06870364850768122,0.0717099635939393,0.06823332524642851,0.0681320855076246,0.06883551103912919,0.06819663422111301,0.06834237155580387,0.07348697639623744,0.06736082276169264,0.06873103926754405,0.06947325995285296,0.07239457421756383,0.06996725974378919,0.06993678593237723,0.0699645162823573,0.06995204284589286,0.06994207014225083,0.06997673176962373,0.06993160635536905,0.06993464728806383,0.06998280478607215,0.06997920303985827,0.06996002499032966,0.06995705968223863,0.0699311502171141,0.06996638911472378,0.06993494252644494,0.0699371445566023,0.06996100525273889,0.06996934872137253,0.06995319302007327,0.06994628555644387,0.06994620116042835,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
318,0.07317434166251886,0.11704738198132633,0.013257596829900426,0.07860146173900058,0.06660305316539535,0.06766590542911242,0.0693226921058608,0.06748001050273861,0.07395483963352525,0.06503358094122562,0.06836316048501824,0.07183911237886094,0.07651079191835215,0.06899320078766501,0.0704910690813116,0.06847175586052467,0.06874853743983407,0.06647468957792185,0.06649933752778751,0.0710601465008424,0.07012259176674919,0.06514426048025465,0.06601410892301551,0.06595680017903618,0.0670044039279033,0.06486855748588129,0.06492432222590092,0.06469848553761887,0.06478216486990447,0.06619176912501297,0.06666429040044082,0.06662414840132029,0.06471871799915341,0.06636947675650805,0.06930068031053163,0.06569988159283338,0.06554064697538686,0.06654025728788476,0.06564289775755824,0.06586472345417732,0.07067401876897868,0.06395896915388452,0.06640548797880726,0.06728726354633635,0.06983228982221464,0.06681816855277871,0.06679234997379725,0.06678926301789914,0.06679911287541518,0.0667947349062579,0.06680687574020869,0.06680773957175645,0.06680995824928726,0.06680341525688889,0.06680829730097652,0.06680065125795455,0.06681679319376357,0.0667938779298916,0.06679060767639243,0.06677414854134821,0.06679251292673744,0.06681803853806559,0.06679276255313621,0.06678136585349209,0.06679884065663308,0.06679879158812219,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
319,0.07030451547853564,0.10148027211157189,0.014586823115888055,0.07645469118739222,0.06305268023154124,0.06423986748186733,0.0660904690059841,0.06403222612471438,0.07126449617250719,0.06129960741240935,0.06501868909316243,0.06890126610973199,0.07411944983688216,0.06572243300944103,0.06739552549989299,0.06513998821407198,0.06544914836106368,0.06290930036619506,0.06293683169187983,0.0680311749499423,0.06698394283237061,0.06142323450724913,0.06239483989043773,0.06233082703323543,0.06384560025900639,0.062049191129789114,0.06210231660360832,0.06188502510345973,0.06196620622641974,0.06322040253096918,0.06359299399649196,0.06356231070268656,0.0619047268138182,0.06336343424737595,0.06524293974241867,0.06280668602003382,0.06266724885101844,0.06349760042922763,0.06275709386779324,0.06294821153917465,0.06604137282316136,0.06112885533139794,0.06339199475290944,0.06404554854479112,0.06553439546370225,0.06333103505980545,0.063247367202985,0.06328931515992176,0.06327697474693471,0.06325755754274491,0.06332557054222841,0.06325883351050533,0.06327168062697651,0.0633273609357614,0.06333070807487039,0.0632835047803789,0.06330514210512433,0.06326312130564019,0.0632931201376058,0.06324041467976689,0.06324805663511963,0.063312410950787,0.06329916850171688,0.0632666411592001,0.06328309352687769,0.063282937804364,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
320,0.06749720712787065,0.10149920303196716,0.010872986277818618,0.073979012264185,0.06099185004599939,0.06214228884612703,0.06393560645152963,0.06194107486432736,0.06894947566520898,0.05929304222101264,0.06289700264529031,0.066659397535497,0.07171605647810216,0.06357896272060135,0.06520026594525223,0.06301454704704951,0.06331413738417174,0.06085290839192923,0.060879587507020806,0.06581623936512822,0.06480142349639025,0.05941284253609493,0.060354372636697025,0.06029234124728282,0.061543221903543444,0.060250531888773565,0.06028976294224384,0.06012901534268125,0.06018915895224425,0.06110247193556462,0.06136650912186984,0.06134491585646109,0.06014362078651562,0.06120429491037283,0.06251846495998127,0.0608049608546443,0.060703772684750586,0.06129928587099569,0.06076902198291833,0.0609072093473924,0.06318895702368288,0.059564561914300145,0.0612245589325898,0.06168178465661148,0.06274734855218163,0.061203987220970146,0.06119680633198935,0.06120979714983673,0.06120292856486173,0.06119891771226038,0.06121189483000692,0.06119761167091077,0.061190961210171264,0.06121969717787556,0.06121313150447193,0.06121403017415825,0.061207963796947616,0.06118231960175454,0.061210741690588835,0.0611883129393036,0.061196949179906195,0.06120957129454696,0.06121225758068179,0.061204288921558186,0.06119677651671902,0.06119673375779553,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
321,0.06478911773444967,0.1088819238524281,0.004175186844365821,0.07013636862262669,0.058387964711205595,0.05942867086950277,0.061050935935248254,0.05924664934000361,0.0655865657896949,0.05685119477174337,0.06011139758078366,0.06351492285457441,0.06808926101267007,0.06072831005801431,0.06219496804118912,0.060217730210359935,0.06048874463439957,0.05826227576971755,0.058286410142941614,0.06275218788751313,0.06183416849872328,0.05695956813819994,0.05781129199679202,0.05775517736560613,0.059018974592260735,0.05710209561621988,0.057156262401867525,0.05693533132308747,0.057017682796893725,0.05832614082505182,0.05873425738066851,0.058700157976998374,0.05695529691987676,0.058481357459247756,0.060782133591253305,0.05788546278144627,0.05773926631172129,0.058628554329578364,0.05783334677844714,0.05803496836533895,0.06182260354967971,0.056177985507372,0.05851255588591815,0.05925013815616534,0.06117640194946634,0.05855802229103533,0.0585859109095849,0.05858580432923292,0.05858080784382298,0.05858413647450464,0.05857424235675506,0.05856315837584511,0.058563425792011854,0.0585755398261673,0.05857312217737117,0.05857852727659432,0.058557559068473194,0.058573546898241916,0.058584840672362665,0.058597839903515636,0.05858579044730186,0.05855676526561395,0.05858329022210918,0.05859140094474809,0.05856883378312219,0.05856886411691754,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
322,0.06178104627965853,0.11912276889673898,0.02092289489808172,0.0652782482651797,0.05501943369995827,0.055928187908219344,0.05734476471393682,0.05576924503120482,0.06130531850184469,0.053677512026408795,0.05652435116431452,0.059496340799257225,0.06349069503463552,0.05706304482471277,0.058343744091901316,0.05661720179639016,0.056853854089049256,0.05490968095793931,0.05493075531505371,0.058830313596882504,0.05802869060639972,0.05377214464873512,0.05451587777128948,0.05446687795820235,0.05571930393674738,0.05288691148882131,0.052960849827748624,0.052661200898751925,0.052772300001994635,0.054639429869856634,0.055266842907101536,0.055213485129719846,0.05268807177627751,0.054875216309634524,0.05872513005381969,0.05398770776031678,0.05377692560569376,0.05510200867868278,0.05391227092597473,0.05420598833997198,0.060298490318108196,0.05167233057666118,0.05492302207749085,0.05609593790911792,0.05936828254197947,0.05518877222995212,0.05519096385718381,0.05517908429418023,0.055191010452849174,0.05519101574744418,0.05519007748907843,0.05517876822368163,0.055189477832425275,0.055180185666522885,0.055190016627290464,0.05518097069378113,0.055179641035701395,0.055187203613347106,0.05517920691162669,0.05518840314214297,0.05519096849457814,0.05517969840850406,0.05517939443813604,0.05517827473308985,0.05517706798041178,0.05517706161241644,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
323,0.057435494644366425,0.12438641124304574,0.019674828621741018,0.06206844820269802,0.0529269765583344,0.05373675343593559,0.0549990432082286,0.05359512188639696,0.058528231684924235,0.05173121082441651,0.05426798533084488,0.05691627951751195,0.06047558705232617,0.05474800695422265,0.0558892183448302,0.05435072309892563,0.05456160031180077,0.05282917758042336,0.05284795661544341,0.05632279293617497,0.05560847903661281,0.05181553649656196,0.05247826562648049,0.05243460264777399,0.0532453115231132,0.0502114132592564,0.05028263881644414,0.049997095686681356,0.05010199139579283,0.05201953787802144,0.052722181402869106,0.05266137772284615,0.050022358369044624,0.05228040200651509,0.05696829383036381,0.05131932622686336,0.05109964576111363,0.05253496408393714,0.05124031389289384,0.05155036847080027,0.05887713406664278,0.049122661448732036,0.05233376644669571,0.053690638883720485,0.057771812806645936,0.05309824970242073,0.05306659217676451,0.0530875924770766,0.05307939354223016,0.053070974906314496,0.05310214415296317,0.0530590795957236,0.053069611441765134,0.05310107810024542,0.05310419483073514,0.053077870125161845,0.053080310728360156,0.05307389610846879,0.05308898812518157,0.05307298517576647,0.053066888098778534,0.05308372560513822,0.0530911935920411,0.053079177740990614,0.053077901330246736,0.05307784028232615,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
324,0.05212904433170585,0.12111249362832362,0.014952223765390115,0.05940988571608188,0.0506086981825133,0.05138833175108757,0.05260363377682937,0.05125197232487549,0.056001450981005556,0.049457443890003894,0.05189978895544179,0.05444950246850481,0.05787631757248847,0.052361942150449585,0.05346067284228239,0.05197944687501064,0.052182474349062334,0.0505145396948351,0.05053261969500803,0.05387810795958853,0.053190383834583174,0.04953863060515429,0.05017669016309954,0.05013465250452331,0.05067666596437502,0.0476414407550559,0.04770930667638405,0.04743882201377417,0.047537681387970425,0.04942227038332482,0.05013784587553148,0.05007553396333193,0.04746257405443559,0.04968674325779412,0.05461014378412139,0.04872044389539307,0.04850303589082173,0.04994620898149286,0.04864208081680605,0.04895060961626686,0.056668200725678776,0.04664708844282397,0.04974102608828808,0.051138846712982716,0.055473711297167494,0.05076372170189967,0.05074040714252909,0.05074336867225132,0.05074520173287341,0.050742052360937456,0.05075335753652023,0.05074947438951256,0.05075571237111481,0.0507493630263484,0.05075417454755265,0.05074142769128997,0.05075583066839308,0.05075608715569633,0.05074397220102313,0.05074061630076314,0.05074051831665149,0.05075683099323263,0.050744930711589566,0.050739766914659076,0.05075419427036368,0.05075417465224132,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
325,0.04917204758980338,0.113648662106338,0.01615284203490029,0.056545609219703474,0.047519790494127974,0.048319322515856376,0.04956564248567102,0.048179482811518806,0.05305018159253188,0.04633915293679855,0.04884383355425702,0.05145862296571795,0.05497290008078355,0.04931778220558118,0.05044455561142953,0.0489255245691732,0.049133733878441166,0.04742322881560263,0.0474417702685028,0.050872644853264704,0.050167368063987326,0.04642241176648233,0.0470767564085172,0.047033645830028836,0.04743865011635224,0.04440077701250336,0.04446881265720991,0.044197580473505756,0.04429673530007382,0.04618331401939721,0.04689912526379264,0.04683677104220283,0.044221405892868486,0.0464478276524474,0.051447703228599914,0.045481316922641665,0.04526376703377684,0.04670737649874178,0.04540290989274082,0.04571157327971412,0.05370161912560132,0.043402541971707134,0.046502123057205635,0.047902149483677915,0.05236856162940351,0.04770010396810645,0.04765308456122859,0.047693071767097785,0.047674268965406656,0.047660384403845894,0.04771012142405029,0.04764643348914818,0.04765384603686142,0.04771667246446855,0.04771350718339305,0.04768187313732903,0.047681506834456114,0.047654968669458314,0.04769550745493316,0.04765710131471062,0.04765357886273022,0.04768703389948359,0.04769935396776688,0.047678343249913456,0.04767218325435039,0.0476720746894914,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
326,0.05183427484875289,0.1072166428732753,0.009948643362810532,0.05537925839669814,0.04551829615076542,0.04639180749864322,0.04775344731685378,0.04623902866639747,0.05156040484856957,0.044228416225970756,0.04696485064348146,0.0498215820327812,0.05366102917957702,0.047482652950320975,0.048713684766117066,0.047054100387844015,0.04728157494725715,0.04541279978580474,0.045433056847528706,0.04918138437099223,0.04841084953050291,0.04431937885231133,0.04503426888136216,0.04498716935501454,0.04491340164303783,0.04215695345700735,0.04221444670038669,0.041986935118193645,0.04206957018846516,0.043733190977975525,0.04439967105009372,0.04434092571420326,0.04200673112766046,0.043977446452362366,0.04905846517230947,0.04309697682673016,0.04290357306955885,0.04421943640112412,0.04302705649550367,0.04330367022104848,0.05170186863698624,0.04135692970671357,0.04402787989583323,0.04536254344543001,0.050105153498071486,0.04572588337576058,0.04567384721897785,0.045665998722565646,0.04568958568129322,0.04567932535166078,0.04571205846563732,0.04567539403755392,0.04569988714149633,0.04569243279797237,0.04571500588477855,0.04567534243053575,0.04569940956948485,0.04568167623934669,0.04566857596689176,0.045653983594996034,0.045674219574511954,0.045702996550230336,0.04567268857038516,0.045650742875044226,0.04567453588827973,0.04567443669855428,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
327,0.054910175254317635,0.10393714862339773,0.014677016763729667,0.054876363380175854,0.0434126005017925,0.0444280923690064,0.04601105309965612,0.04425048086801684,0.05043679344255888,0.04191306351639008,0.04509427793666926,0.048415342396445946,0.05287885321590043,0.04569624382148303,0.04712736752727076,0.04519803433293279,0.045462482603288196,0.04328995675950056,0.04331350640368585,0.04767108701781175,0.04677530945771148,0.042018811206438626,0.04284989944841415,0.042795144365870764,0.04250557524655409,0.04018408715668869,0.04023239950125946,0.040040658832529885,0.04011048641904074,0.04150096230395063,0.04206455541123717,0.04201452681056056,0.040057409051661115,0.041706566002527395,0.0464161180681161,0.040968976839425124,0.0408078251064481,0.04191130012221665,0.04091070428337165,0.041141392346552744,0.049359167041481675,0.03949324491804846,0.04174914405780542,0.04289702573257847,0.047533021551563616,0.04367894737438596,0.04358910734906469,0.043619582142536605,0.04362252943734934,0.04360068249178193,0.04367480241738176,0.04358882190349738,0.04361420673532833,0.04366553651348503,0.04368057142735983,0.043619859308215075,0.04364200324948774,0.04359649738706894,0.04362417594675516,0.04357218950889723,0.0435898926607315,0.043650178684366915,0.043631472210888686,0.04359212285492886,0.043609093430025565,0.04360890353896569,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
328,0.05229748123931556,0.10742753077520889,0.00852794868206806,0.052778855399927015,0.04018755259857042,0.041302925075134445,0.04304158088071214,0.041107844261470725,0.04790262322508476,0.038540525837345394,0.04203463457517599,0.04568234856572995,0.05058487637279572,0.04269580794487898,0.044267692509915794,0.042148596126613445,0.042439054703144075,0.04005284600072188,0.040078711914379284,0.04486489055187028,0.043881007107879025,0.038656674540007076,0.03956950602652476,0.03950936540502629,0.0398025366308519,0.0374906470375537,0.037548768668567024,0.03731301010962784,0.03740049623262909,0.038884368795614466,0.03940829238477177,0.03936281759057124,0.03733418066227831,0.039078702389211954,0.043181490229955724,0.03835883525756502,0.03819145513078946,0.03926841882481269,0.03829882281642779,0.03853329924885042,0.04595377342586951,0.036523739213458375,0.039118449400007686,0.04014472509613224,0.04419784999295195,0.04043485581790343,0.04039098327316161,0.04039679303582688,0.040409168801733224,0.04039726763430248,0.04043856944401315,0.040368034386480144,0.04039748510835048,0.0404208820872029,0.0404416202325934,0.04039311246424871,0.04039874233620505,0.04039199545678036,0.040399223169462165,0.04038684925720711,0.04039140926901829,0.04040352066668383,0.04040307705526787,0.04038222497266994,0.04038388302039952,0.040383779066979826,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
329,0.04737788228834207,0.10503763485467264,0.01484517447784405,0.05013692591249877,0.03765142151349805,0.03875742207454914,0.040481468827403784,0.03856398042712115,0.04530166627097999,0.03601823389209231,0.03948298338664585,0.04310004746602379,0.04796138179075691,0.04013860124813032,0.041697278055535344,0.03959598737632323,0.03988400537511284,0.03751784678763004,0.03754349536298786,0.04228945814186398,0.041313841776992405,0.03613340665545914,0.037038568076820155,0.03697893278680101,0.037997231498638845,0.03498820807606433,0.03506918804292635,0.03473921591721008,0.03486212480071119,0.03685826055937138,0.03751800822110534,0.03746176919421761,0.03476900812600158,0.037105962141318775,0.041570691125394466,0.036171583634591886,0.03594798020414487,0.03734439613510053,0.03609167520887765,0.036402185426208565,0.04410539458837256,0.033605101554757884,0.037156195095483506,0.038401015827144475,0.04252251945115517,0.037809488112129384,0.03785248138670215,0.03785811915322793,0.03783897355288371,0.03784781818621937,0.03781654571525346,0.037870017476618466,0.0378358657015171,0.03784081254542111,0.03781436088737767,0.03786357862002586,0.03784793369879609,0.03783613283936282,0.03785635286967978,0.037851956426038266,0.03785216537358777,0.03784449042584974,0.037853557851094406,0.03786875608189143,0.03785537376989643,0.03785544442075772,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
330,0.04331370575422434,0.10096244679854757,-0.0043727378146651424,0.047862825779567686,0.03558092691199102,0.036668891531137664,0.03836482364447939,0.036478604404998165,0.043106416425343956,0.0339743722581407,0.03738262085857367,0.04094070019608283,0.045722759024449416,0.038027547327957927,0.039560806241976484,0.037493782052266514,0.0377771032397917,0.03544953043637034,0.03547476075134803,0.04014332943841725,0.03918362279429765,0.0340876668585642,0.03497806749282914,0.03491940469655378,0.035878982126331956,0.03247921233668293,0.032567063193657035,0.032210405679924586,0.03234284745776118,0.034560451668713105,0.03531997607211832,0.03525475862675361,0.03224246404715891,0.03484416161399949,0.04010985975871856,0.033783585522618176,0.03353374975785912,0.03511892262569493,0.033694123653668806,0.034042866565586985,0.042952491455761646,0.031012016082239857,0.03490191406023749,0.036354067827975976,0.04120405000829663,0.035713332309216486,0.03577943425698328,0.035782938965515,0.035758266434659174,0.03577214141906594,0.035723996803422545,0.03579511471721433,0.03575394957644384,0.03575313676316469,0.0357202713906541,0.03578494560229868,0.035761164384277525,0.035761985582319814,0.03577997758216443,0.03578702521767501,0.035778940647901304,0.03575586105124497,0.03577526457604248,0.035800543600025214,0.03577972828720596,0.03577984568282877,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
331,0.039321905436047855,0.10281620463318064,-0.01740141453462618,0.044428938564217306,0.032671869902777415,0.033713343608630215,0.03533680513658153,0.033531187833571986,0.039875780134688794,0.031133966555963673,0.03439657384841838,0.03780260930962714,0.04238032115975281,0.03501394131446615,0.03648168099562164,0.03450298490104353,0.03477419920519058,0.03254608826246268,0.032570240435407655,0.03703931180591236,0.03612061535421454,0.031242419850565042,0.03209477187740665,0.03203861586023716,0.032087569252933955,0.029339431936937527,0.02940449728591122,0.02914199251751045,0.029238962733513243,0.03095974730153182,0.031598425826214305,0.03154244393216001,0.029165410025115662,0.031194979895658986,0.03636127475592761,0.03033446942304895,0.030138850207926036,0.031426549655543395,0.030264130116420485,0.030540217603550086,0.039678937445251104,0.028291962492653373,0.031243341955974155,0.032516877846738984,0.03760859501318496,0.0328456077484335,0.0328652468322592,0.03287477306561875,0.0328626302823874,0.032864340967625534,0.032859536796113344,0.03285423306797977,0.03284700852110253,0.032868111422974924,0.032858875495658274,0.03286904357870425,0.03285176220680396,0.0328541176585952,0.03287416275295868,0.03287386999717369,0.03286518550360058,0.032851422131728425,0.03287317495517539,0.03287826568105057,0.03285944861870682,0.03285946547092517,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
332,0.0343305323074941,0.1042710232588796,-0.008978357876334093,0.039863465094961616,0.029680906090026403,0.03058290536955055,0.0319889525124769,0.030425143942699025,0.03592006681239905,0.0283489591546327,0.031174637240047848,0.03412453555699894,0.03808919905976248,0.031709326696389664,0.03298050630226094,0.03126679769715963,0.031501690911997886,0.02957196915930634,0.029592886867043835,0.03346345905113599,0.032667794664338744,0.028442888356150418,0.029181093180517568,0.029132457591598552,0.0284028755809248,0.02645204235165019,0.026492888999537185,0.026329856842999846,0.026389530951137836,0.027548025022994384,0.02802314155372179,0.027980550018894594,0.026344207294730186,0.027720249504392218,0.03220893323131873,0.02710614591547336,0.026972711432415388,0.0278929505189608,0.027057900171580978,0.027248975211793793,0.03557044017612052,0.02583889492877344,0.027756059205188137,0.02874713244944649,0.03344140772030341,0.02989636453975311,0.029855187136265605,0.029852389598299032,0.02987445176846872,0.029861910500396577,0.029901587408896736,0.029835757367765208,0.02986053030497594,0.029884262841109253,0.029905134121096605,0.029863988674143447,0.029868085858982242,0.02983664704450542,0.02985551114338578,0.02983054043449018,0.029855644706742172,0.029872926346311217,0.029860485833609656,0.029833848063476654,0.02983538726623869,0.02983525481725942,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
333,0.02801045226442526,0.09558000913887332,-0.014911077227851057,0.03624652922933526,0.027306832004869035,0.028098735145496486,0.029333163125240598,0.02796022974728874,0.03278445386453714,0.026137459716851424,0.02861824146583787,0.031208081385618723,0.034688826382472615,0.029087667849372067,0.030203689940567182,0.028699153010985645,0.028905375653026588,0.02721119168727028,0.027229556223504488,0.03062769449056037,0.02992914722883466,0.026219924117175282,0.02686802521006206,0.026825325979047646,0.025847806188864553,0.024215729581092575,0.024248878444905794,0.024116645152523864,0.024165025952417214,0.025117371498642932,0.02551995657605302,0.025483525130876386,0.02412827843684196,0.02526234718068168,0.029388067759045736,0.02475001602169117,0.024640253421977898,0.02540880985264566,0.024710272875834095,0.024868073656545874,0.03275488700053076,0.023717734521341845,0.025292625892970745,0.026149722159537134,0.030603929596774895,0.02746858111468446,0.027441270587918745,0.02743823882678746,0.027445773757429424,0.027442811299549962,0.027453507651957993,0.027450740319174938,0.027462040749186168,0.02744426666528663,0.027454295525738828,0.0274365162796715,0.027456242694827247,0.027462636339002516,0.027438839654124948,0.027441391369584768,0.02744137455199468,0.027457112006046464,0.027439796262132384,0.027434675312922,0.027454945013665525,0.0274549282131432,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
334,0.024787012246550756,0.08272080950167789,-0.027779266332680772,0.03381362366962222,0.02516408487967866,0.025930284982517628,0.027124646763022547,0.025796275095568016,0.030463917923484123,0.02403266725879863,0.026432929530379477,0.028938710238990258,0.032306479651336026,0.026887119600965945,0.027966918628365606,0.026511214905234746,0.02671074411712081,0.025071548788558152,0.025089317261530856,0.028377161135487834,0.027701286831784425,0.02411245508734371,0.024739520568642905,0.024698207239378336,0.0234840056257835,0.02185696541508764,0.02188862502845794,0.021762743049015237,0.021808672358527216,0.0227404580662098,0.023147785706216846,0.023110657475984783,0.021773773259068454,0.022886363316805283,0.027241196813074797,0.022375184776201318,0.022267392262290558,0.023034671346391804,0.02233607956373014,0.02249183841042458,0.03088432394298315,0.021390080963606638,0.022916951029993936,0.023796579566808727,0.02855357208220985,0.02539549453068441,0.025295947838735528,0.02532035146834242,0.025331837364382628,0.02530837028530716,0.025388322607394424,0.02528959538478331,0.02532615430703222,0.02536985343484897,0.025394526451131882,0.025319755305341425,0.025346842830442168,0.02530838953289311,0.025325298663384985,0.025279010998918536,0.02529679045519341,0.02535566268513195,0.02533315712322762,0.025290787075821507,0.025312429703278204,0.02531222672139493,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
335,0.02523143103908237,0.07678828382017558,-0.024586612341077865,0.03100954694366962,0.02224852994148408,0.023024605093127204,0.024234360216478984,0.02288886804095148,0.02761666904498273,0.021102530223600056,0.023533727895720273,0.026071803962551904,0.029482978338150514,0.023993771723173626,0.02508748756950184,0.023613022239243754,0.023815123051809498,0.022154801213593398,0.02217279869271884,0.025503017422272234,0.0248184322195363,0.02118334638495003,0.021818493700496287,0.021776647910923715,0.02047183846294223,0.018803675893295294,0.01883480675894213,0.018711976053075972,0.01875648617303225,0.019702344238636593,0.02012403344960494,0.02008558975532693,0.018722630155646566,0.01985332784329931,0.024289964352500096,0.019325902329905963,0.019215653006252893,0.020006902263578163,0.019285842884942683,0.019445749233549466,0.027939923483302116,0.01837222535313724,0.01988499729402061,0.02079434696330976,0.025606062912011472,0.0224412512081592,0.02238078544815374,0.02240700935270547,0.022404837922181887,0.022389100395064334,0.02244233690169067,0.022382249970547167,0.02239392083420757,0.022441032143724917,0.022446638045848906,0.02240956256163577,0.02242073649889752,0.022378199933366396,0.02241037475141093,0.022365619285361238,0.022381349040463572,0.02242668395252851,0.022415732927304966,0.022387007222526786,0.022394217655128255,0.022394077154597094,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
336,0.02311467355265291,0.07455876423109224,-0.0207225855132191,0.027438331989227058,0.018456682883196917,0.019252302237688385,0.020492523095547395,0.019113146866454076,0.023960009924789957,0.0172818230080162,0.01977424647813774,0.02237623990321705,0.025873319211870964,0.020245875768498702,0.021367135087020088,0.019855537722001698,0.020062728118054603,0.018360593748241612,0.018379044464894433,0.02179312938993412,0.021091304011371242,0.01736467439423776,0.01801581687204033,0.017972917263648764,0.0169069146660628,0.015347315241896104,0.015378635957743154,0.015254015673501148,0.015299506803565665,0.016207402997208086,0.016592948296718056,0.016558059160313353,0.015264941785469263,0.016346239668441717,0.02032756563770357,0.015855817306969253,0.01575092577878419,0.016486505970852525,0.015817824277349644,0.015968744649327203,0.023684143950083877,0.01488732398621976,0.01637523737719382,0.017196099042620514,0.02152619304574004,0.018617484464830254,0.018597571647810618,0.018606253769901153,0.018605027790778092,0.018600125000961396,0.018617333119808108,0.018598033929309334,0.018602193104741236,0.018616526334121357,0.018618716489197728,0.018605840150017046,0.01860992692447839,0.01859877315885852,0.01860725915542408,0.018594536915698807,0.018597743961085503,0.01861182023174988,0.018608865627206442,0.01860033745252256,0.018603020413769426,0.018602979118516834,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
337,0.019771317648641897,0.0738400501954832,-0.020736300971429682,0.023706128320651196,0.015350770267840284,0.016090911026184915,0.01724465119234428,0.01596145896922871,0.020470349909774265,0.01425783345822644,0.016576460056332266,0.018997016288372234,0.022250243999446192,0.01701520260156411,0.018058276425279518,0.0166520828557785,0.016844825850265276,0.015261381435337644,0.015278545582160276,0.018454566114097876,0.01780167907083703,0.014334907611188854,0.014940645876089698,0.014900737660548717,0.01430425519449183,0.012164174392645765,0.012212492689982835,0.012018319885318901,0.012089807975936041,0.013401301014727168,0.013908228642481863,0.013863340704080365,0.012035557156875178,0.013586698144810172,0.01806246425873859,0.01291569360331491,0.01276587907633657,0.013770694013955375,0.01286170952811397,0.013074343667890134,0.021314490987344763,0.011406439147345014,0.01362500199482539,0.014657591056171274,0.019253207194489336,0.015567488849286196,0.01547166029807182,0.01549488064323698,0.01550471459807244,0.015483125983887088,0.015554406024356657,0.015485504122906944,0.015507216883580787,0.015544550660094714,0.015560396288924387,0.015504643762609821,0.015536583765633898,0.015479270577345893,0.01549977093305699,0.015442633162803174,0.015472438575688785,0.015544351688128937,0.015507561064434303,0.0154658320029275,0.01549459657759525,0.01549440048165133,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
338,0.01909801920701375,0.07900927187643497,-0.01678559062922431,0.020191824247445374,0.012930645843839647,0.013573861138283237,0.01457651274518481,0.013461361533319387,0.017379788644972437,0.011980835062744041,0.013995824878115017,0.016099396086638976,0.018926595908400644,0.014377111697188999,0.01528358932199656,0.014061544460051357,0.014229046709526214,0.012852962965860127,0.012867879374162089,0.01562798271744793,0.015060594788821128,0.012047815935548002,0.012574229475163567,0.012539547457830376,0.012679143611594362,0.009137796939895049,0.009221655403582728,0.008884204887724196,0.009008577289836502,0.011239807188593498,0.01206011122740552,0.011988698469094124,0.00891420624386822,0.011543242545264582,0.017589366678737398,0.01042851403228775,0.010174056454858367,0.011840528841337072,0.010337023454451578,0.010695981706454822,0.020826593005351963,0.00781645043828305,0.01160545510678647,0.013214188162141746,0.018857104880915136,0.013088609754480729,0.013063028852809338,0.013058563792449785,0.0130778963240654,0.013068220080361315,0.013098923752566816,0.013036830779257798,0.013059625382715347,0.013082965247371826,0.013101628182542952,0.013066826428415685,0.013062908685858654,0.013041617561248154,0.013060961202951473,0.013044897260644546,0.013063382251744594,0.013066827511749533,0.013064779057908192,0.013044298079997727,0.013037661398347701,0.013037556090825079,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
339,0.017957837294993086,0.07357618713209334,-0.01749881447861707,0.017533684732856183,0.010428197341226488,0.011057621094608278,0.012038774284219844,0.010947533656977353,0.014781943568052517,0.009498751987541547,0.011470537272457696,0.013529004627031988,0.016295584866565793,0.011843648706295963,0.012730690034280154,0.011534847723857702,0.011698758463348991,0.010352180105545446,0.010366776682743627,0.013067699097151421,0.01251247685236831,0.009564296685761956,0.010079423096464682,0.010045484715780508,0.010826677216840332,0.006680615574102975,0.006782780447065682,0.006370352327802445,0.006522769535588755,0.00918275778644001,0.010126786349816433,0.01004534404619115,0.006407163822628473,0.009534117626035224,0.015959929698153304,0.008231156140921667,0.00792907388778349,0.009875908981175675,0.00812274093849959,0.008546823574180202,0.018912870741012396,0.0050378703325166686,0.009605845347727493,0.0114226222444546,0.017159077493114766,0.010527066459871484,0.01054628888804224,0.010526507767821243,0.01053644800584943,0.010542913954248997,0.010519269644669631,0.010553384731906392,0.010549726090650245,0.010515942870584624,0.01051767814249511,0.010532914097815206,0.010536618864457621,0.010547986817244153,0.010525419167923886,0.010542799435521208,0.010546060852045226,0.010533934433033448,0.010523697976973202,0.01053306595169044,0.010539983518071337,0.01054003366075491,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
340,0.015189481871496496,0.07331799816811063,-0.02332388414548941,0.015835839179346625,0.008403166934197556,0.00906157362811548,0.010087905768153625,0.008946417017861993,0.012957389179482592,0.007430923609713611,0.009493503268619773,0.011646756427848952,0.014540728794133668,0.009883795284605095,0.01081168201431416,0.009560775009578304,0.00973223331172573,0.00832364934917376,0.008338918051830652,0.011164209261201928,0.010583420816830023,0.007499486430591093,0.008038332756612825,0.008002831622594388,0.0093281934073937,0.005549027990517525,0.00565214586973189,0.0052316185958085695,0.005388366163264038,0.007914031257218707,0.008736781243697714,0.008666997492001834,0.00526962501227077,0.008223919040433621,0.013420036205251642,0.007050080665590202,0.0067674842934850165,0.008521127434148266,0.0069491529931618844,0.007340919582338298,0.015849344324867072,0.0037781974549658042,0.008286627825035218,0.009821262648843115,0.014381000218345508,0.008569682614271419,0.008533262051457146,0.008502019771757926,0.008544737262832086,0.008537267556992429,0.008559520227119883,0.00851619731504245,0.008552305682318994,0.008525918200807411,0.008561919221073439,0.008516813695955345,0.008534729583141115,0.00852990267749097,0.008504292249482591,0.00850856584490353,0.008533534518523914,0.008537459107834773,0.008507937488374815,0.008488723819443156,0.008507122513852154,0.008507035135441448,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
341,0.012996079346014374,0.06871265647832446,-0.027356160806519886,0.013756682926216684,0.005737698335923077,0.006448042201296639,0.007555334618348979,0.006323801678825623,0.010651171821794592,0.004688761428723797,0.006914043797634421,0.009237152275090704,0.01235941019856076,0.007335123263898194,0.008336204589922102,0.006986622143122581,0.007171605610366876,0.005651908156034632,0.005668381301530764,0.008716540284435824,0.00808993743797256,0.004762732698537614,0.0053440849016735325,0.005305783327590591,0.0067863230135369115,0.003682394688544797,0.0037778542586055725,0.0033840874590516886,0.003532254705045407,0.005709963661894802,0.006346058475493934,0.006293246733139663,0.0034201681455074406,0.005953130288485306,0.009785221922990297,0.005006412736229719,0.004767464205224663,0.00618220806584515,0.004921594231565693,0.0052476720761789305,0.011999196043715245,0.0019229821804612468,0.006001791650460031,0.00714496969955146,0.010593169499813978,0.005854385734906693,0.005849368932079259,0.005848255085032015,0.0058429606629368264,0.005847151974932634,0.005831315892945847,0.005894294434941263,0.0058731140444637665,0.005842998754749407,0.005830537339254178,0.005857158578082401,0.005879672310347047,0.00586756098501863,0.005847647294760547,0.0058410123164764115,0.005849218426743141,0.0058773445353214205,0.005846708575986847,0.005852107925787855,0.0058791001498937935,0.005879139642189109,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
342,0.01086422484270258,0.07026655445550156,-0.026502307663740725,0.01011288971534079,0.0015267933967247531,0.0022873735897354633,0.003472974988345515,0.0021543466359360336,0.006787753326704399,0.00040367447612405004,0.002786331350002032,0.0052737327063005325,0.00861680026811193,0.003237190035964392,0.004309068974154797,0.002864042518790338,0.003062108227637513,0.001434936037551724,0.0014525741826694441,0.004716302442399056,0.004045385528583717,0.0004828770784336407,0.0011053431718597998,0.0010643328668108534,0.0015322857509102758,-0.0005197892256286871,-0.0004574529278858952,-0.0007150614729693027,-0.0006179765236933382,0.0008018826397522012,0.0012275524621620285,0.0011916594473373324,-0.0006914019681701709,0.0009630967820177978,0.004135592869414887,0.00034149259609184373,0.00018616303349223268,0.0011165737831488854,0.00028632781380944633,0.0004986796739059262,0.006678110893185961,-0.0016849100239740486,0.0009955539716172699,0.0017897978991205565,0.005020184826119201,0.0016853314012235513,0.0016584797938001567,0.001683373769396046,0.0016687824029372237,0.0016620692291188723,0.001684767477681172,0.0016720170869443812,0.001665408803557523,0.0016958812765576062,0.0016864219760537283,0.0016819988328696021,0.0016876926858313938,0.0016614927767405582,0.0016846576268849626,0.001654958368187846,0.0016587240578215703,0.001690059733509792,0.0016866834170627006,0.0016755738972769128,0.0016796529443772834,0.0016795986292816897,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
343,0.008652048695036193,0.06620479655791583,-0.026566294788288904,0.006034874171262675,-0.0017844422727492752,-0.0010917855647987822,-1.2064097885464706e-05,-0.001212932569064903,0.003006688523510946,-0.0028072612487480874,-0.0006373871426356562,0.001627877257670715,0.00467239273822012,-0.00022679231510880295,0.0007493626564130248,-0.0005666159565877764,-0.0003862384722558472,-0.0018680963260502927,-0.001852033352488975,0.0011202282088865402,0.0005092274161994585,-0.0027351318213964335,-0.002168254956806172,-0.0022056028435225024,-0.0027596545089550537,-0.004455929717130519,-0.004417290443477053,-0.004572761170337364,-0.0045154606537663325,-0.0034735179509966575,-0.003072897437266198,-0.003108376026329642,-0.00455893799710861,-0.003326990092913446,0.00028160015308859965,-0.003857819018641756,-0.00397663946589167,-0.003181593634480173,-0.003900616478735737,-0.0037321479872762563,0.003055781617841314,-0.005066826087361105,-0.003296721502200112,-0.0024795944086332213,0.001280723031923975,-0.0015958178213215924,-0.001642619304441635,-0.0016875107448607826,-0.0016286753920815823,-0.0016377144585699253,-0.001611851087874269,-0.0016635318644756805,-0.001615005711929658,-0.0016575605541137013,-0.0016090046280388993,-0.0016672600652726736,-0.0016412896901978954,-0.0016446508867731672,-0.0016846461440831932,-0.001675701117891645,-0.0016422845161790025,-0.0016381097910866092,-0.0016800599542204507,-0.0017043599705117434,-0.001677056997803136,-0.0016771660371835218,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
344,0.007424268631647925,0.06545218414754099,-0.025666344079680062,0.004524336087986634,-0.002921870067998241,-0.0022622645027733,-0.0012340635479653021,-0.0023776307979481593,0.0016406448122586064,-0.003895883718689274,-0.0018295483756530055,0.00032762557213010957,0.003226867478450328,-0.001438545689646181,-0.00050896940120892,-0.0017621541417721612,-0.0015903836367861341,-0.0030015324440030066,-0.0029862359390626925,-0.00015580024893783887,-0.0007376462320739111,-0.0038271960540041013,-0.0032873685602556003,-0.0033229343371328278,-0.00390789472773243,-0.006214848833843166,-0.006168373045684322,-0.006351811194119818,-0.006285333874292561,-0.004915336243752283,-0.0043502790049316925,-0.004400477510862908,-0.006335902209769378,-0.004709369769056625,-6.533971187426329e-05,-0.005445993501128463,-0.005605676900525288,-0.004504045838852078,-0.005503810337255506,-0.00527450115777801,0.002720517829857563,-0.006850764558288093,-0.0046666831678589,-0.0035159096419419777,0.0009998145283519845,-0.002798463452810069,-0.0028097949513031014,-0.0027863260992761723,-0.002804443246234813,-0.002807932404455064,-0.002796430775852588,-0.0027930154094836525,-0.002809002016639874,-0.0027796199954243776,-0.002795501202767162,-0.00278529617384795,-0.0027852546340530384,-0.0028132484771079833,-0.0027856546499312957,-0.0028139240808640322,-0.0028096683120269117,-0.0027840854990114567,-0.002784589664491617,-0.0027903580849535014,-0.0027911668948825785,-0.002791196214086563,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
345,0.004369938818258584,0.06627533019624254,-0.02604388084351491,0.005489614051637004,-0.003968220504607742,-0.0031304193240345095,-0.0018244449368855814,-0.003276952378622816,0.0018268797107134668,-0.005205368626857294,-0.0025808028543329114,0.0001591420088341935,0.0038416280579840717,-0.0020841689124526473,-0.00090346311955954,-0.0024952017440846306,-0.0022770266111688297,-0.0040694040545696045,-0.004049975125262028,-0.0004548836224871418,-0.0011939180959409166,-0.005118124659253062,-0.004432460172152883,-0.004477634214681744,-0.00526751241435019,-0.0075198343145766715,-0.007479752527530067,-0.007635578257104505,-0.007579867971293175,-0.006300819344826245,-0.005728055336757831,-0.005779689959711587,-0.00762233145685212,-0.0060942915042509985,-0.001035212334141708,-0.006818801397819398,-0.0069699956820838994,-0.005885785205036272,-0.006873824419408493,-0.006653852355215224,0.002048680507667464,-0.008007992540469772,-0.006051151032327331,-0.0048521034895738155,0.00015620160686376358,-0.003783511336695598,-0.003831881378269374,-0.0037975084845424203,-0.0038152615487344332,-0.00382615710127543,-0.003787189942093421,-0.003818417503202719,-0.003817456574063121,-0.0037788245708772154,-0.0037844928341786753,-0.003805614782158285,-0.003792861929439318,-0.0038166722613405353,-0.003795589837634397,-0.0038296126506058114,-0.0038314938550294787,-0.0037888447103789397,-0.003792556694612741,-0.0038090844322502455,-0.0037995684869920427,-0.0037996475757680346,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
346,-0.000837391802857225,0.05696816407867863,-0.03194549841174978,0.004962356607699681,-0.006174480108045293,-0.005187948265812779,-0.003650130764551939,-0.005360494602154834,0.0006493953219597164,-0.007631252961149029,-0.0045407611276840655,-0.0013144075295352681,0.0030218118866007894,-0.003955962241075781,-0.002565651642324336,-0.004439963679615772,-0.004183057004385879,-0.0062936262685689675,-0.006270748218421922,-0.0020374380662444144,-0.002907669640841675,-0.00752852100745879,-0.006721133926493434,-0.006774327491303877,-0.008062313695535407,-0.009610488295770095,-0.009592614527140433,-0.009657558736759688,-0.009635813141437887,-0.008869711991826098,-0.008436345558008632,-0.008476957622079787,-0.009652555024481181,-0.008717990929963481,-0.003974879824074391,-0.009223008731534164,-0.009317270896360773,-0.00855950031772511,-0.009257845771097157,-0.00911521976571034,-0.0006205617077703696,-0.009715193512801321,-0.008685620317148231,-0.007708546441125324,-0.0026983816863848154,-0.005919193062837085,-0.005987789373663465,-0.005973666999720714,-0.005957882974525823,-0.00597739103821754,-0.005913282421057838,-0.0060058837578179,-0.005976857144699757,-0.005928864901521716,-0.005907975752111802,-0.005965377133827631,-0.0059565421018728726,-0.006002589073803716,-0.00596923040627664,-0.006013429647287691,-0.005987082734577664,-0.005949049265840117,-0.005962173714922489,-0.006000122283334541,-0.005996045911024285,-0.005996234134951907,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
347,-0.001760485375091898,0.04512691607935117,-0.04120279538754527,0.002249589852086214,-0.00840689836769703,-0.0074629171256690415,-0.005991428003161383,-0.007628021279346388,-0.0018773469349900119,-0.009800838419458087,-0.006843644140934208,-0.0037564480197124495,0.00039274373966033047,-0.006284068508719628,-0.004953724094449073,-0.0067471942382068585,-0.006501368333773823,-0.00852090557535034,-0.008499014289870781,-0.004448293163324145,-0.005280990342952211,-0.009702537449242047,-0.00892997418583813,-0.008980873432297348,-0.010255428395941988,-0.011483301317370858,-0.011471758710845313,-0.01151192055716338,-0.011499088261154367,-0.01092417650676956,-0.010569290159002081,-0.010602995127163607,-0.011509041887202299,-0.01080122970440598,-0.006610073971239564,-0.011202859079571097,-0.01127465589509916,-0.010671242303959244,-0.011229557532363555,-0.011119219022716613,-0.0034667385321977802,-0.011507806625933266,-0.010774801226805249,-0.009953760392654887,-0.005425513583055772,-0.008217340836218397,-0.008229673872317832,-0.008222936808642526,-0.008220459413601423,-0.008226480626433432,-0.00820702227973389,-0.00824080662569268,-0.008236538919230953,-0.008207947439822724,-0.008205244963556816,-0.008217578305169702,-0.00822463578526112,-0.008248231080341235,-0.00822148662711691,-0.00824115598639292,-0.008229457273375346,-0.00822215119415014,-0.008219167662959971,-0.00823147495702351,-0.008240658758339197,-0.008240724005486736,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
348,5.515590186356054e-05,0.04112701294258645,-0.042553824494490744,0.0004438016088944875,-0.010145940513473681,-0.009207871825622915,-0.007745599262481764,-0.009371941862084749,-0.003657286425840918,-0.011531149728530683,-0.0085924776097764,-0.005524617904904635,-0.001401414290186375,-0.008036406836656919,-0.00671439493268799,-0.008496631813624346,-0.008252345620907407,-0.010259233645717616,-0.010237479474627246,-0.0062121297294717,-0.0070396113741202845,-0.011433464458909314,-0.01066574008630835,-0.010716320529237504,-0.011803394129790024,-0.012778152179459566,-0.012768175769351879,-0.012803617230346802,-0.012792030366851594,-0.012327469396242983,-0.012049073370315851,-0.012075463325559784,-0.012800984996060121,-0.01223084198763556,-0.00885941312096567,-0.012548192931356674,-0.012605781611881634,-0.012128917755276521,-0.01256955550037376,-0.012481581979092245,-0.006096587725817756,-0.012816024349903025,-0.012210103572766522,-0.01156692779341766,-0.007847740452309711,-0.009891302582942232,-0.009980362039792008,-0.00995387249465178,-0.009945234539806131,-0.0099681880617662,-0.009891666807096567,-0.009984448755271332,-0.009958809708860292,-0.009902418150637957,-0.009885378429758434,-0.009946665019064523,-0.009928039686482874,-0.009985658863385795,-0.00994878778936139,-0.010007078626433725,-0.009979535973935052,-0.009919400139330174,-0.009940693224013631,-0.009984114533416504,-0.009970663618796363,-0.009970874945560693,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
349,-0.0023341074675534597,0.06318263888998328,-0.04861406619392546,-0.00014054200036170417,-0.011426485105324131,-0.010426745006151353,-0.008868338317786401,-0.010601601492299976,-0.004511247697783861,-0.012902762073068357,-0.009770892953579031,-0.006501343073789634,-0.0021070678527156644,-0.009178264442399053,-0.007769339563977197,-0.009668745971176403,-0.009408399681297653,-0.011547226463320683,-0.011524042108651373,-0.007234053960078678,-0.008115936696597688,-0.012798654684767466,-0.01198045784018464,-0.012034363591101509,-0.01305967161103978,-0.013624499267785941,-0.013621576314154709,-0.01362966650627934,-0.013627837229906096,-0.013393713574823208,-0.013220729621692403,-0.013237611032915087,-0.013629352574555515,-0.013335055787375516,-0.010802954858403178,-0.013519838448395546,-0.013550081962539763,-0.013271524521087182,-0.013531232170847101,-0.013483218500157584,-0.00832352792087961,-0.013576341506313316,-0.01332225789562713,-0.012898935249437155,-0.009930372962374095,-0.011157975087704157,-0.011247714996866347,-0.011237955175144634,-0.011213802784098788,-0.011235971715194876,-0.01116220260672007,-0.011261306561425021,-0.011222289411566647,-0.011186618895355447,-0.011156036079622853,-0.011229287279006508,-0.011206600727984803,-0.011249862441673562,-0.01123290675540307,-0.011275579721644894,-0.011246918500920884,-0.011198209421529397,-0.011224860648411569,-0.011267897341180017,-0.011249772391150001,-0.011249979499072681,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
350,-0.005557252728575775,0.08151627595036876,-0.05666261567599267,-0.002078417317506248,-0.011575717997436468,-0.01073442079831695,-0.009422996776118183,-0.010881565313342844,-0.005756435698943103,-0.012818028553065417,-0.010182510861601966,-0.0074311326198725595,-0.0037332801092962824,-0.009683804540842573,-0.00849817183993671,-0.01009655255077203,-0.009877467005781505,-0.011677323771161497,-0.011657813767848812,-0.008047720487968885,-0.00878983884132812,-0.01273042052948243,-0.012041894867417335,-0.012087257414443628,-0.013065591790713123,-0.013536261471188325,-0.013534339990300005,-0.013538916784145063,-0.01353821935151208,-0.013350390428986489,-0.013203907009370143,-0.013218312374265823,-0.013538857621438801,-0.01330103032731077,-0.011062065269962815,-0.013454818920205242,-0.013479289833480297,-0.013247188769965867,-0.0134640766656425,-0.01342481763986579,-0.008819336366401042,-0.013486216836409257,-0.013290213431959528,-0.012926293884153627,-0.010274921286881561,-0.01143578966325702,-0.011422525873842264,-0.011417088257387962,-0.011425201942221666,-0.011423463553032526,-0.011429452405370983,-0.011420574140479835,-0.011431769172829459,-0.01142046138449771,-0.01142982349763272,-0.011415691251685997,-0.011424483009479647,-0.01143238641959833,-0.011417446893102494,-0.011422994389803121,-0.011422589881426706,-0.011425058101588108,-0.011418008508293555,-0.011414871760532295,-0.011423745028847795,-0.011423732920862703,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
351,-0.006254974390848436,0.0698940759152737,-0.04519844406379283,-0.004913069514569367,-0.012098095819107865,-0.011461626288519863,-0.010469490058084011,-0.011572946046276272,-0.007695613703682488,-0.013037945395468273,-0.011044087921917103,-0.00896257805855813,-0.006165028685930549,-0.010666799874117592,-0.009769828994641105,-0.010979057578536282,-0.010813312020219111,-0.012174963992656381,-0.012160204021194226,-0.009429047448191475,-0.009990484857584527,-0.012971666989093019,-0.012450774247038249,-0.01248509253437157,-0.013507088937415064,-0.01387781777692042,-0.013877162618800336,-0.013877083426101836,-0.01387796363714232,-0.013741264280707622,-0.01362221075221526,-0.01363407346679809,-0.013877389447508812,-0.013701586903250839,-0.01174350782658531,-0.013822717657262437,-0.013840928004074365,-0.013657765629216383,-0.013829669453059192,-0.013799799763489579,-0.009692850421924451,-0.013819262214919347,-0.0136928240237125,-0.01338940845848338,-0.01102934491609424,-0.012000711672666592,-0.011985289472441752,-0.011992258262786066,-0.011992358329556722,-0.011987749655270547,-0.012002755980204513,-0.011984580110857937,-0.011987095639247092,-0.012002900925175676,-0.012004028644066626,-0.011994836235427374,-0.011996088737349298,-0.011980236402148417,-0.011993308415781632,-0.011978397574201927,-0.011985456732062527,-0.011997829623946273,-0.011994979657352198,-0.011986001174727224,-0.011986156579052491,-0.011986111715021895,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
352,-0.006660437192291207,0.049655430944001544,-0.04069148991250962,-0.005226428196489613,-0.014773099516136881,-0.013927428929008234,-0.012609187617866191,-0.014075338358095766,-0.008923566339056737,-0.016021868082196966,-0.013372649951124594,-0.010606968981864955,-0.006889893604689096,-0.012871351162155908,-0.011679555084214203,-0.01328624479577139,-0.013066020359439687,-0.014875233475945177,-0.0148556220520945,-0.011226762112015795,-0.011972738283410478,-0.01593380463824619,-0.015241699753669001,-0.015287298112747724,-0.016253854758683916,-0.016003785787663864,-0.016014562021912766,-0.015969967947027132,-0.015986787211514197,-0.016210184521576142,-0.016247160633969554,-0.01624514738719523,-0.015974066883280538,-0.01622727439280255,-0.015359899191467696,-0.01614725793960566,-0.016122894731270702,-0.016240201735506485,-0.01613873511473346,-0.016170587434536966,-0.013531052406720336,-0.015803125622723714,-0.016230301474222452,-0.016242684015652247,-0.014781614136827336,-0.014552600645877092,-0.014602150616408426,-0.014606102757692864,-0.01457817914750448,-0.014593833559390241,-0.01454237984386328,-0.01463779644216449,-0.014600010099016193,-0.014568473305831216,-0.014537998403240977,-0.014597766386356296,-0.014596617832132433,-0.014622829179089325,-0.014602408657691733,-0.014624716309200432,-0.014601586018150902,-0.014590314383248773,-0.014596520331459617,-0.014628014938468244,-0.014631282729840952,-0.014631441457954468,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
353,-0.006266944363297442,0.04335240046407294,-0.0541280111223824,-0.004515274038055989,-0.0177871510589852,-0.016611491433049415,-0.014778859306144672,-0.016817116586294777,-0.009655072101131076,-0.01952320148760349,-0.015840232203341218,-0.011995355127957163,-0.006827840123866207,-0.015143321661942273,-0.013486474950574347,-0.01572011090059332,-0.015413952708053201,-0.01792913870146814,-0.017901874705795028,-0.01285699767606184,-0.013894061137848607,-0.01940077481562319,-0.018438603750323305,-0.018501995040730836,-0.019170348912184623,-0.01853749148057035,-0.01855315916706607,-0.018490532092329783,-0.018513480614050032,-0.01893460018892633,-0.019076591498153633,-0.019064924223894025,-0.01849605272272683,-0.018988955690971802,-0.01899665262367878,-0.018782789090182578,-0.018734180510904887,-0.01904023712547427,-0.018765334177929922,-0.018833557284781047,-0.01741139715212757,-0.018300205874117476,-0.018999864096799685,-0.019238406655869858,-0.018551554821048803,-0.01754223130783621,-0.017587016594374283,-0.017569588322102002,-0.01757369104013893,-0.01758242193688805,-0.017551812592356025,-0.017575051422040064,-0.01756751095993519,-0.01755282238155455,-0.01754955689568697,-0.01757302289131058,-0.017555145437660763,-0.017569983815908307,-0.017567897362345715,-0.017589120705355902,-0.017586705443242544,-0.01755204411251426,-0.017565214882695954,-0.017579715647470275,-0.017563465197208417,-0.017563530913508794,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
354,-0.006670897979870794,0.046872754477723926,-0.06291777032914199,-0.006773127830215265,-0.01986901455529816,-0.018708944637212798,-0.016900613931251213,-0.018911843120259512,-0.011844770154634511,-0.02158204427418151,-0.01794791260745503,-0.014154020110433364,-0.009055028382509454,-0.017260243373232592,-0.0156253670992373,-0.017829384160305082,-0.017527285745503704,-0.02000911938594012,-0.019982216921545278,-0.015004236940328358,-0.016027548533772504,-0.021461241027899574,-0.020511828728384654,-0.020574379425413014,-0.02121083456243117,-0.02076581617427213,-0.020778351796219573,-0.020727563018798682,-0.020746391597922558,-0.021059657176943858,-0.021153736446019575,-0.021146293913289503,-0.020732117477351923,-0.021096493552606805,-0.020821404765042642,-0.02095245984691503,-0.020916882794375338,-0.021130352611998096,-0.02093975481608462,-0.02098897208345864,-0.019251062341206687,-0.020556239522773627,-0.021103773523437105,-0.021247601640034433,-0.020362651836913534,-0.019713258434562324,-0.019669516028441095,-0.01965923863545246,-0.019686121607127703,-0.01967525721582546,-0.019712405231621773,-0.019640980095162876,-0.019680524242948753,-0.019683329899366966,-0.019715296058006534,-0.019658924953184345,-0.01966912221437625,-0.019672315435960347,-0.019661637949862348,-0.019661880135330885,-0.019669905248269785,-0.019673483188218124,-0.019665452804593093,-0.01964493510871179,-0.01965216935129489,-0.019652069758683596,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
355,-0.010041873241905834,0.04837963970273347,-0.0451325685315596,-0.009810642259068811,-0.021751341960831956,-0.020693601708820224,-0.019044783696366932,-0.020878602534412562,-0.01443491545735878,-0.023313265477947008,-0.019999700247886255,-0.0165404666764061,-0.011891256563104028,-0.019372690256706022,-0.017882026275936776,-0.01989162718469894,-0.019616176844661035,-0.021879088156609428,-0.021854558756247335,-0.017315685954052754,-0.01824873132128595,-0.0232031182754603,-0.022337453551898305,-0.022394486657409295,-0.0234002648162817,-0.02289584428779249,-0.022916780207835052,-0.022829289761524933,-0.02286255664772322,-0.023285494579768477,-0.02336639418821774,-0.02336095584569686,-0.022837428092080534,-0.023320082743516123,-0.022684412848226688,-0.02316666059543808,-0.023121470194355394,-0.023348683498901256,-0.02315085281180463,-0.023210065090873862,-0.021047100457082583,-0.022479768455355688,-0.023326503713669337,-0.023409699020621615,-0.022170016704496864,-0.021509594450682464,-0.021564085601630423,-0.02155522986880877,-0.02154562063362667,-0.021557656099818013,-0.021518546092877996,-0.021557148499887484,-0.02154221872582889,-0.021526942910849403,-0.021515237058620677,-0.02154840666960797,-0.02152869436298053,-0.0215593264593827,-0.021552436585222674,-0.021582163698732296,-0.02156364839603171,-0.021524424876957327,-0.021547991981183668,-0.02157187759371521,-0.021553543850384677,-0.02155365545094779,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
356,-0.01343542485090581,0.043864886170940545,-0.03924285343171862,-0.01084454867131933,-0.022913143392939962,-0.021844073845835484,-0.020177595594224437,-0.022031056187155857,-0.015518351757077654,-0.024491796435478705,-0.021142740111806817,-0.01764645521524805,-0.012947448118970634,-0.02050901431189881,-0.01900238405577024,-0.021033509494463747,-0.020755108847694347,-0.0230422578588066,-0.023017465727765005,-0.01842997774876621,-0.019373016823131372,-0.024380469463045413,-0.02350553273618586,-0.023563176714622564,-0.024731397409796,-0.023924541225916588,-0.02395672229622462,-0.023822206314854093,-0.023873364044176514,-0.02452789959545162,-0.024663395744746106,-0.024653666495634226,-0.023834722508024722,-0.024584112130381263,-0.024221122651551873,-0.024341362233995932,-0.024271519862173598,-0.024632230557290996,-0.02431689628848901,-0.024408823115970136,-0.02278519192492117,-0.023285223703238826,-0.024594748413860903,-0.024766639947415285,-0.023774422731326145,-0.02265004195918165,-0.022720074630370433,-0.02268456110321767,-0.022690503229243045,-0.022709820691924693,-0.02264526435836229,-0.02271774540270232,-0.022708010629365206,-0.02264256631530197,-0.02264003343224542,-0.02267984204564705,-0.022670191595795846,-0.02272943419659785,-0.022680394167465624,-0.02274092750229994,-0.022719378628846005,-0.02266290946289514,-0.022673767099176435,-0.02270940415329334,-0.022704672993149277,-0.022704849358436526,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
357,-0.014550744083941762,0.03393536863687285,-0.04168895172246928,-0.011067475248578628,-0.023162596343607834,-0.022091177016876122,-0.02042103590099635,-0.022278570339219646,-0.015751551199467542,-0.02474471921350054,-0.021388301774416526,-0.01788433215889518,-0.013174996799902795,-0.020753183066088376,-0.01924324128631645,-0.02127883107177685,-0.02099981850956214,-0.023291994598814744,-0.023267147975486284,-0.018669576849116545,-0.01961468869228392,-0.024633147548051258,-0.023756287739104612,-0.023814058417105932,-0.024815861392362207,-0.023731610703401497,-0.023766945918270426,-0.0236214131077539,-0.023676100750035216,-0.02447335656306132,-0.024685449725588535,-0.02466873883081264,-0.023634721017939873,-0.024556910265920443,-0.024803488703976858,-0.024221138488793904,-0.0241334070576262,-0.024632987523248082,-0.024190072022636403,-0.024308904797196742,-0.023582633816984645,-0.023088506296567165,-0.024573307288428072,-0.024907083738606013,-0.024456821223665923,-0.022888406265045624,-0.0229519692778349,-0.02294740409078503,-0.022922083462750983,-0.022941583714362866,-0.02287780357444825,-0.022983805413912674,-0.022946702225106596,-0.022901171558395644,-0.022872410137045794,-0.022936989508277966,-0.022933353921357653,-0.022975114650987824,-0.022942849742152594,-0.02298025899500076,-0.022951263748868522,-0.022925675583400536,-0.02293559694635871,-0.02297448166556766,-0.022975980592423274,-0.022976175666168865,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
358,-0.014251109367892267,0.023014432914893017,-0.045104373472744964,-0.010955433449558382,-0.023677790580402414,-0.022550808948348204,-0.020794056653915927,-0.022747920225867326,-0.015882419017292603,-0.025341960125916357,-0.02181148358047945,-0.018125803009442464,-0.013172248116086674,-0.021143428505681412,-0.019555183260502717,-0.02169633588055946,-0.02140285411773972,-0.02381389924784907,-0.023787764113442675,-0.018951769389241743,-0.019945893408579354,-0.025224602510198712,-0.02430226997996157,-0.024363036564392534,-0.024958105819711817,-0.023722043823831432,-0.023752092962932486,-0.02363220839543461,-0.02367605744022376,-0.02448605963553042,-0.024765344985365517,-0.024741987461026373,-0.02364274572913395,-0.024591934248511135,-0.025436008902130207,-0.024193308587419634,-0.024099901252005996,-0.024692876349704147,-0.024159762796357297,-0.024290945716412618,-0.024253886677434267,-0.023281845660503814,-0.024613304817525418,-0.025108215941838496,-0.02514224376070235,-0.023440482332892826,-0.02348661767588046,-0.023465549903145654,-0.02347257588516297,-0.023481728103900396,-0.02345247781052787,-0.02345705031275478,-0.02346378628828218,-0.023443666068303434,-0.02344986407328046,-0.023457714550672193,-0.023437207843125554,-0.02347961816869458,-0.023463411052910922,-0.023503862237247732,-0.023486285239158994,-0.023434261264928036,-0.02346000058760647,-0.02347823766508789,-0.023457862093937566,-0.023457944341899094,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
359,-0.016099343410711432,0.016386833915863822,-0.03910614824453418,-0.01048561213737977,-0.02391959884478784,-0.022729579093824847,-0.0208745622342214,-0.02293771586084362,-0.015688190397352086,-0.025676854306443356,-0.021948899298229494,-0.018057058871975222,-0.012826425121691321,-0.02124347632492722,-0.019566392016382963,-0.02182731077071021,-0.021517413000977856,-0.024063320799016626,-0.02403572378656045,-0.01892922597535643,-0.019978956675724732,-0.025552932250699326,-0.024579008721939386,-0.024643174306909564,-0.024837960233388565,-0.023885421850885543,-0.02390240518784794,-0.023837795170410684,-0.023860422119992074,-0.024426292056352588,-0.024664154746983174,-0.024643618010897234,-0.02384311856922105,-0.02451444937030296,-0.025345056295384014,-0.024196804938314127,-0.024128594950089073,-0.024600811922329883,-0.024172001004639374,-0.02427084113792677,-0.024146837009899655,-0.023721834193824738,-0.02453254853764313,-0.024978714184492077,-0.025059832076624194,-0.02366131171769517,-0.023711455418401906,-0.023716227893092502,-0.023699422032195126,-0.023707314136920475,-0.023681236102313447,-0.02369731556541751,-0.023680411350286694,-0.0236957410770684,-0.02367880973862379,-0.023709528271365597,-0.023680419104157743,-0.023693197407315427,-0.023714268679144557,-0.023725854396402544,-0.023711175422915596,-0.023677814909496366,-0.023711125289080884,-0.02372766303770831,-0.02369801617093459,-0.023698085325847797,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
360,-0.021233760461389126,0.01706515529991835,-0.051690002669985816,-0.010146213040884432,-0.02267689969231304,-0.021566896762199566,-0.019836611069123076,-0.0217610384317544,-0.014998970407340526,-0.02431599745503259,-0.020838709805730996,-0.017208556379134095,-0.012329629971007535,-0.020180719409604177,-0.01861640209888305,-0.020725296879848573,-0.02043623660823528,-0.02281095779528695,-0.022785216403462198,-0.01802207904505481,-0.01900122594769737,-0.02420040790715303,-0.023291970908729125,-0.02335182200554639,-0.02390374812417188,-0.023129683701851395,-0.02314742283430818,-0.02307744524676294,-0.023102785643716418,-0.02360454161156802,-0.023782706709919197,-0.02376787775772582,-0.023083505670586747,-0.023672209366087615,-0.023932826726863237,-0.023418453883876297,-0.023359814310692874,-0.02373662990833444,-0.023397338264080816,-0.023480213003846954,-0.022496113745654238,-0.02289160166035938,-0.023685862203015266,-0.023995044502537005,-0.023542421945213967,-0.022433162923310677,-0.022484277639737437,-0.02247509445351912,-0.022470260801091095,-0.02247939366178174,-0.02245052625109497,-0.022458539188402116,-0.02245502840077689,-0.02245200567095305,-0.02244787525800424,-0.02246573077789352,-0.022438935038058966,-0.022472234733030873,-0.02247284822811732,-0.022503429922653282,-0.022483945518110632,-0.02243604293458166,-0.02246926302159341,-0.02248838910247114,-0.0224610608930228,-0.02246114446843507,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
361,-0.024307520350243316,0.03484942758165729,-0.06374358931892697,-0.01032720044139315,-0.02183605642530395,-0.02081657008590702,-0.01922738272478437,-0.020994880227843883,-0.014784233580039077,-0.023341491891008384,-0.020147764054403258,-0.016813636073360744,-0.012332567880595256,-0.01954343031607962,-0.01810667723597802,-0.020043599528786784,-0.019778111042065408,-0.021959182590973982,-0.021935540313453402,-0.017560819006122157,-0.018460120138061385,-0.0232353282387843,-0.02240097088262737,-0.022455941346170998,-0.023353589037890407,-0.0226034511851197,-0.022625985259748533,-0.02253443648544068,-0.022568444109093873,-0.023110154393253892,-0.023262297191541915,-0.02325038384225682,-0.022542667421563543,-0.023170187092530277,-0.02302292173386283,-0.02293112337593085,-0.022870171683530043,-0.02322481314179976,-0.022909445679457126,-0.0229928711873888,-0.021427788983543538,-0.02223049025119508,-0.023181973221828293,-0.02341356025968201,-0.02255219301639683,-0.02163009754292976,-0.021660047947384235,-0.02164768879005884,-0.02165154825285223,-0.021657103138468355,-0.02163807129550052,-0.02164747012645501,-0.02164535717385073,-0.021636676829947743,-0.021636636420149118,-0.0216486313786876,-0.02163520000350695,-0.021648290936238775,-0.02164657801878617,-0.021663076584400483,-0.02165984808211597,-0.021633325015334118,-0.02164481738513021,-0.021654361723403306,-0.021641572103823014,-0.02164161450686304,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
362,-0.024059710925831167,0.04147130725449117,-0.055910563119571516,-0.010859660124766989,-0.02287645465493289,-0.021811973712259652,-0.020152648231495564,-0.02199815349774793,-0.0155134025572141,-0.024448331885396548,-0.0211136502062264,-0.017632371880954477,-0.012953533617324844,-0.020482644451072753,-0.018982480874579977,-0.02100488842282975,-0.020727682712764782,-0.02300501494243778,-0.02298032922288519,-0.018412531420007948,-0.019351522831349523,-0.024337482744775422,-0.023466301375603116,-0.02352369793756855,-0.023758784866065346,-0.023283781640949713,-0.023293182513577745,-0.023257079188984998,-0.023269835119354924,-0.023566453872083074,-0.023680759887634868,-0.023671193436420417,-0.023260093223729628,-0.023609654500526427,-0.023666773591004366,-0.023450157540291984,-0.023414606996734873,-0.02365105211937352,-0.023437281329784246,-0.023488243098469,-0.02243691794009778,-0.02318466826849121,-0.023618409812761986,-0.02381694760960286,-0.023325039388714598,-0.02263644815620912,-0.022686084703955615,-0.022672428668775703,-0.022666583119014594,-0.022679332526619488,-0.022636955021140878,-0.022687632733864906,-0.02267377720979811,-0.022643151045366024,-0.022633386578339448,-0.022667061744457758,-0.022656383434967807,-0.022690232687790246,-0.022669553745119676,-0.02270264415146651,-0.022685626762787948,-0.022651588064290972,-0.022664970398382087,-0.022689469911556293,-0.02268153207502014,-0.02268165097283803,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
363,-0.024250876845140976,0.034876206935369324,-0.05295697319025081,-0.011181049532645029,-0.023994339837716767,-0.022859303093229772,-0.02108999439428679,-0.023057823225566956,-0.01614325077876655,-0.025670404051621982,-0.022114693389935127,-0.018402669380330354,-0.013413708904067923,-0.021441863384840325,-0.01984226614096274,-0.02199872267068381,-0.02170314324404307,-0.02413142134321879,-0.024105099407679083,-0.019234539363050702,-0.02023576889371178,-0.025552207621177846,-0.02462328271000018,-0.024684483624198218,-0.02474201130892595,-0.023969332197793708,-0.023982947869474823,-0.023931240704821524,-0.023949318811464677,-0.024406672608663364,-0.024600281339754313,-0.024583547251429777,-0.023935490430334102,-0.02447837073788219,-0.025149613356269696,-0.02422044573260998,-0.024165241124019778,-0.02454867725610945,-0.02420036179080586,-0.024280450090398323,-0.024140126539330117,-0.02384030512778726,-0.024493099747926624,-0.024856893348480055,-0.024908729397864458,-0.023731410015239474,-0.02379997165089722,-0.02378165374288064,-0.023777128650849338,-0.023792045826073797,-0.02374333012084418,-0.023781502335592217,-0.023771963219320548,-0.023746298564008828,-0.023739099647995095,-0.02377215043848893,-0.02374693946447294,-0.023794307671687595,-0.023778194612676922,-0.02382361139346411,-0.023799433648710067,-0.023741705257347902,-0.023772677184298867,-0.02380214198091064,-0.023778517164803767,-0.023778653995966594,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
364,-0.023876201175225136,0.022254143330432474,-0.05697281921544189,-0.012418037377976917,-0.02507161333473373,-0.02395072452958496,-0.022203469805779634,-0.024146770159838078,-0.017318386069495963,-0.02672678584188101,-0.023215396193579995,-0.019549641602798016,-0.014622867228018024,-0.02255095284040924,-0.02097129416229342,-0.023100871019337638,-0.02280897591377113,-0.025206986154738428,-0.02518099231531463,-0.02037114254142355,-0.02135989200504518,-0.026610062699359966,-0.025692716596848138,-0.025753154657485948,-0.026593521627408377,-0.02508227719934924,-0.02512114434020859,-0.02496495248230102,-0.025022441295307812,-0.026032104231638875,-0.026365876628611173,-0.026338153576397225,-0.024978808491688938,-0.02615924963602241,-0.02718105008531612,-0.02567586148863647,-0.025560492057314872,-0.026279756841900755,-0.025634534675098516,-0.02579551423553203,-0.025953711603366608,-0.024482293678043197,-0.0261848183464649,-0.02676958704873085,-0.026877517437158105,-0.024793059584826468,-0.024875871827912514,-0.02486377022121211,-0.024847927952986282,-0.024866183850631225,-0.024805077824974327,-0.024874938570268557,-0.024844641684287613,-0.024823060764710407,-0.024800140603369308,-0.024859589185799214,-0.024831206268100776,-0.02486344749402158,-0.024859731880129004,-0.024895089735377036,-0.024875214285409047,-0.024824528161480928,-0.024853308528986644,-0.024887837562537474,-0.024862517789539566,-0.024862679654640507,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
365,-0.021734240329493865,0.027866177719171794,-0.054765091752345584,-0.01428628035315926,-0.02724785236684438,-0.026099680417909166,-0.024309896406950506,-0.026300497923030096,-0.019305906637014227,-0.028943312821642163,-0.025346453724253273,-0.021591472343867615,-0.016544777158876076,-0.024665837398831186,-0.02304772882751403,-0.02522914093469915,-0.02493014091729915,-0.027386520247069147,-0.02735989370112236,-0.02243296913589651,-0.02344578538799961,-0.028823748563868674,-0.02788407367593067,-0.027945982837261952,-0.028980058379820876,-0.02714350653895092,-0.027192856018260672,-0.026993313173537568,-0.02706714843850306,-0.028310898161445497,-0.028709391775432164,-0.028676398905566145,-0.02701115348518049,-0.0284630843766141,-0.029790213536094193,-0.027880624099222102,-0.027739690876220007,-0.028606854849598073,-0.02783024383108293,-0.028025891511129282,-0.028652304587449037,-0.026347321869360944,-0.02849362289863123,-0.029189751096358702,-0.029524299067389518,-0.02698912606897476,-0.02703866504508581,-0.027035946281799797,-0.027019940696340585,-0.027032177286056124,-0.02699099362652273,-0.027052525892836396,-0.027025157548253596,-0.027008729488311522,-0.026987705898931128,-0.027034047409751998,-0.027021914474797383,-0.027037057581736145,-0.02703324196474612,-0.027050328364808852,-0.02703822481517342,-0.02701721445228528,-0.027028941517440907,-0.027052069254462085,-0.027042794109891254,-0.02704290588224319,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
366,-0.021056091507752357,0.04511222241455548,-0.05661344278135518,-0.014901821392272738,-0.029786905155561316,-0.028468343208251663,-0.026412953252991145,-0.028698962255208592,-0.020666365817647817,-0.03173397383367864,-0.027603336832792334,-0.02329111202567664,-0.01749548164403232,-0.026821716285232756,-0.024963478596415314,-0.027468614694368496,-0.02712524274075634,-0.029946151503939738,-0.029915573548864035,-0.024257487880601006,-0.025420607194636156,-0.03159666610663945,-0.030517542416824046,-0.030588638966776327,-0.031282002198446394,-0.029254903429687236,-0.029307186665217522,-0.02909642045464298,-0.02917420927695591,-0.0305201317110653,-0.03096905933445828,-0.030931420308344174,-0.02911519417190958,-0.03069021938590611,-0.032540468153527125,-0.030046476158279965,-0.029893327618574463,-0.03085239036733269,-0.029991625170592347,-0.03020531094204449,-0.03177363787370423,-0.02842760886542761,-0.030724538377127835,-0.031531077710485245,-0.03241538376209807,-0.02950541592025365,-0.029539510383965573,-0.029533916466195298,-0.02952214692281412,-0.02953350276546608,-0.029495272212825722,-0.029563786459151822,-0.029541248767340246,-0.02950847496009274,-0.029492170987292322,-0.029531509919717595,-0.029533831771056528,-0.02955375911143746,-0.02953140113496428,-0.029551134299112398,-0.029539103036798898,-0.029529196523535525,-0.029527396228180253,-0.029548865738747862,-0.0295550602112428,-0.029555170240565923,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
367,-0.024267208949431827,0.04300778208012028,-0.05402982569742275,-0.01578164544501994,-0.03228773190666472,-0.03082557705060636,-0.028546352771224078,-0.03108131077634874,-0.022173955371545463,-0.034446838597554076,-0.02986637048850293,-0.02508453945280201,-0.018657758273706953,-0.0289996305666198,-0.026939028661674174,-0.029716976954648183,-0.029336211401362916,-0.03246432036507288,-0.03243041243560965,-0.026156154746977783,-0.027445939088670435,-0.03429457790151752,-0.03309793640388399,-0.033176775449689784,-0.033529802286178426,-0.031526466189351315,-0.031576297552020724,-0.03137588591746418,-0.03144970781433117,-0.03275659082621683,-0.03320820445725757,-0.033169937788970955,-0.03139368677131956,-0.03292652692005862,-0.03504865483559973,-0.032289686650509186,-0.03214048102636674,-0.03308984774668819,-0.03223615602006883,-0.03244529974758521,-0.034573043708066575,-0.030748281411251865,-0.032960979389927786,-0.03379104171794901,-0.03503227067737623,-0.03203577073603119,-0.0320232125519061,-0.03201020705249603,-0.03202536137556221,-0.0320239323005152,-0.03202972121655412,-0.0320121652808649,-0.032031740352332486,-0.032012980522398024,-0.032030078799673865,-0.03200732514007881,-0.03201577206156864,-0.032034418727412375,-0.03201048755818473,-0.03202606744054366,-0.03202326065729388,-0.03201638387835031,-0.032010934418603657,-0.032008553818967875,-0.03201678308253406,-0.03201677477935951,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
368,-0.02885842294913292,0.02452033265434994,-0.06139741300810063,-0.018286782744915384,-0.03414069080427017,-0.03273630771744012,-0.030547138755073307,-0.03298193704847611,-0.024426523627621148,-0.03621448819090319,-0.03181500073889893,-0.027222106489160628,-0.021049256360953325,-0.03098250691519106,-0.029003322253590542,-0.031671509951067496,-0.031305788973658266,-0.034310302007413425,-0.03427773382733983,-0.028251380774639453,-0.02949020394554105,-0.036068243526450106,-0.034918882996467754,-0.03499460700206997,-0.03488757196255105,-0.033114381442906876,-0.03315204312407901,-0.03300290642724346,-0.0330571107731342,-0.034142240657233494,-0.03456791021648202,-0.034530818168252174,-0.03301589660340034,-0.03429935605297924,-0.036776968529870356,-0.03372911790808663,-0.03360285995927667,-0.03445381198830932,-0.0336834951162875,-0.03386378800848405,-0.036675129386327054,-0.032583353449732004,-0.034331654078088775,-0.035158483970529716,-0.03691115754399604,-0.03380575927586653,-0.0338713493970713,-0.03386851082737175,-0.03384026476835342,-0.033860568860831164,-0.03379249182257326,-0.03391689075334336,-0.03386853884599155,-0.03382323885366278,-0.033787073722723944,-0.033865059538847025,-0.03386352082787823,-0.03388964108887833,-0.033864004880141484,-0.03389113255484894,-0.03387061758548143,-0.03385532076094135,-0.033856842656477794,-0.03389540311768056,-0.03390029212580587,-0.03390048739770014,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
369,-0.029784219279510058,0.009479320189082662,-0.059500490986879526,-0.02086050703062416,-0.03451876229287373,-0.033308876212161116,-0.03142289148282765,-0.0335204876388595,-0.026149937744244536,-0.03630535358397855,-0.0325151636561972,-0.028558352387922634,-0.023240397822334183,-0.03179796426877303,-0.03009288251744307,-0.03239154531549245,-0.03207647407592719,-0.03466488355831786,-0.034636825838088456,-0.029445079551553698,-0.030512334579753476,-0.03617936275885429,-0.03518918043610577,-0.03525441720890166,-0.03501902529267469,-0.03319077309252166,-0.033225912574532,-0.03308840254345777,-0.033137858017731864,-0.034216245638323796,-0.034669729925032984,-0.03462967611275118,-0.03310019597873882,-0.03438202412518244,-0.03730696535763775,-0.03379024630793332,-0.03366328527986459,-0.034546841993814054,-0.033744177433281064,-0.03392742668491038,-0.037503817755996836,-0.032736817133788135,-0.03441634026897383,-0.03532083450219355,-0.037561838333416565,-0.034318387216116734,-0.03428462204653367,-0.03430041559339508,-0.03429206090052231,-0.034287195076878864,-0.03430407269822965,-0.034309393178790726,-0.03430627761078506,-0.03430947748836406,-0.03430531214433064,-0.03429875297248404,-0.03431877816391545,-0.034305107006765465,-0.03430133534322143,-0.03428304590432021,-0.03428479655167355,-0.0343202075781663,-0.03430279169804521,-0.03429488007957238,-0.034315058737773754,-0.03431502770420321,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
370,-0.0275724015345181,0.004915192174486779,-0.0521980544276888,-0.02131445397280652,-0.03373338752988498,-0.03263328399839415,-0.03091842960494951,-0.0328256942438923,-0.026123932733156052,-0.035357867239179226,-0.0319115912706869,-0.02831381283595381,-0.02347839841870068,-0.03125946906557509,-0.029709102889766328,-0.03179918980137978,-0.03151270747147911,-0.03386625005529425,-0.03384073823430382,-0.029120080219082002,-0.030090494743424987,-0.03524330855975959,-0.03434297332370674,-0.03440229064727952,-0.03402340519564442,-0.03219463775130868,-0.03222955322028985,-0.03209301188762845,-0.03214208859513775,-0.033217153288334376,-0.03367172800421042,-0.033631496890147994,-0.03210471137535292,-0.03338311317866202,-0.03643890910498526,-0.03279159155003648,-0.03266497514713573,-0.03354835062427585,-0.03274563713271843,-0.03292850441546057,-0.03691050321673985,-0.03174668783010178,-0.03341749589163474,-0.034328748041490345,-0.036777330170679204,-0.03350301284332992,-0.03353146970064116,-0.03352960253203307,-0.033521438230419164,-0.0335280054996697,-0.03350478354663809,-0.03354280246264716,-0.033523290455655094,-0.03351712903540038,-0.03350316776207928,-0.03353377619384829,-0.033526230094892216,-0.03352359385487067,-0.03352832595918825,-0.03353096578661417,-0.03353123489876435,-0.033523644019804115,-0.03352630718560554,-0.03353730255432446,-0.03353177332315814,-0.033531826274951264,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
371,-0.02638257271122973,0.00019782422094034632,-0.049717571823747635,-0.0191756660896953,-0.0317338510047335,-0.03062141220226692,-0.02888732944256258,-0.03081597991062996,-0.024039072705071923,-0.033376545724556436,-0.029891627258597564,-0.026253507555399493,-0.021363874471075968,-0.029232192919782796,-0.02766444275570129,-0.029777965451020193,-0.02948827084421291,-0.03186820329470268,-0.03184240541406787,-0.027068815475499983,-0.028050111090371196,-0.03326070251844197,-0.03235027197882195,-0.03241025441730335,-0.03144904878867927,-0.029863055415475997,-0.029888521001356583,-0.0297912806382965,-0.029825472947510357,-0.03070422106178496,-0.031117568070809048,-0.031080274093569334,-0.0297993456782206,-0.030853023174853306,-0.034049544643493974,-0.030335509106312913,-0.030230042935350983,-0.031003619981065222,-0.030296974608364946,-0.03045190915501226,-0.03498117200859766,-0.029596278692894593,-0.030884164132081837,-0.03174461870051607,-0.034535491088404154,-0.03144894188524789,-0.03154104086684784,-0.03150723063072763,-0.03150433453831754,-0.03152835390532052,-0.031446224641632846,-0.03155149792943116,-0.031522233434689476,-0.03145698354115644,-0.03143983022077893,-0.03150807504244917,-0.03149194835384973,-0.031540764054854516,-0.03150222004608589,-0.03155801928016464,-0.03154018092300727,-0.03148272155733845,-0.03149425547582636,-0.031537116668723275,-0.03152767803364892,-0.03152788859605831,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
372,-0.026137137389048246,-0.002499235512560975,-0.053040747378302236,-0.018256561395928465,-0.030268803004516103,-0.029204725372246595,-0.027546028576508935,-0.029390834617961506,-0.02290854061903658,-0.03184008468233525,-0.02850666644693421,-0.025026707107949957,-0.020349641561964636,-0.027875899767160556,-0.02637630457245222,-0.02839794587118817,-0.028120845188787262,-0.030397314583115665,-0.030372638216485347,-0.02580657106025682,-0.02674520670665228,-0.03172927754022238,-0.030858426244136063,-0.030915801059699422,-0.030130362415261614,-0.028538236416589372,-0.028566702699366245,-0.028456098530718933,-0.028495623210431004,-0.029406577847804802,-0.02981067234506231,-0.02977449823460133,-0.028465495419578418,-0.029552930009054432,-0.03259504373621142,-0.029037655880763236,-0.028929771471310657,-0.029699990422098158,-0.028998394151906394,-0.029155316264989486,-0.03350009784193184,-0.02818972041766035,-0.02958341997602633,-0.030413230358421306,-0.03305925317798947,-0.03001179403057764,-0.030068257985608967,-0.03004555115102098,-0.030040209098154993,-0.030058518585399614,-0.029997560161954206,-0.030089968620867276,-0.03006842654188273,-0.030005295088285724,-0.029992655726805054,-0.03004107363522187,-0.030042744971086263,-0.030089300916586462,-0.03004154535457447,-0.030088039499081294,-0.030067596486488542,-0.030035520488635663,-0.030035179308857178,-0.030069477382270976,-0.030076864539412496,-0.030077039594605438,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
373,-0.026645030096206182,-0.005933238660618191,-0.05661181296756551,-0.02018379713852989,-0.031828076016924556,-0.03079659354245035,-0.029188706464116775,-0.030977001831724416,-0.024693275483657653,-0.03335122570448643,-0.030119917775782545,-0.02674655763626975,-0.022212761420328696,-0.029508472937607413,-0.028054813810454916,-0.03001452756261022,-0.0297459151147085,-0.03195265098878045,-0.03192873051630648,-0.02750253255283954,-0.028412415619461943,-0.033243812841298785,-0.0323996377336327,-0.03245525502595711,-0.03269257268146437,-0.03058935685828653,-0.03064011882358092,-0.030435843142788327,-0.03051113454527995,-0.03185561101161615,-0.032338052257281674,-0.032296555197604035,-0.030454005545320278,-0.032035414709240345,-0.034864841807468266,-0.03136960893907101,-0.03121615254082842,-0.0322101136887243,-0.031314471809516964,-0.031530489225467445,-0.035228271476679465,-0.029787451399885763,-0.032072102835407984,-0.03298996680491118,-0.03513927630883626,-0.031652058153030856,-0.031642579877519526,-0.03164992669053583,-0.03164815765643423,-0.03164451636598052,-0.03165694589912722,-0.031636738953468614,-0.031640092597372,-0.031657031141140914,-0.031657854996591364,-0.03164905539226724,-0.03164637841939331,-0.0316378429183614,-0.031650650322988194,-0.031640906292927186,-0.03164271142501865,-0.03164786227433193,-0.031651794820347565,-0.03164555889761448,-0.031641367927435805,-0.0316413347146728,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
374,-0.028671378266430243,-0.0020955607130625975,-0.05397249288303665,-0.0223847768606337,-0.03433864947551109,-0.03327974233037037,-0.0316291053511093,-0.033464947247838606,-0.027014151531247657,-0.035902296097912755,-0.032585075361226415,-0.029122025582621294,-0.02446768648673009,-0.03195737365613143,-0.030465065183197432,-0.03247688307244036,-0.032201128857128204,-0.03446653660017712,-0.03444198013911777,-0.02989810007783844,-0.030832174775501275,-0.03579202738164843,-0.03492540766160596,-0.03498250368571991,-0.035501307783530604,-0.032974651742933375,-0.03303705721073605,-0.03278554096940813,-0.032878362741272524,-0.034511056906845194,-0.03508450407043876,-0.035035456517055585,-0.032807944688360534,-0.034725592870723375,-0.037936174651663886,-0.03392652314682104,-0.033740588252371626,-0.0349331162651259,-0.033859790422508126,-0.03412075739558568,-0.03823463422937163,-0.03198092515821894,-0.03476925046791726,-0.0358477421865238,-0.03820799442408094,-0.034152528010503065,-0.03414943580927561,-0.03413782946394194,-0.03414963562262327,-0.03414950302451697,-0.03414942270506296,-0.03414448945483125,-0.034153252308026426,-0.034140121495049226,-0.03414958208224573,-0.03414105749250626,-0.034144846461717775,-0.034149658836000414,-0.03413802482929442,-0.03414524586211698,-0.034149440239245384,-0.03414489279197126,-0.03413834654345781,-0.034136758998308904,-0.034141078806108116,-0.034141073037834896,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
375,-0.029811983754242724,-0.006110260051728436,-0.0765342870382772,-0.025573545994728168,-0.03538493010655698,-0.03451581052711581,-0.03316101664947624,-0.034667821230527425,-0.029373199425402643,-0.036668324879264615,-0.033945648481421196,-0.03110327993099917,-0.027283136440457295,-0.03343044953838813,-0.03220560700300175,-0.0338568474595752,-0.03363051657802337,-0.03548989606557968,-0.03546974085064284,-0.031740258859693164,-0.03250691966855142,-0.03657781958732758,-0.03586652382350625,-0.03591338654673311,-0.035861466738299284,-0.03386540746824001,-0.0339094416360705,-0.033734223268384364,-0.0337981767106726,-0.03503403162244075,-0.03550697805362272,-0.035465849929113856,-0.03374957982423514,-0.03520891915918656,-0.03816461514995191,-0.03457080410171813,-0.0344278532091508,-0.03538043549037373,-0.03451923954995339,-0.03472247942292166,-0.03871517103515164,-0.03322431149802513,-0.035244812470512615,-0.036162903026917645,-0.03850071821210472,-0.0352065047531229,-0.03522417378860889,-0.035208960593855074,-0.035213636762112074,-0.03522052300820926,-0.0351969272525432,-0.03523393620851059,-0.03522930284569557,-0.03519538780113449,-0.035195163223503766,-0.03521029925220909,-0.03521577218283848,-0.035233926877925724,-0.03520758866425733,-0.035227706147825825,-0.03522392601981894,-0.035212959786177146,-0.03520541487511913,-0.03521720684196914,-0.035225571547312214,-0.03522563443096294,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
376,-0.029170462292202385,-0.00386677643217722,-0.07495030458673202,-0.028627119175947884,-0.036123660223546725,-0.035459595854208915,-0.0344244444628251,-0.03557574200288795,-0.031530303638511094,-0.037104258015276975,-0.03502395465102949,-0.03285219863090248,-0.029933358418537514,-0.03463030886363538,-0.033694448822002836,-0.03495610484535991,-0.034783173205485886,-0.03620386110157224,-0.036188461195261874,-0.03333889231560422,-0.033924671463345685,-0.037035106035464775,-0.03649162941384916,-0.03652743560839504,-0.03618580305221809,-0.03505025181236576,-0.03507248963752111,-0.0349854979190405,-0.035016770458365556,-0.035693234754752744,-0.035972474777264125,-0.035947924020267426,-0.034992952668012105,-0.03579565557414698,-0.037615109761859826,-0.03542804556964212,-0.03534843753496705,-0.03589708620914175,-0.03539918914572154,-0.03551376578536175,-0.03797792517723837,-0.03476724889433405,-0.03581680567971196,-0.03636926339391961,-0.037829050053404964,-0.03591321397544404,-0.03600430406799223,-0.035991090803125174,-0.035969749969776386,-0.03599232141087969,-0.03591673681454746,-0.036020219186699697,-0.035979273769650474,-0.0359409701279462,-0.03591067546691297,-0.03598654490750441,-0.03596428984921296,-0.03600249020316098,-0.035986109546853974,-0.03602726388398461,-0.0360034906920219,-0.03595573206341538,-0.035978189572493276,-0.03602080296454339,-0.0360036071229195,-0.03600381306337506,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
377,-0.028018889124528695,0.002522845934583485,-0.07432273543733788,-0.02771998080460539,-0.03660446838683989,-0.035817455869236736,-0.03459065145049377,-0.035955105887973536,-0.031160675138539658,-0.03776661888377933,-0.03530115790789935,-0.03272731228096963,-0.029268063614601096,-0.03483463060047907,-0.03372550082105139,-0.035220746055006004,-0.035015796999530835,-0.03669951805046178,-0.03668126692964308,-0.03330411483172329,-0.03399834801620081,-0.037684663765808604,-0.037040565205509884,-0.03708300073528155,-0.037041643731209876,-0.03598928761806989,-0.03601375451875685,-0.03591616323870938,-0.03595185463382017,-0.03662170229717042,-0.03686517653364469,-0.036844349951633326,-0.0359247406735233,-0.03671271909866088,-0.037958713382982595,-0.036375650566300995,-0.03629839757488942,-0.036800877571755826,-0.036347851428990705,-0.036456963821579876,-0.037871784560681826,-0.03562922725490126,-0.03673126087791463,-0.0371869842792274,-0.03800121411984241,-0.03643650492547134,-0.036460592075555166,-0.036436629093133575,-0.03644639889268672,-0.036455652724662155,-0.036425814449021245,-0.03645863681322442,-0.036464875164121974,-0.03641516831779446,-0.036423212036473085,-0.0364299906270396,-0.03643521845295569,-0.03648079184854724,-0.03643452278638436,-0.03647636878439849,-0.03646025632917456,-0.03643167283899528,-0.03643116693413462,-0.036449144868523756,-0.03645706604692051,-0.03645715934015724,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
378,-0.025917917931336607,0.013347064577504158,-0.06207382404962237,-0.025517444200796956,-0.03560327720199529,-0.03470984617978639,-0.03331715533768137,-0.03486610900178271,-0.02942338341665239,-0.03692257172808915,-0.03412373527933102,-0.03120185858989916,-0.02727485615608674,-0.03359412493663118,-0.032335020500002545,-0.034032450271378405,-0.03379978835045803,-0.03571117932074296,-0.035690460314164556,-0.031856655408254726,-0.0326447616324709,-0.036829534777359535,-0.0360983422966052,-0.036146515887105816,-0.03658494195231849,-0.03527906678255737,-0.03531418031709815,-0.03517197529937789,-0.03522466666014676,-0.03610579189057698,-0.036389677527784464,-0.03636604627754058,-0.035184715273378846,-0.03621387284799062,-0.037337690751215104,-0.03580130410815426,-0.03570167741760914,-0.03631632706470434,-0.03576569188882339,-0.03590400494062646,-0.03688286825073228,-0.03470533767752199,-0.03623560273028759,-0.03673876070597747,-0.037259197111463874,-0.03541502613009741,-0.03544684506181557,-0.035422155440812196,-0.03543273367343539,-0.0354419237803653,-0.035412991250825025,-0.03543000930138252,-0.03544079732661027,-0.03539976610271119,-0.035410343309795145,-0.035412698415235346,-0.03540824723614282,-0.03545942574544582,-0.035419972859381275,-0.03546627051125466,-0.035446510282450334,-0.03540500496983347,-0.03541649129144457,-0.03543509214497167,-0.03543206155589939,-0.0354321531056668,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
379,-0.02366928295592942,0.006994821757205198,-0.0559215928523655,-0.02510905347818903,-0.03427410881905034,-0.03346224283229307,-0.032196696531944194,-0.033604239771082886,-0.02865840325099433,-0.03547295945846793,-0.03292964043466094,-0.030274514025703556,-0.026706023983749497,-0.03244838042377638,-0.031304224870114694,-0.03284668921490772,-0.032635267968819964,-0.0343721601044128,-0.034353332622153655,-0.03086953171799884,-0.031585688445813026,-0.03538841623808339,-0.03472397736128076,-0.034767752984261394,-0.03540208361722744,-0.03415776663344347,-0.0341923072043444,-0.03405210772440948,-0.034104153864945995,-0.03495686764074222,-0.03522289046444296,-0.035200969655217844,-0.0340647023727682,-0.035058796479364454,-0.035950038481936133,-0.0346661947279715,-0.03457010300084846,-0.035154704735071415,-0.03463189789462654,-0.034764766630881926,-0.03529403950485771,-0.033585587797588065,-0.03507919896587553,-0.03554021026104818,-0.03579836864474443,-0.03411617800208983,-0.03413244101764316,-0.03413990821941122,-0.03413019159054468,-0.034131671204524594,-0.03412672995892152,-0.034127600542360234,-0.03411845900736735,-0.034135588765979684,-0.0341262487487116,-0.03413843976357862,-0.03412509518987363,-0.03412064528034851,-0.03413950031551769,-0.034135355196567706,-0.03413238910654939,-0.03412470969028918,-0.034138843732982975,-0.03414226988894052,-0.03412813853952121,-0.034128149340404756,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
380,-0.02349288373935098,0.007599479055645516,-0.05768265026658407,-0.02498371879581905,-0.0341800471741463,-0.03336541093511265,-0.03209554633275753,-0.033507892396409056,-0.02854517967371826,-0.03538298853637659,-0.03283099118950867,-0.030166804947896052,-0.026586138490347286,-0.03234808902134393,-0.031200029375653793,-0.03274775692328091,-0.032535614264795294,-0.034278433030485875,-0.034259541305018563,-0.030763852961874297,-0.031482453362459396,-0.03529815683728677,-0.03463145075956551,-0.03467537575389707,-0.03527153152848268,-0.03399441791287321,-0.034028648948924455,-0.033890103167956535,-0.03394141199972355,-0.034803015824950406,-0.03508095799193172,-0.035057848257066704,-0.03390250592408953,-0.03490889527467839,-0.035939574987028634,-0.03450472762694441,-0.03440720718510437,-0.03500920436489658,-0.03446986152272124,-0.034605311019836174,-0.03533070185372251,-0.03343717819035025,-0.034930176407634045,-0.035420871230092715,-0.03581345142629645,-0.03406986207822105,-0.03403926470606625,-0.03406031781908258,-0.03405721506016302,-0.034045488338451405,-0.034085290721190646,-0.034020514283021656,-0.03403158580746799,-0.03408439057749265,-0.0340883421971701,-0.03405978054205822,-0.03405150759865926,-0.034021762449540825,-0.03406273686903389,-0.03403100383072335,-0.03403968719167698,-0.03405629094175636,-0.03406657410062866,-0.03404581212916196,-0.0340328683894274,-0.03403275855882806,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
381,-0.02505683525789944,0.00416743610049967,-0.050114604820462795,-0.024785329863653546,-0.034560058268066976,-0.03369418575271481,-0.032344453436973224,-0.033845628538307214,-0.02857078764335287,-0.03583865822867159,-0.03312615385429485,-0.030294404501813033,-0.026488533213895986,-0.03261287971427645,-0.031392613237588345,-0.03303768459647296,-0.03281219929577686,-0.03466463207024018,-0.03464455215595952,-0.030929003652794336,-0.031692800187460894,-0.035748491067977096,-0.03503985273241535,-0.03508654037471054,-0.03589965404311859,-0.03408650134614929,-0.03413484207161269,-0.03393904357965829,-0.034011602692799174,-0.03522795268741426,-0.035624282942968696,-0.03559113422225933,-0.03395658882476682,-0.03537839996016177,-0.03707680989002586,-0.03480618213968007,-0.034668656146525735,-0.03552149579664741,-0.03475700197401695,-0.03494816168646599,-0.03661360920684514,-0.03329467171379818,-0.035408707534888964,-0.03611895655524439,-0.03702837791201552,-0.03436779128022675,-0.034376187885076515,-0.034396999261494976,-0.03436544176993999,-0.034372435211962975,-0.03435004351614102,-0.03442795669400959,-0.034390980024728325,-0.034379004245665416,-0.03434815061387467,-0.03439230731578053,-0.03440643389348859,-0.034403051612797726,-0.034395219170911796,-0.034387541428156095,-0.03437593239531031,-0.034403164311479974,-0.03439238798231461,-0.034407617492466076,-0.03442505346818294,-0.03442513728464773,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
382,-0.027761061373221634,0.007334499174240186,-0.056904656734767516,-0.025032120831969703,-0.034799455430550644,-0.033934237878997915,-0.03258552652857173,-0.034085566110149,-0.028814715213459668,-0.03607708823181793,-0.03336663565160203,-0.030537028292637807,-0.026734035844128066,-0.03285374976271175,-0.03163440632071262,-0.033278233313748386,-0.033052918574776616,-0.03490395013094665,-0.0348838854055266,-0.03117114741975454,-0.03193436620299526,-0.035986989275420385,-0.03527888696848693,-0.035325539295288165,-0.03631570671545231,-0.03417114560580031,-0.034228068042326115,-0.03399765416343446,-0.03408299509611249,-0.03551927715414174,-0.03598886527616181,-0.03594955703733136,-0.03401828478509268,-0.035697440618617175,-0.03775332761850373,-0.035020335877388786,-0.03485782107586325,-0.03586699997870085,-0.03496220898133493,-0.03518820641955304,-0.03731024882579291,-0.03324334388883489,-0.035733344473035285,-0.03657652420727255,-0.037726982646794485,-0.03463854139544467,-0.03464823877531851,-0.03464061996671448,-0.034644679287571555,-0.03464703300993601,-0.03463763221145584,-0.03465118718792693,-0.03464719000063603,-0.03463806134404041,-0.03463712827427932,-0.034646195853698686,-0.03464524627771644,-0.034642653606019314,-0.03464033375896049,-0.034642698891608176,-0.03464815774697304,-0.03464425625042503,-0.034639886614767176,-0.03464237794772239,-0.03464277565633051,-0.03464278849055516,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
383,-0.032342249313786035,-0.006909375663548631,-0.05412967671843007,-0.02560441635489786,-0.035445768951882166,-0.03457399468102152,-0.03321506263900595,-0.03472646969512128,-0.029415675676865073,-0.03673308380322051,-0.03400209109788348,-0.031151040645016403,-0.027319228677103416,-0.033485318500032654,-0.032256734731511263,-0.033913018836824474,-0.0336859966365365,-0.03555105552527986,-0.035530838747035255,-0.031789965200683244,-0.03255896774469402,-0.036642302066444817,-0.035928833677813736,-0.035975839541377314,-0.036418669261447524,-0.035045039184799606,-0.03507871268707512,-0.034943742633484355,-0.03499331252542975,-0.03588821789723711,-0.036198981403154744,-0.03617272564720305,-0.03495567866687393,-0.03600533615872838,-0.037342929234519574,-0.035566353993585986,-0.03546374273089414,-0.03611771465968135,-0.03552951638726351,-0.03567355320959227,-0.03682516496444431,-0.03453245389902517,-0.036029060722858566,-0.03659530796491156,-0.03726535117135865,-0.03526085676450116,-0.035295468310555536,-0.03526027859242042,-0.035279084799833896,-0.03528980288190889,-0.03525260574320024,-0.03529189645701713,-0.03529548422482642,-0.035240411327230194,-0.03524988746254391,-0.0352641101228334,-0.03526523861754063,-0.035300286870357044,-0.03525826027605921,-0.035298712886224236,-0.035295084142016146,-0.03526109630493206,-0.03525506469994987,-0.03527242469344979,-0.035277485757613636,-0.03527757524411077,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
384,-0.036094486875584156,-0.0035319720497620916,-0.07755082990794586,-0.0257918153962328,-0.03553399508608055,-0.03467100582601553,-0.033325767962709606,-0.03482194432465516,-0.02956466803953609,-0.03680833745676147,-0.03410486540809108,-0.03128254545329502,-0.027489347276394363,-0.03359330041156867,-0.0323770972810525,-0.034016690742661074,-0.03379195628192569,-0.035638220669592616,-0.03561820761910308,-0.031915031462532197,-0.032676284643116206,-0.036718470542278975,-0.036012191890379026,-0.03605872406822754,-0.035483133683043504,-0.035352805013136084,-0.03534889388328212,-0.03536796369381306,-0.03535988342309265,-0.035376401792299256,-0.0354322611000421,-0.035426782029699684,-0.03536589681886827,-0.035395078617491256,-0.035757242285721566,-0.03534184148028959,-0.03533666620441338,-0.03541573893146418,-0.03533962885846368,-0.03535042067586298,-0.03538713074863142,-0.035502872973170375,-0.035399222595033766,-0.03553013509194707,-0.03568914907387084,-0.035338698928697294,-0.03537550423905316,-0.03536317489860272,-0.035356693041755496,-0.03536899022854064,-0.03532806224982387,-0.035392783706929644,-0.035376968819157154,-0.03533515306210681,-0.035324654526968736,-0.03535856208822523,-0.03536087907537557,-0.035392862351095865,-0.035360416326193106,-0.0353907455509389,-0.035375062433513245,-0.03535596406143634,-0.035356020684457444,-0.03537954244289405,-0.03538574886187849,-0.035385869065962264,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
385,-0.035993595181696605,-0.012903600885422918,-0.08814461472297563,-0.025293673540861365,-0.035007341006376126,-0.03414687743811348,-0.03280557665305502,-0.034297374188348675,-0.029055484258808533,-0.03627795378709806,-0.03358239393097427,-0.03076833399829364,-0.026986237291577522,-0.033072326120544296,-0.03185968242514386,-0.03349447732441007,-0.03327040058910819,-0.035111261555151305,-0.03509130707641916,-0.0313989689245538,-0.03215799416209529,-0.03618834988414967,-0.035484138282540906,-0.03553053427568171,-0.03412298708890856,-0.034543149761911814,-0.034519312463365925,-0.03462087197673623,-0.034581667680877615,-0.03417041782888494,-0.03412696603503341,-0.03412892360270821,-0.03461121828782384,-0.034148808153178105,-0.03452824160413778,-0.03426419222620064,-0.03430551929636722,-0.03413404438969399,-0.03427835222822728,-0.03422712736920411,-0.034669387872299756,-0.03506418354750178,-0.03414520806829438,-0.034136373955345065,-0.03462925656067085,-0.03480169058246401,-0.034851727387759955,-0.03485453990682515,-0.03483443295435774,-0.03484574059327122,-0.03480828510663776,-0.03485979769233135,-0.034833449824279605,-0.034827420065827494,-0.0348050896870234,-0.034848927279736756,-0.034832179037605424,-0.034848580395290187,-0.03485188547659502,-0.03486742325720782,-0.034851321418667924,-0.03482794797248059,-0.034847650416351274,-0.03487024447739602,-0.034855291469416044,-0.03485539771658527,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
386,-0.03442369702465423,0.0004005776269611479,-0.0808928406921731,-0.025093019205220172,-0.035349941504794785,-0.03444135491866576,-0.03302503940430982,-0.03460026847824364,-0.02906521615108776,-0.03669161565732052,-0.03384530162646965,-0.030873860182924026,-0.026880242716814017,-0.0333067073295506,-0.03202624429075003,-0.03375246812094018,-0.03351585947942624,-0.035459674002628415,-0.035438603532735265,-0.03153976453480886,-0.032341239663797816,-0.03659700049023321,-0.035853404551232496,-0.03590239532617371,-0.03430211996199935,-0.03430203894519187,-0.03428461111480692,-0.03436170758018859,-0.034331103516332104,-0.0341463046205674,-0.034214283718652864,-0.034206050207054174,-0.034354082832742654,-0.034164426964816114,-0.03553388241388689,-0.03414343553168471,-0.034157580117381424,-0.03419031066151299,-0.03414764060757207,-0.03413660620478263,-0.03612841317312438,-0.03475454528966685,-0.0341691959104411,-0.03439931392233655,-0.03583308912381403,-0.0351249501648176,-0.035196003975151643,-0.035171576652126404,-0.03516900799925322,-0.03518664514820082,-0.035127735998905056,-0.035192793756173665,-0.03517641952998688,-0.03513274496420037,-0.03512296109156519,-0.035167104428664664,-0.035149999133106756,-0.03519568958701318,-0.035167725818659915,-0.035215193355442445,-0.035195368832657344,-0.035143455069871515,-0.03516160018324464,-0.0351945186060803,-0.03518118664540267,-0.03518134562494326,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
387,-0.03258719895250312,-0.003226254161596113,-0.0699744201294992,-0.02381217674351232,-0.03436231637661243,-0.033427755786948954,-0.03197095168874487,-0.03359121225022051,-0.027897927927453228,-0.03574234532075826,-0.03281466296263276,-0.02975827614157952,-0.02565049208335423,-0.032260671728993114,-0.030943603756768145,-0.032719175601282006,-0.032475802966347084,-0.03447518582620178,-0.034453513009248,-0.03044321687618618,-0.03126760398533305,-0.03564502536502246,-0.034880172053479964,-0.034930563340580284,-0.033909283742583445,-0.032731853330916535,-0.03274354098256252,-0.0327034104385586,-0.03271602993943349,-0.03329416800742352,-0.03362878641401939,-0.03359781128228218,-0.03270621351046246,-0.0334122230703849,-0.03623144347260555,-0.03301827068315413,-0.03294543505663696,-0.03353457761976349,-0.03299126173743383,-0.033102256605284076,-0.03695031486641412,-0.032725041172033766,-0.03343730406392347,-0.03416567752314896,-0.03664540415737305,-0.034118779087458084,-0.03419930839699709,-0.03418294143482328,-0.03417043429438111,-0.03418932559947114,-0.03412494895479242,-0.03420645654611244,-0.03417455128933511,-0.03414249771073021,-0.03411989715517998,-0.03418263162548709,-0.034160318669260906,-0.03418970272545532,-0.0341789159289948,-0.03421387713809732,-0.034198631674816515,-0.0341531905933771,-0.03417251486387059,-0.034206932789843665,-0.03418895207069279,-0.0341891165818126,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
388,-0.030222348837718946,0.0022400644295730776,-0.07191436780540501,-0.021932394352384053,-0.031710087375932436,-0.03084395224640612,-0.029493810564584496,-0.03099544096372792,-0.025719000239744678,-0.032989075128581215,-0.030275748067165077,-0.02744313986132505,-0.02363611427444659,-0.02976231825404007,-0.028541681677519335,-0.030187251977124047,-0.029961698288027843,-0.03181469289474083,-0.03179460689033718,-0.028077931482593833,-0.028841959672374292,-0.03289888062070337,-0.03219002735919355,-0.032236729161583225,-0.031991929198618915,-0.03002623526181768,-0.030063132473658296,-0.029919265213353145,-0.029970836285215123,-0.031120716475798466,-0.03161146893096266,-0.031567984930189794,-0.02993154313051353,-0.031299726446787926,-0.03462976436210198,-0.030662861208049914,-0.03052709350200518,-0.03147814435757304,-0.03061355471097156,-0.030809939876909078,-0.035200796234300745,-0.02956509595788187,-0.03133683738747691,-0.0323227304522383,-0.03501355614179306,-0.031566046175675815,-0.03155082039612614,-0.03155515825315868,-0.03155642653171922,-0.031552763981801374,-0.0315652219467552,-0.03154976951491125,-0.03155519147027714,-0.031562736393542457,-0.0315661697009261,-0.03155485394461755,-0.03155873837414743,-0.03155263648078118,-0.031555920682972555,-0.03154843006706064,-0.031550952331635455,-0.03156011422720096,-0.03155712984788943,-0.03155058477866913,-0.03155358401510631,-0.031553552455257074,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
389,-0.03038342222740807,-0.002639324885678429,-0.07387186791982826,-0.023394310554688765,-0.03200289657790625,-0.031240324184571688,-0.03005161732053936,-0.03137369957807922,-0.026728156528259325,-0.033128957302537475,-0.030740059495961834,-0.028246142848004294,-0.024894318733839203,-0.03028801986835987,-0.029213333339875358,-0.03066214477701925,-0.03046356027137335,-0.03209499454058483,-0.032077310195580834,-0.02880503319824837,-0.029477707455872103,-0.03304954724353703,-0.03242545071434052,-0.03246656843836218,-0.03235451982383578,-0.031095058667760366,-0.031122420098020617,-0.031013651051262445,-0.031053318426088144,-0.03182771113279613,-0.0321280580806918,-0.03210185590820855,-0.031023172682929718,-0.03193852554434683,-0.033832974683173936,-0.03153565827804242,-0.031445967366425936,-0.032047489329265405,-0.03150328159257766,-0.03163104878740212,-0.034108914846418655,-0.030698467185212273,-0.03196130530110928,-0.0325479026639632,-0.034033453787802724,-0.03177456288529823,-0.03186199253252429,-0.03185439579968801,-0.03182866592129174,-0.03185045815291753,-0.031776602994037395,-0.031887276907918274,-0.03183949947499932,-0.03180673231954872,-0.03177077407471714,-0.03185281286364495,-0.03183265811703928,-0.031858674395421484,-0.031849653625893155,-0.031880384378213104,-0.031861210257025874,-0.031824238006214714,-0.03184211335467759,-0.03188266722994158,-0.031867954836663756,-0.031868151505460095,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
390,-0.03242802956273668,-0.0017620570812180512,-0.06218657767824051,-0.02528799889311409,-0.03395210856065171,-0.03318461772911817,-0.03198824394546147,-0.03331885336702474,-0.028643347501095852,-0.03508543214993791,-0.03268112643412238,-0.030171124526570316,-0.026797681822611663,-0.03222617124205561,-0.031144553202124003,-0.03260270918095058,-0.03240284384527879,-0.034044800536622205,-0.03402700213115818,-0.03073361960689866,-0.03141063247786992,-0.035005509912066336,-0.034377388086077175,-0.03441877101112926,-0.033680448465700674,-0.03332811447353424,-0.03333257101875662,-0.033316032727819835,-0.033321692249159415,-0.03350071176178975,-0.03359798902670904,-0.03358895092983007,-0.03331735031922284,-0.033534977806512455,-0.034461154691967644,-0.03341994522570203,-0.033398095797362755,-0.03357053142699475,-0.033411889488622344,-0.03344475098258251,-0.03486643800746587,-0.03329141859125306,-0.03354225927884037,-0.033757078351445,-0.03464665952285788,-0.033800638521075024,-0.033809632291335635,-0.033817525054706955,-0.033806195334194454,-0.033808448299837875,-0.03380097097712174,-0.033819586008416655,-0.033807187476651936,-0.033811474193981284,-0.03380029642419747,-0.03381591118723235,-0.03381354532302467,-0.03381078701253599,-0.03381694228996741,-0.033813326462484784,-0.03380955219976095,-0.0338126047118133,-0.03381600871258247,-0.03382093801934125,-0.03381906002005087,-0.033819083688564684,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
391,-0.03385780738512839,0.009547466652118706,-0.07849043665624292,-0.024091071051236382,-0.03421695095320577,-0.03331997246560775,-0.031921751792505934,-0.033476855746194446,-0.028012519225070448,-0.03554148388221271,-0.0327315343478498,-0.029798056028108068,-0.025855461002511126,-0.03219982112947881,-0.0309357172812569,-0.0326398868828096,-0.032406301152337835,-0.034325281509093135,-0.03430448023543769,-0.030455452788700113,-0.031246688274699078,-0.0354480775181155,-0.03471398175780876,-0.03476234662680847,-0.033769585786925356,-0.032931565186078274,-0.03294278180537032,-0.03290108388534641,-0.03291537322980011,-0.033352749324302516,-0.03358056578010486,-0.03355963192260501,-0.03290441170712627,-0.03343365165611071,-0.03542818989991038,-0.03315881830651981,-0.033105466239491066,-0.03351682828847113,-0.03313919591288224,-0.03321890473100692,-0.03621072949504179,-0.0328410900594215,-0.033450748034347604,-0.03394231899155804,-0.035793437740095656,-0.03403832921749204,-0.034076415745060575,-0.034040321159170925,-0.03406663160270489,-0.034073043335572976,-0.03405053933053094,-0.03403687833004209,-0.03405588908512692,-0.034029262036505234,-0.0340488769747038,-0.03404294640866375,-0.03402442129445712,-0.03405738584123857,-0.03403920186476439,-0.0340779529595309,-0.034076187398516776,-0.034022489953754044,-0.03403742765377611,-0.034047037512029456,-0.034029011227107546,-0.03402905167239596,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
392,-0.03678941358386797,0.00019009446441564862,-0.07562214804977156,-0.02365185170367475,-0.03502211591856858,-0.034014906421931966,-0.0324448563484759,-0.03419106932021236,-0.028055212426216437,-0.03650942265239692,-0.033354154276163235,-0.03006017647995818,-0.02563307013785702,-0.03275709803631451,-0.031337646602118484,-0.03325124411899956,-0.03298895269366116,-0.03514375937621478,-0.03512040180336595,-0.03079836169786631,-0.03168683327950717,-0.03640453744247741,-0.03558022757167817,-0.0356345360707488,-0.035587298694212795,-0.0337725674721072,-0.03381274333952572,-0.03365283336815045,-0.03371121402033,-0.03483722175065834,-0.0352666249279305,-0.035229344012640613,-0.03366685358300855,-0.034996167891842955,-0.03757857827944304,-0.03441561162446996,-0.034285380038416816,-0.0351518773718489,-0.03436864038986733,-0.034553736808185215,-0.03785419844121382,-0.03318584551545189,-0.0350287687128001,-0.03585879286859922,-0.037815391071733935,-0.03483757861939971,-0.03485380297299656,-0.03484146031327118,-0.03485250752299136,-0.03485336188812505,-0.03484996087700518,-0.03482874079448244,-0.03483816743098329,-0.03484112629370164,-0.03484978983023396,-0.034843656812355975,-0.03482905543449444,-0.0348356001270399,-0.03484141108625231,-0.03485163558554551,-0.034853773253437456,-0.034829106146426835,-0.03484133752299072,-0.03484178972296306,-0.034826261474166835,-0.03482625712842808,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
393,-0.04007136577449523,-0.016654106667766996,-0.07055014840267228,-0.02507518641718722,-0.0358279639459907,-0.03487545313027499,-0.03339066800744201,-0.035042049122965914,-0.029239413152265272,-0.037234499284457045,-0.03425058455283033,-0.031135493315019365,-0.026948810517392466,-0.03368595273795414,-0.03234358767093504,-0.03415326315338688,-0.033905216028793046,-0.03594300129368845,-0.03592091220413789,-0.03183358979485491,-0.03267381101377208,-0.0371353100917513,-0.03635576614378476,-0.036407125302850285,-0.037212357071182485,-0.03547587696634127,-0.03552233972649476,-0.0353343624488142,-0.035403952892706425,-0.036574581066946305,-0.036952658444514966,-0.03692120107395922,-0.03535118126607314,-0.036718552310492626,-0.038176213508761145,-0.0361691234724175,-0.0360365892489326,-0.03685500306365316,-0.03612173781234566,-0.03630583070402856,-0.03748448411355665,-0.03472278886264466,-0.03674749582500805,-0.03741645430533348,-0.038045422389469966,-0.03564600046751833,-0.03564668353937012,-0.03564921009097195,-0.03564275553367749,-0.03564534575755219,-0.035635313845417044,-0.03567244914979827,-0.035657138947799816,-0.03564533152277635,-0.0356347326440801,-0.0356540719770914,-0.03566385719624365,-0.035654171845557595,-0.03564879697220654,-0.0356422120125775,-0.03564659341109134,-0.03566244908151516,-0.03564814696585424,-0.035651719113875185,-0.03566393932841318,-0.03566396267677111,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
394,-0.03837248860753518,-0.01991029090810416,-0.06848956192121632,-0.026405427794079384,-0.03518164654727035,-0.03440422478241853,-0.03319237054247354,-0.03454019735986134,-0.02980419287287274,-0.03632963475602926,-0.033894218571189884,-0.03135173854070983,-0.02793464523772174,-0.033433376494889984,-0.03233776287847841,-0.03381478663943137,-0.033612335149971626,-0.03527553790933731,-0.03525750920173732,-0.03192151201565227,-0.03260728508205647,-0.03624867836584949,-0.035612428969193206,-0.03565434736783315,-0.036130514912552494,-0.0353999607736069,-0.03542194129862811,-0.035332403846145555,-0.03536573957352386,-0.03588927157640823,-0.03603791606940238,-0.03602610505334191,-0.035340480749839136,-0.03594748082510808,-0.036105708943514565,-0.035716888696414095,-0.03565825119882778,-0.03600088764922368,-0.03569604100788732,-0.03577626179979152,-0.035254079985524545,-0.03502949310152198,-0.03595896057283211,-0.03619553057806431,-0.03585516120364274,-0.03503650054541453,-0.03505533785997505,-0.035060848751571734,-0.035057925329697606,-0.03505623053016684,-0.03506220119152894,-0.03502402313714454,-0.03502607195229089,-0.03506383570483691,-0.035062618313470274,-0.03505984580500029,-0.03503194159283403,-0.03502429227730125,-0.03506115497332505,-0.03505535023938269,-0.035055398323405415,-0.0350332149270102,-0.03506163920637213,-0.03505900308320876,-0.03502782164236812,-0.035027794856268925,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
395,-0.03240672300931154,-0.0017634454666635856,-0.06733141097290607,-0.027116388537099714,-0.035928617501388795,-0.035148005852299595,-0.03393117918308548,-0.03528453634669445,-0.030529099285594583,-0.03708131608700796,-0.034635907005068564,-0.032082994777627036,-0.02865188060133997,-0.03417317402097374,-0.03307306492892299,-0.03455614915155366,-0.03435286697167044,-0.0360228941145375,-0.03600479143230393,-0.03265510612309069,-0.03334369302465341,-0.03700002751997822,-0.036361167491598984,-0.03640325788804644,-0.03655592427036895,-0.03612589801485574,-0.036140115878581056,-0.03608160331931312,-0.03610357597347055,-0.036423684694977886,-0.03650666700017378,-0.036500228303948556,-0.03608694838130871,-0.036456653732041856,-0.03647012292213105,-0.03632296767824273,-0.03628770290915474,-0.03648638268765887,-0.0363104882745501,-0.03635815742740134,-0.035898654309358825,-0.03586884095388049,-0.03646308787964187,-0.036588671265537144,-0.036298032810881786,-0.035768488649662124,-0.03578327426914763,-0.03578169004713666,-0.03577583718745681,-0.03578067478243827,-0.03576538653316386,-0.035789718702929026,-0.035782504457805515,-0.03576969425336955,-0.03576404300524448,-0.03577750683945357,-0.03577721400794056,-0.03579146782925234,-0.035780509204710494,-0.035792442604534506,-0.03578309722352123,-0.03577534795340224,-0.035778629785658926,-0.035788726836799144,-0.03578953080065259,-0.035789581679080994,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
396,-0.029161582765733655,0.01271562068864739,-0.07084751097884778,-0.026321965176428347,-0.03799517170216457,-0.03696112673656728,-0.03534924521676998,-0.03714198321051849,-0.030842646327725955,-0.03952210531979806,-0.03628276991792991,-0.032901029407808424,-0.028355969973301164,-0.03566980607966621,-0.034212535656440834,-0.03617711788597501,-0.035907838129582516,-0.0381200561531124,-0.038096076255490746,-0.03365888237762771,-0.034571025848414955,-0.03941442561299917,-0.03856815333812642,-0.03862390879936924,-0.03939593983999562,-0.03777434791619679,-0.0378204457883621,-0.0376328256417963,-0.037702635269476585,-0.038823166143753786,-0.03916596427974466,-0.03913779377428803,-0.0376497365899734,-0.03895477678499352,-0.04015079163464917,-0.03844551861200214,-0.03831979436206668,-0.03907830020422829,-0.03840069979977289,-0.03857401050217602,-0.039463021586733746,-0.03699751940999121,-0.03898107750173624,-0.03957314969301373,-0.04000247824359002,-0.03779409971276804,-0.037808510870875556,-0.037797889351791764,-0.03780042783272062,-0.03780569020498485,-0.037790437213794374,-0.03779833703185657,-0.03780809370832284,-0.03778183610086656,-0.037788666251793036,-0.037785284724042204,-0.03778572226954986,-0.037827225692431035,-0.03779638260375431,-0.03782890277425901,-0.03780831908994574,-0.03778386572764794,-0.03779395919319372,-0.0378066514482899,-0.03780746808166624,-0.03780753124767111,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
397,-0.030469797475135955,-0.0011795302262669045,-0.06280074202740102,-0.025327686244739744,-0.038633069755862906,-0.03745444203222205,-0.03561718319951734,-0.037660586311523955,-0.030480460361852084,-0.040373503057873635,-0.0366812356634787,-0.032826651721777234,-0.027646090688813445,-0.03598256568547673,-0.03432153606026778,-0.03656081109968896,-0.03625387997303711,-0.03877541586365886,-0.03874808303666654,-0.0336904695927502,-0.03473015124913431,-0.04025076730466257,-0.03928616711985581,-0.03934971844939323,-0.04076955395135344,-0.038026408715290776,-0.038100363765837045,-0.03780095890066722,-0.03791186209762913,-0.03976631074741164,-0.04036133511592557,-0.040311872056598266,-0.03782776877836213,-0.039993054185745044,-0.042343717951431666,-0.039126340113534636,-0.03891663700125365,-0.040207762307160534,-0.0390513944922438,-0.03934237159688372,-0.041434416194833366,-0.0368238241221223,-0.040038611604658936,-0.04109051145025831,-0.04219084797347311,-0.03831888091812284,-0.038418523367869606,-0.03839349821218659,-0.03837869039683489,-0.03840473417327553,-0.038318082838696255,-0.038427188480494444,-0.03839558779343596,-0.038333583757670056,-0.03831078739710873,-0.03838269859370022,-0.0383629027441449,-0.03842910459442249,-0.03838761629101814,-0.03845211060246257,-0.03841758823357454,-0.03835302676305021,-0.03837823837319906,-0.038428357840313745,-0.03841440283945038,-0.03841464704360291,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
398,-0.031175525199556204,0.0008687214978735834,-0.052530086151997245,-0.025929526378355078,-0.038065501175766764,-0.036990462914924575,-0.035314680561760056,-0.03717848919587673,-0.030629423737176253,-0.039652967983628454,-0.03628521357006932,-0.032769408592941834,-0.02804416650728967,-0.035647949620657295,-0.03413290770905527,-0.03617537310813,-0.03589541812491032,-0.03819533649958717,-0.03817040595179473,-0.03355730560492333,-0.0345056097532901,-0.03954101946245538,-0.038661197883272255,-0.03871916369334931,-0.03968709971575605,-0.03718089886024571,-0.03724348725962334,-0.03699194705608751,-0.03708454275214751,-0.03872558498759838,-0.03928866974860751,-0.03924110670372788,-0.037014267345497,-0.03893789036603241,-0.04151565435902816,-0.03814027516091397,-0.03795279876861242,-0.039141463421023294,-0.038073030842703116,-0.038335618890454996,-0.0409586515492428,-0.03621078686078663,-0.038980874248566735,-0.04000881310574403,-0.041491152853740054,-0.03793143436872755,-0.03785293968765333,-0.037883838838211954,-0.03787818341620398,-0.03786168604534718,-0.03791695321154706,-0.03787934743561077,-0.03788548744608228,-0.037919690187172034,-0.03792144225121758,-0.03788776467047497,-0.037917110540384186,-0.03786845339335848,-0.03788739100802118,-0.03783530089372684,-0.03785353313669718,-0.0379228732594245,-0.037893042684205964,-0.03786268377948665,-0.037889775517198604,-0.03788963534201735,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
399,-0.031060467001575883,0.006331735435412029,-0.05850207773566809,-0.026868495280803505,-0.038042390010164774,-0.0370525754664457,-0.035509640851290165,-0.03722569595365706,-0.031195808018587977,-0.03950401029971785,-0.0364032348021058,-0.03316614545747684,-0.02881549719747175,-0.03581648998725453,-0.03442155310633567,-0.03630210194881443,-0.036044340412252567,-0.038161932631564345,-0.03813897845431626,-0.033891581890596094,-0.03476470917556102,-0.039400936503704166,-0.03859086282849273,-0.03864423339579494,-0.03830596086103253,-0.0365999465666268,-0.03663281240373341,-0.03650464664191908,-0.0365505898587178,-0.03756328931656602,-0.037984579459493746,-0.037947550805664566,-0.0365155834278345,-0.037717812760221944,-0.040365334033170816,-0.0371638570088259,-0.037044325822335564,-0.037870859094830664,-0.037120501148441135,-0.03729280387631396,-0.04065787291291747,-0.036192664281672476,-0.03774972672404232,-0.03858145654110479,-0.04061326099635239,-0.0377242847011159,-0.037866480213072866,-0.03784144474544376,-0.03781381549610842,-0.03784824656636368,-0.03773262630932622,-0.03788050633717283,-0.03782483333702085,-0.03776444335034888,-0.03772321335760552,-0.03783328930963088,-0.03779607923503475,-0.03786144561271998,-0.037833830923727683,-0.0379029504279114,-0.03786524346196644,-0.03778310681264421,-0.03782171008019563,-0.03788672330928594,-0.037856886486952866,-0.03785719868085449,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
400,-0.03225734047203013,0.0033416857290976933,-0.051908371505284226,-0.026295168602717467,-0.038255428655711965,-0.03719595569361141,-0.03554443671218262,-0.03738125957356547,-0.03092701693564841,-0.03981991079781168,-0.036500917535780705,-0.033036017309469645,-0.028379191211758286,-0.0358728804242508,-0.034379774550480295,-0.03639266743547434,-0.03611676587352043,-0.0383833841156465,-0.03835881453307578,-0.03381250649271068,-0.03474708030430255,-0.03970958316050778,-0.03884250037046188,-0.03889962690329317,-0.037861504402941434,-0.0363772476995741,-0.0364009631151752,-0.03631085354540423,-0.036342384955858356,-0.03716821827501013,-0.037554304883841275,-0.03751960483162181,-0.03631827175376643,-0.037307574916739666,-0.04020130976651414,-0.03682144052538166,-0.036722006549123234,-0.03744819628434233,-0.03678511462323061,-0.03693109985319966,-0.04104702908651805,-0.0361444805163442,-0.0373366883217537,-0.03813354909337929,-0.04063157374799077,-0.03797878521622943,-0.03805631947209544,-0.038035931745670964,-0.03802106998264573,-0.03804410800092146,-0.0379670212998713,-0.038083603977227036,-0.038049241157633425,-0.037984391144924017,-0.037960733945280434,-0.038029803814872774,-0.03802473368353114,-0.03807560508704798,-0.038030833458800234,-0.03808164628217345,-0.03805549098891848,-0.03801567760953711,-0.038022718435316696,-0.038066262041717064,-0.03806785473950454,-0.03806807322696141,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
401,-0.03258646230357886,-0.0023078492490659548,-0.06037738905432434,-0.025227859264801915,-0.03791785517602366,-0.03679374019043521,-0.035041456458411405,-0.03699035008591669,-0.030142312307282093,-0.03957779165720863,-0.03605629540730054,-0.032379989916462154,-0.027439035131416982,-0.035389939630578564,-0.033805734324906724,-0.035941440602790406,-0.03564870535476223,-0.03805361763070216,-0.03802754897492199,-0.033203855327145225,-0.03419545064324093,-0.039460732558152446,-0.038540746118759066,-0.0386013581342871,-0.03828888230254877,-0.036286635197685664,-0.03633317963877727,-0.03614688600002708,-0.03621522693094284,-0.037479055033399725,-0.03794430948848969,-0.037904123050318046,-0.03616333460081414,-0.03765194280132596,-0.04050536528789192,-0.03701528617888977,-0.03687014006963955,-0.037820510305222335,-0.03696305334489577,-0.03716817241505269,-0.04113972896136493,-0.035581845824134324,-0.03768729640253353,-0.038579736536802856,-0.04085090280124228,-0.03766064200778676,-0.03770629253256698,-0.037706012925074035,-0.03768538731534605,-0.03769905863078005,-0.03765274316388914,-0.0377384375877494,-0.037703195455929504,-0.03767578866975364,-0.03764907874494411,-0.03770483366837486,-0.03770253658313218,-0.03771597358036316,-0.03770300881162553,-0.037718036830684656,-0.037705801978193614,-0.037696982932515846,-0.0376982309028595,-0.03772391025235717,-0.03772602597160262,-0.037726155423902355,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
402,-0.03287889261294613,-0.0018557972173119833,-0.06701092493301546,-0.026475257785363037,-0.03843193992932185,-0.03737278390831349,-0.035721758978407,-0.03755803235465461,-0.031105720501933727,-0.03999595405694967,-0.03667795367098736,-0.03321408996877966,-0.028558656959521134,-0.03605010443661448,-0.034557445225121664,-0.03656973595367353,-0.03629391692760822,-0.038559857111410065,-0.0385352948788243,-0.03399034686546066,-0.0349246410995124,-0.03988565942413302,-0.03901883602170373,-0.0390759454651459,-0.039842781832456146,-0.037272318276245865,-0.037345297178438465,-0.03704747395089383,-0.03715854210012161,-0.03891971255861137,-0.03946595584328029,-0.03942052094256355,-0.037074409123334505,-0.03912797970141992,-0.04173909160621444,-0.03832698376507775,-0.0381301947815407,-0.03932495985763966,-0.038256834096706216,-0.03852819510210436,-0.04194748587759224,-0.03601805915995098,-0.0391697803025111,-0.04014375349688887,-0.04191981136166472,-0.03821906017342902,-0.038253177493590605,-0.038240751337038435,-0.038243591690537246,-0.03824991726429585,-0.03822512437041847,-0.0382565946188146,-0.03824013851688223,-0.03823272417252541,-0.038223724251388716,-0.038253833698382,-0.038241509232946586,-0.03822961918164631,-0.038239877763374015,-0.038240778599164305,-0.03825295795774716,-0.038239026550331214,-0.038238508245592114,-0.03824609543984131,-0.0382362942769183,-0.038236328494693925,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
403,-0.033063701304300426,7.475499258373863e-05,-0.06126853035252654,-0.028547359090026297,-0.038945721999015165,-0.03802460621195293,-0.03658876003102641,-0.03818571115312213,-0.032574331722042965,-0.04030589753082662,-0.03742033348136885,-0.03440791654085262,-0.030359228004525243,-0.03687431209244712,-0.035576191761600186,-0.037326219823059364,-0.03708634840256836,-0.039056967682862376,-0.039035606656015076,-0.03508300356124087,-0.03589553084870033,-0.040209977642254466,-0.03945612768555737,-0.03950579403206488,-0.04031180161635678,-0.037586053286963184,-0.037662107909059606,-0.03735208640212368,-0.037467594960250886,-0.03931929033485462,-0.03990403527793981,-0.03985513537232325,-0.03738008673172128,-0.03954146791565123,-0.042504310954141,-0.03869126530856753,-0.03848396914594759,-0.039752453915078076,-0.03861730699062153,-0.038903809900035224,-0.04293403936020379,-0.036287390571172216,-0.03958616855421112,-0.0406408133302,-0.042771334234888096,-0.03869233191269499,-0.03877310331152219,-0.038769945355030144,-0.038741624133715485,-0.03876214731999707,-0.03869546618264503,-0.03878885855431549,-0.038750379730608756,-0.03872087745525564,-0.03868980221361125,-0.038757903073531275,-0.03873783814207981,-0.03878069154083592,-0.038765107608366274,-0.03880435815996786,-0.03877235849690216,-0.03873013989100006,-0.038757406482427564,-0.03879874273201149,-0.03878238634755107,-0.038782586040085845,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
404,-0.03006996737734533,-0.002257991401416016,-0.05686044032440673,-0.029164079033874645,-0.03783850690802978,-0.03707010206117548,-0.03587230349962871,-0.03720449756213787,-0.032523423572372,-0.03897318018786786,-0.03656601115151516,-0.03405302004838659,-0.03067555986540615,-0.03611051414709217,-0.03502760799345408,-0.0364875005101648,-0.03628739715213315,-0.0379313092721413,-0.03791348967031295,-0.03461618501179385,-0.035294004146646046,-0.038893162769510894,-0.03826429290465447,-0.03830572511319758,-0.03825805691485862,-0.03580380515940283,-0.03586166611002982,-0.03562953218523761,-0.03571486365674783,-0.03726903475499869,-0.03783677682379237,-0.03778771510092302,-0.03565008996678447,-0.037479988326579755,-0.04109537701293066,-0.036702208662779526,-0.036524250665309205,-0.0376856638940277,-0.03663820912507667,-0.0368893107930137,-0.042163683688909895,-0.034912675131813155,-0.03752312136640668,-0.03861505327981709,-0.04160926246229143,-0.03761397162442941,-0.037708492500925374,-0.037679211410665,-0.03767222649027404,-0.03769595793968758,-0.03761418661896416,-0.03772287346293633,-0.037686407505622424,-0.037630792558223915,-0.03760798897983949,-0.03768344477936844,-0.03766402358265326,-0.03770058128298631,-0.037674352820308586,-0.037720857238596237,-0.037707642811903724,-0.03765489591835291,-0.03766663979676146,-0.03770827486576704,-0.037695520281930885,-0.0376957235404447,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
405,-0.02748985445371383,0.006296472599144869,-0.05205755341523435,-0.029114023179335598,-0.036864817128603615,-0.03617823033302586,-0.03510797071729497,-0.036298315697822284,-0.0321156721295873,-0.03787867290322688,-0.035727813910276275,-0.0334824005505404,-0.030464564869626613,-0.035320817221040995,-0.0343532165233338,-0.035657662908647164,-0.035478866114304,-0.036947738101913735,-0.03693181589193825,-0.03398560095224319,-0.034591247402398516,-0.0378071755628795,-0.037245266372542156,-0.03728228697101155,-0.036307542391386956,-0.034531213104646234,-0.03456125740379025,-0.03444578704435312,-0.03448663247579902,-0.035487712770918334,-0.03594412862890711,-0.03590312971867677,-0.034455448455430866,-0.03565259124080466,-0.039233278929601795,-0.03507505460487758,-0.0349555478937894,-0.03581876586835847,-0.035031483052005166,-0.03520609386201194,-0.04061940840838924,-0.03420141893602688,-0.03568700540713142,-0.036630747736476676,-0.03986102572245437,-0.03677899768539866,-0.0367288156546994,-0.036738132913146974,-0.03674515203220719,-0.03673440337893775,-0.03677306073610472,-0.03672228362825986,-0.03674568805179159,-0.036759275753539114,-0.036775948986042147,-0.03673266365311631,-0.03674834710363102,-0.03674387858150503,-0.03674023501667385,-0.036728142829090836,-0.03672919261874459,-0.03675251953902482,-0.036743583864583144,-0.03672568413494526,-0.03673833900192905,-0.036738255105877214,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
406,-0.028705127516641046,0.004664302701739768,-0.049409074042603494,-0.026645025974235854,-0.035191561761343505,-0.03443448594978552,-0.03325434722242275,-0.034566899980458775,-0.029954841761053803,-0.0363095058993891,-0.03393782714278758,-0.03146188651509941,-0.028134222173180495,-0.03348904579308956,-0.032422105548681975,-0.033860474029048654,-0.033663320910093886,-0.03528299588674219,-0.03526543900956857,-0.03201674841304033,-0.0326845740699301,-0.03623066822392495,-0.035611070149746196,-0.035651891499371764,-0.0342325650292149,-0.03284310271030346,-0.03285860419947853,-0.032803746854998934,-0.03282159535667984,-0.033520655368136344,-0.03390859392929038,-0.03387279390085493,-0.0328077882186488,-0.033657912793689446,-0.03709089809231304,-0.033196289255003106,-0.03310915276904036,-0.03379966555279528,-0.03316408538685589,-0.03329578695289313,-0.03851941937179917,-0.03279573981299998,-0.033687004359642815,-0.034529238034371974,-0.037735533045892944,-0.035011873592069205,-0.03504832345018115,-0.035051165143882436,-0.03503292981593528,-0.03504296396624667,-0.03501099837764842,-0.03506017023627067,-0.035040122510635374,-0.0350255048240341,-0.03500811119112191,-0.03504186251400598,-0.03503480365551923,-0.03505902625025912,-0.03504866393851544,-0.03506799802322546,-0.035047959110131116,-0.03503098518086756,-0.03504467273139599,-0.035065973511965026,-0.035060666037913274,-0.03506077002966693,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
407,-0.030980978203528624,0.00042299807660019684,-0.053929987534715264,-0.023009899797306436,-0.03249735602133828,-0.03165693087138866,-0.03034686620974777,-0.03180392286332008,-0.026684105717606207,-0.03373837885618328,-0.031105593018596778,-0.028357066726349998,-0.024663047236037676,-0.030607403633390592,-0.029422999903666026,-0.03101972380811531,-0.03080086535691262,-0.03259885647528961,-0.03257936669513018,-0.02897301546841678,-0.029714364576740267,-0.033650861642963534,-0.03296304967426706,-0.0330083652006073,-0.0319967204645937,-0.030526169294287815,-0.03054997927293683,-0.030458919158393646,-0.03049098432309463,-0.03130658622860919,-0.03168910216877463,-0.03165455490398293,-0.030466487537497068,-0.0314442164164767,-0.03452696671146676,-0.030965434415400565,-0.030867696277960054,-0.03158357546827509,-0.030929736520833605,-0.03107319600540493,-0.03571199415566431,-0.030274241244403026,-0.03147302594391905,-0.03227217294762694,-0.03507121991967518,-0.03228538843911436,-0.03233252466914492,-0.032343672849638856,-0.03231310114881089,-0.03232576572834804,-0.032285516323178276,-0.03235278851711189,-0.03232071234476665,-0.03231046828253611,-0.03228182699579541,-0.03233102014034301,-0.03232057423036157,-0.03234550675106483,-0.03234044705493384,-0.03235847101607632,-0.03233206532747712,-0.03231571946571737,-0.0323352954829136,-0.03236273398912653,-0.03235434291342214,-0.03235447607666188,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
408,-0.03252486704807357,-0.006772250428746768,-0.04944233877376031,-0.022676993719178494,-0.03205209464491458,-0.03122162223848104,-0.029927072031122697,-0.031366873476230246,-0.026307687817929127,-0.033278420654023755,-0.03067681360990368,-0.02796083676865272,-0.024310563742297,-0.03018452403763585,-0.0290141466213101,-0.03059196130643398,-0.03037569468869948,-0.03215239307869194,-0.0321331341064553,-0.028569491131381602,-0.029302060805234977,-0.033191939864305214,-0.03251227331595003,-0.032557052192701684,-0.032214741797451256,-0.030951704098103227,-0.030981756453976113,-0.03086082234107328,-0.030905395937088753,-0.03170480078450378,-0.03199670441056137,-0.03197140447220578,-0.030871574905721573,-0.031813067051551784,-0.03374838872271402,-0.03141439097645596,-0.03132317149257402,-0.031918831764717936,-0.03138159584780799,-0.0315102319164602,-0.03437462835271269,-0.03047694264117088,-0.03183522831545673,-0.03240084537921991,-0.03404471463671781,-0.03185535877341925,-0.03189533632530797,-0.031889950664732124,-0.03187809258019123,-0.031889384820448285,-0.03184910820172474,-0.031926293188626435,-0.031892416659721305,-0.03186932521652155,-0.03184638454508781,-0.03189884453927365,-0.031896429293749765,-0.03189151897645794,-0.03188782384883047,-0.03189224583951451,-0.03189493301623606,-0.031891743801634544,-0.03188446522419257,-0.03190281598158424,-0.03190503248855562,-0.031905125947902215,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
409,-0.03369831080217977,-0.017886643542965798,-0.054593313614785,-0.023472029790707182,-0.032508414275755376,-0.031707946309788654,-0.03046016737902793,-0.03184794971259233,-0.02697154921815594,-0.03369043390520861,-0.031182821270858977,-0.028564970947492628,-0.025046579966655165,-0.030708317808098358,-0.029580225384313978,-0.031101034627209163,-0.030892581584984827,-0.03260508899083736,-0.0325865258330329,-0.029151635014758478,-0.02985773741167808,-0.03360707761148359,-0.03295196698374592,-0.03299512802812739,-0.03291109544520626,-0.03170046990388872,-0.03173278953846643,-0.03160146640897449,-0.03165026507596688,-0.03245582203247951,-0.032721487724538714,-0.03269900666964013,-0.03161328159093951,-0.03255598163635174,-0.034048360193004924,-0.032177219498821005,-0.032086574982641836,-0.03265196605902342,-0.03214480960971194,-0.03227080984104578,-0.034388061837213685,-0.031158886635759723,-0.03257624436542064,-0.03306721912828236,-0.0342252931147996,-0.03230272076050016,-0.03236813691093479,-0.03235492080884679,-0.03234610155298173,-0.032360531308842526,-0.03231061646917082,-0.03237151707980962,-0.032345426157158345,-0.032325096620965256,-0.03230679822494943,-0.032357407107718776,-0.032336664995131624,-0.0323536288050344,-0.032351940358336786,-0.032375688583462334,-0.032367621661189394,-0.032331246715327014,-0.03234720405234024,-0.032372706681831176,-0.03235525664157258,-0.0323553768264118,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
410,-0.03544918046401834,-0.021839670735139413,-0.05418736734244158,-0.023313415659395344,-0.03214072582559494,-0.03135877824186976,-0.030139869101947846,-0.03149554239382858,-0.026731966902964595,-0.03329539713345976,-0.030845802991387686,-0.02828852172350044,-0.024851535556610283,-0.030382278088518157,-0.02928028627560212,-0.0307659086407053,-0.030562278564777612,-0.03223516378323935,-0.03221703012017143,-0.02886161217728631,-0.029551377522820194,-0.03321396944960755,-0.03257401607956418,-0.03261617850929288,-0.03258933044413732,-0.03095302630213417,-0.030994826848300946,-0.030825904064220946,-0.030888383742471496,-0.031960377348744046,-0.03232601251769751,-0.03229490973385597,-0.03084099892923126,-0.03209770881233638,-0.034187438455637036,-0.03158234029167219,-0.03146079531908746,-0.03222991845585596,-0.03153879248425104,-0.03170862366304038,-0.03468518543141518,-0.030278670583106102,-0.032125571787868346,-0.03280727166421745,-0.034439271553506776,-0.032005298652256556,-0.032003146828506,-0.03198859814950472,-0.03200202150324528,-0.03200275333973456,-0.03200107264269315,-0.03199061161212391,-0.032007561757000216,-0.03198609596029172,-0.03200074798280688,-0.03198457678522751,-0.03198920923010308,-0.03201314358956384,-0.03198837998107798,-0.03200898714272567,-0.03200312010706744,-0.03198901317069547,-0.031988023418014204,-0.03198981946513781,-0.03199458264880589,-0.0319945934445672,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
411,-0.03703784630572137,-0.01159329670800084,-0.07455767550360486,-0.023312960751696372,-0.032511102548795,-0.03169630567210392,-0.030426190665868873,-0.03183881522923878,-0.026875123912043948,-0.0337142811183495,-0.03116178054457374,-0.028497068953588823,-0.024915696426454338,-0.030678783153204645,-0.029530497122284824,-0.03107852986542828,-0.030866345374652288,-0.032609507805785726,-0.032590612355069805,-0.029094234699125948,-0.029812976800116027,-0.03362943269134511,-0.03296259514623092,-0.03300652880210718,-0.0327844923760477,-0.030947654817542483,-0.03099209636805627,-0.03081323784457739,-0.030879163952492454,-0.03205308512991652,-0.03247385576319824,-0.03243760254548071,-0.0308291406838237,-0.032209770288478094,-0.03487940855237678,-0.03162955594735834,-0.031495674684018586,-0.03236213442135325,-0.03158146436938211,-0.03176981224647167,-0.03573078523555487,-0.030247909106411067,-0.03224175422742616,-0.03304700809243722,-0.03527369912365795,-0.032301539412941116,-0.03237753701436861,-0.03233837253676079,-0.03234874298614427,-0.03236758164266905,-0.032303112979333894,-0.03236853138170689,-0.03235832882227875,-0.032299938840998965,-0.03229813202907719,-0.032339699351350934,-0.032323087583397345,-0.03237193768092743,-0.032334529367869326,-0.03239008384922084,-0.03237686210834219,-0.03231606033479847,-0.032328424367990834,-0.03236133015715212,-0.03234953457470901,-0.032349694368911545,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
412,-0.036660335429248805,-0.010548145108587096,-0.07325317369842729,-0.022790487481498353,-0.032447099060577404,-0.031591689660764234,-0.030258267373249582,-0.03174130242711581,-0.026530202173832354,-0.03371024854911048,-0.031030521802116438,-0.028232991021222436,-0.024473109495430863,-0.030523450014678787,-0.029317929114166825,-0.030943121597821283,-0.030720361038598903,-0.03255040920354548,-0.0325305719329097,-0.028859921740512075,-0.02961448863542358,-0.0336211709592286,-0.03292109573734569,-0.0329672192109129,-0.0326185752970379,-0.03055123618631784,-0.03059873631463131,-0.030408420555135072,-0.030478303851539275,-0.03177084844438058,-0.03225471538670062,-0.032212616053689525,-0.030425249019746088,-0.03194980785803685,-0.03521361590628688,-0.03129449806116918,-0.031146208790672585,-0.0321252246407597,-0.03124110237698297,-0.03145103858738123,-0.03633276356456053,-0.029823510932921054,-0.03198651749096151,-0.032930403682985276,-0.03572784570446809,-0.0322769538997071,-0.032297758514596604,-0.03227925489266043,-0.03229026579570834,-0.03229519021781711,-0.03227701449212856,-0.03229261533225037,-0.032293180621526724,-0.03227168149528045,-0.03227581809527245,-0.03228486462486484,-0.03228091424948642,-0.032290659127175804,-0.032278467724577785,-0.03229417165261388,-0.03229758499637426,-0.032279039448095494,-0.03227722522054369,-0.0322840153706879,-0.032281926593701334,-0.03228195991710016,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
413,-0.03522579977595034,-0.0024366612655109033,-0.05949826851515568,-0.02291233366286076,-0.03148998715854945,-0.030730154854177922,-0.0295457192732223,-0.03086305100080098,-0.026234200400575846,-0.03261200170134898,-0.030231687725726073,-0.02774673226432802,-0.024406951985399456,-0.029781272375117705,-0.028710447429770948,-0.030154052971365607,-0.02995618202316934,-0.031581754193157126,-0.031564133391862544,-0.028303614399622756,-0.028973871591896187,-0.032532876980013684,-0.031911022965792096,-0.03195199294486159,-0.03177565905877725,-0.029595600751227295,-0.029647261425874583,-0.029439741917123778,-0.029516109552203847,-0.030897515154655084,-0.031401251775256746,-0.03135769204294416,-0.029458150095976115,-0.03108461775819703,-0.034349912889350735,-0.03039477877815344,-0.030236826140800546,-0.031267107671759234,-0.03033798501067714,-0.03056076190754173,-0.03543243091965169,-0.028791483931792778,-0.031122881485162422,-0.032093631936199185,-0.03484541555334886,-0.03129820697887041,-0.031341464341612515,-0.03134044334061861,-0.03132073371876601,-0.03133429733830402,-0.031288223489694914,-0.031375183850482706,-0.03134098860906794,-0.03131036185445043,-0.031284547248654766,-0.03133913234130664,-0.031339309011927934,-0.031353950372882286,-0.031337462130779065,-0.031353271154772246,-0.031340978505164825,-0.03133374021906179,-0.031332717407808276,-0.0313581779431723,-0.03136297198298793,-0.0313631014125339,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
414,-0.03381833668991888,0.003242107687882525,-0.0581549784082685,-0.02485301274395832,-0.03168580252069123,-0.031080535077333833,-0.030137037029432972,-0.031186397529398332,-0.02749914633941506,-0.03257957719942355,-0.030683465983666773,-0.028703999422000307,-0.026043596252547596,-0.03032467398950808,-0.029471675935563206,-0.030621623667912237,-0.03046400356905566,-0.031758902332454854,-0.03174486594931068,-0.02914760075921911,-0.029681514433098508,-0.03251654800533237,-0.032021191349444,-0.03205382722757544,-0.03145280422536265,-0.03015935582057406,-0.03018783862171213,-0.030074410293126682,-0.03011583930844836,-0.03091302018262028,-0.031219967555839147,-0.031193137601031925,-0.030084361297482827,-0.031026173055135303,-0.03320742389780991,-0.0306143485324148,-0.03052228131076966,-0.031137515982463483,-0.030581139569757197,-0.030712048305954677,-0.0341919401231416,-0.029743278232907792,-0.0310494396400833,-0.03165375397646934,-0.033611068048351386,-0.03152027358316639,-0.0315716158974483,-0.03157362896616498,-0.03155239315332766,-0.03156501393743225,-0.0315193084833222,-0.03160741127610112,-0.031561216259891674,-0.03155016442092837,-0.03151617052054962,-0.03158427796891398,-0.031574510638834735,-0.0315589179095898,-0.03157123477844761,-0.03156702454055239,-0.03157116953836636,-0.031569282333361426,-0.031567442872717545,-0.03158800455375484,-0.03158303612485283,-0.03158313728217565,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
415,-0.03260841539887686,-0.0025035260425170978,-0.05599980808857378,-0.02692493777142652,-0.03286165866135923,-0.03233576748185712,-0.03151600209266611,-0.032427746871120766,-0.029224050887301158,-0.033638221526529094,-0.0319907710074819,-0.030270896567968913,-0.027959385225191292,-0.03167903187947363,-0.030937898092046057,-0.031937038845390224,-0.031800089434661755,-0.03292517198369574,-0.03291297636642168,-0.030656322932824557,-0.031120217851988322,-0.033583458136250216,-0.03315306377273654,-0.03318141970139747,-0.03227835254048728,-0.031854987914380524,-0.031861261856095495,-0.03183785153565539,-0.03184589729628766,-0.032076423787342476,-0.03218801416005076,-0.03217790606247748,-0.03183972642339729,-0.03211649284066392,-0.03311867599047686,-0.031977669947577426,-0.03194965623611723,-0.03215715789668359,-0.031967415898840064,-0.032008741300351654,-0.03380417239395089,-0.03180760921526586,-0.032124891958288444,-0.03235994496101831,-0.033369803899241074,-0.0327583239440336,-0.032759655673652736,-0.032770489098058866,-0.032758846926570384,-0.03275936711055259,-0.03275873805849525,-0.032765494119859545,-0.03275869950868047,-0.03276646459018369,-0.032758426973039725,-0.03276485746196589,-0.03276390730428577,-0.032765576514357526,-0.03277013358084696,-0.032767300316052766,-0.032759635941111365,-0.032763698000556556,-0.03276955415032128,-0.03277249345874565,-0.032771113695344925,-0.032771127432159014,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
416,-0.032058421300228124,0.0015277095952060816,-0.05846501073896141,-0.027437456989716176,-0.033222914644265175,-0.032710422781110596,-0.03191154440468701,-0.032800058603906064,-0.02967799041237834,-0.033979691264866316,-0.03237421656045919,-0.030698163243245494,-0.02844554749128597,-0.032070420313710206,-0.03134817006428567,-0.032321853453917346,-0.03218839341237681,-0.03328480969435936,-0.033272924812348184,-0.031073769230820288,-0.03152584445226679,-0.033926323205064945,-0.033506894970012246,-0.03353452841068847,-0.0333971900503256,-0.032703649247358864,-0.03272391079905877,-0.03264139596439654,-0.032672109549722536,-0.03315735619852521,-0.03330133141106975,-0.03328956587987155,-0.03264883634399793,-0.033212863308338655,-0.03382821532377718,-0.03299619469610373,-0.03294192095451999,-0.03326468619622786,-0.03297688087876176,-0.03305134895784347,-0.033959875936278944,-0.032364726608074795,-0.03322391826512661,-0.03347129831067666,-0.03388099301552255,-0.03315302001888807,-0.033120890659792214,-0.033134926142703136,-0.033129687862236426,-0.0331239430486441,-0.03314231862882184,-0.03314533691559114,-0.033138989643145086,-0.03314909342890384,-0.03314402875735869,-0.03314073512599056,-0.03315718019067156,-0.03312823191224668,-0.03313629405817018,-0.03310897320021663,-0.033121097811519014,-0.03315894960851735,-0.033138481933719044,-0.03312687371162141,-0.03314362292782363,-0.03314357241130978,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
417,-0.03207643040740159,-0.004227022353496039,-0.05983364889715517,-0.025749368915889588,-0.032015737485696534,-0.031460645201678426,-0.03059536078546928,-0.03155773192086868,-0.028176144645262143,-0.032835420475852195,-0.03109649214415721,-0.02928111841654027,-0.026841256025216344,-0.030767443110195945,-0.029985156464476477,-0.031039776401921453,-0.030895222615588372,-0.032082777505638926,-0.032069904703600154,-0.02968794631084165,-0.03017759987465841,-0.03277761624452956,-0.03232332341821231,-0.032353253863557974,-0.032252919620971564,-0.03142670959662738,-0.03145014234595997,-0.03135490263675485,-0.03139029449490996,-0.03196033653187572,-0.03213478768809644,-0.03212040702625578,-0.03136347015349367,-0.0320272179240762,-0.03281388130339949,-0.03176839707941708,-0.03170441328335204,-0.03209007535441139,-0.03174559321745178,-0.03183373942323778,-0.03295679702266493,-0.031038877912150754,-0.032040591796237375,-0.03234559412808355,-0.03288009034056932,-0.03192521467231641,-0.03192228535869093,-0.03192188071912063,-0.03192647083635762,-0.03192375167408901,-0.031932858403376126,-0.03190630991195422,-0.03191567751705597,-0.031927247021266224,-0.0319334746039513,-0.031920934020806264,-0.03191451440637231,-0.03191409971586748,-0.03192244151149956,-0.0319213793728556,-0.031922385390053126,-0.0319157583310057,-0.031923322835485775,-0.031918444046311,-0.031910454603979385,-0.031910426413634285,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
418,-0.032393403448946284,-0.012704256401315735,-0.06533080805974127,-0.023648158492029482,-0.0302258767880636,-0.02964320428294382,-0.02873492749194947,-0.029745114836401628,-0.026195510588804916,-0.031086286408281802,-0.029260957978352792,-0.027355385899522217,-0.024794296919128683,-0.02891555986988404,-0.028094404662530728,-0.029201424267365092,-0.029049688206114966,-0.030296247747069474,-0.03028273534917133,-0.027782427375597676,-0.02829640978336005,-0.031025610125723017,-0.030548745383067753,-0.03058016294744582,-0.029537649683534773,-0.029454329714556412,-0.02945084879566791,-0.02946751023891935,-0.029460527730197195,-0.029460185212220342,-0.02949920920747973,-0.029495234491067106,-0.02946573067491958,-0.029472846720923034,-0.03001296141117075,-0.029438592559853184,-0.02943613827911511,-0.029487317132966415,-0.029437445601620912,-0.029443540722307746,-0.030467026495725934,-0.029583485518378933,-0.029475712330948985,-0.029576005444223764,-0.03017460478413872,-0.03006890320330597,-0.030133691706396418,-0.03011660169835675,-0.03011287541850953,-0.0301265022453033,-0.03007975052173013,-0.030126207052797713,-0.030108173594294935,-0.030088099633150768,-0.03007611774652719,-0.030117458235956327,-0.03009416075964918,-0.03011747370403495,-0.03011376096919657,-0.03014279531046146,-0.030133204559745774,-0.0300892022532631,-0.030109244492731866,-0.030133534230362052,-0.030112782083813964,-0.030112894699727607,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
419,-0.031869039456596436,-0.0017356851124823449,-0.07399998072148262,-0.02294534924822259,-0.029236760133918717,-0.02867944953219887,-0.027810707176124983,-0.02877692423946603,-0.025381823111965976,-0.03005971882676244,-0.02831384120823476,-0.0264912126947179,-0.024041599870739238,-0.027983477194192176,-0.02719806429295809,-0.02825689881263236,-0.02811176734537611,-0.02930406806618352,-0.029291143820510138,-0.02689966639709746,-0.02739127676557465,-0.030001683592139502,-0.029545575273430432,-0.029575625329944618,-0.028949238181448855,-0.02879938524776345,-0.028800527777721907,-0.02879754985381329,-0.028798129650581823,-0.028875452193463533,-0.028917459104397813,-0.02891375980566756,-0.028797630078217624,-0.02889078663565358,-0.02911453271964573,-0.02883762700204198,-0.028827329596247373,-0.028906088420659264,-0.028833813019688664,-0.028849394659924636,-0.029167598864249227,-0.028829760196026604,-0.028893972554885565,-0.02897567393158365,-0.029133424115748523,-0.02908776002234627,-0.029139222087536304,-0.029125871892377427,-0.029118641198160003,-0.029132062180735278,-0.02908858979867872,-0.029138458897575655,-0.0291258397387645,-0.029093981375464362,-0.029084846523937304,-0.029117116542477766,-0.02910564395619704,-0.029146806428581168,-0.02912273669658315,-0.029160841851304513,-0.029138735471616398,-0.02910069337964534,-0.029117742645148152,-0.029144505660026156,-0.029135436542064234,-0.029135566399843632,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
420,-0.030304334381145475,0.001615302345327734,-0.06209087649406806,-0.023540414598320646,-0.029802419899626457,-0.02924771412601723,-0.028383032206803865,-0.029344733243785857,-0.02596550056527637,-0.030621532145030675,-0.02888381462804135,-0.027069704944011258,-0.024631541427338668,-0.028554994710715854,-0.027773252770696682,-0.028827138376941303,-0.028682685243318896,-0.029869413239645055,-0.02985654940093026,-0.027476249564305243,-0.027965562182652923,-0.030563768162758017,-0.030109791660250528,-0.030139701265045886,-0.03089257140370716,-0.029508010082696816,-0.029549473569748904,-0.0293802243159562,-0.02944334736308609,-0.030425025000450436,-0.030708673478700578,-0.030685763107857686,-0.02939553080646569,-0.030535121455804268,-0.03139740095968596,-0.030102093642476197,-0.029992567086602445,-0.030637127848278538,-0.030063154817366693,-0.030213043769883367,-0.030938109311182353,-0.028800034406801813,-0.03055695237766158,-0.03102984891798838,-0.03127912391914994,-0.029624826609372115,-0.029712514627329115,-0.02970939364998377,-0.029684886938109795,-0.02970295371974842,-0.029642225892421683,-0.029713583453451847,-0.029675050186765962,-0.029668483955186828,-0.029637288180034325,-0.02970521414231726,-0.029670662216085532,-0.029693293852180686,-0.02970535061614142,-0.029731438068141554,-0.029711866298625256,-0.029664080120085798,-0.029698912859253742,-0.02973341862828936,-0.029701439891636955,-0.029701598537948265,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
421,-0.029264624546796274,0.010551998926920336,-0.061861556658520514,-0.0256463554311095,-0.03157154886425809,-0.031046678818805774,-0.03022850518544635,-0.031138479609739735,-0.02794100431031605,-0.03234660386085296,-0.030702352231397244,-0.02898581730853717,-0.026678794276327605,-0.030391218413861318,-0.029651523701617537,-0.030648724402183584,-0.030512040909028645,-0.031634938861430414,-0.03162276692464491,-0.029370495282850843,-0.029833489447417556,-0.03229194680580973,-0.03186238814815414,-0.03189068901750737,-0.03252243306953118,-0.030806380056314284,-0.030853053522289616,-0.030663749278153154,-0.03073397992215579,-0.03189475628665055,-0.032265940963699904,-0.032235002616878616,-0.03068073937838773,-0.03203601145572175,-0.033712380370312815,-0.03149608258405089,-0.03136519163485725,-0.03216995086893081,-0.03144932629506163,-0.03163074528980619,-0.033668392414298455,-0.030037865041521603,-0.03206441180725057,-0.03272645271941528,-0.03377006299819495,-0.03147686519631042,-0.03147592231019506,-0.03148754654660944,-0.03147799685480577,-0.03147661323044004,-0.031482884691592564,-0.03147142819299466,-0.03146995030460919,-0.03148747595267488,-0.03148311439342884,-0.03148120412539701,-0.03147547884147676,-0.031475821045642574,-0.03148757627358083,-0.03148315755305701,-0.03147596842304992,-0.03147619054838153,-0.03148761382501074,-0.03148730079509899,-0.031479889669700285,-0.03147988464907509,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
422,-0.028935037318908015,0.0031492033363389833,-0.06364374049095899,-0.02798244464907744,-0.0331222505464297,-0.03266695230420408,-0.031957228020390395,-0.032746584851554225,-0.02997293660090412,-0.03379457159167763,-0.03236826638879134,-0.030879259081423305,-0.028878033177144737,-0.03209837352397948,-0.03145672573861586,-0.03232174695681592,-0.03220318093325655,-0.03317723816581723,-0.03316667962571585,-0.031212947785980633,-0.03161457182818766,-0.033747159358302865,-0.03337453892881189,-0.03339908850290481,-0.03312204887443654,-0.03193122894213113,-0.03195655317173905,-0.03185620337181555,-0.03189269637831979,-0.03261932277643202,-0.03290512678942856,-0.032880115039296935,-0.03186495090822981,-0.032724551676244475,-0.03465669897232085,-0.03234318670099749,-0.03225877417634743,-0.032828269131157446,-0.0323126913339734,-0.032433178791049025,-0.03528838811009819,-0.03157401231201111,-0.03274621399801608,-0.03330859928813584,-0.03494953938522883,-0.032968494319856864,-0.033044357858286494,-0.033042308493518975,-0.03302019985958984,-0.03303600826119241,-0.03298131329188254,-0.033056940997712767,-0.03301443276547113,-0.0330096377768158,-0.0329772300476037,-0.03304629945266974,-0.03301854447578399,-0.03302165860073307,-0.03303902171846779,-0.033050984695735065,-0.033043791834581476,-0.03301260080944056,-0.033033806488442105,-0.033061989655851554,-0.03303755709393487,-0.033037687899080535,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
423,-0.029274979152804456,-0.0034395060105604754,-0.05549124821211137,-0.029441150577456287,-0.03447128531473542,-0.0340257020476278,-0.03333112158190617,-0.034103635426950614,-0.03138917019358922,-0.035129260637509305,-0.033733389374997966,-0.032276153920890095,-0.030317629389167967,-0.033469255378160985,-0.03284129882129598,-0.033687862556396,-0.033571826448091945,-0.03452509962989156,-0.034514766383773016,-0.032602722506893736,-0.03299577685298738,-0.03508286006775369,-0.034718190466676346,-0.03474221621159675,-0.035113543305045736,-0.03344986528672755,-0.033493545532264565,-0.033316573971494144,-0.03338217310865183,-0.03448508216555724,-0.034852227369305294,-0.034821184183843376,-0.03333243843401525,-0.03462353742895608,-0.03661847724757232,-0.03410065122319798,-0.03397603748381457,-0.034756201681185914,-0.03405606072399428,-0.03422960139437372,-0.03702562179150262,-0.03273273059478981,-0.0346515480767331,-0.035327661638986256,-0.03683371909296211,-0.03434063038842238,-0.034370750807641,-0.03439401661553394,-0.034355147647524883,-0.03436532261781761,-0.034332879009790304,-0.03441251297417205,-0.034370679529350544,-0.03436679630031127,-0.034329935554891576,-0.034384350090921445,-0.03438457041792005,-0.034390425113367894,-0.03439136839246684,-0.03439086313773804,-0.0343703819486105,-0.03438033051320883,-0.0343871400265641,-0.034409668422729564,-0.0344125314771063,-0.03441264505521561,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
424,-0.029738873924325643,-0.003207936184098826,-0.052174340367770605,-0.03130389028269685,-0.03548555900710263,-0.03511513520943109,-0.03453771421341569,-0.035179923051491514,-0.032923324577953585,-0.03603254929113678,-0.034872128843851144,-0.03366069490802097,-0.03203252763059454,-0.03465254807090689,-0.03413051308948444,-0.03483428133410978,-0.03473781780175134,-0.03553029610667692,-0.03552170583735565,-0.033932179016059695,-0.03425893429238866,-0.035993975411613505,-0.0356908170380882,-0.035710790202101016,-0.0371531347414971,-0.034840109454207915,-0.03491041021162271,-0.034622289883966685,-0.03473011542066507,-0.03636894720807535,-0.036841282658519804,-0.036802851994926396,-0.034648478751877654,-0.03655157650654534,-0.03838604507525768,-0.03583445939194467,-0.035652754133400945,-0.03672148523861609,-0.035769910835520335,-0.03601816087802024,-0.038256799330258266,-0.033603774351671944,-0.036587869799493446,-0.037392247413506274,-0.0384072165782865,-0.03536438834157715,-0.035414044188034954,-0.035413044471816084,-0.03539595148406698,-0.03540779305457553,-0.03536686598418003,-0.03543263902108391,-0.035400185261574395,-0.03538828699175089,-0.03536377487420652,-0.035415492920357686,-0.035402807602968045,-0.03540665103105414,-0.03541056177956739,-0.03541969350882455,-0.03541362048820081,-0.03539817417066906,-0.035406619704746595,-0.03542788871860247,-0.03541841283373348,-0.03541851536074817,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
425,-0.028934222333402444,-0.006448628567820684,-0.060033353635694855,-0.03127534518833323,-0.03381216868387661,-0.03358744983234322,-0.03323715542930677,-0.03362675359617443,-0.03225778048879568,-0.034144002192416666,-0.033440029197568416,-0.03270510869710499,-0.031717375503429485,-0.03330681977791175,-0.0329901254882281,-0.03341706887758914,-0.03335854894894875,-0.033839308596864015,-0.03383409728088385,-0.032869805450800406,-0.033068032645950075,-0.034120601217748875,-0.033936689163610964,-0.03394880595121117,-0.03500461978717801,-0.03324662751616141,-0.03330050738451371,-0.03307966682833944,-0.03316231734862325,-0.034413684374530795,-0.03477051918189478,-0.03474158270266861,-0.033099740890811226,-0.034551949557754306,-0.03592942992987758,-0.0340072662591686,-0.03386861001463811,-0.03468025766221669,-0.033958034537147484,-0.034147215317056674,-0.03591226734172446,-0.032300766006778094,-0.03457938420598843,-0.03518320807623409,-0.035963662137000446,-0.03368272610455453,-0.03378738161508716,-0.03375865681112199,-0.03375137592996368,-0.03377497129340606,-0.03369281266452588,-0.03379084067809162,-0.03375366449515829,-0.033710851886920204,-0.0336865824356902,-0.03376441872944123,-0.033733794508429296,-0.033765284837099854,-0.03375387606159493,-0.03379748153409145,-0.03378654141890578,-0.03372488302735032,-0.03374627820117756,-0.033787168612186676,-0.03376242271798803,-0.03376261678008927,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
426,-0.027855919769271247,-0.00844187660968939,-0.06211858580225541,-0.02651234983822962,-0.02990712202737366,-0.029606403704280967,-0.0291376404262957,-0.029658999923378313,-0.02782704281608258,-0.03035118097282133,-0.029409125702118562,-0.028425656540551736,-0.027103873932469345,-0.029230865119946832,-0.028807065447258726,-0.02937840024729034,-0.029300088994415194,-0.029943440605306768,-0.029936466832559322,-0.028646053410917267,-0.028911320651782993,-0.030319865834759638,-0.030073755087310108,-0.030089969748534746,-0.030600910267724376,-0.02964774463885024,-0.029680156273406106,-0.029546259967179564,-0.02959669492665182,-0.030308547445302255,-0.030489570441070264,-0.030475365348258524,-0.029558544871602074,-0.03038013564330758,-0.03092454287650378,-0.030089004758821977,-0.030011321306592648,-0.030444966094669304,-0.030061573903973324,-0.030166034297461133,-0.03090927126658845,-0.029052160155743714,-0.030394131947908173,-0.030680923167372136,-0.030920417160197628,-0.029829800709373213,-0.029852778605519714,-0.029848358008185773,-0.029842193983991898,-0.029849141472552302,-0.0298244814492787,-0.02987043251945437,-0.02985280804005496,-0.029834734799319824,-0.029822682469217036,-0.029851811610456143,-0.02985207062681851,-0.02985465565555345,-0.02984698818431774,-0.029853397786557,-0.02985253271279151,-0.029849161675566352,-0.029844812324313245,-0.029856528549654638,-0.029859653805654453,-0.029859713853213173,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
427,-0.027972897157018402,-0.0034751737638575747,-0.05584795526317685,-0.02205972847692414,-0.027567302437065132,-0.027079426281222056,-0.026318919160432618,-0.027164756768972828,-0.02419264591791121,-0.028287730008769704,-0.02675936851973431,-0.02516381840825161,-0.02301939896929145,-0.02647016403537209,-0.02578260448451993,-0.02670952048708382,-0.026582470719650114,-0.027626224580569604,-0.027614910546210947,-0.02552138351026448,-0.025951744920948393,-0.028236925292182732,-0.027837642787071355,-0.027863948954601214,-0.028433817130015273,-0.028178639819993877,-0.028198810162279986,-0.02811230103458719,-0.028145860886007828,-0.02846108976716883,-0.028464212577678994,-0.028465983348344336,-0.028120581090662542,-0.028468380287055225,-0.02757319366315815,-0.028403066321742994,-0.028372460056580815,-0.028468455298140936,-0.028392777312191846,-0.028428667485472795,-0.02690703600485687,-0.02772683685466939,-0.02846896361089746,-0.02838740596666396,-0.02729078405639554,-0.027494319042342997,-0.027492089995876975,-0.027468440324653617,-0.02749383068974653,-0.02749273850603612,-0.02749306536949113,-0.027482421915686416,-0.027494610956473837,-0.02747799543609781,-0.027493734654977252,-0.02748331020660207,-0.027485641539147232,-0.027476614592935985,-0.0274692928861683,-0.027471959122590817,-0.027492135162775336,-0.027485993657370766,-0.027470676834593765,-0.027463573879346965,-0.02746726546813914,-0.027467232239867356,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
428,-0.029705662209061012,0.004983420530748273,-0.055056873270369865,-0.022748153133127544,-0.028286431315889697,-0.027795835294964648,-0.027031088416323446,-0.027881641492403793,-0.024892961394358627,-0.029010875205614527,-0.02747399324064099,-0.025869548082776573,-0.023713173700982512,-0.027183176467649485,-0.02649178383499625,-0.027423867309753852,-0.027296109251451702,-0.028345681944971404,-0.02833430483590287,-0.02622910657762869,-0.026661867213934775,-0.028959787257365203,-0.028558278788696292,-0.02858473161071141,-0.028774752298005874,-0.029460807904789756,-0.029455130022393246,-0.029473764430861644,-0.029468220136338496,-0.029147985672326772,-0.028947839926781398,-0.028966663294050482,-0.02947257347371549,-0.0290781987279945,-0.027086794971733198,-0.029306940515397405,-0.02934766550072562,-0.02900490759692213,-0.029322117887172698,-0.02925925346359642,-0.02611732229621808,-0.029443122065243185,-0.029063252883909114,-0.028612374649365235,-0.0266658998263392,-0.028225562435523658,-0.02819077643847612,-0.02820022414013598,-0.028199375733659368,-0.028193735889021142,-0.02821342841869013,-0.028205547382694224,-0.02821047932525635,-0.028211731766021084,-0.02821496220205917,-0.02819921611225751,-0.02821753026168847,-0.02820786228805782,-0.028201365815157843,-0.028187891401552343,-0.028190976676243883,-0.028219398959556236,-0.02820318335699076,-0.028193439199476367,-0.028211420936939704,-0.02821138001375368,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
429,-0.03186350997863255,0.007117197273596847,-0.058119883131405675,-0.02530418036710451,-0.030213458868324654,-0.029778581381345426,-0.029100689212282146,-0.029854642298919154,-0.02720539600464218,-0.030855625385751675,-0.029493291941931305,-0.02807106866965029,-0.026159600512259233,-0.029235504145015447,-0.028622635149385893,-0.02944885897075557,-0.02933561079717474,-0.030265980217006622,-0.030255895242017456,-0.028389790974752745,-0.0287734016237455,-0.030810339656552933,-0.03045443176817181,-0.030477880259946678,-0.030075561026174293,-0.03088765870362658,-0.030871602385157456,-0.03093455051977262,-0.030911876754326842,-0.030427772606829776,-0.030228477456991445,-0.03024602999747536,-0.030929140468303425,-0.030354745934231184,-0.028997102524487863,-0.03061681755505321,-0.030673651410736354,-0.03028235301027025,-0.030637410510634955,-0.03055568467543398,-0.02863438990477045,-0.03109528868805718,-0.03033965794695743,-0.029943296549407798,-0.028809553119508908,-0.030092355467321932,-0.030135873318356553,-0.03013314749709222,-0.030120070901057967,-0.03013035036192109,-0.030099480797757604,-0.030123128561544484,-0.03011785742621332,-0.030103711548128877,-0.030096286299017585,-0.030115101725934672,-0.030099146797865104,-0.03014667076149333,-0.030130330675730035,-0.030167168160563456,-0.030135497366667,-0.030095634968172028,-0.030125819931628314,-0.03014969994167803,-0.030133702613543072,-0.03013381442075246,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
430,-0.03106203936990729,0.018294328879593893,-0.05952654839209798,-0.026860707379118557,-0.03100169383494415,-0.03063487378530205,-0.030063070354328723,-0.030699031324828926,-0.028464386657589026,-0.03154336260569917,-0.0303942315597061,-0.029194583320924807,-0.027582256020990407,-0.030176787025801503,-0.029659830774599487,-0.03035675225764877,-0.030261227191627632,-0.031045995699969665,-0.031037489002941353,-0.029463426237102967,-0.02978700260405682,-0.03150516400050544,-0.031204954968782873,-0.03122473381954987,-0.03069311691771242,-0.030755697825983724,-0.030756196701658786,-0.030752992953208512,-0.0307545534468752,-0.03072959510463468,-0.030708587425563226,-0.030710441000816286,-0.030753412391295743,-0.030721988936853607,-0.030776629234249227,-0.030746962870352598,-0.03075098230683868,-0.03071429746512414,-0.030748506999044523,-0.030741889542168735,-0.031219653268019544,-0.03071469436427548,-0.030720391821521975,-0.030681549410588635,-0.03090333197479301,-0.030945457041151602,-0.03094921468779332,-0.03092832132166629,-0.03094716830933919,-0.030948578924220482,-0.030939701103188555,-0.030953975543608552,-0.030954891749047767,-0.03093271565512882,-0.030939676941647648,-0.03094471367545192,-0.03094996256858631,-0.03093733899402233,-0.03092866758039438,-0.030928828018744962,-0.030949173591100283,-0.03094912918409211,-0.03092924152659654,-0.030926416711064966,-0.030934464687123676,-0.030934454600535354,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
431,-0.027868355041443107,0.019694800937821832,-0.0650969669688573,-0.028148189497375416,-0.03051806773265134,-0.030308137354664547,-0.02998089539906399,-0.0303448545857339,-0.029065971928917432,-0.03082806368270693,-0.030170418292066337,-0.02948386201341073,-0.028561130336546572,-0.030045975221851685,-0.02975012219712373,-0.03014896896274191,-0.030094300159232947,-0.030543421601065567,-0.030538553235434203,-0.029637720274613786,-0.029822902379813575,-0.030806202697641602,-0.03063439367148271,-0.030645713068068885,-0.030192993735004968,-0.029997760763035806,-0.030006483650174373,-0.02996939993160065,-0.02998369263265129,-0.030143676479339222,-0.030173923155311293,-0.030171585754510375,-0.029972917321060926,-0.030155865865024126,-0.03053911866064458,-0.030102468474407094,-0.030086228289878805,-0.030166593443768628,-0.030096838743404984,-0.030117680492086487,-0.03128508331294819,-0.02980887668884865,-0.030158200041166594,-0.030209189847823132,-0.03076398974818138,-0.030567545849182517,-0.030483052474733683,-0.03048752237358508,-0.030514853884446004,-0.030494099522094645,-0.03056212151707538,-0.030469945972830967,-0.030508690394263724,-0.030536641275015087,-0.030567866776188918,-0.030498260814522327,-0.03052115296345976,-0.030479878939218406,-0.030492360061151705,-0.030453414600220205,-0.030483802817036876,-0.030528923056615073,-0.030500064741379663,-0.03045876720600117,-0.030477924661154412,-0.030477726500226326,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
432,-0.02647545842362445,-7.282085023360566e-05,-0.06144502011592514,-0.027554574222751333,-0.030044733343639395,-0.02982414815166036,-0.029480297346017134,-0.02986272893040254,-0.028518937816996957,-0.030370462839348873,-0.0296794392907812,-0.028958037509943215,-0.027988473476199472,-0.029548680232482895,-0.029237811472644325,-0.029656901321420955,-0.029599457855482705,-0.030071374023207535,-0.03006625856837095,-0.02911970469889656,-0.029314285543357042,-0.03034749232105738,-0.0301669632933748,-0.03017885719502445,-0.029736396345666445,-0.02936046394051048,-0.02937288748816464,-0.029321131751768044,-0.02934076331589626,-0.0296084608067593,-0.029682872887469795,-0.02967661656487722,-0.029325929458568916,-0.029636758512203185,-0.03035045473428921,-0.029525726666004073,-0.02949697564090946,-0.029663534878349607,-0.02951556863949142,-0.029554363637868397,-0.031201722150147115,-0.02911864387349411,-0.02964243018777543,-0.029782916821136495,-0.030628304424358786,-0.029900940281665234,-0.030007470279723746,-0.02997910455832008,-0.02996545105905321,-0.029992956218666995,-0.02989837398447637,-0.030031554659260853,-0.029985289382013017,-0.02992180550584363,-0.02989109192429463,-0.02998210729650601,-0.029962731346432066,-0.03000404690374728,-0.029973381689090948,-0.030024177256857673,-0.030006486739816186,-0.029952038536009206,-0.029964286960403843,-0.030013252038397997,-0.03000178993735069,-0.030002030238825066,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
433,-0.026945798852164717,0.0017700559617821832,-0.061359017473696834,-0.02467128653942127,-0.029450545077508026,-0.02902718511898242,-0.028367246609465678,-0.0291012315984475,-0.026522149362988447,-0.030075704112694914,-0.028749451437993036,-0.02736489508914761,-0.02550405127895805,-0.028498491031261484,-0.0279018535866017,-0.028706195253441397,-0.028595946405189174,-0.029501675422640768,-0.029491857543534623,-0.027675176181890873,-0.02804862708084557,-0.03003161775502081,-0.029685135921917405,-0.029707963391268032,-0.029176134936093952,-0.027897546599397423,-0.027926736617032436,-0.027809665730667954,-0.027852691086706648,-0.028645818111001135,-0.02894636288890103,-0.028920018304666964,-0.027820030793859734,-0.028756459507810316,-0.031068373284010506,-0.02835313969895039,-0.028262310132983196,-0.028865466340111917,-0.02832042744069718,-0.028449117284317395,-0.03232245717296268,-0.027447738129223912,-0.028779221669175004,-0.02937671364636855,-0.03156463590750553,-0.029278925732993993,-0.02938058856702416,-0.029367888573056857,-0.029345102686685907,-0.029368307260602758,-0.029288928794452877,-0.02939673904050944,-0.02934721712642431,-0.029319062228915463,-0.029282858452920738,-0.029370183623171824,-0.029339793929970638,-0.02936257000947979,-0.029362994982354944,-0.029395060896628217,-0.02937975554508238,-0.029331014130048617,-0.029355225869498045,-0.029397164852269616,-0.029372101703221028,-0.029372301151161646,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
434,-0.02649754997127479,0.004700559889208199,-0.05883929430778629,-0.024428250300677405,-0.02883720406392796,-0.028446646727998966,-0.027837841334471834,-0.028514955965026286,-0.02613570524294421,-0.029413924753727828,-0.028190432307242858,-0.026913153650725934,-0.025196491065018416,-0.027958916723629147,-0.027408507724834528,-0.028150527682677565,-0.028048821095657425,-0.028884372746223085,-0.028875315572461254,-0.027199393656495437,-0.027543908968486647,-0.029373254279212536,-0.029053618425704024,-0.029074677185362423,-0.02831799409521875,-0.02697550561782623,-0.02700260822353635,-0.026895456928272124,-0.026934347593112366,-0.02773052325577561,-0.028059638937609547,-0.028030359335436808,-0.026904771321243366,-0.02785036863608524,-0.030544240275648105,-0.027422276064405914,-0.027329605006786228,-0.027969975822814942,-0.027388721312171294,-0.02752182689863254,-0.0320192943082305,-0.026598266561108568,-0.027875223527782007,-0.02854730731242052,-0.031131745602295195,-0.02878977206987623,-0.028767653100596837,-0.02877118648553972,-0.02877586495601741,-0.02877044712340905,-0.028791690724028318,-0.028748101954436524,-0.028770292909522523,-0.02877839697819523,-0.028792884493440092,-0.02875990765781354,-0.028762526581056602,-0.028778988925085063,-0.02877196857711742,-0.028778401072950842,-0.028767841287531837,-0.028764897847769443,-0.02877319521357574,-0.028766404637753616,-0.028766050942999243,-0.028766016372460033,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
435,-0.025250978396848704,-0.00034525336072509157,-0.048609720901186024,-0.028321344507724222,-0.029341123684517495,-0.029250788820531396,-0.029109973766353853,-0.029266588563791062,-0.028716274254992135,-0.029474517632801987,-0.029191527112400306,-0.028896095985919603,-0.028499036535426757,-0.0291379781790365,-0.029010670054290696,-0.029182297279797244,-0.029158772819084963,-0.02935203367418495,-0.029349938774193052,-0.02896230253130957,-0.029041987998683592,-0.029465110661160167,-0.029391179745784857,-0.029396050580395947,-0.028307763475632085,-0.02867198626794851,-0.02865932693177568,-0.028711174043343148,-0.028691786075708728,-0.02840724274163243,-0.028340697222429184,-0.028345495876200763,-0.028706467747332858,-0.028379792726035594,-0.028731767712412648,-0.02849524927537882,-0.028526810779626047,-0.028356080295187543,-0.028506394416440817,-0.028464027229593146,-0.029785306032892513,-0.028891263631188234,-0.02837456363671112,-0.02829265542161774,-0.029066015004638505,-0.029308257576209796,-0.029320498913452866,-0.02934207874864485,-0.029320576517477347,-0.029320499964602155,-0.029322645201541722,-0.029315666004475206,-0.029303307346599656,-0.029337738755562833,-0.029322443347582747,-0.029333659942786663,-0.02931718938603638,-0.029312066266052903,-0.029341705014730792,-0.029331331097598085,-0.0293204983074194,-0.02931752565983431,-0.029341093888856237,-0.029344178817848055,-0.02932534690115925,-0.029325353745951736,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
436,-0.025777008267963204,-0.002517700371141476,-0.04776739846308568,-0.03009993807443811,-0.02963352979363703,-0.02967484553097209,-0.02973924899088229,-0.02966761932822297,-0.02991931220106065,-0.02957252046582914,-0.029701949586473275,-0.029837068568045622,-0.030018668486826598,-0.029726440835674384,-0.029784666738836493,-0.029706170961506656,-0.029716930156759188,-0.029628539978547495,-0.029629498106273484,-0.029806788207634445,-0.02977034310001848,-0.029576822857533984,-0.029610636051530234,-0.02960840831669438,-0.028379966164519745,-0.030138734452693015,-0.03009551446202811,-0.030268724942034305,-0.03020512002827759,-0.02905804587220856,-0.02866077755595713,-0.028694332588244734,-0.03025341094315896,-0.028908286342007455,-0.027152952890120395,-0.029470043493699256,-0.029601542844987457,-0.028764639203662425,-0.02951724331477237,-0.029332745501810663,-0.02766530718008007,-0.03079413993971554,-0.028877957127090712,-0.02815392601307211,-0.027210782234555066,-0.029632857444223445,-0.029631444149885864,-0.02964159929250826,-0.02962868003204336,-0.029630475254260998,-0.029624541087732194,-0.029656043563980945,-0.02963973001872855,-0.02963736629303105,-0.02962412343101834,-0.029641808631524415,-0.029649569872605547,-0.029641403471394212,-0.029641164689857384,-0.02963252596832214,-0.02963137804515914,-0.029648579692695687,-0.02964047898185963,-0.029644238630534638,-0.029653409152255825,-0.029653432106832033,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
437,-0.027907984753084272,-0.008249127321751632,-0.05702350063838776,-0.026889774408374804,-0.027799656735437685,-0.027719056838784527,-0.02759341676680008,-0.02773315391733962,-0.027242144417145172,-0.02791867543952896,-0.02766618148878023,-0.027402587598096616,-0.02704831739429349,-0.027618403274427977,-0.027504814553032456,-0.02765794631222595,-0.027636956973021067,-0.027809391006359038,-0.02780752186397707,-0.027461659372611223,-0.02753275750849919,-0.02791028221338466,-0.02784431848824261,-0.027848664415705663,-0.026918157635316967,-0.028283247012709227,-0.028252693923069908,-0.028373996562893775,-0.02832981271941663,-0.027472263372568525,-0.02715192892366602,-0.0271794442135874,-0.02836339830001036,-0.027352882497737343,-0.025745006488921078,-0.02779220555825494,-0.027891656968767595,-0.02723681684445551,-0.0278280542625685,-0.02768697524880869,-0.02605611295953278,-0.02871838276493049,-0.02732850462210469,-0.026725075423772286,-0.025740829288666733,-0.027782606681758693,-0.027776979668477607,-0.02778921989872287,-0.02777749286563618,-0.027777129975440486,-0.027779991313579954,-0.027785888395107473,-0.02778042265201458,-0.027786870470769717,-0.027779960189986738,-0.02778277100844844,-0.027786009379682196,-0.02778775593624372,-0.02778902140240937,-0.027785109861489184,-0.027776989138375358,-0.02778610271688596,-0.02778869634912009,-0.027790333507666538,-0.027793075112630256,-0.027793084259346307,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
438,-0.028685431943924488,-0.00585209047007948,-0.06516390323491468,-0.023297247599137334,-0.025462694820181913,-0.025270873507653,-0.02497186017742512,-0.025304423427982267,-0.024135860058766424,-0.02574594982400062,-0.02514503440041573,-0.024517702006887757,-0.02367456723494338,-0.025031326068669646,-0.02476099398970518,-0.02512543533836795,-0.025075482388518387,-0.025485861607016397,-0.025481413197528287,-0.024658288109244243,-0.024827495990528227,-0.025725974616559847,-0.025568986222511476,-0.025579329182549078,-0.025127461779611143,-0.0254943026113783,-0.025492762286758768,-0.02549579723137102,-0.025495673285772336,-0.025333562958045248,-0.025221595763784327,-0.025232022956177474,-0.025495877547745974,-0.025294329043135916,-0.024555315061888603,-0.025421874857975698,-0.025443586035559296,-0.02525329739035646,-0.02543004766325224,-0.025395762442451567,-0.024901189292173564,-0.025438438044124347,-0.025285940249497894,-0.025042782088900744,-0.024588447250906958,-0.02538277377733251,-0.025410047082364915,-0.025447371158916654,-0.025400444215064804,-0.02540667136743989,-0.025388449329734265,-0.025440103731583657,-0.02539745473515131,-0.025427251504851808,-0.025386556239306794,-0.025435456302047233,-0.02542347229336678,-0.025415809478830573,-0.025445432699582188,-0.025430161943144604,-0.025409816691346353,-0.02542105682161068,-0.02544233388320476,-0.025458810789549247,-0.025446738621230206,-0.025446815475412065,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
439,-0.027379959976413716,-0.004213013297340186,-0.05128033481344614,-0.021542681324519888,-0.02498520343815984,-0.024680255294501238,-0.02420489852220085,-0.024733591317435407,-0.022875866409333232,-0.02543550839362982,-0.02448020243465086,-0.023482900068499925,-0.022142525632683773,-0.024299434488548637,-0.023869673767152474,-0.024449044804092896,-0.024369632046844666,-0.025022032863141724,-0.025014960999240117,-0.02370639698014444,-0.023975395396481403,-0.0254037527855175,-0.025154180312522458,-0.02517062304467677,-0.025029804203828592,-0.02473219900119842,-0.024751221760130872,-0.024669618481623305,-0.024701284175099227,-0.025010445767525927,-0.025033476823908878,-0.025032855448005084,-0.0246774332132089,-0.025023250434512596,-0.024909467042778223,-0.024946602828254873,-0.024916413442713895,-0.025030788065556073,-0.024936355923935637,-0.024972832123230062,-0.02540079752700677,-0.0243032065618018,-0.025025220399441703,-0.02501599988139626,-0.025007546973389992,-0.024918535175686728,-0.024942216004247755,-0.02492303631228239,-0.024934686303135913,-0.024939592267635962,-0.02492441316193794,-0.024916202644300597,-0.024930655374686358,-0.02491061946513895,-0.024922921042280166,-0.02491622216729215,-0.024906105149298825,-0.02494224669671277,-0.02492184319901922,-0.024954888109312855,-0.024942037616356362,-0.024904623010044136,-0.02491993408373593,-0.024930059363311958,-0.024919749478166164,-0.024919795396063843,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
440,-0.026164139182244178,-0.006911895001602322,-0.04725946649500181,-0.020487357935682446,-0.02610325412523693,-0.025605782486289846,-0.024830317812972756,-0.02569279124268249,-0.02266222531216466,-0.02683785097024818,-0.025279429871475325,-0.02365249869339823,-0.021465903099182254,-0.024984537351922076,-0.024283454971609636,-0.02522860143437314,-0.02509905286907408,-0.026163335141594024,-0.026151798584317973,-0.024017096338104275,-0.02445592203956234,-0.02678604703327756,-0.026378911493157943,-0.02640573504687903,-0.02636904575414012,-0.025528349657788125,-0.025559591738093867,-0.025429163233041074,-0.025478716047567608,-0.026125807925121133,-0.02627690309422505,-0.02626515485934051,-0.025441280933954327,-0.026185997952987483,-0.02684968256703494,-0.025936201609435158,-0.025867078996172042,-0.026239973423641667,-0.025911920187856735,-0.026003663614118027,-0.027421930631872888,-0.024914660851847924,-0.02619768863929518,-0.026436545231583952,-0.02701940627915562,-0.025961305688517462,-0.02601690645212521,-0.025994677970523097,-0.025994730055520325,-0.026009239511775036,-0.02596061464432571,-0.026014469438043003,-0.026004444592313117,-0.025962080455118944,-0.02595654879884532,-0.025989688598681875,-0.02597907423675085,-0.026021963635569984,-0.025991477651786814,-0.026034284908894614,-0.02601638680446742,-0.025973613578043734,-0.025986374471211705,-0.026013635451893245,-0.026006390667121966,-0.026006523617309776,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
441,-0.027872152419647616,-0.0038630257496519303,-0.05292073933231242,-0.020472897634427747,-0.026852690443838048,-0.02628755072652216,-0.025406604252479068,-0.026386394761321454,-0.022943599154108617,-0.027687210084413893,-0.025916806326154056,-0.02406857347409254,-0.021584548417679594,-0.025581801348801732,-0.024785354944211694,-0.02585906400211658,-0.02571189372377318,-0.026920943919899444,-0.026907838114045696,-0.02448276514600236,-0.024981281671281774,-0.027628359569121425,-0.02716584382744127,-0.02719631602802627,-0.027126128712193203,-0.026072941447651522,-0.02610449736953536,-0.02597501768903636,-0.026023522715166454,-0.02675967795175742,-0.026977397587530684,-0.026959411603586458,-0.025986804563621176,-0.026843115610334208,-0.02799874565417768,-0.026518473240195798,-0.026437008163095826,-0.026921522518231853,-0.02648951691705056,-0.026601029478495943,-0.028506282960394272,-0.025512840075243688,-0.026859792309973797,-0.027245006993905366,-0.02818933253910048,-0.026698600319568715,-0.026744149622454968,-0.02675490389674417,-0.026728838262246535,-0.026738847122470023,-0.026704835697554153,-0.02676454254359418,-0.026727447841373667,-0.02673262942794489,-0.02670220264974034,-0.02675495764696414,-0.02673935477851231,-0.026734962723649086,-0.026752679003597835,-0.02675152613685534,-0.02674378988287122,-0.026735481169363116,-0.02674914428308511,-0.02676819288227066,-0.026754684283927677,-0.02675477388247839,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
442,-0.03161574437720279,0.0039739335314714725,-0.05099852227476267,-0.02047998678083063,-0.025866682745509167,-0.025389514297302705,-0.024645698477794242,-0.025472971986179458,-0.02256609181646113,-0.02657129866559112,-0.025076481033519546,-0.023515949407586334,-0.02141859481516082,-0.024793623891671737,-0.02412115461847532,-0.025027727045235624,-0.024903465714475215,-0.025924311689749003,-0.02591324597121938,-0.023865666816024603,-0.024286582829329495,-0.02652160899028104,-0.026131089775357025,-0.02615681858581055,-0.0260132584792957,-0.02507398507813256,-0.025099824649140647,-0.024994523351973993,-0.02503374797930403,-0.025665617512913956,-0.025868814884545267,-0.025851674001089297,-0.02500403079944055,-0.02574241862015082,-0.026963031645016504,-0.0254502212833305,-0.02537947832457161,-0.02581578345583662,-0.025424967486553724,-0.025522904553251142,-0.027500379063559125,-0.024633764536751163,-0.02575792334366317,-0.026132432147216163,-0.027176009536891792,-0.025789855629312245,-0.025784487020176324,-0.0257744649947463,-0.0257869484922522,-0.025785284438785826,-0.02579286559655491,-0.025761856815701326,-0.02578229950331219,-0.02577674374614871,-0.025793302641456958,-0.025768943954031263,-0.025767329960045358,-0.025787343518154288,-0.025774693185316378,-0.025790721439087606,-0.025784539475857494,-0.025768320101877233,-0.02577506056765451,-0.025773167239018048,-0.025769929472823,-0.025769918766775195,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
443,-0.03283373417872957,0.0046950834835676365,-0.05871634458045338,-0.01935550064092128,-0.023851319578915776,-0.0234530674852155,-0.02283226741228515,-0.023522722550330305,-0.021096595847951954,-0.024439402815521077,-0.02319180512981866,-0.021889361538568273,-0.02013887727917327,-0.022955728227872653,-0.022394475075016036,-0.02315111430463252,-0.023047403895180004,-0.023899417578243928,-0.023890181960110994,-0.022181241042834476,-0.02253254399297865,-0.02439793105161483,-0.02407199773486212,-0.024093471394049035,-0.024081762352052866,-0.022990326924208285,-0.02302044036856145,-0.022897658029711658,-0.022943414885975674,-0.023678296515655513,-0.023914177833391188,-0.023894285171476758,-0.02290875121448923,-0.023767466668277375,-0.025175059150387293,-0.02342809418974028,-0.023345871037418912,-0.0238526294664509,-0.02339874557254167,-0.02351254443026047,-0.02577314812554625,-0.022475075318093105,-0.02378546618189423,-0.024219941936733297,-0.025414899268517744,-0.023734735605538394,-0.023778553855811447,-0.023770360555854828,-0.023762303122710257,-0.0237729609346259,-0.023734001057431082,-0.023801607528901494,-0.023769620871982474,-0.02375246668055559,-0.023731497790496693,-0.023782417728907067,-0.023774204535161235,-0.023764199517017394,-0.02376849108614143,-0.023770842736331562,-0.023778175260261943,-0.023769864450318492,-0.02376554525341458,-0.023781717752639944,-0.02377773748631652,-0.023777817442418792,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
444,-0.03159173380854397,-0.004205802440080826,-0.05913443797818705,-0.01882951002921535,-0.022229557479562425,-0.021928371859221352,-0.0214588801527596,-0.021981049809515544,-0.0201462459567785,-0.022674306464516798,-0.021730787299524882,-0.02074578988910266,-0.019421953314473252,-0.021552249711686566,-0.021127791481119866,-0.02170001409928378,-0.021621581155676226,-0.02226593249426785,-0.022258947884718768,-0.020966529242260768,-0.021232208691635994,-0.022642942664711792,-0.022396449476731545,-0.022412689334513868,-0.022643521942851772,-0.021479168234774297,-0.02151352734947687,-0.021372830150606877,-0.02142544864963633,-0.022235542489503157,-0.022477941476364525,-0.022457904927813892,-0.021385606659910086,-0.022328379118003408,-0.02356981885531898,-0.021968043940079996,-0.021878090231974588,-0.022415696925698406,-0.02193604471423903,-0.022059421126601864,-0.02402840532679733,-0.02087729230583341,-0.022346946317586377,-0.022775470394505413,-0.023748904963779748,-0.022098846587420597,-0.02217530337627846,-0.022169121193342464,-0.022147657588796586,-0.022165716209634968,-0.022105607435667623,-0.022185336485965657,-0.022150565553530538,-0.022127884379203825,-0.02210067768785959,-0.022163367012677498,-0.022141050929666905,-0.022171330738105486,-0.022165043074231533,-0.022196382943490637,-0.02217465263445993,-0.02213428779492173,-0.02215855237141618,-0.022193391171756612,-0.022174519754670555,-0.022174685853542465,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
445,-0.030575311168453096,-0.006783162645270055,-0.058958187790294284,-0.019425903044820274,-0.02186222300945694,-0.021646407039058197,-0.02130999055240965,-0.02168415367167792,-0.02036941635612686,-0.02218090998283598,-0.021504826895097758,-0.0207990223758455,-0.019850421062544237,-0.021376894948252675,-0.021072747410200394,-0.021482776213976967,-0.02142657471997229,-0.02188828769703409,-0.02188328284226717,-0.02095719419577854,-0.021147568052661176,-0.02215843610482466,-0.021981810253628994,-0.02199344699997319,-0.022139274883687932,-0.021534173451549656,-0.02155634906172612,-0.021464122675659898,-0.021499051828709377,-0.021965309087923598,-0.02207441540375711,-0.022066017400448393,-0.021472651647943097,-0.022008991155332,-0.02238338912173003,-0.02182732258144713,-0.021777157112658027,-0.022047950402542173,-0.021809684422199535,-0.02187639580881422,-0.02264473586956589,-0.021110046937101567,-0.022017451036862278,-0.022184957297824645,-0.022452687839912496,-0.021758788599957467,-0.021827100151365523,-0.021816718837759257,-0.021803720128779455,-0.021819014450349176,-0.02176650046487319,-0.02183467487599747,-0.021803776681499607,-0.021784782378139335,-0.021762490382244128,-0.02181869638101218,-0.021797416993870493,-0.021813287313583795,-0.02181351924151119,-0.021836019498648863,-0.021826551880209263,-0.021791659988766757,-0.021808438704262054,-0.02183585252151912,-0.021818022811729246,-0.021818152529763858,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
446,-0.029217375711948497,0.0006393234377058916,-0.06345173448532061,-0.020764243561840798,-0.023391127401323868,-0.023158430755082098,-0.022795700471318025,-0.023199129850711125,-0.02178155651982005,-0.02373474140620603,-0.0230057765070524,-0.02224476542789623,-0.021221966495000265,-0.022867837989698797,-0.022539900664501344,-0.0229820010675672,-0.022921403609721506,-0.023419230814492674,-0.02341383449040675,-0.022415309118246723,-0.02262057362182749,-0.023710509668250685,-0.023520068510736288,-0.02353261545915006,-0.023740696642180505,-0.02360225021005288,-0.023614856608289252,-0.023560534077010996,-0.02358168254610371,-0.023769257057158457,-0.023764531918369403,-0.023766224793133613,-0.023565759756513913,-0.0237713889221839,-0.023256832674361315,-0.02373860220938615,-0.023720828600209527,-0.02376899165600352,-0.023732685986415942,-0.023752942273166353,-0.02308505685270835,-0.02331377818783196,-0.023771245325378446,-0.02370822507656958,-0.023147843371713602,-0.023311203432826735,-0.02335398635458737,-0.023336601138264492,-0.023338395711946257,-0.023348566404434366,-0.023315803169913954,-0.023339268743749888,-0.023339104978192794,-0.0233121691484016,-0.023312895252961558,-0.023328544732993492,-0.023315528210703464,-0.023356427197207066,-0.023334215177291194,-0.02337222546786142,-0.023353618140242713,-0.02331195532953861,-0.023330409051329257,-0.023350735305262,-0.02333894168331376,-0.023339038028982927,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
447,-0.028505217241949734,0.006446002774314526,-0.05957487754478514,-0.02308539834463649,-0.025646259121489656,-0.02541941098100123,-0.025065797417163162,-0.025459087161608548,-0.02407714255986079,-0.0259812368674616,-0.02527059348464928,-0.02452870935788666,-0.02353161705007606,-0.02513612185960109,-0.024816426781828042,-0.025247415607685342,-0.025188341182451304,-0.025673656194553172,-0.02566839549954903,-0.02469496667037,-0.02489507213685445,-0.025957614160453342,-0.02577195947590014,-0.025784191074259798,-0.026702495129584253,-0.026427340542589935,-0.02644828949742236,-0.02635877017884737,-0.026393398702050142,-0.026728477902129677,-0.026734280648055626,-0.026736005258687093,-0.02636730296777978,-0.02673727330258813,-0.025673691455432135,-0.026664260883925147,-0.02663127376265259,-0.026738257842156467,-0.026653131927387375,-0.02669218364855659,-0.024746480914896462,-0.025967735094808944,-0.026738095986241002,-0.02665197159481238,-0.025299917371721003,-0.025574968149395652,-0.025607055086054806,-0.025594940663725925,-0.02559459971988223,-0.025602709723307932,-0.025577029106215402,-0.025598104807474344,-0.0255970829828244,-0.025575019309501394,-0.025574721193940553,-0.025587393080421936,-0.025578853108970765,-0.02561231762583248,-0.025592991708799712,-0.02562312493422053,-0.025606759395362635,-0.02557598753365003,-0.025589885273466263,-0.025606515576115194,-0.025598956384219655,-0.025599036204756533,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
448,-0.029333793710864236,0.005351872850128476,-0.05556981448722194,-0.02365747024988634,-0.02626608613812801,-0.026035007717604367,-0.025674799943224982,-0.02607542378241058,-0.024667708580798236,-0.026607310572602568,-0.02588341506214221,-0.02512769622814711,-0.024112010073043248,-0.02574643580079813,-0.025420779026790987,-0.025859804962502928,-0.025799628913243576,-0.026293994113731678,-0.02628863531691811,-0.02529705391865512,-0.0255008909659142,-0.026583247347697098,-0.02639413056156431,-0.026406590255628117,-0.0274794361989291,-0.027073331932363283,-0.02709734715565049,-0.02699571818257572,-0.02703473596556991,-0.027455469226370946,-0.027491083262012203,-0.02749033618697875,-0.027005301083293465,-0.02747561910534635,-0.026474485434510968,-0.027359790089550893,-0.02731681290472502,-0.02748737546822913,-0.02734506802523666,-0.027398194706267545,-0.02539092540373921,-0.026572496670553013,-0.02747872761352977,-0.027444117253673305,-0.02605694144216159,-0.02612188829910691,-0.026232821782824427,-0.026200113330832508,-0.02619226845201839,-0.02621879527301244,-0.026129224873168575,-0.026230139193436895,-0.02619966935276422,-0.026142068853320904,-0.026121985971111476,-0.026195451827807675,-0.026165969257534796,-0.026225981757583332,-0.02619436999832972,-0.02625882366486821,-0.02623187082213075,-0.02615608108230473,-0.026185227008520176,-0.0262342622382832,-0.026210492798129665,-0.026210727705838606,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
449,-0.02858434764061033,-0.005517728176518711,-0.05445655305730296,-0.02142470401500981,-0.025922243147307865,-0.02552383867403172,-0.024902801070016637,-0.025593520390630467,-0.023166465401461497,-0.02651055139685243,-0.025262476354196435,-0.02395953442080254,-0.022208380389538828,-0.025026309124292934,-0.024464841224247934,-0.025221769959850003,-0.02511801986862693,-0.025970359549935974,-0.025961120398062486,-0.02425152560426835,-0.024602962970264673,-0.026469063764982415,-0.026143005739329598,-0.02616448761478739,-0.026232296607537994,-0.02621147079009517,-0.026217850142153682,-0.02619026056935584,-0.026201026596755106,-0.026282429891189035,-0.026262955028579008,-0.026265630841132138,-0.026192922295155453,-0.026278139283817607,-0.02565552437919732,-0.026276393548991965,-0.02626909256620883,-0.026270597225105677,-0.02627407126828624,-0.026281253065910806,-0.025220173512864284,-0.026066253702858058,-0.026276831588497546,-0.026195554192504033,-0.02547116795271056,-0.02582759387428652,-0.02585586855557855,-0.02584653384080672,-0.02584592473472681,-0.025852412382802115,-0.025831298534127054,-0.02584842744480664,-0.025845445821073402,-0.025831311062410472,-0.025829478616145995,-0.02584248123862667,-0.02583323141734074,-0.025855179723994984,-0.025845039053207824,-0.025866087579237647,-0.025855633748737714,-0.02583093931559191,-0.025842657271562555,-0.025855412006545907,-0.02584698354845237,-0.025847043635636665,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
450,-0.025995482110293615,-0.0033643792532267167,-0.052678899873511716,-0.021009183877959248,-0.02630079392477282,-0.025832048450532483,-0.025101362462442798,-0.02591403294489412,-0.023058465002721875,-0.026992971969774654,-0.025524540847637604,-0.023991555714579085,-0.02193122361011591,-0.025246676697993853,-0.024586077847501286,-0.025476647464399142,-0.025354579593742654,-0.026357405603309417,-0.02634653521676254,-0.024335099913875287,-0.024748585920784494,-0.026944159416250592,-0.026560533643659026,-0.026585808289338157,-0.02615182345795889,-0.026665583593928236,-0.02665765903111782,-0.026687653159011174,-0.02667719447644314,-0.026394365179830046,-0.026259405014584535,-0.02627155675592156,-0.026685196448922553,-0.026345733569709512,-0.02538511938358309,-0.02651460396443532,-0.026548779924235464,-0.02629655554681948,-0.026527108745511587,-0.026476735475273634,-0.025250219892623972,-0.02674210992422187,-0.026335559175943726,-0.02605678886010486,-0.025281152984068647,-0.02612771570891962,-0.026208933748148703,-0.026205378846048042,-0.026176838907002693,-0.026197812684416816,-0.02612800967951412,-0.026233060610188173,-0.02618930132540477,-0.026156800270176778,-0.026122214105587394,-0.026197731453649058,-0.02618035232840984,-0.026214958688678573,-0.026200591928243658,-0.026234592089715777,-0.026208179193426166,-0.02617227029108464,-0.026192966550698766,-0.02623380849431982,-0.026221205107111147,-0.026221403765692597,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
451,-0.02473376435701094,-0.0006334499404921891,-0.06797713138617936,-0.0228899811588186,-0.026057180288347248,-0.025776621017189603,-0.02533928190773841,-0.025825691378928255,-0.024116541947895646,-0.026471471152982814,-0.02559256780775128,-0.024675026806798846,-0.02344185165026494,-0.025426257160312542,-0.025030867461196756,-0.02556390207456968,-0.025490840520474352,-0.026091064202202585,-0.026084557925567624,-0.02488064908042438,-0.02512813377970673,-0.026442255266765996,-0.026212642879937076,-0.026227770569824633,-0.02661862097530845,-0.02683263369472593,-0.026840601354584572,-0.026802946415834833,-0.026818586435709852,-0.0268164512067566,-0.02671725375767755,-0.026727428713810265,-0.02680691530415706,-0.026784488746123766,-0.025589842793101107,-0.02686978550453232,-0.026875548416390855,-0.026747664074085742,-0.02687251254912569,-0.026857797186966563,-0.02518190965761301,-0.026561130114523237,-0.026777216813522086,-0.02652052029067882,-0.02537706447016827,-0.02596385382517728,-0.026002629681822556,-0.026003259196248824,-0.025988100336839348,-0.025997589436047717,-0.025966645144949303,-0.026009272624280374,-0.02599056774105875,-0.02597988783123975,-0.02596392714080891,-0.025996698888272843,-0.025985866208037466,-0.026005605712234783,-0.026000978928273927,-0.02601825982203746,-0.026002287578764226,-0.02598230400351901,-0.025997339509567403,-0.026016746069224665,-0.02600747145831176,-0.026007564241512737,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
452,-0.02430515251117498,-0.006876587292401331,-0.08030094147454069,-0.022133310051585392,-0.024908829824005285,-0.024662966595143623,-0.024279712086698827,-0.024705968551659598,-0.0232081852277051,-0.025271886404694632,-0.024501674771964375,-0.02369760370285909,-0.02261693214106619,-0.02435593133385006,-0.02400943846023326,-0.024476554056157573,-0.024412527836238308,-0.02493852340152482,-0.024932821739360036,-0.023877797199623074,-0.024094676103707576,-0.025246283571861188,-0.0250450667573911,-0.02505832364484175,-0.026184694463101107,-0.025366509551633457,-0.02540280526161583,-0.025250118302023217,-0.025308477512180766,-0.02600688231051068,-0.026130103134060785,-0.02612176774397807,-0.025264426713711666,-0.02605964590438299,-0.02584178363174868,-0.025820549093898856,-0.025747440989582964,-0.026103065085163038,-0.025795113382894128,-0.025889606002306564,-0.025338762084978456,-0.024624400998177608,-0.026069396597120865,-0.026208099772842355,-0.025644071284594214,-0.024820803372009093,-0.024855615541501095,-0.02487239585177493,-0.02484370654003701,-0.024851477959153212,-0.024826334275582736,-0.02487316895256181,-0.024841831567087906,-0.024852201265449743,-0.02482411123160105,-0.024866422312190228,-0.024853542106043576,-0.02485457694349594,-0.024870425195337532,-0.024869135491607925,-0.024855334511617963,-0.024850570486274787,-0.024867280369204124,-0.024884056880646876,-0.024872129491588662,-0.024872208021109697,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
453,-0.023489251756140538,0.006719613358470237,-0.07596597874284959,-0.018743590192751156,-0.02454993791569424,-0.02403559555242162,-0.02323383259453213,-0.02412555503128382,-0.020992213709444492,-0.025309447097193304,-0.023698175361957747,-0.022016070169418124,-0.019755320696682503,-0.02339328217098215,-0.022668424028110104,-0.023645623183272898,-0.023511681245647013,-0.024612056455770887,-0.024600128659955322,-0.022393032391060847,-0.022846739960864074,-0.025255886336574492,-0.02483494363455309,-0.02486267685376027,-0.025763297132264426,-0.02448582629752103,-0.024528212651429855,-0.024353407584701666,-0.024419162552164402,-0.02536353781688003,-0.025610331306903017,-0.02559086430197495,-0.024369415035402645,-0.025460785634001254,-0.026093862185506075,-0.02506823690700273,-0.024964735441113793,-0.025549256824884962,-0.02503163438595668,-0.025171358698199656,-0.025689190270551117,-0.02371221922397696,-0.025479854083692376,-0.02587315892801029,-0.025979367428196027,-0.024301272391384715,-0.024465831794945297,-0.024430488862314772,-0.02440593646371066,-0.024445066636637598,-0.02431534526023525,-0.024461846409361603,-0.024412966976267873,-0.02434070752758136,-0.024304499715434205,-0.024414465915664135,-0.024367332589156826,-0.024462212788752043,-0.024421646335612193,-0.024516190687319448,-0.024464422570917167,-0.024352904972335512,-0.024407560500781866,-0.024483012984455817,-0.024442926619843736,-0.024443286358700817,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
454,-0.02448782863270699,0.010828648261248193,-0.060129783817524714,-0.016984775809584938,-0.02417260941389982,-0.023535891204922183,-0.022543367331671983,-0.023647254457012195,-0.01976840718131212,-0.025112826203878343,-0.023118189699687285,-0.021035866558557808,-0.018237224140561246,-0.022740754239671403,-0.021843432899940125,-0.02305313394795572,-0.022887323630311433,-0.024249507621020554,-0.02423474188261158,-0.0215025182049231,-0.022064174976507332,-0.025046521901515028,-0.024525425638691326,-0.024559757334704904,-0.024842076240026743,-0.024061991373296135,-0.02408713316092241,-0.02398397169475993,-0.024022612018415733,-0.02459547538057761,-0.024748114262976864,-0.02473609564710384,-0.023993359391035144,-0.02465564867465219,-0.024978623013598947,-0.02441350527389234,-0.024350194120864217,-0.024710383544017493,-0.024391081706927456,-0.024476859687467767,-0.024629598428916804,-0.02361959188692754,-0.02466744947184139,-0.024908514931356773,-0.024871587134259753,-0.024040356361452592,-0.024055743602675407,-0.024053940619479148,-0.024048704502837547,-0.024053321735624036,-0.02403656536528118,-0.02407145052172757,-0.02405604256293187,-0.02404587375843629,-0.024035470510406123,-0.02405861946280597,-0.024058988713145203,-0.024054525789476203,-0.0240531036394044,-0.02405308830429572,-0.024055579724153495,-0.02405701344360241,-0.024051782674204398,-0.02405900416948964,-0.024061537910889937,-0.024061575419464347,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
455,-0.025686247387132665,0.012042651257393336,-0.053060516982033575,-0.019004713835418196,-0.02307001170771197,-0.022709896362435523,-0.022148544303909484,-0.02277288123613954,-0.020579081206129102,-0.023601779904669124,-0.022473652574117167,-0.02129593139955074,-0.019713074075145973,-0.022260182472136833,-0.02175267510148992,-0.022436858315422026,-0.022343079248093724,-0.02311350382717387,-0.023105152614800117,-0.021559860428727543,-0.021877522495516357,-0.023564279490196578,-0.023269557652556134,-0.023288974987241293,-0.022963714234541906,-0.023298212243734427,-0.02329372322902833,-0.023310585642646445,-0.023304744743719547,-0.023131506354942842,-0.023040068546997357,-0.023048504095046964,-0.02330921713284107,-0.023099137084520428,-0.02232686378956511,-0.023208513973026795,-0.023229551940508825,-0.023065734469304423,-0.023216257955107386,-0.02318474778330168,-0.022157669082765136,-0.023341537265833972,-0.023092280874115564,-0.022893820441029798,-0.022218064783329404,-0.022948169350244726,-0.023026115186096284,-0.023000528299491958,-0.02300062254999386,-0.023017320633785407,-0.02296018780486836,-0.02301183633604652,-0.02299641602729817,-0.022964972721360565,-0.022955630232249526,-0.022999744756261768,-0.02297278923591666,-0.023010015709316753,-0.022997010233179724,-0.023039608449090563,-0.02302551963920397,-0.022966731078728195,-0.022991407620722243,-0.02302141718061772,-0.022997545406099162,-0.022997685045592325,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
456,-0.02311717343754974,0.0009324831540748031,-0.05002005255786958,-0.023074692117063058,-0.02239313329699279,-0.022453507665003695,-0.0225476199437768,-0.022442948070712572,-0.022810744922725387,-0.022303980837258146,-0.02249311461206471,-0.022690562936720032,-0.02295593349608625,-0.022528903485450242,-0.022613988548238005,-0.02249928327481204,-0.022515005603773754,-0.022385841718723747,-0.022387241823373004,-0.02264631447981507,-0.022593057525411502,-0.022310267889042036,-0.022359678848391448,-0.022356423476673888,-0.021718423800610242,-0.023043227237199017,-0.02301530111571749,-0.023125644234855136,-0.023085618154081635,-0.02227494128777277,-0.021956552240402584,-0.021984247204465752,-0.023116061087321164,-0.022157299908134795,-0.020355771358048072,-0.02258450595405302,-0.0226790482814927,-0.022041779444673355,-0.02261867766883477,-0.022483599359828722,-0.020450832702503766,-0.02342992531000603,-0.022133131426612034,-0.021517564516761623,-0.020271613723844114,-0.022396597578903724,-0.022396855853079337,-0.022416223423511572,-0.02239723785894378,-0.022396962379429536,-0.02240078274254558,-0.022397087136748893,-0.022392122092481107,-0.022410205597232967,-0.022400457563682304,-0.02240253108948327,-0.022398033098386384,-0.022407461934985898,-0.022415728779219178,-0.022414351614095534,-0.022396862558476175,-0.022398284838742143,-0.02241490993958157,-0.02241890969473446,-0.022412544489210852,-0.022412560885328982,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
457,-0.020811507494042144,-0.003922116661297509,-0.03849194649568055,-0.02500352953710719,-0.022362187460921747,-0.02259616485781592,-0.022960891590841647,-0.022555241756408894,-0.023980617339707536,-0.022016682221816672,-0.022749659307158852,-0.0235148589530686,-0.02454328731991534,-0.02288835703118322,-0.02321809930694605,-0.02277356560546872,-0.022834496588678546,-0.022333929367978515,-0.022339355393161144,-0.02334337659881294,-0.023136982329715037,-0.022041047330040548,-0.022232536666119917,-0.022219920659932318,-0.02167885014734105,-0.02280381546269747,-0.022780644955533,-0.02287183386911547,-0.022838872834270062,-0.02215418461224659,-0.021882018373204352,-0.021905685900435127,-0.02286395557497907,-0.022053633667274326,-0.020601339431227092,-0.022418047393588075,-0.022498240565172713,-0.021954864653988777,-0.022447061134595752,-0.02233221327688865,-0.020898163209210976,-0.02311515871841775,-0.022032969942387598,-0.02150830430132753,-0.020594452424159856,-0.022383175947608802,-0.022411837821283354,-0.02240370647343822,-0.022404154756571582,-0.022409176035789766,-0.0223916617159898,-0.022403775525734294,-0.022397011704526168,-0.022394337757630008,-0.022390429898804916,-0.022406302800351045,-0.022392591034499983,-0.02239755003376244,-0.022402744838741176,-0.022412306046221124,-0.022411657134508097,-0.022390877095678198,-0.022401225946684637,-0.022409527760677884,-0.022396454580242302,-0.022396490763740173,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
458,-0.022904459598580236,0.0032623186874760693,-0.0477364416480053,-0.02348750975135588,-0.022997779691211796,-0.023041161336355927,-0.023108785157787946,-0.023033573802316302,-0.023297852055568852,-0.02293371971842274,-0.023069620673973057,-0.023211496000153757,-0.02340217644646577,-0.023095336557326717,-0.023156473926089872,-0.02307405313011521,-0.023085350316625442,-0.022992540370761247,-0.022993546407678235,-0.02317970153308323,-0.0231414340634018,-0.022938237242307084,-0.022973741194983497,-0.022971402066884666,-0.022272308763580773,-0.022716092689932663,-0.022703430784286438,-0.022755299785377617,-0.02273589069187514,-0.022431644878526346,-0.02233696658848848,-0.022344821677751973,-0.02275058448365538,-0.022395518988395417,-0.022101552427761885,-0.022534168929355496,-0.02256808738370832,-0.02236136472010428,-0.022546265493033662,-0.02249942974363515,-0.022534072642562675,-0.0229430660209279,-0.02238826793931011,-0.022221901247233618,-0.02220342682571392,-0.022969019269817,-0.023001922155114648,-0.02300120573157859,-0.02298926754739606,-0.022997520362237813,-0.022970640655900584,-0.023008530727885602,-0.022992356645689035,-0.02298149757252555,-0.022968362378239304,-0.02299653144789128,-0.022988033063969248,-0.023004320930067546,-0.022999263146764627,-0.023014255829236382,-0.02300162299200866,-0.022984935169482083,-0.02299617034128388,-0.023012763819609573,-0.02300574930943139,-0.02300582926126689,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
459,-0.025888687599569384,0.01174005301503615,-0.0525329276516359,-0.021634843948162237,-0.023966045562148715,-0.023759541266399266,-0.02343763992830318,-0.023795659269027374,-0.02253764808967969,-0.02427098235102754,-0.023624069791018474,-0.02294871817123023,-0.022041045556509698,-0.02350165764265759,-0.02321063296532083,-0.023602970516635624,-0.02354919391280941,-0.023990985653199917,-0.023986196739723954,-0.023100065452074794,-0.023282225369026348,-0.0242494781391617,-0.024080473051424595,-0.024091607714462664,-0.02299252643529954,-0.023561007631132953,-0.023541482341180916,-0.02362277176156761,-0.023591949992959924,-0.023170769900837503,-0.023061698701474655,-0.02307039022340588,-0.023615239611368778,-0.023128027583496507,-0.022843717190740968,-0.02330006858032268,-0.023345575655053026,-0.023088902618244683,-0.023316137745172397,-0.02325489272283478,-0.023228673406204048,-0.023944623687402602,-0.023119618114448764,-0.022941495288959945,-0.022937967960677312,-0.02388023596753427,-0.023922888152423192,-0.02392047125386164,-0.02390562046534745,-0.023916874556010638,-0.023879692434435773,-0.023937799436058643,-0.023913098407959524,-0.023895322098758765,-0.0238767508905072,-0.02391780584824878,-0.02390927311439146,-0.023925307798730762,-0.02391795276452537,-0.023934966622559166,-0.02392247914459956,-0.0239049590115615,-0.023913956967453093,-0.023935575389176688,-0.02392968950037697,-0.023929795463522814,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
460,-0.027927643964807968,0.006545718557048458,-0.05656246959236425,-0.021576690553140692,-0.02456515317149152,-0.024300426875544616,-0.02388776839507445,-0.024346728019150558,-0.022734032077112748,-0.02495606410302865,-0.024126760454931596,-0.02326099961388254,-0.02209741699515122,-0.023969835319321835,-0.02359675889211773,-0.024099712432834677,-0.024030774006697574,-0.02459712489343853,-0.02459098578954482,-0.023455017878317233,-0.023688536120199666,-0.024928496975023678,-0.02471184244631059,-0.02472611642590015,-0.02359336585844713,-0.02451055933734887,-0.02448557372234724,-0.024587418999771755,-0.024549469165976764,-0.023933541725296693,-0.0237337056733418,-0.023750501067090708,-0.024578217760993535,-0.023857899381269938,-0.02296340050192221,-0.024145106457925183,-0.024214215527609106,-0.02378572723414052,-0.02416980166974323,-0.02407388458852988,-0.02325466278600464,-0.024942048774503362,-0.0238426344955446,-0.023480306928555416,-0.02299359685678137,-0.024428107719245425,-0.024507891061079538,-0.024523880304944526,-0.02447879412085993,-0.02449782517123569,-0.02443301283260897,-0.024550573442428447,-0.02448450628918151,-0.024481495693865693,-0.024427943814613256,-0.02452361377759226,-0.024501945935374095,-0.02449964563106081,-0.024519660535077654,-0.024522362322414285,-0.02450720848735621,-0.024494432932098874,-0.024512951239748695,-0.02454903840661302,-0.024532075294556838,-0.024532248628285673,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
461,-0.02991306049872283,-0.00027863292771467706,-0.052897359122966,-0.021887849057382905,-0.025311443822319313,-0.025008172315632383,-0.024535429104869413,-0.025061215091501984,-0.023213704150360715,-0.025759272953776037,-0.02480921936744925,-0.023817400274614764,-0.02248439535844221,-0.02462944530252988,-0.02420204745078696,-0.024778233044821595,-0.024699256907266234,-0.02534807075524852,-0.02534103777319854,-0.024039668376729162,-0.024307187811476866,-0.02572769194133753,-0.02547949164405182,-0.025495843972335116,-0.024329077486512196,-0.02504177155069768,-0.025020707535788448,-0.025106894547044498,-0.025074680796031545,-0.024574818648265287,-0.024426719684997954,-0.024438791364122796,-0.02509907401701482,-0.02451767270601788,-0.024114612227834592,-0.024740467915150582,-0.024796162475390515,-0.02446435076378354,-0.024760289241789482,-0.024683835738913154,-0.024655042624759458,-0.02541174130679493,-0.024506292552806633,-0.024255387200156155,-0.02425328061050899,-0.025211223341567227,-0.02525140176160397,-0.02525183315123243,-0.02523362209467621,-0.02524526782459428,-0.025205756734029503,-0.025276070268483553,-0.02524731714275762,-0.025225157502972547,-0.02520249389007985,-0.025249159194645487,-0.025245787527805416,-0.025260017342457048,-0.02524921547621059,-0.025263460763297694,-0.025250986394663433,-0.025241068336729906,-0.025245039624726472,-0.025267318841391526,-0.025267489810450454,-0.0252676010450088,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
462,-0.030277971672865906,0.0006438073375484647,-0.05565675172690266,-0.021608418623032172,-0.02633557966098714,-0.025916834643318853,-0.025264089958181458,-0.025990073960659735,-0.02343910565459599,-0.026953923994132177,-0.025642128467614364,-0.024272664820699917,-0.022432105602748678,-0.025393903717411657,-0.02480377006807997,-0.025599343807894956,-0.02549029675472048,-0.02638615264703561,-0.02637644179017025,-0.024579563616975796,-0.024948943621229472,-0.02691031821079956,-0.026567613289366014,-0.026590191922191468,-0.02522078978529671,-0.025579718002106292,-0.025563063787649474,-0.025632887376943612,-0.025606273700367492,-0.025285088984291684,-0.02523506355723443,-0.025238007478712837,-0.025626370877848498,-0.025262441393056993,-0.025789156995352506,-0.025369732234799963,-0.025403610982560176,-0.02524497292285048,-0.02538150445087073,-0.025337924096027163,-0.026711517908223757,-0.02591265316696431,-0.025258399702450262,-0.025224652889232035,-0.026107537011283738,-0.02625685023517875,-0.026255903120454515,-0.026257733690553554,-0.02625421284328909,-0.026255364556914122,-0.02624867902469478,-0.026281521890742416,-0.026264688159997527,-0.02625942676986503,-0.026248606890109265,-0.02626878335699992,-0.0262767023933051,-0.026253202861228925,-0.026257842226992626,-0.02624224007339353,-0.026255867842802233,-0.026275804704063467,-0.02625803036691092,-0.02625719696947288,-0.02626761472849837,-0.026267615457271094,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
463,-0.027663504663337446,0.003745802833398223,-0.048283273615882846,-0.02223589746330714,-0.02654840299856086,-0.026166389313802694,-0.02557090186474802,-0.02623320424963729,-0.023906000913041018,-0.027112507613988635,-0.025915779720902834,-0.024666442219973897,-0.022987332548937426,-0.025689328664837426,-0.02515096015806378,-0.025876748031399888,-0.025777266330513835,-0.02659453984063525,-0.026585680797406624,-0.02494642057211292,-0.025283399426898275,-0.02707272682791405,-0.026760083180114774,-0.026780681268112293,-0.025474983850426472,-0.025997043008709177,-0.025979425666957476,-0.02605151553106961,-0.02602457765933496,-0.02562504579153668,-0.02552733110286876,-0.025534594646516993,-0.0260449788051113,-0.02558533611174491,-0.025828059990042344,-0.02574998213596548,-0.025794333273776712,-0.025550444050862417,-0.02576566135915502,-0.025705927899652176,-0.026798906360115338,-0.026300006635226296,-0.025577699345116667,-0.02544582289642471,-0.02614361464949519,-0.02649033961190493,-0.02647458550711974,-0.0264850178587097,-0.026479137253737784,-0.026476137591908172,-0.026487316769104624,-0.02648081915992649,-0.026480933319271135,-0.02648978110015812,-0.02648807425128279,-0.026481692829874698,-0.02648751725098306,-0.026482565253539647,-0.026485504640382487,-0.02647670193059694,-0.026474690093240917,-0.02648860446023242,-0.026486276412621773,-0.02648210744025515,-0.026487086033292147,-0.026487067278636228,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
464,-0.02435700406940074,0.005405047288117352,-0.051614167615101486,-0.023552383466905448,-0.0254100792932959,-0.02524551945169154,-0.024989001624703595,-0.025274301287778658,-0.02427181308452526,-0.025653078352928668,-0.025137564484218992,-0.02459938800137021,-0.02387607877835891,-0.02504001627742935,-0.02480810354829366,-0.025120750823090017,-0.025077897141157903,-0.02542995363740138,-0.025426137431834316,-0.024719994134393464,-0.024865154345087494,-0.02563594200384873,-0.02550126465794938,-0.02551013768588913,-0.024256296292538088,-0.025437476449627086,-0.025408407999313404,-0.025524415194071608,-0.025481975484165233,-0.024703418054918453,-0.02443833516799075,-0.02446043950516323,-0.02551421616585043,-0.024602720379503257,-0.023752452066350103,-0.02498322856243568,-0.025072922992820802,-0.024506952695761447,-0.02501541862615818,-0.024889683746881275,-0.02460621668823529,-0.025862127576797345,-0.024582426206795786,-0.02411484457417495,-0.023963731494158116,-0.02535279936324691,-0.025366422367289337,-0.025369367241329037,-0.02535546731856611,-0.025362603817597626,-0.025339937853471172,-0.02539156328378121,-0.025375258438691824,-0.025351093245196934,-0.025337896838736735,-0.02536272580574637,-0.025371608392114855,-0.0253894817309225,-0.025367582742449372,-0.02538046798272715,-0.025366162632138485,-0.025368585059235654,-0.02536473672668763,-0.025379948040511805,-0.025391369123539526,-0.02539145002896501,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
465,-0.02433523432466665,-0.0017776733331108532,-0.05595030428441601,-0.024991350487592445,-0.025185842754083747,-0.02516861409042826,-0.025141757845795764,-0.02517162741718221,-0.0250666714819792,-0.025211283645532084,-0.02515731169850572,-0.025100967079308856,-0.025025239907960857,-0.025147098846885364,-0.025122818643594266,-0.025155551384995544,-0.025151064800266187,-0.02518792350711941,-0.025187523967830153,-0.0251135939904701,-0.025128791601392815,-0.025209489548067582,-0.025195389445199886,-0.02519631841069043,-0.023586349284377518,-0.025274255492837218,-0.0252299862735864,-0.025408325484363746,-0.025342546976675297,-0.024208119816490608,-0.023838447816321443,-0.023869124581212237,-0.02539245619182389,-0.024067168830229288,-0.022802771324201762,-0.024604729226855027,-0.024733882366045224,-0.023933747587162175,-0.02465094752884651,-0.0244711821418198,-0.02375855922675933,-0.02596835944075427,-0.024038849190577402,-0.023390499125183914,-0.023024206636286584,-0.025102541034851936,-0.025160543984075637,-0.025174426051303392,-0.025133048040471274,-0.0251509575330116,-0.02509518206647502,-0.025192207186995455,-0.025152868565098303,-0.025125737559488243,-0.025089859085346347,-0.025151856892391505,-0.025145858487316923,-0.025193854569277488,-0.025169718321433943,-0.025203384273458758,-0.02515989198559797,-0.025138914288414912,-0.025162194167299277,-0.025202202381378762,-0.02519935637657166,-0.02519955446633645,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
466,-0.026767597118217905,0.0006055449642133375,-0.047977204419432665,-0.027603661486086558,-0.027515980897626663,-0.027523747887003375,-0.02753585516188726,-0.027522389425467732,-0.02756970543616048,-0.027504511689244362,-0.027528843207206333,-0.027554244368172037,-0.02758838352992885,-0.027533447343175754,-0.02754439329260035,-0.02752963678798582,-0.02753165942053745,-0.027515042856984234,-0.02751522297643385,-0.027548551931032908,-0.02754170057651415,-0.027505320500434027,-0.027511677078713916,-0.027511258284474233,-0.02546335871292045,-0.026946233271540002,-0.026898831276047527,-0.027093430559925608,-0.027020505010644288,-0.025936536492487894,-0.02564403904606534,-0.025667134633101097,-0.02707570787403594,-0.025821460876460183,-0.025373303500994884,-0.02628264477983544,-0.026402496192947853,-0.025716513514140567,-0.02632512179673792,-0.026162444517034186,-0.026665314679612914,-0.027787757100175,-0.025798855380552328,-0.02533611557788841,-0.025748852481226322,-0.027458192742556283,-0.027511856083926325,-0.027511288333797356,-0.027491172285408764,-0.02750464446360369,-0.027461595161998236,-0.027519017461685096,-0.02749531508436121,-0.02747783791470356,-0.027457808050186015,-0.02750041247511037,-0.02748578314556534,-0.027518591079991033,-0.027508006114747626,-0.027536271531486755,-0.027511365456933036,-0.02748080809366763,-0.027502777124196284,-0.027530799045518715,-0.027518119440161422,-0.027518254024113013,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
467,-0.027599123376617712,0.003671569281017895,-0.06371527730819304,-0.028593165644086118,-0.028145174750062694,-0.028184859024265933,-0.02824671934015444,-0.028177918167589,-0.028419672269656426,-0.02808657453983169,-0.02821089280315764,-0.028340676247933023,-0.028515105204960842,-0.02823441694944104,-0.02829034364604281,-0.02821494748583172,-0.028225281825290438,-0.02814038197125711,-0.028141302264730068,-0.028311591589082936,-0.028276585614670106,-0.028090707040015823,-0.028123185029004676,-0.028121045262277017,-0.026048904045019177,-0.026800877760377075,-0.026765014028999973,-0.026916404479229765,-0.02685838130096414,-0.026186883578765852,-0.026083344938521505,-0.026089680929243526,-0.026902160590023365,-0.026140616261584034,-0.02690303891654017,-0.026359451149957126,-0.02642917306208388,-0.02610442480141522,-0.026383621306332344,-0.026294411042352552,-0.028367348962050624,-0.027550733551551566,-0.026132303554389218,-0.02604774598981288,-0.027397610131707006,-0.028055108051180225,-0.02815484872054663,-0.02813355200635404,-0.02811633056530119,-0.0281414750974946,-0.028058840054870783,-0.02815850494717672,-0.02812720911142226,-0.028075072532013468,-0.028051870665112985,-0.0281211560742094,-0.0280969607818792,-0.028161642890101733,-0.02812779266568008,-0.02819001734883794,-0.028153940543954807,-0.028087605917370664,-0.02811861979960815,-0.028167782416296794,-0.028148397587986602,-0.028148634961662464,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
468,-0.02653733395791692,0.0026414103178540827,-0.06312417502643596,-0.025782159322547547,-0.025505133054079553,-0.02552967280822645,-0.02556792566716949,-0.02552538075753785,-0.02567487539610313,-0.025468896162240216,-0.025545771440401134,-0.025626026248913306,-0.0257338887160367,-0.025560318179075347,-0.025594901837524706,-0.02554827875388899,-0.02555466924873057,-0.025502169320562162,-0.025502738406831794,-0.025608041029529623,-0.025586394217964818,-0.025471451596113373,-0.025491535165259437,-0.02549021198748984,-0.023764639169491075,-0.024428226767059386,-0.02439663257441958,-0.024530361511770876,-0.024478994833842055,-0.023892276541270373,-0.02379954036926072,-0.023805440258986562,-0.024517738582542036,-0.023851457826649058,-0.02432869153061253,-0.024042514106560765,-0.024103074976242478,-0.023818965300740125,-0.024063502538659468,-0.023986028942383567,-0.025357992032041334,-0.025101343634917398,-0.02384405553001934,-0.023756747931945543,-0.024671923261671048,-0.02550874159111879,-0.025512761516627694,-0.02550486150679248,-0.025510618721592992,-0.025511999379631153,-0.02550716430688517,-0.025511976353819327,-0.025513302322526406,-0.025503681643014746,-0.02550698253645167,-0.025507715990602763,-0.025508464970239043,-0.025511278413386795,-0.025504696960759642,-0.025510265196553424,-0.025512709118436276,-0.02550795797921571,-0.025504452706404782,-0.025505996171742193,-0.02550742787827002,-0.025507436722221187,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
469,-0.02566827779925432,0.010815778305711914,-0.05195565984202169,-0.02295926500080982,-0.024737039842927282,-0.024579559623468805,-0.024334077595197318,-0.024607103219884723,-0.023647743629393377,-0.024969584702390482,-0.024476249047793344,-0.02396122576021519,-0.02326903443294095,-0.024382897517655464,-0.024160962037386168,-0.024460158736702393,-0.024419148687291323,-0.024756059161618958,-0.02475240713519294,-0.02407664322848308,-0.024215558419539807,-0.024953185585889666,-0.024824302270364206,-0.024832793566743623,-0.023525846794154905,-0.02486848310203497,-0.024829677142662862,-0.024988210598685046,-0.024929035567900482,-0.02399985849388072,-0.02371737896011473,-0.02374068862925367,-0.024973854126903283,-0.023891636020223542,-0.0227471232306583,-0.024310319714279837,-0.024413998974783944,-0.02378984039902864,-0.02434724950632337,-0.024204589121048784,-0.023040802025593457,-0.025540505770850524,-0.023869984787842375,-0.02337589400145552,-0.022778496255185243,-0.024668665733759858,-0.024698995283008746,-0.024704245520290852,-0.024683694773858927,-0.024693691525204394,-0.024661175102654722,-0.02472326557296622,-0.02469881801193066,-0.02467896789208125,-0.024658264690762932,-0.024696448238044427,-0.024696824210532115,-0.024716290155386546,-0.0247017904155324,-0.02471655819253347,-0.02469863543667351,-0.024692771219092514,-0.024697867765155725,-0.024718729679045745,-0.024721821924051215,-0.024721927208864708,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
470,-0.027181279816080307,0.005930567652747987,-0.050608445902463634,-0.02251408078471297,-0.025811037454491075,-0.0255189839010257,-0.025063727368395083,-0.02557006463507691,-0.023790892759284865,-0.026242301474695466,-0.025327390183158632,-0.024372258282962883,-0.023088560955746143,-0.025154265925445833,-0.024742677435948063,-0.025297550038493898,-0.02522149521269114,-0.025846309564394748,-0.02583953673096376,-0.024586304731815483,-0.024843928675431688,-0.026211888637678694,-0.02597286922043986,-0.025988616679324943,-0.02517949132676264,-0.02673838022252316,-0.026703213702636654,-0.026843030368551093,-0.026792040954684276,-0.025812409912666007,-0.025447504492122814,-0.025478923080563324,-0.026830793034348446,-0.025676587414902252,-0.023634864872035324,-0.02617641902379785,-0.026289779910449097,-0.025544373878929938,-0.02621726303218588,-0.026056621041200424,-0.023480701846889742,-0.027242789665080955,-0.02564883511079963,-0.024955905900130602,-0.02347820647114568,-0.025748773066849487,-0.025764085639017078,-0.025741564968109802,-0.025756634954573546,-0.025761492100519902,-0.025745574721308787,-0.025751197903949665,-0.025763426574741403,-0.025731475770243647,-0.025744264283854096,-0.025739602452721066,-0.025739766581696598,-0.025769922738199044,-0.02574056081201835,-0.025770461797952258,-0.02576390929274819,-0.025738041382575717,-0.025738965940490518,-0.025747575412869053,-0.025748976929361442,-0.025749020711078537,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
471,-0.031176470362856073,0.004597508833690638,-0.0571056419664352,-0.024184031937487034,-0.025202136859452332,-0.025111950305596115,-0.02497136643900278,-0.02512772410912585,-0.024578313296308583,-0.025335311803988736,-0.02505278589225512,-0.024757839799202343,-0.02436143223366372,-0.024999324874552135,-0.02487222576196048,-0.025043571213022663,-0.025020085374340344,-0.025213028937298,-0.02521093747667465,-0.024823937647895238,-0.02490349228912424,-0.025325920276541156,-0.025252110739592493,-0.025256973577356272,-0.02482816057095929,-0.026532817245433975,-0.026498492565279995,-0.026633218893341,-0.026584640345966172,-0.025558775506047494,-0.025143324766925292,-0.025179715077266636,-0.026621622234146953,-0.025405990153893727,-0.02278030227594152,-0.025956872786727835,-0.026077208334558344,-0.02525515004571156,-0.026000441975746844,-0.025827758123479365,-0.02235143568224707,-0.026980796919026554,-0.025374499801382115,-0.024558597055183092,-0.022499480699826678,-0.025208852156977067,-0.025179797805952857,-0.02519453908285891,-0.025189810921372555,-0.025183297852555245,-0.02520332616385037,-0.0251997620971153,-0.025192450002848716,-0.025211283527915653,-0.02520524077800468,-0.025203132358563973,-0.025214203524579086,-0.025177478959054842,-0.02519616292399558,-0.025163562173333577,-0.02518003611548872,-0.025216314477911506,-0.025198755518909075,-0.0251849312154322,-0.025195944970260252,-0.02519588078679835,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
472,-0.034413957381834344,0.0005145314101601995,-0.05483716018679352,-0.026672026573461165,-0.024548620832869048,-0.024736717994616228,-0.02502992607456803,-0.024703819435495857,-0.025849695512420806,-0.02427086513634833,-0.02486011397494851,-0.025475266906283458,-0.026302032480360064,-0.0249716146950013,-0.025236698361211576,-0.02487933252733715,-0.024928315656290487,-0.024525903821954468,-0.024530265866963812,-0.025337410239129395,-0.025171487475932924,-0.024290452531384815,-0.02444439304486814,-0.02443425089016443,-0.024091054724472837,-0.026157027867789152,-0.02611412090372971,-0.026283475645822778,-0.0262221036661292,-0.024969055321513774,-0.024469723248469293,-0.024513431127936573,-0.0262687891617256,-0.02478528927211244,-0.021571325437163485,-0.02544972265950507,-0.025595904796958526,-0.02460404065363226,-0.025502586189268626,-0.025293421763285855,-0.020959445598629344,-0.026743807599795076,-0.024747439809384465,-0.023766600370165678,-0.021197853918378785,-0.024541093112934443,-0.024571881499679298,-0.02458088903064102,-0.024557224096111534,-0.024566764070261395,-0.024537135522018905,-0.024590765890070893,-0.02456781553253553,-0.024555048273916583,-0.02453433856391802,-0.024569128536016997,-0.02456594079633891,-0.024589353836535953,-0.024578381696900645,-0.024594393040691272,-0.02457153322364647,-0.024562235273578283,-0.02457437789224971,-0.024595714727176927,-0.024594216243504437,-0.024594321998942997,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
473,-0.034656854535348884,-0.004564495005617085,-0.06108957992533882,-0.027321252393431552,-0.025657665407131415,-0.025805030550052874,-0.026034745077409216,-0.025779256100179997,-0.02667699528070676,-0.025440057084204992,-0.02590170540739092,-0.0263836483500844,-0.027031379691985772,-0.025989060896404147,-0.02619674128878416,-0.025916762225331118,-0.025955138167487284,-0.02563986771401856,-0.02564328516795705,-0.02627564423524752,-0.026145651674566374,-0.025455402872744268,-0.02557600791303384,-0.025568062019201306,-0.025403888156100805,-0.026769850458874922,-0.026742164593879243,-0.026851257872133032,-0.026811781450315722,-0.025992771719794062,-0.025659509296833676,-0.025688849093766765,-0.026841817238734137,-0.02587060580880672,-0.02361221752482093,-0.026309787590285478,-0.026405496423515345,-0.02574956732217882,-0.026344435893404645,-0.026207094582018843,-0.023104665490577027,-0.027144542261158068,-0.025845375170733327,-0.025182704983018982,-0.023320295578879605,-0.02570909685407618,-0.025691477131077823,-0.025676654628126946,-0.025698275862233926,-0.0256938138132792,-0.025710041190780217,-0.025662864026164217,-0.02569443991329785,-0.02568545695320323,-0.025711122121169175,-0.02567238150204543,-0.025675460368830918,-0.025695872005396435,-0.02567755633471897,-0.02569382675950919,-0.025691635177911808,-0.02567746074996362,-0.025678983257122583,-0.025671230469945662,-0.025672408868571247,-0.025672370393107997,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
474,-0.031892446023884004,-0.011045065037131194,-0.05860111256579324,-0.026729064854481746,-0.027213669883513873,-0.027170742227820555,-0.02710382609051282,-0.02717825035822299,-0.02691673778014614,-0.027277059467898594,-0.027142580717522152,-0.02700219011837757,-0.02681350514528504,-0.027117133951204558,-0.02705663638575861,-0.027138194647088127,-0.027127015685773886,-0.027218854374411367,-0.02721785886568311,-0.027033651855958556,-0.027071518856098386,-0.027272589219957344,-0.027237456816583034,-0.027239771465677496,-0.027364297930731925,-0.027808749997937424,-0.027803319139374724,-0.027823262071139967,-0.02781651064115055,-0.027591972537537188,-0.02746873018280943,-0.027480180886148682,-0.027821699335140126,-0.02754856567810572,-0.026389046289485792,-0.027694124927251915,-0.027721662189732973,-0.027503518484715238,-0.02770428593536544,-0.027662793065379637,-0.025925043990888654,-0.027846823036488253,-0.027539340217576647,-0.027267347993357893,-0.026167003948693954,-0.027186466813267335,-0.027195947199591584,-0.02723027057229347,-0.027196232859112317,-0.02719604124964118,-0.027196504674222244,-0.027219736488431647,-0.027184058703428937,-0.027229504868591773,-0.027196627024018746,-0.027231621135282828,-0.0272196052293283,-0.02718156731410124,-0.027230181578307942,-0.027193894539787333,-0.02719595339038173,-0.02721959758447764,-0.027230044302019793,-0.027230836633463252,-0.027218044213338306,-0.027218042750678583,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
475,-0.028426797245043163,-6.832219989864623e-05,-0.05336294746027802,-0.025462729572712027,-0.027303937136513124,-0.027140837870876844,-0.026886596806979038,-0.0271693642493888,-0.026175773783053986,-0.02754477942093691,-0.027033841074180283,-0.02650044125877219,-0.025783551877068003,-0.026937158671375243,-0.026707304319031643,-0.027017176645264592,-0.026974703317721276,-0.027323635082846832,-0.027319852748594217,-0.026619976933670426,-0.026763848752778787,-0.02752779516813637,-0.02739431317155766,-0.027403107445584867,-0.027622335214232577,-0.028326254603086784,-0.0283186731512738,-0.028345417325721135,-0.028336744225580534,-0.027987300932036527,-0.02778919049382348,-0.027807557248085334,-0.028343456536651275,-0.02791745182051689,-0.026137483084832477,-0.02815104286980696,-0.028194641337586944,-0.027845025404047218,-0.028167178267565617,-0.02810103964409914,-0.0254622725563875,-0.028348884593645825,-0.027902610811693804,-0.027468683074869764,-0.025815602193019455,-0.02728644940009795,-0.027278908374943036,-0.027293073457077655,-0.02728580357044782,-0.027281330053560027,-0.027295195710567252,-0.027278952176589613,-0.027272598334581094,-0.027303578404198392,-0.027296415936805152,-0.027297360126331723,-0.02729065557579331,-0.027263379276138425,-0.027294114532384138,-0.02726975421299132,-0.02727907367658289,-0.0272923830023086,-0.027295767800112187,-0.027286831146189183,-0.02727866233909517,-0.027278613957581094,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
476,-0.025764992966609987,0.010061235951442149,-0.05827991623047424,-0.02214441723949776,-0.025210173984624232,-0.024938600760844226,-0.024515269208303943,-0.024986099445433868,-0.02333169244974961,-0.02561119550577178,-0.024760442601151348,-0.023872289568279477,-0.022678611842487463,-0.024599458726023943,-0.024216732983990116,-0.024732695004217473,-0.02466197354240951,-0.025242972628853697,-0.025236674742088912,-0.02407132595548938,-0.024310883954563905,-0.025582915376682645,-0.025360657256843458,-0.025375300421170754,-0.025605998121110224,-0.026709701334187725,-0.026698028011290117,-0.02673840626717455,-0.02672560568736648,-0.0261713866713233,-0.025861843594100598,-0.02589028093099558,-0.026735551214112946,-0.026061552326824913,-0.023541484449347297,-0.026431482118364356,-0.026501169949457684,-0.02594846048129039,-0.026457263190403587,-0.026351720057108688,-0.022811434425161002,-0.026718803437956875,-0.026038311566991507,-0.025374405497728503,-0.023159803473263466,-0.02512825449341566,-0.025161886477386836,-0.025142952633171022,-0.025146981677049648,-0.02515670845617286,-0.025124998852601135,-0.025157176363336243,-0.025156830548301257,-0.025120474644092138,-0.025122276696654164,-0.025137106799927384,-0.025133351163290442,-0.025171713824104772,-0.025140744412369062,-0.02517692270815708,-0.025161534780888013,-0.025129735493746586,-0.02513722592925837,-0.02515606614884557,-0.025154482551627916,-0.025154576015408388,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
477,-0.022622610391747528,0.014920623935545519,-0.05851000442821097,-0.02010718441461777,-0.02328785045146812,-0.023006098244360316,-0.02256689957224373,-0.023055377252914892,-0.021338960531116745,-0.023703902877802243,-0.022821262442033956,-0.02189982006351783,-0.020661401455320392,-0.022654244642949843,-0.022257173749751787,-0.02279247482236645,-0.022719102611082377,-0.02332187843947507,-0.023315344498199882,-0.022106316641533126,-0.022354853643930143,-0.02367456276585287,-0.023443974068849918,-0.02345916608156322,-0.02382712920038991,-0.02481710606363066,-0.024810945506448506,-0.024827881754287365,-0.02482411815956727,-0.02436973865055051,-0.024075974234594552,-0.024103356014077575,-0.02482725101689899,-0.024266720667325704,-0.021757447092801946,-0.024604875614444716,-0.024664405917626305,-0.024159164896310613,-0.024627145002574836,-0.02453452361530345,-0.02104207192273196,-0.02470597000943312,-0.024244728260407404,-0.023598926285135047,-0.021376367361699462,-0.023217714055758596,-0.023242751640037945,-0.023219030126316945,-0.023231262698459088,-0.02323878547179784,-0.023212318487664797,-0.023242160148423403,-0.023242295879017168,-0.023205570287878674,-0.02321043817148062,-0.023223112499453535,-0.023223385303478516,-0.023244010297023977,-0.023217654891407574,-0.02324318804030671,-0.023242482887391426,-0.02322044928088447,-0.02321547939625038,-0.023227318549666386,-0.023230483715095666,-0.02323054466354207,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
478,-0.023020131472909846,0.012069541084345036,-0.06591861340323399,-0.021541924502703005,-0.024048901552658115,-0.023826826581941317,-0.02348065349158526,-0.023865667925879835,-0.022512801174119815,-0.02437683094616044,-0.023681140392610642,-0.02295486643959812,-0.02197875420617963,-0.0235494982194347,-0.023236529927599055,-0.023658450207286835,-0.02360061878215055,-0.024075722156896736,-0.024070572153522322,-0.023117625489426325,-0.023313520485585985,-0.024353705290575102,-0.0241719570137463,-0.024183931243914956,-0.024810086344729868,-0.02571618818146882,-0.02571286063339768,-0.025718308838823128,-0.02571880446817045,-0.025330193811904936,-0.02505180034891719,-0.02507809886740171,-0.025718707665636588,-0.025233582536276434,-0.022619261407073876,-0.02554463992939768,-0.025596772764166945,-0.025131497767191403,-0.025564293429104407,-0.025481629899952,-0.021641181683980583,-0.025559917435617908,-0.025212803113254204,-0.02458453748036729,-0.022151856965025217,-0.023994930367490844,-0.024001933755536827,-0.02400653054202056,-0.023997860469318358,-0.024000513307182832,-0.023992100524182984,-0.02401240770196996,-0.02400287574967303,-0.023999563094917124,-0.02399134650238876,-0.024004065014249936,-0.02400507477819762,-0.02400802409449423,-0.02400584939072427,-0.02400713411412227,-0.024001837119874067,-0.02400396799333576,-0.02400476326771328,-0.02401057057260319,-0.02401233670740353,-0.02401236647536801,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
479,-0.02915267524805947,0.0031657281992329518,-0.05912880687112389,-0.02284061881434594,-0.02579558240640847,-0.025533823546993205,-0.02512579074167804,-0.02557960568018312,-0.023984987174826503,-0.02618211144088203,-0.025362103831670653,-0.0245060476946375,-0.023355508198645656,-0.025206937740731822,-0.024838043295582875,-0.02533535900306115,-0.025267193338856977,-0.0258271957428942,-0.025821125454986837,-0.024697891120778817,-0.024928791751292922,-0.02615485332525689,-0.025940627374940017,-0.02595474135105001,-0.026447998947689032,-0.02757624343132884,-0.027565256606425323,-0.027602548822580054,-0.027590985786813505,-0.027037887363104213,-0.026717184365183222,-0.02674687891368572,-0.02760000299119845,-0.026924744508748627,-0.024093079316451764,-0.027302477433393757,-0.027372359015923588,-0.02680748810220035,-0.027328392001751203,-0.02722190321962866,-0.02297690573388477,-0.027567271477150396,-0.026900709216461864,-0.02620115918115411,-0.023578517236968417,-0.02572018241448718,-0.025749846578799186,-0.025742269947476987,-0.02573864194184303,-0.025745968142100544,-0.025721574579584416,-0.02574972969891822,-0.02574145575647161,-0.025725477863428776,-0.025719524698299533,-0.025739316370662436,-0.025731917791307814,-0.02575069002620468,-0.02574062089319621,-0.025759186792603094,-0.025749583567708425,-0.025729183650899358,-0.02573799185054773,-0.025752044108937836,-0.02574612196272416,-0.02574618956381488,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
480,-0.03326189359643922,0.005941111853614594,-0.06785293829904497,-0.02322731880076328,-0.025138200956846584,-0.024968929722846634,-0.02470506772168095,-0.02499853559061943,-0.02396734588126693,-0.02538815714472235,-0.024857883975704775,-0.024304299355827792,-0.023560281595789895,-0.024757542937594978,-0.02451899048483147,-0.02484058893494871,-0.024796508340610694,-0.025158644308753562,-0.025154718844197708,-0.024428358474782776,-0.02457767466123698,-0.02537053017737275,-0.02523199698294352,-0.025241124048052684,-0.024986568210581928,-0.026794957252683865,-0.026760847515549174,-0.026893706229945493,-0.02684613085243608,-0.025784578869493084,-0.025334498823604223,-0.025374311277789885,-0.02688238636147098,-0.025620196729591333,-0.022524836462346456,-0.02620627393223397,-0.02633166549850645,-0.025456603727388966,-0.026251795136421074,-0.02607060968927501,-0.021754361191653044,-0.027213968011544493,-0.02558615011631316,-0.024684391413969553,-0.022110726676793716,-0.025020048167418617,-0.02510802608248498,-0.025096273034107514,-0.02507554326529777,-0.025096720766781787,-0.025029079435575616,-0.02510122464224138,-0.02507767691026849,-0.02504327740368622,-0.02502298847031236,-0.025077272561791427,-0.025050355706998345,-0.025116259833486997,-0.02509110595066209,-0.025148811588955426,-0.02510725765159115,-0.025042721034503813,-0.02508286129398556,-0.025126870012062506,-0.025102446882086064,-0.025102655917138506,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
481,-0.03344329581973923,0.013838510481914416,-0.05836114579243423,-0.024388550304681532,-0.02235172492705901,-0.02253215256045073,-0.022813405288911032,-0.022500595416743988,-0.023599749209386765,-0.022085294522055557,-0.022650517157208068,-0.023240587664087507,-0.02403364245829481,-0.02275747151448666,-0.02301174658222748,-0.022668952086754516,-0.022715937963367853,-0.0223299341861516,-0.02233411837186963,-0.023108352004756777,-0.02294919462454286,-0.0221040832549525,-0.022251746953186474,-0.022242018337647114,-0.02143760874314903,-0.023988785389912202,-0.023932002172767593,-0.024157659287505087,-0.024075395197166668,-0.022483529952632215,-0.02188260382176844,-0.021934556817453103,-0.02413791874438366,-0.022260469311083345,-0.01876386325932915,-0.02307816614840874,-0.02326250200853381,-0.02204265006895701,-0.023144625348037885,-0.022882945302564146,-0.01840425240494361,-0.02480290153207072,-0.022214805515302603,-0.021063639286214946,-0.01845829895323605,-0.02229066868119672,-0.022371438221118943,-0.022367937977058227,-0.022337099513200183,-0.022359542096225864,-0.02228399320886586,-0.02241138547828313,-0.022358784339122653,-0.022317923397233878,-0.02227796024744839,-0.02236443584503733,-0.022353636462602026,-0.02238123573072732,-0.022362969867504356,-0.02239283511532016,-0.02237063107105365,-0.022344747589017746,-0.022355068768326013,-0.022397549400137624,-0.022393086357862007,-0.022393297086476673,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
482,-0.03291899491472401,0.012278437157677699,-0.060322343261831786,-0.025150079023375998,-0.02088306710901719,-0.02126105084283176,-0.021850256356702,-0.021194940753248636,-0.023497593882204595,-0.020324913363984724,-0.02150901669702362,-0.02274517464695316,-0.024406571000710232,-0.021733078868388087,-0.022265768000944423,-0.021547636632183155,-0.021646068877538286,-0.020837416975188264,-0.020846182562315598,-0.022468149851373513,-0.022134725864667488,-0.02036427449332245,-0.020673619990783855,-0.020653239196793002,-0.0197840664839769,-0.02255116421025943,-0.022488263320426076,-0.022738736031345953,-0.022647265448059423,-0.020905352014384926,-0.02025894076922525,-0.020314597247166364,-0.022716768461006273,-0.020664735350796624,-0.0170425761590499,-0.021550685768781535,-0.02175193159259813,-0.020430536288654932,-0.02162317380510583,-0.02133818546665352,-0.016815095631467488,-0.02346554239652714,-0.020615574974184835,-0.019387681957550286,-0.01677196299438794,-0.021011343751995214,-0.020941955497069707,-0.020975057054718294,-0.02096892767659643,-0.02095125710909677,-0.021012869638138868,-0.02093874103142756,-0.020956335035207163,-0.021009821340496,-0.021017489588070388,-0.020969826595691007,-0.0209822150411486,-0.020948071664826196,-0.02097854773041266,-0.020935479647563773,-0.02094258541713789,-0.0209890103932648,-0.02098409013936225,-0.020954191793783133,-0.020961216029163936,-0.020961069185110297,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
483,-0.02977381958339651,-0.012991296781031746,-0.06034540468949523,-0.024189310126076318,-0.021978788208943577,-0.0221746023628964,-0.022479839781550603,-0.022140354086842763,-0.023333241594839398,-0.02168963713290085,-0.02230306086415981,-0.022943451445719208,-0.02380413642310725,-0.022419136082730162,-0.0226950952377941,-0.022323067888940104,-0.022374060630483177,-0.021955139195682257,-0.02195968020068773,-0.02279993898442109,-0.02262720896981034,-0.02171002813269894,-0.02187028430629988,-0.021859726053192186,-0.021050631035675196,-0.023419377618576,-0.023366999421076857,-0.023574929071265734,-0.023499198775926843,-0.022023632316558867,-0.021464528592629994,-0.021512867580772206,-0.023556764532140416,-0.021816118821747076,-0.018610058181421273,-0.02257631350253021,-0.022747392204483755,-0.021613445439407863,-0.022638010738796042,-0.022394981062748863,-0.018401946411625195,-0.02416433269997634,-0.021773631810942575,-0.020703196622636994,-0.018362862923622335,-0.021936312121942116,-0.022017549309031728,-0.02199977345111073,-0.021988757686601454,-0.022007616217288962,-0.02194172048318774,-0.022031236948428186,-0.02199374331331449,-0.02196223185965353,-0.021936843306828265,-0.022006405751570278,-0.02198478454251057,-0.02200083742688664,-0.021995993285391407,-0.022023029317545694,-0.02201687646453862,-0.021977535167736217,-0.02198999491996583,-0.02202240157495338,-0.022005960453719744,-0.02200611589428323,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
484,-0.026288227423159165,-0.005361971195382212,-0.04750959133787761,-0.023097530310663764,-0.024590020944604482,-0.02445781199046451,-0.024251723109400367,-0.024480935593466355,-0.02367552696158128,-0.02478524871839078,-0.02437107993479035,-0.023938703789757147,-0.023357590226680002,-0.024292708770403258,-0.024106387860806783,-0.024357571678271298,-0.024323142619431335,-0.024605988183165155,-0.024602922207032182,-0.024035599913103008,-0.024152223017813675,-0.02477148121127879,-0.0246632801406281,-0.02467040881632766,-0.024209619823953917,-0.025483673292015226,-0.025461427747887008,-0.025546967398937873,-0.025516697323907052,-0.024784418875655807,-0.024460821722859936,-0.024489543591512005,-0.025539806511356546,-0.024666583006614153,-0.022564782805272392,-0.025083301279718938,-0.02517076083133438,-0.024548871329504302,-0.025115147252748746,-0.024987834105689537,-0.022431985035534112,-0.02572819228423482,-0.024642115798189305,-0.02399189324531712,-0.022385962253119812,-0.024519422117721366,-0.024566084064602874,-0.02455988739752073,-0.02454761568006061,-0.024559711818004114,-0.02451822007117941,-0.024581963175632344,-0.024556446469541977,-0.024533759348011584,-0.024514947285474487,-0.024559946163661063,-0.024551408093468282,-0.024566115436350525,-0.024557296653422087,-0.024574986198724207,-0.02456565250512383,-0.024546648549499766,-0.024553172591332967,-0.02457528478486788,-0.024570181780940878,-0.02457029013431397,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
485,-0.026166530379825553,0.00019402134074681028,-0.04682718386952516,-0.02488533136243133,-0.02833002413578379,-0.028024883709075726,-0.027549227203684124,-0.02807825336268891,-0.026219357078345183,-0.02878061302808639,-0.027824704707208273,-0.026826773498599417,-0.02548555389848469,-0.027643822779064697,-0.027213791074867797,-0.027793527430410962,-0.027714064599970136,-0.028366876783317747,-0.028359800460298797,-0.027050411334753912,-0.02731957936627585,-0.028748837396683907,-0.028499107557404903,-0.028515560657416,-0.02848304136193489,-0.028632056059998183,-0.02863847150329325,-0.02860862723950299,-0.028620891773910515,-0.028630532129116742,-0.028557370580794134,-0.028564976797588956,-0.028611725530246032,-0.028607265237991113,-0.027738960952164396,-0.028667274329907295,-0.028670232410579893,-0.02858005299266525,-0.028668843927500326,-0.028659560857286544,-0.02764089447424797,-0.02842925856956971,-0.02860191941279939,-0.028408529378909794,-0.027629296180904504,-0.028242759194314782,-0.028286688586587488,-0.028258542630910367,-0.028270814493914442,-0.028281195265495426,-0.028246226376095595,-0.028268868960792476,-0.028272992515366996,-0.028236630226056037,-0.028243401681099838,-0.028256643488388706,-0.028244756454076012,-0.028283423054192222,-0.02825637098030955,-0.028297061249520458,-0.02828631607311895,-0.028241053607170507,-0.028252915409028648,-0.02827146924397117,-0.028261629877891645,-0.028261718440940133,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
486,-0.026253629928332942,0.011752888532065289,-0.043088042732826126,-0.0289452426939499,-0.031289672394861405,-0.03108199631853401,-0.03075826839501688,-0.031118319267862328,-0.029853169674945768,-0.031596339506130944,-0.030945756128666468,-0.030266572317840815,-0.029353749238151934,-0.03082264936919624,-0.030529973311856116,-0.030924537129316924,-0.030870455377456463,-0.03131475400507182,-0.031309937917556784,-0.030418778398273907,-0.030601971956932483,-0.03157471327153566,-0.03140474918738317,-0.03141594703255429,-0.03135197622646295,-0.0316117745837306,-0.03161246668171504,-0.03160729084395107,-0.03160994360469747,-0.03152206329529546,-0.03143408389086735,-0.03144273962066076,-0.031608011606361286,-0.03149253668082964,-0.030524038775238745,-0.03158176079362991,-0.03159429010899058,-0.031460119558513966,-0.03158662085131896,-0.03156531901835194,-0.030254986583687832,-0.031545261607373205,-0.03148603147548996,-0.031271984896922456,-0.030362171999383285,-0.031266366939111764,-0.03125960080155845,-0.031247985571299708,-0.03126273221854817,-0.03126068247377428,-0.03126750664281767,-0.03124372779475664,-0.031260105608785525,-0.03125355807085833,-0.03126809911707321,-0.03124912023994535,-0.031249733550886106,-0.03125714570752927,-0.031248527360589702,-0.031256678476850326,-0.03125967408016737,-0.0312506671128364,-0.031249393300515047,-0.03124479403422123,-0.03124475826995794,-0.03124473535186862,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
487,-0.025817511081750625,0.024847508877637446,-0.04964753355100444,-0.03141072869083844,-0.031099150021501935,-0.031126750523018342,-0.031169774511153846,-0.031121923141666837,-0.03129006366066781,-0.031058393444146903,-0.03114485707449761,-0.03123512175077674,-0.031356437480738075,-0.031161218170881584,-0.03120011531352452,-0.031147677115371267,-0.031154864671591665,-0.03109581663311706,-0.031096456699286994,-0.03121489330545896,-0.031190546571916188,-0.031061267607272947,-0.031083856121296053,-0.031082367908748458,-0.03076368983957078,-0.03207216392115395,-0.03204603603971561,-0.03214936073299416,-0.032111844084381114,-0.031337753328395196,-0.031015230920367023,-0.03104386864957572,-0.032140372050057035,-0.031220219482483408,-0.028901191641932885,-0.0316393459549306,-0.031729593663371254,-0.031102982426785865,-0.03167205189659733,-0.031542141125864294,-0.028337277777900793,-0.0324427524490318,-0.031195846846221786,-0.03054308145206682,-0.02858125388642146,-0.03108136133904083,-0.031101924476650517,-0.03109669047483245,-0.03109360544850296,-0.03109902760115243,-0.031082757122963964,-0.03109304045848251,-0.031095296071505088,-0.03108075095557894,-0.031080982338128376,-0.03108598194104287,-0.03108035930944879,-0.03111201332217431,-0.031095184665913256,-0.03111993259783504,-0.03110172763290128,-0.03107847891965795,-0.031092765813082034,-0.031105473436595494,-0.031099982964526075,-0.03110004355766094,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
488,-0.028026635597026932,0.007972552642833801,-0.05094799992477657,-0.031044295968002917,-0.02902134249004991,-0.029200541312147586,-0.029479878555032226,-0.02916919908992413,-0.030260867041463187,-0.028756726622457332,-0.029318099780982185,-0.029904151583578335,-0.030691805239004406,-0.02942432572033665,-0.029676869035190397,-0.02933640915853194,-0.029383075035515745,-0.028999700156057944,-0.02900385584517282,-0.029772816521725975,-0.029614743090698007,-0.028775387393762415,-0.028922045421098316,-0.028912383062774803,-0.028636067501633496,-0.030554440550508214,-0.03051585557917116,-0.030668212298686815,-0.03061297150328383,-0.029470889141257412,-0.029000264821172548,-0.029041886786228988,-0.030654987378684006,-0.029298911029456864,-0.0260046040198753,-0.02991448814856106,-0.030047775547177073,-0.029127905505471608,-0.029962768097768686,-0.029771179354314642,-0.025203074222311675,-0.03109127045245485,-0.029263315731730053,-0.02831867200501285,-0.025558020644823636,-0.029064342520225803,-0.029054796403159305,-0.029072079966222342,-0.02906324977005925,-0.02905773338499075,-0.029075706062966618,-0.029052032460625273,-0.02904624836030343,-0.02908449565954793,-0.029077251894832488,-0.029075422908441544,-0.029066591529761838,-0.02903716295804498,-0.02907329978444671,-0.029046194875379853,-0.02905499589482101,-0.029068817658970656,-0.029075243204468824,-0.029064833519508115,-0.029053801503820614,-0.029053744693451768,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
489,-0.03166909981339118,0.009269651610039599,-0.05295967814477391,-0.028195979364929683,-0.02678454316103991,-0.026909572089267662,-0.027104468661037114,-0.026887704286750864,-0.027649372652445336,-0.026599917849724403,-0.026991593886009572,-0.027400488475308814,-0.02795004282616784,-0.02706570885614166,-0.02724191101873197,-0.027004368533882623,-0.02703692781365798,-0.02676944307393171,-0.026772342542521952,-0.027308854602776017,-0.027198565085069605,-0.026612937668765994,-0.026715262537641577,-0.026708521007249804,-0.02679372084372844,-0.02849806998131566,-0.028468609033779315,-0.028582455228238067,-0.028541975581917074,-0.027576415272220284,-0.027140129604084098,-0.027179271256163255,-0.02857285478621623,-0.02741867702884076,-0.02412620807900628,-0.02797195164673723,-0.02808681516468086,-0.027259846220643216,-0.028013806419870894,-0.02784620417305539,-0.02318017866222215,-0.028842169191153632,-0.027385771360398867,-0.026486711211806818,-0.02363293876188915,-0.02673999339024721,-0.026812014950698643,-0.026792917247436217,-0.026785279487859623,-0.026802727913071523,-0.02674528306188757,-0.026807574643841734,-0.026789578140551627,-0.026752998391532716,-0.02674049263913327,-0.026785254877194405,-0.02676546178842405,-0.026812250988214312,-0.02678897397240637,-0.02683525631502836,-0.026811384116874348,-0.026759073367217442,-0.026782698058152837,-0.026816395327350535,-0.026799697574129693,-0.026799858928676295,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
490,-0.033264635835325664,0.007077634959275836,-0.05720074839985393,-0.02371703365712524,-0.024797003946446038,-0.024701337186999548,-0.024552210711129493,-0.02471806948913675,-0.0241352736086013,-0.024938271295496497,-0.02463857763519419,-0.024325709078549394,-0.023905213720941947,-0.02458186804710515,-0.02444704572925105,-0.02462880302397095,-0.024603890063185217,-0.024808557883774607,-0.024806339335090896,-0.024395823377416106,-0.02448021217374866,-0.024928309089837824,-0.02485001450029865,-0.024855172829458413,-0.025047911712265506,-0.026211792193972707,-0.02619492786855537,-0.026258272948272272,-0.026236347518918384,-0.02561204621953106,-0.025301444283048587,-0.02532973647717663,-0.026253141841174048,-0.02550102138246866,-0.022934854601823006,-0.025882356712116566,-0.025958062932295828,-0.02538773104703769,-0.02591011860186818,-0.025797872057567485,-0.022041174468508846,-0.02636125159700285,-0.02547766801355503,-0.0248189312589313,-0.022499818302249643,-0.024799821169779003,-0.024790121479045534,-0.024770076452839622,-0.02479302461771224,-0.024791142460997936,-0.024796659970724357,-0.024773730279850737,-0.024795663758008783,-0.024776584884932975,-0.024797226416211373,-0.02477361203429219,-0.024779064586472287,-0.02479032334247324,-0.02477070496427497,-0.02478417347837171,-0.024790191175637407,-0.024779841445360447,-0.024771709382340364,-0.02476636566640859,-0.024771935078159606,-0.024771910863561442,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
491,-0.03249863347107779,-0.008939027329495973,-0.056427155450146274,-0.021122450386382094,-0.024438607044901823,-0.024144852703255067,-0.02368694496189575,-0.024196230908464355,-0.022406697938061104,-0.024872382552262987,-0.023952143229982494,-0.022991449072357454,-0.02170027607084504,-0.02377801077467054,-0.02336402537943331,-0.023922129309772916,-0.023845631574964853,-0.02447408456366611,-0.02446727228830772,-0.023206742031194803,-0.023465866260472125,-0.024841792604599396,-0.02460138124607056,-0.0246172204110542,-0.024394376831737816,-0.025217004455677247,-0.025201411629382244,-0.02526273357303098,-0.025240577392047436,-0.02476435357833385,-0.024558190424304287,-0.024576668680404326,-0.025257437569287847,-0.024689712697049504,-0.023050250691486845,-0.024953312453276488,-0.025009103080154235,-0.024614703645116243,-0.024973573406379592,-0.024892821911501606,-0.022439937393036714,-0.02542868108936578,-0.024674164910752312,-0.024248346134223955,-0.022762358176697632,-0.02438403134206092,-0.024407079661931095,-0.02439521162601206,-0.024407563756297587,-0.024407297462254285,-0.02440525368924112,-0.024378866698080422,-0.024381919887101915,-0.024400960725487343,-0.024405563093310573,-0.0244069427499526,-0.024382876242725317,-0.024366783533359013,-0.024395720542828014,-0.02439153233996342,-0.02440709579100073,-0.024383384834029402,-0.024396546236789,-0.024392295355080102,-0.024367195988886696,-0.02436716423328813,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
492,-0.031145616758170475,0.00742399870757235,-0.061787386671175004,-0.02279214498728538,-0.026290687878303243,-0.025980777259022474,-0.025497684921041736,-0.026034981228586582,-0.02414702523116363,-0.026748320726762666,-0.025777468903243374,-0.024763937257515342,-0.023401750669041002,-0.025593759288059195,-0.02515700499366499,-0.025745804238996882,-0.025665099183762495,-0.026328116635097605,-0.026320929689491308,-0.024991071174331813,-0.025264447049955653,-0.026716048353966248,-0.02646241454353087,-0.0264791248512031,-0.025860057854488555,-0.026828925217414402,-0.02680587843517057,-0.02689869467008436,-0.02686445994017811,-0.02625171873045845,-0.026027515153169208,-0.026046952553149448,-0.026890432969377792,-0.026168586292786,-0.024726432996721635,-0.026474460546791867,-0.026544349275277237,-0.02608734252988537,-0.026499590343004392,-0.0264009946016534,-0.02439039027295077,-0.02719645089424017,-0.026151565050688833,-0.02571736513908014,-0.024539505959340638,-0.026256867564257543,-0.0262559140736935,-0.026231882633117414,-0.026261183029114912,-0.026257771326022403,-0.026266809449613706,-0.02622386064271018,-0.02624713563464702,-0.026245101703430015,-0.02626800283964903,-0.02624322800849685,-0.02623487660088501,-0.02623071280218157,-0.02623312316758862,-0.026238668127692048,-0.02625604088754092,-0.02623648942390004,-0.026235117534771774,-0.02622465611721763,-0.02621543669864651,-0.026215380894315663,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
493,-0.031101695371261413,0.0037382579405276675,-0.07347937557221176,-0.027233582690883183,-0.02940613979642123,-0.029213688670631476,-0.02891369358004515,-0.029247348746523988,-0.028074948594542126,-0.029690324820764002,-0.029087436391690678,-0.028458044256962987,-0.02761214119273114,-0.02897335471761752,-0.028702135048395652,-0.02906777297939414,-0.029017656017371902,-0.02942938264753328,-0.029424919632435147,-0.028599091950319906,-0.028768855397437874,-0.029670284028063862,-0.029512780188828164,-0.0295231571082486,-0.0288079218640117,-0.03013212918380986,-0.030101286306276273,-0.030224822287446468,-0.030179474407689352,-0.029343184427688303,-0.02903549740412823,-0.029062062361330007,-0.030213904067111032,-0.029228824651165084,-0.02740110604667334,-0.02964995115240144,-0.029745951432674323,-0.02911734407066193,-0.029684498243939258,-0.029548828054134876,-0.027160324828655685,-0.03060290158715677,-0.029205441424036273,-0.0286162910896642,-0.027222686586951268,-0.02933714544879764,-0.029365663667659032,-0.029357510149774377,-0.029350031935728688,-0.02936025559546339,-0.0293258682766309,-0.029386916730749925,-0.02936980246499447,-0.02933471868681664,-0.029323074248920812,-0.02935522127688233,-0.029359819371617808,-0.02938135258973487,-0.029355257450169415,-0.02937630062623305,-0.029365296997117134,-0.029355623954331025,-0.029351670423026624,-0.02937089502351404,-0.029379176651216983,-0.029379276351416888,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
494,-0.03274516049615241,-0.002305794224048426,-0.07938326174671659,-0.030476935831048137,-0.03181179310153531,-0.0316935477473308,-0.03150922549096348,-0.03171422908956835,-0.030993885830095925,-0.031986401375325005,-0.03161597612814062,-0.0312292665383733,-0.030709528828124426,-0.031545882342491574,-0.031379240210767136,-0.03160389458202167,-0.03157310183969992,-0.03182607391777471,-0.0318233317628565,-0.03131592872022481,-0.031420234365894945,-0.031974087960053243,-0.031877314832940734,-0.0318836905946173,-0.031177897626520915,-0.03250449981770398,-0.03247197038821471,-0.03260300878464711,-0.03255467008322039,-0.031700463364121724,-0.031398380540832126,-0.03142427110604631,-0.032591343910934815,-0.03158760130947412,-0.029850330945211355,-0.03200717515874092,-0.03210451741743842,-0.031478259157490335,-0.03204212315532547,-0.031905378844022024,-0.029607219776991087,-0.03302076374346612,-0.03156461283828691,-0.03099390698164084,-0.02968098528396151,-0.03182896783219659,-0.03178691459517768,-0.03179519764732173,-0.031801191465426246,-0.03179187504355921,-0.031822650453106754,-0.031791258403757516,-0.031803089448730594,-0.03181639361732631,-0.03182519371336348,-0.031798772192336636,-0.03181336711511593,-0.03179180190883636,-0.0317972956971205,-0.03177517368631562,-0.03178725160777364,-0.031816715559484524,-0.031800633191063736,-0.03178268908615553,-0.031795943963385205,-0.03179585988124554,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
495,-0.03368716180449433,-0.0032753469358119997,-0.07051893752375082,-0.029565925764280382,-0.03117034930367708,-0.03102822502274868,-0.030806680013039517,-0.031053082835674362,-0.030187270656727695,-0.03138021865138596,-0.030934988289077217,-0.030470185060709074,-0.029845489495818382,-0.030850739491735973,-0.030650444999804,-0.030920466948545822,-0.030883455800076325,-0.031187514043490735,-0.031184218127143185,-0.030574348140621946,-0.030699717674058328,-0.03136541861714322,-0.031249102748358487,-0.03125676605614548,-0.030256625577542395,-0.03149691293548495,-0.03146172779912828,-0.03160535115334776,-0.03155177697612206,-0.030702127870851206,-0.03043829769822714,-0.030460230664444157,-0.031592357094059074,-0.03060151681926482,-0.02939708458230666,-0.03098833972438663,-0.03108328980352624,-0.030506372720778677,-0.03102219127188664,-0.030891214751936777,-0.029431463141308657,-0.03210408491978882,-0.030581324331683764,-0.03011206795262846,-0.029351354236510564,-0.03113349127671696,-0.031135000202881714,-0.031139053122137748,-0.031131167831413283,-0.03113362666994989,-0.031127447486278978,-0.03114316030623091,-0.031139919167338763,-0.031130493756224425,-0.031126666635133256,-0.03113106281224158,-0.031136102582747884,-0.031151585185951784,-0.031138232868070284,-0.03114739165164235,-0.031134905673280637,-0.031135129167495324,-0.03113692267091232,-0.031143917247918283,-0.031149293440122017,-0.031149330677572355,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
496,-0.032885666493983313,-0.0016913441561799288,-0.06280066589028643,-0.02702960269051911,-0.028972113901848316,-0.028800040878530966,-0.02853181141504658,-0.028830136784700117,-0.027781878751075347,-0.02922620738204753,-0.02868715709440708,-0.028124409503140352,-0.027368076709042795,-0.028585155204408692,-0.028342654214743798,-0.02866957578492544,-0.028624765565503453,-0.028992895633547483,-0.028988905194427445,-0.0282505220573188,-0.028402309735746187,-0.029208288651900133,-0.02906746244633673,-0.02907674058326665,-0.027245332051163963,-0.02873643549946639,-0.028688362897804503,-0.028886219057726915,-0.028811914037626164,-0.027723543185835513,-0.02742990305798991,-0.02745324656481732,-0.02886814284211552,-0.027608415801879387,-0.026894774349138787,-0.028069059397955766,-0.028188879947845642,-0.027503031617241366,-0.02811150263799396,-0.027949049975962204,-0.02764387923206624,-0.029605396375685347,-0.027585755498952386,-0.027111551380288982,-0.02710259479515127,-0.02899865364127552,-0.02894139327396267,-0.028976171942124204,-0.028970019543175064,-0.028951279464102773,-0.02901657739631168,-0.028915223983287927,-0.028937137950870363,-0.029012346912292576,-0.029021363520472715,-0.028969294647933103,-0.02896392626023118,-0.028928895280467562,-0.028979831545875093,-0.028936171084059693,-0.028942063237744932,-0.028971533488867315,-0.028985632263598047,-0.02895421144930693,-0.028941338808926763,-0.02894117542774665,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
497,-0.0316714858139491,-0.007243882875104091,-0.05648332021916511,-0.026280739923670964,-0.028152339017675544,-0.027986547586117724,-0.027728109942146965,-0.028015544829681063,-0.02700555385790559,-0.02839715671785649,-0.027877784667859198,-0.027335580393399762,-0.026606857818238756,-0.027779506396004537,-0.027545857998041642,-0.027860845170828066,-0.027817670765664684,-0.0281723621042828,-0.02816851733767441,-0.027457089160384675,-0.02760333577135346,-0.028379892117830513,-0.028244206826951692,-0.028253146261931948,-0.02604794460193429,-0.027600162738895893,-0.027548551444317622,-0.02776141114779587,-0.02768133626979918,-0.026530465458072822,-0.02623100785998393,-0.026254505132550187,-0.02774191648986265,-0.026412152820083103,-0.02590256569989867,-0.02689050396602666,-0.02701672010785612,-0.02630482417594786,-0.026935143244952067,-0.02676473083014139,-0.027003039989624986,-0.02854476720500502,-0.026388989285102634,-0.02591962021881342,-0.02622441585251202,-0.02815194231420879,-0.028142524120396858,-0.028120294884339786,-0.028152604313646846,-0.028146014415630142,-0.028168506300306314,-0.028086179238222365,-0.028128733293752945,-0.028135516283115024,-0.028170212396176782,-0.028119707032532748,-0.028106813486455124,-0.028123244918516557,-0.028121818847170712,-0.02813847053061371,-0.02814276089453241,-0.028110030966485063,-0.028124239195354245,-0.028111188826341532,-0.02809454750676049,-0.028094474878890507,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
498,-0.02994133298147746,-0.004896234635142151,-0.05993938258705081,-0.026664465871012073,-0.02751401075334139,-0.027438755714660736,-0.027321447270485955,-0.02745191796716973,-0.026993469005520163,-0.0276251369154338,-0.027389386712030995,-0.027143272644109265,-0.026812495323074528,-0.027344776836355295,-0.027238720576021728,-0.027381697638522606,-0.027362100175010437,-0.027523099511083435,-0.027521354317998882,-0.027198427164904265,-0.027264810537446244,-0.02761730027315046,-0.02755571083081598,-0.027559768564794758,-0.025864372346254143,-0.027544271764385633,-0.027497980308254268,-0.027686125527247488,-0.02761619852342201,-0.026473801654188448,-0.026112157206902267,-0.02614219254248465,-0.027669193728006893,-0.026335889966251705,-0.024931616635004587,-0.02686427500588908,-0.026992816727253757,-0.026205422889886792,-0.026910172068302814,-0.026732205218654007,-0.02559686789879318,-0.028320799853227434,-0.026308198404833016,-0.02566963880053187,-0.02505281900414375,-0.02746876733481305,-0.027502874129832953,-0.027491369522818356,-0.027489686321815438,-0.0274982781463417,-0.027470772284042353,-0.027496477484033784,-0.027492522986352776,-0.027470788679315936,-0.02746837593967663,-0.027484826560273637,-0.02747590455847222,-0.027506973779374028,-0.027489346267049228,-0.027517984150155095,-0.027502561544194684,-0.027472827537409997,-0.027486124056209947,-0.027503401893327797,-0.02749571199549836,-0.027495795056719355,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
499,-0.027957301395186665,0.0025487582557844773,-0.06364019733780553,-0.027918776199720493,-0.026361122782342167,-0.0264991040363219,-0.02671419084663282,-0.02647497084686072,-0.027315543966257343,-0.0261573712799274,-0.026589622850875794,-0.027040876724493453,-0.02764736195584263,-0.026671415734030538,-0.02686587149473149,-0.026603720883688342,-0.026639653130055337,-0.026344458407273723,-0.02634765824524424,-0.026939750074698756,-0.026818035155042483,-0.02617173988232536,-0.026284665058289806,-0.026277225141541058,-0.024793622669881252,-0.02726481341448959,-0.02720658440850471,-0.027439481951416735,-0.027354098804849188,-0.02577648670848165,-0.02520676744089238,-0.025255505953041647,-0.027418938191802883,-0.025563505714183622,-0.022659096876266174,-0.026352913456021636,-0.02653431587838174,-0.025357231697363473,-0.026418157096382528,-0.026162247116531926,-0.02300657034834854,-0.028141529301824453,-0.02552012180095688,-0.024453030873197112,-0.02259081329680894,-0.026444964790263353,-0.026381668941933112,-0.02641270742796949,-0.02640869779938058,-0.026391020001590833,-0.02645058668083611,-0.026379936738102225,-0.026391157694955467,-0.026451061246519875,-0.026455418309448805,-0.02641623360940782,-0.02642371886106828,-0.02637244550853205,-0.026416501604402766,-0.02636373467405859,-0.026382302984216125,-0.026430474244224792,-0.02642254162412235,-0.026390146001040202,-0.026392815775376638,-0.026392654925946515,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
500,-0.027084199286769355,0.005091713701387289,-0.05785262364923041,-0.029897235327976907,-0.026723459903484903,-0.027004601721064916,-0.02744284891076782,-0.026955429470824924,-0.028668127738016944,-0.026308308815410564,-0.0271890370940947,-0.028108483254784957,-0.029344218946112915,-0.02735569306490225,-0.027751903741538086,-0.027217762348104968,-0.027290975605427835,-0.02668950563389792,-0.02669602542000687,-0.027902434032089567,-0.02765443546161856,-0.026337585364780387,-0.026567674513164635,-0.02655251541251105,-0.025263718747170958,-0.027968354810493642,-0.027907522936104923,-0.02814939961732497,-0.028061180693304117,-0.026362915894491013,-0.02572872955812741,-0.025783310639811374,-0.028128225248061738,-0.026126837438394425,-0.022758564357925025,-0.026995084515956783,-0.0271916885020376,-0.025897039048778114,-0.027065938265542107,-0.02678716123020437,-0.02301536877639645,-0.028844977594264555,-0.02607859809565196,-0.02487723851505742,-0.022635319831942575,-0.02670443512129643,-0.026759780682734227,-0.026747398781507947,-0.02673045770046628,-0.026749597636456218,-0.026686891656171687,-0.02679191375220057,-0.026763191748896877,-0.02670233753887604,-0.026681566567197283,-0.02673710020028433,-0.026741809570903625,-0.026791627494229874,-0.02674296650636771,-0.02678765347161642,-0.026759089130477896,-0.026734157822302353,-0.026735905427473693,-0.026773726314278254,-0.02678420662098834,-0.02678440019144274,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
501,-0.02759467091370443,0.011187278519565325,-0.06387054727248039,-0.029934982211050603,-0.027684410223413426,-0.027883772123539128,-0.028194539810879177,-0.027848903339785493,-0.029063403494292817,-0.02739002032983526,-0.028014558026305605,-0.028666551156450046,-0.0295428299597845,-0.028132736286990822,-0.02841369524935411,-0.028034927536862143,-0.028086844161076627,-0.027660332739101384,-0.027664956017695377,-0.028520438547128643,-0.028344579023052378,-0.027410780772240205,-0.02757394045518966,-0.027563190908443076,-0.027310819425109868,-0.029439626949829552,-0.029401949756278547,-0.029547215875921906,-0.029495681593347506,-0.028268303795719273,-0.027729328756483294,-0.027777161105591634,-0.029535009451126325,-0.028071997864660095,-0.02449819624930791,-0.028766959077122907,-0.02891323871968167,-0.02787596027662553,-0.02882019642653072,-0.02860751402688553,-0.024043233327577344,-0.029864480764630306,-0.028031246923719066,-0.026947563766203927,-0.024136030467351306,-0.027667119520735115,-0.027723834724315815,-0.02772268074227135,-0.027708122063337403,-0.027718396657246437,-0.02768345075519446,-0.02771888408160693,-0.027694795591744276,-0.02770022481002546,-0.027680700809164377,-0.027722323007399605,-0.027695281202386787,-0.027702438204811993,-0.027720445490271098,-0.027731995518616607,-0.027723465866063054,-0.027691664008281536,-0.027716891926129195,-0.027736016003920134,-0.027709955045020124,-0.02771003952179015,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
502,-0.028656900758138405,-0.0084214622739046,-0.059676665595572435,-0.02789947272469917,-0.027316357048876784,-0.02736801105050998,-0.027448529919056504,-0.02735897666524468,-0.027673649593847795,-0.027240081611924715,-0.027401897240553506,-0.027570826480233096,-0.02779786738779885,-0.0274325168326952,-0.02750531236028409,-0.027407174912620694,-0.02742062633633944,-0.02731011865320944,-0.02731131652923236,-0.027532969191775475,-0.02748740457718201,-0.0272454605731265,-0.027287734701353754,-0.02728494952973945,-0.027649081149200425,-0.029818463154329584,-0.02978552116332529,-0.02990976801099693,-0.029866595693596128,-0.02867955990979324,-0.028108063028288062,-0.02815968985364685,-0.02989964618172727,-0.028474062335153476,-0.024077607635619065,-0.029186086856585233,-0.0293297114221654,-0.028265779685725585,-0.029238656587454177,-0.029026767420709646,-0.022784030903949176,-0.030119895663799953,-0.028431013116963978,-0.02724004583307686,-0.023414030042415285,-0.027327384941385608,-0.02731179731440504,-0.027321751070538747,-0.02731354947454029,-0.027312375033481988,-0.027317591010983782,-0.027328456309639333,-0.027324579605300835,-0.027322219048029103,-0.02731784777856855,-0.02731749877719913,-0.02732955521042258,-0.027329170892442852,-0.02732181340828908,-0.02731650978427589,-0.027311835652169856,-0.027329780949857815,-0.027321909884386823,-0.027321371054777076,-0.027333678039561465,-0.027333680633304273,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
503,-0.028513335200770998,-0.009286038067234416,-0.058309954372828196,-0.026913221551653134,-0.027302825823582986,-0.02726831359807956,-0.027214515532863012,-0.027274349853388006,-0.027064103546646984,-0.027353788672485876,-0.027245672799782093,-0.027132804022347485,-0.026981108379170518,-0.02722521455384945,-0.027176576779730243,-0.027242146563619226,-0.027233159097904174,-0.027306993959859818,-0.027306193608171256,-0.02715809807963032,-0.02718854172782999,-0.027350194760763634,-0.027321949625823263,-0.02732381051690197,-0.027263772430944303,-0.029687435915166517,-0.02964111072598538,-0.029822420968789072,-0.02975720525155745,-0.028335323320222396,-0.027732783972711873,-0.027786248822941874,-0.029806868832772452,-0.028115689610702484,-0.02377206082975117,-0.028897628601643303,-0.029064895354687315,-0.027896645374504044,-0.02895833094160922,-0.028716786698373017,-0.022425704983485055,-0.030284467734195374,-0.028070144711475096,-0.02685342168242279,-0.02311185386513404,-0.027309740660377873,-0.02729061166905852,-0.027284475697500227,-0.027294680313587425,-0.027291987485386207,-0.02730144025255116,-0.02729189853259604,-0.02730294574660337,-0.027291548882824566,-0.027302320966162467,-0.02728590496073175,-0.027297689478082955,-0.027299739735068766,-0.027285138524027072,-0.02728696429324584,-0.027290703907070973,-0.027298635508869334,-0.027286208962616503,-0.027280678127401307,-0.027292586117388253,-0.02729256407467257,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
504,-0.028414399931204162,-0.005505408266094558,-0.05063158412386071,-0.02704985173352393,-0.028508817966808077,-0.02837957869693156,-0.028178118994813366,-0.028402182896384718,-0.0276148653942217,-0.02869966052439344,-0.02829479482111064,-0.027872130731075175,-0.027304070170457502,-0.02821818403381074,-0.028036048273977994,-0.028281589987737717,-0.028247934276171453,-0.028524426548442727,-0.028521429440421853,-0.027966850368761936,-0.028080853879353062,-0.028686202263727603,-0.02858043161103832,-0.028587400162061138,-0.028115680462213508,-0.030163410595650034,-0.030119117619837505,-0.0302953003277122,-0.030231012380603824,-0.028977424140625076,-0.028487795551053286,-0.02853066583896357,-0.030279864542058492,-0.028797189782908152,-0.025489054685028757,-0.02945081850955554,-0.029595899421433505,-0.02861951151459587,-0.02950320006356061,-0.029296398095577287,-0.024547280930875163,-0.030808995219264224,-0.028760084692827058,-0.027795151929158865,-0.025016216006691194,-0.028485416380725024,-0.02848213336183899,-0.028495648124623865,-0.028483391280488463,-0.028482592811690712,-0.02848493805865602,-0.02849518125969418,-0.028483508104667456,-0.028496411921201056,-0.028485065629753753,-0.028495513060078755,-0.028496414234220436,-0.0284829372860401,-0.028495748025992723,-0.028481500308296933,-0.02848216531593246,-0.028496549537071366,-0.02849589653115736,-0.02849495217693644,-0.028495870884767596,-0.02849586624224638,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
505,-0.03098801128018434,0.0016697242604758358,-0.05680453406422907,-0.026601661047260257,-0.02909124899959599,-0.028870714403309298,-0.02852694246682958,-0.028909286332766567,-0.02756580344513597,-0.029416903782632307,-0.028726038734345417,-0.028004802421652566,-0.027035460777105117,-0.02859530966829195,-0.028284512212515052,-0.028703505934526037,-0.02864607564441298,-0.02911788356858338,-0.02911276928708022,-0.028166432528953775,-0.028360968742346986,-0.029393938533095555,-0.029213450913410776,-0.0292253420869526,-0.028462449280348825,-0.03024471271040534,-0.030203708262456087,-0.030367826878658737,-0.030307618487664726,-0.02918920380252301,-0.028772834513871633,-0.028808919911544214,-0.030353334698224738,-0.029034835669993198,-0.02642924718624948,-0.029601388718824857,-0.029729879976033734,-0.02888392499342707,-0.029647653377983106,-0.02946579660602854,-0.02587623604205417,-0.03086782800267722,-0.029003218426489962,-0.028199073371380577,-0.02611418460510649,-0.02903722573234385,-0.029052557512544968,-0.029045925829195535,-0.02904632906529839,-0.02905040681790451,-0.029037013635480884,-0.029049543813033114,-0.029049100053969785,-0.029035948124736644,-0.029035786071937773,-0.02904263610408757,-0.029039736854851894,-0.029056207404115134,-0.029044965688486794,-0.029059867485156834,-0.02905241185415155,-0.029038223676123673,-0.029043428056566397,-0.029051558652861718,-0.02904942924645738,-0.029049468731002736,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
506,-0.03232446248043916,0.00915897825116592,-0.05914177405265221,-0.02704350352324834,-0.02917135161447778,-0.028982860937007065,-0.028689039440092153,-0.029015828322792203,-0.027867554972833983,-0.029449688400223165,-0.028859206801485036,-0.028242766916383163,-0.02741427167637192,-0.028747472812168006,-0.028481834567729455,-0.028839948042202905,-0.028790862436257083,-0.02919411615136725,-0.029189744980578008,-0.028380911991749316,-0.028547181879886984,-0.029430060026642092,-0.02927579745613259,-0.029285960829111522,-0.028057113114904175,-0.030179270809438826,-0.030125499035209852,-0.030342641496158826,-0.030262374746954236,-0.028875772717574896,-0.02839977074828168,-0.028440272899445198,-0.030323254236305254,-0.028697054250209273,-0.026094350665016544,-0.029366733581752822,-0.029524166985277017,-0.028524907681457802,-0.029423165909657347,-0.029202929823464112,-0.025807737437567382,-0.031044262614634565,-0.028660779931281924,-0.02777430304280434,-0.025868608783824,-0.029179937026656225,-0.02913243242741279,-0.02915229195619053,-0.029151313600355038,-0.029138974626646802,-0.029180740511433125,-0.02913122660303578,-0.02914284272604888,-0.02917819283995405,-0.0291839988745455,-0.029152708787977516,-0.029161573022361643,-0.02913232814004853,-0.02915488164684182,-0.029122509773031865,-0.029132876373978694,-0.029166235598236577,-0.029158994305068457,-0.029136806198295753,-0.02914246952772244,-0.029142360741971397,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
507,-0.02958670105956019,0.016351237233619274,-0.056459297406650656,-0.0292092511499385,-0.029889162712520893,-0.029828934263140712,-0.029735049444054643,-0.029839468335979755,-0.02947256041108615,-0.029978099699940405,-0.029789423041992412,-0.029592451929606488,-0.029327722743557005,-0.029753720666628663,-0.029668841245676435,-0.02978326928826775,-0.029767584958556206,-0.029896436667796077,-0.02989503994705559,-0.029636593442547383,-0.029689721680376036,-0.029971827843313297,-0.029922536305164775,-0.029925783808984103,-0.028655531380833533,-0.031243161592744966,-0.0311801324245005,-0.03143340495812442,-0.031340178663417116,-0.02967250635359327,-0.02908307548246585,-0.029133452652641837,-0.03141093212363885,-0.029451915099643046,-0.026203807146364822,-0.030273046761044684,-0.030463624169489195,-0.02923859964884575,-0.03034148314160265,-0.030073664716764033,-0.02590593167824407,-0.032222523393493845,-0.029407030702825545,-0.028301209519318592,-0.025938329994642576,-0.029866635320088895,-0.029886125915724683,-0.029881478522265494,-0.029881387440314395,-0.02988452369846249,-0.02987191922273477,-0.0298873057091032,-0.029876948943603748,-0.029877700681428386,-0.02987122222588494,-0.02988882023329082,-0.029880053495120122,-0.029870577183290854,-0.02988106619270869,-0.02987881494545704,-0.029886018314389258,-0.029878838008283407,-0.02988041916308031,-0.02988399088349973,-0.029876367590903032,-0.029876382367852315,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
508,-0.028730937286624698,0.018906615408004684,-0.06567284169327722,-0.031120624042885542,-0.030905483082871242,-0.030924540864990156,-0.030954248361112487,-0.030921207621862408,-0.031037306431682104,-0.030877341203975197,-0.0309370431998775,-0.030999369767840016,-0.0310831366786632,-0.030948340321052162,-0.03097519828481404,-0.03093899040089139,-0.030943953313624487,-0.030903181422174283,-0.030903623379419192,-0.030985402293254763,-0.03096859119498941,-0.030879325775690237,-0.030894922846576304,-0.03089389525544859,-0.030397723767235152,-0.032700582651827736,-0.032655352855635075,-0.03283235171221756,-0.03276870133413625,-0.03139515003544351,-0.030829333670084884,-0.030879046827171137,-0.03281717626908726,-0.03118752869847885,-0.02757098813427831,-0.03193311020344908,-0.03209470622957666,-0.030982011807049667,-0.031991679882973634,-0.031759161706286274,-0.027028961636310994,-0.03327791603926139,-0.0311446662542414,-0.030027219953155517,-0.027192419832669044,-0.03090694533157554,-0.03090720703343311,-0.030910135365393512,-0.030906402123864446,-0.03090693632209754,-0.030904566239489274,-0.03091665586077719,-0.030909571717168197,-0.03090976968246084,-0.030904486234542648,-0.030912519035525787,-0.030914640149278676,-0.03090735179411457,-0.030910083794376243,-0.030904469853331475,-0.030907188880657684,-0.030914299256210555,-0.03091000600490935,-0.03091047361268183,-0.030913284294473382,-0.030913287960801,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
509,-0.031925278595172316,0.012426324277643862,-0.07833656092507625,-0.03250803407036576,-0.032171546124619095,-0.03220135315883171,-0.032247816716225966,-0.03219613985062366,-0.03237772242800579,-0.03212753124703115,-0.03222090724552445,-0.03231838816602305,-0.03244940252861846,-0.0322385763360438,-0.03228058312569731,-0.03222395273564904,-0.03223171490381251,-0.0321679462472193,-0.03216863748372507,-0.032296542549873776,-0.03227024940736535,-0.032130635186232395,-0.032155029547686245,-0.032153422359414846,-0.032689405958637056,-0.0339482736191074,-0.03393788530015886,-0.03397117866871567,-0.03396158870933177,-0.03336219553908584,-0.03299714246087885,-0.03303105709595366,-0.033969163888850004,-0.03323380100829679,-0.03013139720021359,-0.03365883364820115,-0.03373563517830386,-0.033100232032470873,-0.033687427068557485,-0.033569268847790254,-0.029290089451880365,-0.03389030528043618,-0.0332064565788714,-0.032407536637154954,-0.029667080812098172,-0.03218333052567732,-0.03216750157707993,-0.03220340426799765,-0.032178080801120786,-0.03217111523755336,-0.032198233777087734,-0.032158330772687184,-0.03215602207025642,-0.03221067650854054,-0.03219969631236986,-0.03218839139835316,-0.0321769582128048,-0.032166851422187934,-0.032204232670425645,-0.03218173019736996,-0.03216774542250357,-0.03218000172189845,-0.03220551942305269,-0.03219823319562196,-0.032181872662420855,-0.032181828298455395,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
510,-0.03330538785313667,0.005538226192205623,-0.06790028394023485,-0.0337242544337435,-0.03349801839268028,-0.033518059007808805,-0.03354929855564838,-0.033514553865277734,-0.033636640031965905,-0.03346842520285209,-0.03353120610331666,-0.03359674692821565,-0.033684833800541,-0.03354308583077441,-0.03357132889240294,-0.03353325372385581,-0.03353847258003644,-0.03349559803254097,-0.03349606278205869,-0.03358205913397318,-0.03356438106691786,-0.033470512121344914,-0.033486913552152005,-0.033485832966899665,-0.034516816226769276,-0.03516727626116579,-0.03517570844797067,-0.03513208603347562,-0.03515120928483246,-0.034990601542331884,-0.03474749621297016,-0.0347716864809578,-0.035137036235300484,-0.03490991579396601,-0.03213370298797571,-0.03514512691320081,-0.035173124570579,-0.034820138057831136,-0.03515640020661645,-0.0351047123089058,-0.031093226761681136,-0.034787364819174244,-0.03489197849888907,-0.03429103402547431,-0.03161227979842533,-0.03345195553713496,-0.03350981635052582,-0.03349447021477042,-0.03349134932070459,-0.033503415935956335,-0.033463022173635636,-0.0334973906939917,-0.0334854354234106,-0.033467866923195214,-0.03345974422534927,-0.03349156087657794,-0.03346940693744131,-0.03349787720368398,-0.0334918337161926,-0.033522737491381176,-0.03350938200805918,-0.03346513880827927,-0.03348763923266871,-0.03351017536366848,-0.033489656463809976,-0.03348976035242587,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06
511,-0.032082871414389355,0.008497971986920472,-0.05879533944401372,-0.033284142884563654,-0.03358461078471206,-0.03355799450590409,-0.03351650473576478,-0.03356264974479124,-0.03340050504861654,-0.03362391399902124,-0.0335405336267191,-0.03345348775224727,-0.03333649809209474,-0.03352475596040745,-0.03348724587412143,-0.03353781414736114,-0.03353088289648527,-0.033587825305816846,-0.03358720806414736,-0.03347299485939566,-0.033496473398278465,-0.033621142327388505,-0.03359935931062921,-0.033600794454119946,-0.03454893488387208,-0.03519507047493695,-0.03520235273297368,-0.035163960737742174,-0.035180965473181,-0.035011202098277495,-0.03477366085831514,-0.03479724800587459,-0.0351683784547017,-0.03493219979173436,-0.03221568329122966,-0.03516399647791757,-0.03519245467515383,-0.03484451310797244,-0.035175373321261375,-0.03512365189599702,-0.03116653002730074,-0.03484965775101175,-0.03491466600407996,-0.03432909363575162,-0.03169678754026932,-0.033562328392256285,-0.03357393003417484,-0.033588998377702926,-0.03357003732646955,-0.03357258320893248,-0.0335633573734391,-0.033595774684735784,-0.033570329381447904,-0.03358397366365505,-0.033562796450930805,-0.03359205889724784,-0.03358836949602901,-0.03356868100773845,-0.03358847071002892,-0.03357179768457904,-0.03357383863562475,-0.03358721216718578,-0.03358764058322586,-0.033592217276164765,-0.03358951356352793,-0.03358953554764133,3.999211222749092e-05,1.4707619959910225e-05,2.7750763080869648e-05,7.398696653806571e-06,2.575593250402181e-05,7.85959632861454e-06


==> data/scurve/rff_components_noise_025.csv <==
noise,pca_components,mse_ikpca_mean_50,mse_ikpca_std_50,mse_ikpca_mean_100,mse_ikpca_std_100,mse_ikpca_mean_200,mse_ikpca_std_200,mse_ikpca_mean_500,mse_ikpca_std_500,mse_ikpca_mean_1000,mse_ikpca_std_1000,mse_ikpca_mean_2000,mse_ikpca_std_2000,mse_ikpca_mean_5000,mse_ikpca_std_5000,mse_kpca_mean,mse_kpca_std,mse_pca_mean,mse_pca_std
0.25,1,0.07199260806054966,0.004039738232527695,0.06555937620690215,0.0032480648302530223,0.06122810686285427,0.001473698487826851,0.059262018352552945,0.001214537495594693,0.05863749752146423,0.001241345725414306,0.058606347183696214,0.0011157216049589912,0.058332383691367895,0.0010456506035737712,0.34922196546007267,0.007029294823929915,0.296469952789207,0.00393280431251018
0.25,3,0.06370533746741694,0.0027964686755929213,0.058397051494289275,0.0019257856978050407,0.05610597051083286,0.0009640357560662811,0.05452258598611508,0.001377295954099561,0.05388211587684155,0.0008858306733921054,0.053592398172372914,0.001103324438905472,0.053368359883237085,0.0010157741479942715,0.15172392368017248,0.003382780738775402,0.062443645199781496,0.001327082881119777
0.25,6,0.055694150027916146,0.001394408413135909,0.05266235651425971,0.0012816565764386734,0.050509174605637065,0.0012341264378080378,0.04953491402636549,0.0009564578407430412,0.049033864082901155,0.0009541174795028549,0.04875569940668435,0.0008958775619579561,0.04868761596324396,0.0008769300917794235,0.05641454553200788,0.0018456564891944527,0.062443645199781496,0.001327082881119777
0.25,9,0.05167121770576081,0.001514363227085647,0.049628595448022644,0.0014870433766269345,0.04809832873696917,0.0012222769403041549,0.047411325330467394,0.0009733242183364041,0.04677454970593446,0.0010779945688994246,0.0464279923175458,0.0010504100319825701,0.046279975877847636,0.0011370280989350574,0.052562394506516286,0.0012564115206514874,0.062443645199781496,0.001327082881119777
0.25,12,0.05149633589965728,0.0014600866086081634,0.049205217125672836,0.001401175148763457,0.04769298107813232,0.001185532474018277,0.04672175062097235,0.0009999410269452478,0.046426212782565965,0.0008264878671846162,0.04622461439649031,0.0009881125970472712,0.04604094803786748,0.0009104839087265447,0.051261531721730036,0.0010722858847797999,0.062443645199781496,0.001327082881119777
0.25,15,0.05326742926851256,0.0015925927343013063,0.05036871117956469,0.0015385562188743763,0.04915052430405739,0.001128648167401171,0.0483928357535633,0.0010798460979306208,0.048345262560122344,0.0009898442972942588,0.047647072654266855,0.0010805140004168207,0.04778563757256207,0.0011888126338689279,0.052013635525382726,0.0009705974822304127,0.062443645199781496,0.001327082881119777
0.25,18,0.05519641413168613,0.001432230460206931,0.052481516467994704,0.0012846799302284383,0.051115952003200196,0.0010772212205329003,0.050503139667697,0.001118204705393908,0.05043635277661991,0.001082561498201235,0.05039492922841362,0.0010778230379278656,0.050436627350433375,0.001028243016206711,0.05302285459436969,0.000959496467399738,0.062443645199781496,0.001327082881119777
0.25,21,0.057094861850959855,0.0013848527347731466,0.05422906780574964,0.0016226907879125973,0.05294010688503035,0.0011809933387357389,0.05162384420292526,0.0011637669986017663,0.05138697798351398,0.0010534836580972072,0.05129857255206779,0.001124224704888293,0.051062327543523876,0.0010287113732193732,0.053910773391505816,0.0010302184912051517,0.062443645199781496,0.001327082881119777
0.25,24,0.058379673348425344,0.001294147436274086,0.05597858066402528,0.0016239237203897845,0.053998760021551996,0.0012708317540147233,0.05257465991168551,0.0010867285616856458,0.05242603837965759,0.0010478222985035289,0.052357362388421716,0.000996856320254128,0.05221558797303211,0.00103268729925415,0.05382028093870177,0.0010990329248758632,0.062443645199781496,0.001327082881119777
0.25,26,0.058900308002324556,0.0012837027109089542,0.05712108817150865,0.0013778952733645205,0.055211666779154525,0.0014121950746311131,0.05369116807263946,0.0010510071192902572,0.05323330855049017,0.0010750322250206467,0.05294498742439485,0.0010023122628174475,0.05292649116421451,0.001140326116118194,0.053987025920111606,0.001071345790303439,0.062443645199781496,0.001327082881119777
0.25,29,0.05961298327707361,0.0012710660687943328,0.05837955981465274,0.0013576811837367618,0.056411897997956664,0.0010678512218551635,0.054951196866440156,0.001215090932331099,0.054584982249598325,0.001114746121220844,0.054530352095932336,0.0011312686368802987,0.05431651888215204,0.0010462552926318836,0.05499252073356281,0.001091231485915787,0.062443645199781496,0.001327082881119777
0.25,32,0.05994465037105144,0.0012850584313247797,0.05914936008364378,0.0013331982698735897,0.057600302349513265,0.0014073130701095493,0.05611460866620417,0.0010689608896542763,0.05586800301395169,0.001233235756107071,0.055692316953522426,0.0012054104794712844,0.05567414658629842,0.0011284674286472496,0.05564822655923109,0.0011883949315792148,0.062443645199781496,0.001327082881119777
0.25,35,0.060208417646675214,0.0012644482154504564,0.05991461701830163,0.0013657715922574714,0.05867733559441244,0.001281302553087096,0.05725477192895003,0.001265034477121372,0.056647292629432286,0.0010681733436842665,0.05643725007152771,0.0012611918924064103,0.05642946746491384,0.001187123746746162,0.0560923955209179,0.0011785414983134896,0.062443645199781496,0.001327082881119777
0.25,38,0.06008206969101164,0.001283189019486742,0.06033250313380752,0.00126081160193923,0.059297354039238484,0.0013566103151056055,0.05789941340492055,0.0012174153269918586,0.0574767101953755,0.0011341987378832505,0.057261925698451364,0.00131794826905467,0.057061676835873196,0.0011603001072240003,0.05636849771390177,0.0012134476740894098,0.062443645199781496,0.001327082881119777
0.25,41,0.060265506854229836,0.0012786343433628235,0.06063986501012179,0.0012566449962982437,0.05983011678966148,0.001199164441769914,0.058627905940751214,0.0011615611515216914,0.05804901013878577,0.001343936916501349,0.05774417654958568,0.0011946836390529674,0.05762563591887789,0.0012328716192616708,0.056498320432823455,0.0012118959774742887,0.062443645199781496,0.001327082881119777
0.25,44,0.06026643664184742,0.0012587791122061914,0.06081637410113304,0.0012899153661090233,0.06040502530471794,0.0012936557174221578,0.059211075634937646,0.001228102808484397,0.05869127274284815,0.0012663327821946224,0.058271609817074264,0.0012130054244612158,0.058101728280951115,0.0011783341111159715,0.05650653080978309,0.0012154043417745245,0.062443645199781496,0.001327082881119777
0.25,47,0.060314737093526485,0.0013564033150906725,0.06101484324598755,0.0012698966989132126,0.0607581198010117,0.0012852914002141028,0.05971934172875232,0.0012079094904138932,0.05915468546113093,0.0013507233242058014,0.05874761645610558,0.0013071224126470138,0.058653374720221085,0.0012525867245739377,0.05653774115852113,0.0012097854609459653,0.062443645199781496,0.001327082881119777
0.25,50,0.060376821073903776,0.0013111076942738085,0.06110794766772444,0.0013151345154342239,0.06099632104439645,0.0012913282032205248,0.06016753793251728,0.0012838864698663881,0.05959422954166591,0.0012990034840067058,0.05927475432203333,0.0012022738770294836,0.05911390963230342,0.0012372492488483223,0.0565631283378187,0.0012124359215593663,0.062443645199781496,0.001327082881119777


==> data/scurve/rff_components_noise_05.csv <==
noise,pca_components,mse_ikpca_mean_50,mse_ikpca_std_50,mse_ikpca_mean_100,mse_ikpca_std_100,mse_ikpca_mean_200,mse_ikpca_std_200,mse_ikpca_mean_500,mse_ikpca_std_500,mse_ikpca_mean_1000,mse_ikpca_std_1000,mse_ikpca_mean_2000,mse_ikpca_std_2000,mse_ikpca_mean_5000,mse_ikpca_std_5000,mse_kpca_mean,mse_kpca_std,mse_pca_mean,mse_pca_std
0.5,1,0.2302973257340378,0.007198812526445548,0.22537629164421635,0.006406608767567018,0.22477573756631095,0.005476678272375881,0.22365133645335744,0.0043867426465309,0.22290401229339069,0.004488147159897292,0.22248966891535266,0.004377129005712343,0.22276008840425798,0.004107312186554195,0.43484272663224877,0.00639785885707626,0.35846372375879976,0.004296210373146456
0.5,3,0.21708161961913822,0.006384264925923415,0.21628790006684687,0.007669077903851132,0.21474397347162913,0.004490921531990405,0.21285644683521227,0.004171804092317624,0.21258947672853806,0.004254315174030081,0.21305522221841383,0.004085482988958665,0.21297688649032231,0.003967222121113251,0.283929977334072,0.0061040702727643194,0.2506025750116254,0.004623677782970496
0.5,6,0.21272602451831762,0.006364367703315563,0.20754214416866362,0.005784863026630548,0.20782025681405317,0.004711083644082388,0.20541922288609316,0.003617841000063673,0.20553199461079402,0.00422769507570527,0.20498260467405022,0.004024587028347412,0.20504021733374117,0.0042501069590054116,0.23991413453747418,0.005392992457051342,0.2506025750116254,0.004623677782970496
0.5,9,0.20828805122517013,0.0068514709419618,0.20955260308818463,0.005487944639137235,0.20858581594658313,0.004465318678261365,0.2079355228754715,0.004054548035331783,0.20779831361887674,0.00381090348713714,0.20785867111311357,0.004048359825596237,0.20740729807746297,0.0038191150397967216,0.23951403628105566,0.0034826903440580716,0.2506025750116254,0.004623677782970496
0.5,12,0.21067182323113753,0.005493342667591938,0.2093285176893609,0.004403276331164273,0.2098317793170026,0.0044823085267492666,0.20868200649660965,0.003926164612073633,0.20867852394253758,0.0041778449340433834,0.20842899509725688,0.0037769344644953224,0.20857330973040483,0.0038569301975622033,0.23694256460775756,0.003833311115315908,0.2506025750116254,0.004623677782970496
0.5,15,0.2140147232878992,0.004514002534482699,0.21317106490911159,0.0035762285647687694,0.21207190212844046,0.004118742228520302,0.21151492443332218,0.004026879157240184,0.21111658166255945,0.003797728929158742,0.21098527843789183,0.0037482316131749126,0.21083139657402494,0.0037072300914587765,0.23109271791100908,0.004232453941388843,0.2506025750116254,0.004623677782970496
0.5,18,0.22020092759791882,0.0043193969270849735,0.2157873170129268,0.004390431786885071,0.21473266504229338,0.0034603953269222573,0.21423965707168063,0.0037083384488787842,0.2140329360281359,0.003942551824751359,0.21396556557184065,0.003705802357179631,0.21386575436363597,0.003744586072968997,0.22440185555690406,0.0040670366329093235,0.2506025750116254,0.004623677782970496
0.5,21,0.22653380982732454,0.00422715492009815,0.21923448858110078,0.003910250354093089,0.21821252365141156,0.003655752438624692,0.21741713252021883,0.0039079049795595075,0.21660444272309318,0.003770206378704444,0.2165733243409887,0.003653693623036926,0.21656993344227954,0.003669825975131026,0.22441437200007183,0.004531553583084465,0.2506025750116254,0.004623677782970496
0.5,24,0.2302212455439443,0.004264662177236048,0.22301783345140516,0.004675724026397079,0.22106165136589212,0.0035983843779744274,0.2198132321145388,0.003934128539580409,0.21980021737303196,0.003942426205810004,0.21966114280739238,0.003545593253029809,0.21966410924559282,0.0037156610438527694,0.22600013616838593,0.004105846933461003,0.2506025750116254,0.004623677782970496
0.5,26,0.23310987090737756,0.004406340725879901,0.22647010530510628,0.0040004331027043705,0.22293297260207828,0.003828229286357874,0.22158663708361223,0.003825343850706845,0.2215889839211865,0.003849834838204502,0.22134388567486027,0.003836007059254004,0.2211705380464187,0.003796993073362525,0.2265316996874748,0.003909464286974241,0.2506025750116254,0.004623677782970496
0.5,29,0.23557005089146413,0.004141796072216312,0.23031319565815167,0.0041857978493529385,0.22509176566460365,0.004095612064694606,0.22454025908199568,0.003767149479745664,0.22414402102377862,0.003879208470645175,0.22412710225422208,0.003920498742374267,0.22383474297116526,0.0037607235699442312,0.2275690728022719,0.0036728664456722507,0.2506025750116254,0.004623677782970496
0.5,32,0.23826172886119532,0.0045114854550744815,0.23393338003809197,0.004281212745686427,0.2283725170382957,0.004199307089032334,0.22664880129230225,0.0038455903287353656,0.22607315306307027,0.003811499885082039,0.22610118013426547,0.0038382705450107474,0.22611521288428618,0.0036876405780678877,0.22987646854994725,0.003901647553683193,0.2506025750116254,0.004623677782970496
0.5,35,0.2389422795901774,0.004463417658403961,0.23601451930449766,0.004012437877793704,0.23104831835545564,0.0042495361598767125,0.2288199898430953,0.0041002402467266805,0.22829633558986323,0.004016581845031557,0.2281651478635322,0.003840130366470638,0.22802907720314147,0.003745614676406695,0.2311388572838835,0.0041228602601976715,0.2506025750116254,0.004623677782970496
0.5,38,0.2396799938746636,0.004742031266993108,0.23855805530287819,0.004173929053710751,0.23355755912574097,0.003951691539519698,0.2306783472554478,0.0037057334572872095,0.23010955283308596,0.0038656119889609324,0.2298715360391176,0.003937143107746406,0.22983614511798275,0.00392376342445499,0.23088552324326858,0.0040950694536811575,0.2506025750116254,0.004623677782970496
0.5,41,0.24054015886164937,0.004539349574559316,0.24025831438556988,0.0043930713484307635,0.2355542814415275,0.004471159250128607,0.23210656001662194,0.00377415095977857,0.2319488687715722,0.0036009767192415696,0.2314184197569852,0.003909871168425275,0.23130287289089013,0.0039134789875044,0.23045552160272278,0.004172229361526441,0.2506025750116254,0.004623677782970496
0.5,44,0.24045335340213336,0.004638340753383868,0.2415223957834808,0.0043359848285085155,0.23765971599357888,0.004134179863540777,0.23410892068645106,0.003856223041440659,0.2331725301405935,0.003942679321610364,0.23287524913355456,0.0037424866869417363,0.23275545063584238,0.00402098792836109,0.23004840652942687,0.004069333295678613,0.2506025750116254,0.004623677782970496
0.5,47,0.2405649795022645,0.004306594554823231,0.24272754289744708,0.004135681696282818,0.23978714159796022,0.004500515744395895,0.23544995011536035,0.004076108073452158,0.2346098104891317,0.0039750173994908536,0.23431879262291186,0.004121133365134487,0.23410401921592286,0.003963178537259156,0.22959554671443944,0.004132499048023279,0.2506025750116254,0.004623677782970496
0.5,50,0.24046175135067654,0.004786419972526958,0.24354573970314877,0.00444037563907614,0.24091413999480044,0.003952022801436193,0.23731731035414527,0.003972772371884797,0.23581088169105371,0.00392652061029154,0.23552800193506288,0.003879723101204546,0.23526632165570907,0.0038668553798390805,0.22896945957105058,0.004022160870413746,0.2506025750116254,0.004623677782970496


==> data/scurve/scatter.csv <==
x_0,x_1,f(x)
-0.925529505634926,1.038163570272436,0.6213245001334657
-0.8940426554219726,0.9583637552594619,-1.4479818414690802
0.8163722271027131,0.051284131612871375,-1.5775260918914022
0.801520873275162,0.6824956552523127,-0.4020332035102435
0.10018691828785978,0.7603912375717141,1.994968633376943
0.10041309857915885,0.797645561793801,1.9949458325123697
0.8538675368512327,1.1603447384546646,1.5204903740816047
-0.3046169255015452,1.067205093453757,-1.9524749491183409
0.815149091054792,1.2158101855868892,-0.4207487942588757
0.9248172102869388,1.5297665230842565,-1.3804117868272276
0.981240118822388,1.625971477432187,1.1927895983019463
-0.9600563017467111,1.4362461524529888,-1.279806893189621
0.008394480761471519,1.9110473919098694,-1.9999647657256456
-0.4172821973615953,0.03646516535272326,1.9087769626069306
-0.14237813783939554,0.3915559713670922,1.9898123387114277
-0.1570969937474489,0.01512574995628424,1.9875831785503002
-0.9626483365413946,1.294949428309206,1.2707548340364136
0.23121259993824417,1.7960610978999738,-0.027096750118596136
-0.5983202644282114,0.48696459315259855,0.1987429493760724
-0.9222936526684942,1.8540690895926133,1.386489868233835
0.86949978433048,0.1205347805791217,-0.5060666795515323
0.253307424906974,1.8688720536110286,1.967385832275312
-0.9255940924002909,0.7032453744792688,1.378517603439631
-0.9519403629372373,0.20284165689843303,0.6937165603384327
-0.40230266811925186,0.9717435183726513,0.08449327516171079
0.43844927927020466,0.5135531354410159,-1.8987559343378146
-0.30609148597439334,0.5697458039238457,1.9520021020008242
0.13375436010400735,0.6145799298525731,-0.008985483883728662
0.7649648743776284,1.6060517956653269,-0.3559280001673576
0.9056929726409256,1.078322553350509,1.423934239368376
0.8487338332944387,0.6226153983120073,-0.471179727864629
-0.036347667679270196,1.2206675666218367,1.9993392052022563
0.8178700230123908,1.4323013484463871,1.5754030113387585
-0.8861889439989108,0.5452480014670675,-1.4633240286603915
-0.947998064443644,0.827098203050703,-1.3182760905426365
0.23285866620812892,0.2437721866738951,-1.972510586868735
-0.9635904953086316,0.36229869906936063,1.2673824178042867
0.6053920452906995,1.3622357079299656,1.795927428537768
0.986326377402435,0.3628766953912539,-1.1648037537199607
-0.5346127573209836,1.0503267673341203,0.15490284599363657
0.4083201553046092,1.4180925234448654,1.912838786846845
-0.04544089843945331,0.21375384618948767,0.0010329711401805275
0.9479363906338168,1.134624439257807,1.318459729498302
-0.6564938270911308,0.5131255674027275,-1.7543313959999547
-0.763133111193115,1.9258537504751596,1.6462413284530144
0.999237259748668,0.9670912934398495,-0.960950048271822
-0.9793076012568726,1.6119850995503162,1.2023774249280543
0.18801100516526092,1.1004530843125235,-0.017833078373768352
0.42615117551076953,0.08682506570963833,-0.09534803619801424
-0.17057764049458526,1.2663027511880447,1.9853442386107
-0.9591941380466384,1.902806684413314,-1.2827483077526127
0.5214307944739451,1.2032236402926624,-1.8532935758426115
-0.841788150924971,1.6383777188535804,-1.5398080297312355
-0.5476620794981637,1.7684129266968156,-1.8366996155608935
0.7972257170352435,0.45615954389786495,-0.39631866345095446
-0.7409462835720764,0.4240896798164533,-1.6715642968925075
0.6719022139864217,1.2219619777019834,1.7406398685192048
-0.2727965472737991,0.8220569396134094,1.9620717456590717
0.9105196617280138,1.6797226057334407,1.4134657731985847
-0.9971567682215072,1.8000462467960223,1.075355023654959
-0.8670208187097717,0.7068427586054362,0.5017280863586255
-0.8341600428714968,0.4737411179489641,1.5515224590863208
0.043301079558414696,1.5610510304877236,-1.9990620683966918
-0.9757382676276142,0.5496120710962722,0.7810597499611769
-0.880515704385654,1.6452286370273568,1.4740169768375764
0.3916287804603141,0.8474765072975257,-0.0798766939615283
0.24024360408679768,1.335099798582941,1.9707126303367986
0.2892595305085145,0.19107062766933636,-1.9572507111566926
0.763149604834913,1.247718649353146,1.646221850946187
-0.9923727544356699,0.9035353574744582,-1.1232733395903658
0.5444608042421902,1.1732169263509482,-1.8387862854410217
-0.2974826535947077,0.33602841548972684,1.9547272232476933
0.9986459788286214,1.4737474898883642,1.0520212357544942
0.1676433847087709,1.725594155086457,-1.9858477040412414
0.929113431886422,0.4334796001815513,-1.369794849461475
0.832303827455541,0.19142911104032345,-1.5543197081133386
0.5521409116880981,0.04727717209267279,-1.8337508102786084
0.7662226580394521,1.283943000886532,1.6425751616013156
-0.9720778714199114,1.2141880721775615,0.7653414994172718
0.46067554616333883,1.09339482542814,1.8875686120898538
-0.27690966267979,0.46389419223195083,-1.9608959562380126
0.9176227961324234,0.7818119918110293,-0.6025476078596168
-0.9997366088638484,1.188952670372346,1.0229502265220338
0.8258866854754671,0.9935337177183388,1.5638361311182063
-0.9778945146326159,1.9755710404297746,1.2090988241273504
-0.9970514048982226,0.27287950511346626,1.0767365362163324
0.8291611469181026,1.3902891080951876,-1.559009653263212
0.9626021222714132,0.8086375362085843,-0.7290809083903993
-0.48625731256352656,0.8563992298512295,-1.873815670481193
-0.2588854742741945,1.4351955313163525,0.03409197580213397
0.4292363569020633,1.3848723026487393,1.9031921998741157
0.9051820618453227,1.9825119874043766,-1.4250240403947174
0.6317056370293594,0.25678857890825046,-1.7752083514419406
0.545951161744233,0.20821929876833267,-0.16218299791056856
0.5545209133852919,1.4486776342574823,-1.8321697883354946
-0.05844180794734245,1.1567738340128182,0.0017091831115314537
0.21261646267436704,0.5483213331196117,-0.0228642674633992
-0.6310529502156006,0.1588387379779732,0.22426024078677864
0.9714401860365001,0.17131649919286107,1.237284565350067
0.5260451574939241,1.7883817493282366,1.8504566375055185
0.9564487428716133,0.3837346494374858,1.2919003293237443
0.9596170802143771,0.6467431242310415,-0.7186904563282046
-0.984047621934306,0.45331280445397604,1.1779052494038251
0.08068904634387097,0.7099926116638746,-0.003260677107541521
-0.6439353151819955,0.13884768549218673,-1.7650799369095127
-0.7023742697155686,1.0381195818165407,1.711807828870631
-0.7477195387559572,0.1352251271844298,0.33598532293135364
0.6691615424240993,1.6007130156447231,-1.7431169693531432
-0.5526791594989756,0.46742416382086605,1.83339411244351
0.7481554474371105,1.0800238292090212,1.6635234935329548
-0.9168217891623588,1.7601581751229165,1.3992966402527465
0.05129896560195597,1.3017547380943884,1.9986833412689777
-0.7884052915754761,1.0659155731026706,-1.6151561559602476
0.2353964796195262,0.6486675062307512,-1.9718994276069588
0.951261408423637,0.6660038261163959,-0.6916143115449771
-0.3516573353899497,1.3389739103963803,-1.9361287937385754
0.27592387223491044,1.988278722442335,-1.9611794924627204
-0.18648685773599535,1.3236783796987572,1.9824574555123262
-0.5296507312680804,1.1155668347400498,-1.8482158350721754
0.36235362343260974,1.4613010204784922,-0.06795930797778016
0.24162241168363155,0.9304112245674363,-1.970370346915128
-0.5575901226475821,0.12028468520157043,-1.8301164105870058
-0.9895808345457756,1.1245936317558196,1.14397837302764
0.5086201273370667,1.9152505690107604,1.860991037158707
-0.5458824492491468,0.3506058847153193,1.8378617735651583
-0.6342150994546695,1.3800097816413315,0.22684334858729716
0.14387306626237406,0.40186737731811295,-1.9895961503584494
-0.2553532007948413,1.0716553689461625,-1.9668478385163972
0.9978541828399652,0.19335289929343924,1.0654754136205742
0.101117824248043,0.9007418725163703,-0.005125542784748194
-0.7021289226957019,1.5123266577904921,0.28795015910810495
-0.4990658696658617,0.6951430484779642,1.866564052874718
0.42692706814348946,1.329823448974436,1.904286060097359
-0.9991858324340583,1.5908999215794584,0.9596555795300274
-0.8587027663949769,1.8543556389589053,-1.5124739593243872
-0.995445553320684,0.4692841637109071,1.095331790993757
0.17617315565049474,0.7986318316186163,-0.01564080782056665
0.9418802872980407,0.30483202666083486,-1.3359486931055995
-0.9595109246077684,1.9849670043167504,0.7183285858338739
-0.9648438811156165,1.8540019358485906,-1.2628236767754268
-0.9380192922568505,1.0799142605611192,-1.346583045393102
-0.7188842624365666,1.6840665887528425,1.6951297844439077
-0.025929314638648844,1.0419159545440844,0.0003362212011630561
-0.953581906596164,1.2471713760055194,1.3011337699634908
-0.8973651984847956,0.17824886423203323,1.4412886816454094
0.94017548914374,1.5105408409936159,1.3406905481714002
0.858644624657531,0.25542696727046965,-0.48742863077740317
0.025246516349067674,1.6521352605050568,-0.0003187440927802099
0.8845929759019191,1.5640561753407718,1.4663638783021118
-0.8700899219267607,1.4174893954859529,1.4928930185765301
-0.6489645449782099,0.07232076104952423,-1.7608186507711447
-0.6342370516959343,0.6062567118906572,1.7731386436183674
0.20375741666866212,0.5262251398216857,1.9790214068918581
-0.09924176207709011,0.7202728149430382,0.004936648921369358
-0.9908688278929674,0.17528549352767708,-1.1348293955709106
-0.6522286840383054,1.8739156460621256,1.7580222580621632
0.9986719543180667,1.1076044814247525,-1.0515201674932575
0.6255886754740095,0.6110486213160471,-1.7801530677493196
-0.6201114521377592,0.7939630341485668,1.784513726411208
0.8364121810970933,0.8944050810096713,-1.5481009608752783
-0.9477523112022974,1.2011886667212346,0.6809928580569024
0.948019452588464,1.0313588553929955,-0.6817876219977151
0.9516268199133953,1.8387839464288347,-0.692743762274029
0.3308163056348955,0.9939269658116605,-0.05630483103595396
0.6592608345370602,1.9843160296466253,1.7519143249370228
-0.018557851663823243,1.7028499154901915,-1.9998277882423672
-0.9930093230410595,0.4170210287146716,1.1180359451757678
-0.1860095254573578,1.8611904292878325,1.9825479410385676
0.9270623508743738,0.23273279577095218,1.3749071853022818
0.7556499032095114,1.6348994169823832,-0.34502425710606965
0.9947301317696716,0.7612465869531602,-1.1025278740123474
0.9878043031539433,1.755948640890139,1.1557005416514419
0.11372779193956872,1.7361133802149007,-0.00648805274392894
-0.5344662140763575,1.6118508002352423,1.8451898402198674
0.9795517533930984,1.5800608726141228,-0.7988076481957961
-0.07250487380815797,0.6093582781960816,1.9973680580778908
0.9739507288014163,0.16183856610250436,-1.226759735992063
-0.875994662006015,0.8059603575303229,0.5176792020480895
-0.8274158763303965,0.34704902997301734,-1.5615896790330126
0.27125046176075235,1.3899021778049234,1.9625087983985283
-0.9973452842819394,0.6921994530755711,0.9271825301141438
0.48059544259685016,1.9512204017198298,1.8769424271610637
-0.7585274650337681,1.281944154690664,-1.6516410705207627
-0.40295836366402327,1.644961127268722,-1.9152183111985974
-0.7580031969420082,0.26504934548369685,1.6522508362782642
0.9980172758013018,1.7240289645452451,-0.9370594153018236
0.15126102540229763,1.8455143810267887,-1.9884938554155234
0.49710175621530517,0.9741238376378718,-0.13230774812283863
0.2758271391598569,1.2125058755019549,-0.038792743835706966
-0.6507773590760275,1.5296196018059909,1.7592686144666003
0.6390968310016322,0.3496772545208251,1.7691262839116026
-0.5663560265633344,1.0051321529268848,-1.824160694995455
-0.5909682861314004,0.7973260555446262,-1.806694790355631
0.9503789260874204,0.2927479843244982,-0.6889053249428374
-0.9985591535672971,0.7350688445830629,0.9463379386627461
-0.9888262950714,0.13634461877098714,0.8509276746831638
0.8478994655620771,0.05162381389897397,-1.5301570487124962
-0.5655362876923391,0.2703325783096455,-1.8247234126076255
-0.4852166714019835,1.9262302231783477,-1.8743939511419208
0.48278120871313696,1.099059071790034,-1.875741003101649
0.9731671831831785,1.93164432230644,-0.7699008179603458
0.7017107442586807,0.864995756660264,1.7124619508380277
0.04746374516744301,0.6236322661705191,1.9988729613392686
-0.5767069929240384,1.0122837256804882,-1.8169510660452761
0.8431258824773792,0.8790233772658202,-0.4622837678693895
0.9962456256939617,0.21132936852348783,1.086571665605132
0.5765088549856349,1.2816526293804125,1.8170909007712375
0.9995551645673766,0.4320763650191992,-0.9701759662908456
0.9988623654631598,1.2391759097956592,1.0476862124868507
0.055188094780957306,1.3004021847963068,1.9984759757723007
0.44332537235721575,0.3040497062572962,-0.10363923879704773
0.9718648580604369,0.12269925422133632,-1.235539163765109
0.9904110496053659,1.5615231721368796,-0.8618480806517785
-0.5166144329516917,0.9196008475386404,1.8562181542492557
0.9094047420281738,0.11632759101095158,-1.4159122686056167
-0.6172351067151682,1.9897326343395343,1.7867787637184387
-0.9972058201440284,0.11556112199273327,1.0747030941184892
0.7300983681492961,1.3900704577171064,-1.683342061361464
0.9871411911088979,1.9673578505268272,-0.8401492295417179
-0.14920126710786802,0.47836020843185123,-1.988806847616564
0.99636161994206,0.28449873737439235,-0.9147736994441621
0.6002338227260946,0.2427698788448578,-0.20017542044794645
0.6349412250166615,0.6065502951351911,1.7725604447383656
-0.9479545518054692,0.20209162202129338,0.6815943346746293
-0.8008283670579165,1.3843226833882638,1.5988939192506058
-0.6659390538023743,0.12458359626012538,1.7460061505247784
-0.9678221368378355,1.0188442562995794,-1.2516352746469503
-0.8455156780928177,1.9933937077059536,0.46604940481422563
-0.5255479721228364,1.6279405390120376,-1.8507639678533492
0.9444616207384077,1.2304388764620218,-0.6713782615952193
0.3551378983717049,0.6125072415732233,-1.9348139243400948
0.024851458244500198,1.247791672583277,-0.0003088451811120718
0.6629872544224729,1.0540829278233033,-0.25136931636931203
-0.07046064107028824,0.852166767780743,0.0024854396752075347
-0.26608129485598647,0.26142075348039895,1.9639505923685932
0.8649400264084349,1.7732084304809335,-1.5018752342132213
-0.879790282894228,0.899569297642645,1.4753620284844955
0.9738546938224159,0.38924502364153013,1.2271718189389884
0.980115770385658,0.7355187017545792,-0.8015734981376529
-0.0982736267005557,0.8282595050578541,1.9951594315963246
-0.8466359054662496,1.6550757911337486,-1.5321725693563544
-0.9072014399780338,1.467228761122804,-1.4206965026022702
-0.6949943969283917,1.5386097872826796,-1.7190151516054033
-0.9403730614152502,0.022062528857294428,0.6598551700164914
0.9894081221119062,0.832307996359523,1.1451604901444992
-0.7803433591223824,0.9626883032706472,-1.6253512947724635
-0.6263393509177008,0.03838455364611337,0.22044947726783393
-0.9510220051528401,0.5196264174900684,-1.3091231885754795
-0.9417924530843567,1.52057964624427,-1.3361948472439007
-0.18438203705527792,0.2742194114579981,-1.9828546507044398
-0.9335954477014894,1.0706202629051833,1.3583288155187294
-0.8833342589804354,0.430403744034475,0.5312563740044189
-0.16700626945271388,0.024241549287786546,-1.9859558336779024
-0.9880619411222327,0.48240291519908296,1.154057133900919
-0.026632027483559785,1.9517475098201076,1.9996453046516622
0.5101328876628776,1.6030742237659792,-0.13990440245009161
-0.8243592032416354,1.9191532886420668,-1.566067049059399
0.9619509813668612,0.9757080878527249,-1.2732220881395437
0.6133624876019657,0.219472397355007,-0.21019846872601688
0.6091032922816049,1.095918977947386,1.7930909023130388
0.8837974987548414,0.9087546691199218,-0.5321303801327915
-0.9956095987293346,1.688714165479232,-1.0936030283592006
0.24792286096966537,0.19616516156848918,1.9687797763210253
0.17189492444686372,0.9764822740435564,-0.014884709818486774
-0.4032491903725775,0.3000973293879685,-1.915090208921427
0.7658755340956516,0.64935185378012,-1.6429888539264894
0.9593706241019684,1.4747141547755993,-1.282148906803127
0.9435618557154922,0.9520362587375331,-1.3311963532992726
-0.9697646817502805,0.7517765702915387,0.7559580732132752
-0.9306706270381161,0.7889525571400706,1.3658581473310112
0.22401521520215656,0.9188935368119733,-1.974585647010016
0.21710013557476415,1.5700330876741138,-1.976149338540686
-0.3126507866195656,1.7841693778804688,-1.9498681411786412
-0.6839094062634449,1.9106693730078566,-1.7295669427985223
0.10669610752698895,1.5738067725105902,-0.005708322151598555
0.01429025433318331,0.6308137914960255,-0.00010211089777123483
0.32425760616839283,1.3762694121730843,-1.945968818112914
0.9876351045043986,0.8752062481107838,-0.8432297848742126
0.9451650752330398,0.5093412440921024,-1.3265929891466168
0.34647659179302703,1.6817431588518452,-1.9380586182853863
-0.5090847495451515,0.07685269792464999,-1.8607163979967796
-0.9990349405884645,1.803523984270847,0.9560774831845537
-0.9217630599013648,0.9229549292494683,0.6122463908597715
0.632701983230374,1.2744029536165609,1.7743953773211405
0.672641632678085,1.3187078444115654,-0.2600315993313226
0.9431714690083067,1.7902354814130728,1.3323064550211334
-0.318579986507977,1.2733393643344146,0.05210401826119271
0.39118257564222714,1.2278671695201235,-0.07968690517090149
-0.9043231475997799,0.13330408112137992,1.426848503236484
0.7552813628197064,1.0368160438904082,-0.34459931112547104
0.9589676456630021,0.3003380016340833,1.283515527919652
0.9386855953435383,1.4748675374429712,1.3447743509812569
0.10098158407994244,1.024443841625349,-1.9948882950747313
-0.9681347636269858,1.3604555584167066,0.7495702105241464
0.36467077702119094,0.08334580120476853,1.9311365229582398
0.20810563080445627,0.16958403209160644,-0.02189364257894766
0.5621336307381615,1.4326467761253645,-1.827046420216624
-0.44687486857769554,0.14416867199734673,1.894596474302055
0.916089007192123,0.1425134555305172,-0.5990250245941147
0.6935573633138984,0.0242169504697749,1.7204014046301361
0.8836992288132692,1.9130027965989602,1.4680552029353302
0.2912282028587255,1.475016718918014,-0.04334638773499788
0.3736834549906795,0.7065028170041283,-0.07244370765638763
0.9622756958110504,0.5930711625753105,-0.7279237510340921
0.847220958029303,0.6994064594916991,-1.5312406688836142
-0.9742132659051713,1.5493070623623637,-1.2256291482375006
0.1530235758696971,1.3227412221408288,-0.011777461687879187
-0.9952214292655003,0.3703911357349359,1.0976437746645158
0.3518327416882234,0.3482186706681687,-1.9360628835052418
-0.8314639463977582,0.19679129942679463,1.555578712551755
-0.5439865154071226,1.3206054394026763,0.16090604158102984
0.7388501050656118,1.5287453244434719,1.673869811049979
0.9715929136227486,0.530092856650008,1.2366584251575639
-0.9386745579650003,0.041889922061825624,-1.3448043999562813
-0.02494279441513949,0.1643433349528547,-1.9996888801055877
0.962093998275891,1.935720069690061,-1.2727180567573584
-0.7566004417594523,0.5908895549548405,0.34612251030533125
-0.06242354951143093,1.5384462956762672,1.9980497484927262
0.09626264183099645,1.2493271377085275,1.9953559683790103
-0.70872367906692,0.7638792793057918,1.705486177561155
0.4474843857297505,0.4113745243911102,-0.10570825536178197
0.8996964968957297,0.24277283631881286,-1.4365159945220247
0.9981418064619089,1.2300259360777333,-0.9390661490388376
-0.8760063742777398,1.549267561275576,1.4822995254245732
-0.91088004240835,1.2878085070822614,-1.412671235176578
0.7829955027680833,1.0606042664983166,-1.6220273648682642
0.49016136769596585,0.08390244686327253,-0.1283682924431786
0.8688839308969377,1.9369775551887676,-0.5049841268917878
-0.6872899545553172,1.5974283833091492,0.27361682400584875
-0.6918248326143822,0.5856440734019295,1.7220653716791037
-0.9773226825003138,1.9599406587177013,0.7882445413445246
0.6529329482592348,1.2037631792726442,-1.7574157148340028
0.9908129032461668,1.164845316414493,1.1352397528868716
0.4589717164135312,1.4961463588590642,1.8884508785140668
0.9074739639283823,1.6235395761802751,1.4201083250687958
0.9272259982980701,1.3129572146630053,1.3745022671228404
-0.20703608169806126,0.25619149273240005,-1.9783333076590583
0.9398403105900643,0.6765350119889968,-1.3416140960059633
-0.24100954699708466,1.8561672806520995,0.029477255157685622
0.6041757566575664,0.44923122368770385,1.7968510871343888
-0.0789363101300253,0.7443340476750266,0.0031203387855400777
-0.2474259245184496,0.864153765888392,0.03109318720725751
-0.061553902984656,0.8788099793889044,1.998103760651845
-0.5838261967830229,1.225879164989051,0.18812133175586454
-0.8172197770764962,1.8861516754894152,0.42367384585198464
0.887486271662995,0.4813854236650099,-0.5391658458732504
0.9560521738097453,0.24300275260183613,-0.7068034090347219
0.910220456099922,0.39494097971987463,1.4141240409554243
-0.9252705570755813,1.773849800418539,0.6206922144101923
0.9269506205546757,1.291621625310412,-0.6248166487525045
0.02955423668062313,0.5718135784783203,-0.000436821859555625
-0.21651653404781138,1.6318938779372345,-1.976278951162998
0.997178011514444,1.722739992726872,-0.9249266135564715
0.03516827595083789,1.693028677380556,1.9993814048533451
0.7868582996801002,1.837853067279109,1.6171337101670442
0.974001318850915,0.5044820403467232,-0.7734576620658334
0.9689462537217455,1.5100838574925566,1.2472714245492083
0.7231939680381053,0.92107899454828,-0.30935502275532334
-0.8454886670879017,1.683997105780123,-1.5339933649643256
0.6528398219684972,1.4569813543232264,-0.24250401528975685
-0.8693935279604514,1.5528948929994493,0.5058796770618723
0.9758239196890717,1.312323675362143,-0.7814418206457234
-0.3833837670540906,0.35485753893941374,0.07641086669481933
0.4168054563368586,1.0900538377938767,-0.09100428407619932
-0.851644586294576,1.9693394790490164,-1.5241197369257722
-0.878855215313739,1.8747761329942378,0.5229114227778646
-0.9338485193100086,0.08634747159402334,-1.357668761541324
-0.6278183434359529,0.32962963145887425,-1.7783598959641587
-0.27105764849937436,0.2634575469091238,1.9625631154319128
0.7938301280136154,1.451959819970591,1.6081395628125892
0.581837395050197,1.6355706597138902,1.81330513690816
0.985289468445709,0.4270227326213438,1.17089371951588
0.6293312581582123,1.011705385903658,1.7771371613203177
0.9881651287745713,1.6814060560224,-1.1533938664808179
0.7832393305175883,1.4656030895325012,1.6217203158417457
-0.9908584593712626,1.0844744109836966,1.1349055725031696
-0.10856616604284673,1.1806953809175458,-1.9940892251658082
0.9760428290305141,1.01672109383256,1.2175784821578426
0.1768617621534639,0.5950969026376411,-1.9842357019982417
-0.8845938228457082,1.1300439857180322,1.4663622718265445
0.44136479802141076,1.3777706041001814,1.8973277634552044
0.9601081023829185,1.7466458317216154,-1.2796290967311363
0.9374591315140535,1.2725827079584962,-0.6519046441836425
-0.4041023389254275,1.522243074086316,-1.914713780193017
0.7992824546397072,0.320143269909146,-1.6009555372114683
0.2776550013380159,0.9231149488395798,-1.9606808524333075
-0.885382828609724,0.018663239654186592,1.4648626106744274
-0.10135762019510788,0.49335772904324604,1.9948500554497568
0.702998031254397,1.4529234302260097,-1.7111917941402601
0.24715529460525887,1.983619902698727,-1.9689758822326735
-0.9959987160513556,0.1983561991744318,-1.0893675423408926
-0.7335692144712502,0.8029886317225765,0.32038525061617973
-0.9342681768460226,1.600141937398319,0.6434288658166383
0.5110980977801581,0.4080712692577977,-1.8595223874021571
-0.9975225886670912,1.1101698986045725,0.9296531088184765
-0.7945095489276286,1.4661425920593496,-1.6072516584273906
-0.23417311904831856,1.231970900520358,-1.9721949137468175
-0.6203709082099333,0.37604946923083227,0.21569142791450857
0.7012779394400915,0.7107691373714788,-1.7128879657103626
0.6761928178173037,1.5675835689707944,-1.736724692902508
0.5637150678813652,1.1084530282640332,1.8259693228222873
-0.6070786616143992,0.010459227085825473,-1.7946417423043355
0.04948222900835832,1.5219815200561877,-0.0012249958011743
0.06475817438513674,0.07062270988047814,-1.9979009864963078
-0.9921731835229015,1.4914675654624643,1.1248694273953028
-0.5531377529864232,0.4049611203304748,-1.8330898068162464
-0.8645476553810918,1.9161469602387604,0.4974491552339635
0.9947879928595728,0.735881502604169,1.1019649413397694
-0.6280481815785699,0.6538632326761582,-1.7781744544868148
0.652167134933984,0.29777610066488935,1.7580752127012191
-0.991283191961182,0.6112084309804298,1.1317483712812055
-0.891271514335375,1.7533015236564011,-1.4534700516399373
-0.8935897583765241,1.9926686752544946,-1.4488845550078386
0.6381829482747049,0.7366190610136967,-0.23011525243618092
0.9466047862531218,0.8972212619090851,-0.6776036931931732
-0.46699510056199983,1.444141876405474,0.11574009700140331
-0.9293506390515284,1.772391560930149,1.369198306733002
-0.9990320554348275,1.1860886683735683,1.0439880917256446
0.998479524067492,0.7830513963556587,-1.0551238606952995
0.691106401973435,0.8252436816972475,-1.7227530291540347
0.3834462662276004,1.3912362929936137,-1.9235631872893766
0.40044823643696636,0.006436527208557363,-1.9163193820576554
0.6527426212562988,1.2391786749196814,1.757579745238385
-0.05256315479668932,0.7109860208827148,0.0013823981333899171
0.8564317452172259,1.5883946625541685,1.516260269422485
0.4500298085950471,0.18598127964626432,-0.10698646629745567
-0.5235923508592767,1.176404533896781,0.14803107443894636
-0.49029934711168704,0.9619457797722475,-1.8715541005708443
-0.9863025724772861,1.2846510518104548,0.8350538405276204
0.45062532337586964,0.1297071889659367,1.8927131778641968
0.22128454481201557,1.1599675748562626,1.9752092853471706
0.6263896766919607,1.1229691759190474,-1.7795100852033545
0.8975490984912777,1.1213201888323419,-0.5590854779013346
0.5791923218735864,1.2069753331929096,1.815190931182802
0.701933365093455,1.3529358744527245,1.7122426208593378
0.9481943693196928,1.6099779993615395,-1.3176907899049484
0.7739283797977976,0.5396414402564287,1.6332731345506106
0.1079224545396145,1.6500988203601241,-1.9941593151030397
0.9312416323935858,0.9965113645269073,-1.3644022805868943
0.7202080300362469,0.15411655826866233,1.6937581664177428
0.69701036258572,0.1171018584879584,1.717061053501111
-0.9920826714151182,0.6684766373921216,-1.1255865163058625
-0.9264877189368964,1.569793954222935,0.6236749986260459
-0.938813476735182,1.4153618694818315,0.6555740197075721
0.19232044321679354,1.5772299293448129,-1.9813321798050323
-0.8789356077523672,1.0345381128832187,-1.476940454800153
-0.9913089501226701,0.8803979959109811,-1.1315544199435716
0.6842388955664754,0.2949050534125679,-1.7292579336517155
-0.9192715845192041,0.6563855072186231,0.6063761263648357
0.7059904047256726,0.8680387323477505,1.7082213978942467
0.5051402874564743,0.17720085935923446,-1.8630372471616683
0.5230683282233943,0.4412239054224225,-0.1477092491352594
-0.6550061331793658,1.1964505881274776,0.24437643929174968
-0.6351534696194568,1.4713262284783797,-1.772385959239528
0.499294864332992,1.9966950227858993,1.8664321314740695
-0.06945080134973271,1.8662266626871153,0.0024146221040126647
0.9942803635247869,1.285130399070383,1.1068014920729934
-0.29109048961835626,0.842496106588144,0.04330447536651161
0.8624803808658339,1.2723547294164654,1.5060904984501549
0.43583322625977217,1.571303236160464,1.9000274434082542
0.44675732344857055,0.23667238184677464,1.8946551815895716
0.986496696323755,0.8198097793925765,-0.8362188406979696
0.7329676759217196,1.6796045712712344,-1.680263468116518
0.7073428705246103,0.767665903866088,-0.29312938700353053
-0.9371186978835299,1.143744542454373,-1.349010810831237
-0.9243456267732735,1.1755387217243964,0.6184437626441887
-0.9009598736624237,0.3689525062672787,1.433902415354178
-0.32628639760409617,0.7244708833045768,-1.9452709594283228
-0.5111693771470168,0.6690225774838643,1.8594799985265107
-0.9405265432730106,0.05239341706412959,-1.3397202104657917
0.9934459510987711,0.04838352778271049,1.1143028531816161
-0.959974442925114,1.663394087351547,-1.2800876093843088
0.918402521083457,0.5461416199456248,1.3956473294078329
-0.5182849784443545,1.0361575324776309,-1.855207975359757
0.2581210137012173,0.5974511471775461,-0.03388740703484461
-0.9978026131633668,1.881358490230681,-1.0662566612828963
0.7677230088701309,0.5185935177315475,1.640781851843038
0.4860503828299126,0.8593136254778702,-0.12606921020546746
-0.9584390184875535,1.7454605009692037,-1.2852974725450876
0.21597672396085954,1.6838671335836173,-0.023601487758643347
0.9389458017842621,0.37220283569255463,-0.6559349170408175
0.9626714729286191,1.6052866195914208,-1.2706725608728062
-0.4154526465597532,0.9163737734757853,0.09038519225636132
0.9328363883287359,0.9659377441707104,-0.639699746586545
0.7136140263021589,0.26695994483188756,-0.2994609065406687
-0.5965796750726158,0.1612030275142493,-1.8025538556945895
0.9096639606649626,1.4558786139475304,1.4153450116076192
-0.8806437998288487,0.9929223047105995,1.4737789546012008
-0.8927604608728701,0.8737014052303591,-1.4505316409555058
-0.5111797351406518,1.4590164573047935,-1.8594738381018545
-0.4058651537947048,1.5310257979822195,0.08606702820436518
0.9053584442056801,0.3178163353387071,-0.5753518073681811
-0.8641504494510867,1.2204502989552826,1.503233544900859
-0.20082874997414793,0.27070816455537106,1.9796263640714358
-0.3354986153716983,1.5027501720580914,0.05795930072863986
-0.982253866610915,1.313910312534279,0.8124437643587747
0.7092546066748991,1.913229242166916,-0.29504758819446963
0.743416827583147,0.13791603271284236,1.6688283938845672
-0.9710225839707297,0.11410944230250863,-1.238987743239705
-0.9915669912612074,0.5643741493864003,-1.1295951459013671
0.956267366866686,0.5234113674718119,-1.2924939709906087
0.3336758607474885,0.49395759814399964,-0.05731213015419434
-0.9749358951362683,1.8125091610420734,1.2224859554552672
0.18310533593950318,0.4990923996990122,-1.9830932997180286
0.9855417700930887,0.543899452257262,-1.1694326397179167
0.03815851447764733,1.5187965248359274,1.9992716986750196
-0.6678413842415716,0.89947968490108,-1.7443036245339005
0.10157527123287494,1.5534211139103624,-1.994827856603326
-0.8901488174904236,0.13073231512877048,-1.4556699273820914
0.8490774165347128,0.9751423873467686,-1.5282684362431072
0.8766781099007381,0.06722720036656527,-0.5189225721145616
-0.6965236912308765,0.12530640691070905,0.2824662045909513
-0.8056531524715009,1.812874906688822,-1.5923875403084813
-0.30360904579244646,0.2784907422351903,-1.952796697786574
0.9105532446799453,1.0648413645504342,1.413391810033561
0.9692817291102455,0.8221912052014131,1.2459531044997252
-0.9185138979046288,0.6946866525176854,0.6046113059835356
0.21305087291813682,1.799666691374545,-1.9770411073996939
-0.9928182508060899,0.043646793550979,-1.1196324406937181
0.15255253525029586,1.3275793723511782,1.9882953627275133
0.7752817753990333,1.9267888684271008,-0.36838447712700817
-0.901220305239415,1.1203363669236839,0.566638763357663
-0.9600682882872459,1.8736449240661837,-1.2797657624249217
-0.08270764732538256,0.10451575857204753,-1.9965738532963324
-0.04706287535617918,0.8375866381483228,-1.9988919289709015
-0.2907972745545375,0.5203155819241023,0.04321530890609826
-0.7193091104203466,1.4616419299614596,0.3053098506051136
-0.844700105072035,1.9625941809944933,1.5352398831283907
0.8621357021980851,0.5130601248884956,1.506677442753686
-0.29153844883087476,1.308349202948149,-1.956559111008456
0.19138213602734117,0.39619526551948026,-1.9815156025298897
-0.9999964598965823,1.1306605091432198,-1.0026608634506984
-0.9994976901306261,0.9278649733766724,-1.0316917563972565
0.4989887842601351,1.9440106592630741,-0.13339155717094908
0.5699508120893974,1.2170545453929331,-1.8216788130398864
-0.8675354531162015,0.6990127441736376,-1.497375348792506
-0.15315125757406045,0.22819156977586674,-1.988202758700604
-0.6892146654445261,0.3024936574698691,1.7245572061170809
-0.44941515250381037,0.4506338599024702,0.10667697852345881
0.34618117594306147,0.501933322680596,1.9381676787348194
-0.9076863474633297,1.7012321156822756,-1.4196492519100679
0.8418340694125619,1.1224455765650498,-0.46026358324059147
-0.5514582839802874,1.0467818227487329,1.8342024700452022
0.9988747208418767,0.22953774373843494,-1.0474267020049137
0.8971755160985405,1.72027938669887,-0.5583258063761054
-0.9727440458961034,1.4456286064169674,0.7681185191230668
0.4799004463670967,0.13533672380000317,1.877322951698325
0.9989309855067453,1.4156701944595373,-1.0462264663858556
0.19022916814686666,1.0870764346852921,-0.018260287252190643
0.5438786602685898,0.1634506914935565,-1.839163871305506
0.18889475852141857,0.9166012830573129,-0.01800266283297136
-0.17670699803141682,0.969392574260094,-1.9842634997025566
0.46992907807323825,0.3315490803265515,-0.11729582442290643
0.5432697661378569,1.8913962940005646,-0.16044180594760538
-0.3970348887397815,1.6999507429613239,-1.9178035177113832
-0.7892904493684805,1.3380446746582166,0.3859799787175485
0.3028984903751065,0.9245911220012144,1.9530228247678445
0.9634312809711626,0.823531083169017,1.2679555314716693
0.6720551607369051,1.3019469343019083,-1.7405010877283655
0.9060653909502104,1.090863738813811,-0.5768623068997016
0.9384744910070001,0.12454621176377123,-1.3453485626568498
-0.42262849939317443,1.0250052975406634,1.9063030130705036
0.2816616659132272,1.612807234465679,1.9595137862245573
0.9906192066404043,0.9184797551939161,1.136651335284863
-0.9868069280012755,0.10391315510853683,0.8380985273424433
0.7495978093776429,1.5725563987680662,-0.33810641023179633
-0.8497842929696966,0.4027275642719488,0.47286941331204013
-0.5557667389662176,0.5172416697760776,0.16866172236636667
-0.6190349420211622,0.3294127068645918,-1.7853634448819582
-0.9901267946742812,0.6604301297429951,0.8598253572573353
0.13146615719829807,1.51350301137727,-0.008679340721927442
0.4513039230446268,1.0387717190078747,-1.892370309369675
-0.8277362890536172,0.4097625483014251,0.4388826898199035
0.9130252022439359,1.7556601563040817,-0.5920968496475909
-0.2702039382741707,1.7591637099030584,-1.9628031116179092
-0.8889463012083941,1.7411568500920138,-1.4580114338833858
0.1836137254693705,0.47759242276307856,1.982998473965885
-0.7700381808904708,0.9024786883619762,-1.6379978056160494
-0.07423383799772572,1.9699793122817502,0.002759137772560316
-0.7598612744997223,1.5440249526199807,1.6500852586512462
-0.3756855707915649,0.054334842451119636,0.07325281122680705
-0.9823447332764521,0.1304091825209841,-1.1870797290034816
-0.06951671216479341,0.9278627536246655,0.0024192129307034627
-0.9990678142903268,1.8184404117231203,1.0431683037557562
0.9512529729386247,1.0774035959054284,-0.6915882922529881
-0.6384808604756298,0.9956250160685804,1.7696377010037252
0.7550965043483184,0.21094739991326117,1.6556136584307484
0.34865302412395355,1.313560209448588,1.9372518705071875
0.3560081948075104,1.644206321200451,1.9344828330311359
0.13869857690270765,0.7608400150151247,1.9903346428178526
0.25938084349426865,1.551223701850655,1.965775117730935
0.9706004896756246,1.9289533078016232,-0.7593037402836562
-0.14289229374613355,0.4075329182553782,1.9897382443797798
-0.9932511849818033,1.0466592623894826,0.8840168825550735
-0.5630320023744833,0.5742759161691511,-1.8264350938229692
-0.24294994674684617,1.5857088380676787,0.029961174294706572
0.9999647357088152,1.155186731762315,-1.0083980556558862
-0.05325499263173011,1.2691648351006075,1.9985809460228021
-0.2391447810537993,1.5958283192317881,1.970983920409978
0.9267317060266106,0.7919409453249098,1.3757237616188358
-0.021377503868971283,1.8301801368140864,1.99977147505234
-0.8698290757773427,1.06605773449228,1.49335319896838
-0.0973338371977308,0.315909645670696,1.9952517893158324
0.6704348003052922,1.391798236337605,1.7419684484798548
0.42034910023884814,1.5865227008765088,1.9073624600612429
-0.3612904031478662,0.6335233541350533,0.06754665285964456
-0.3652051404353845,1.714358513997506,1.9309270677123807
-0.9577937771428905,1.8122865095315328,0.7125437764348197
0.03220145131334034,0.5538089747556179,-0.0005186012069486878
0.9750982584428528,1.9670429454304441,-1.2217732769783487
0.9321434561798275,0.28142305609751683,1.3620891839051892
0.3142970834812837,0.40403133680497993,-1.9493246775024649
0.9339939288244983,0.36844967847605226,-0.6427111239921147
0.7175202181467881,1.7879794200157408,1.6965376777681058
-0.37027303463293976,1.3085851046499237,-1.9289229676478636
-0.7345723938649514,0.30420856644454575,-1.6785303222196593
0.8388406957856984,0.880646836736698,1.544376971494722
-0.8617525299126867,1.230596050139604,1.5073288649279517
0.25293584975816,0.16692816997876658,-1.9674830519999396
0.7186091358679751,1.7648327368146774,-1.6954142002052317
-0.16748029808400872,1.6072070708830704,1.985875423039692
-0.39151234338522395,1.0104135471532765,1.9201728560314146
-0.9393642581152376,1.9342532305183409,0.6570790315894794
-0.14535070044091292,0.8355219585501994,0.010619803169006237
0.8977015865446258,1.9682206380729956,-0.5593960264418152
-0.9442996299294603,1.3358399976072541,0.6709130678451596
-0.34581007000063363,1.269342546507883,0.06169546761930389
0.7237588129884969,0.33190979059157,-1.6900530273982441
0.9408279651419912,1.763855516609288,1.3388845526234268
-0.7231594450964862,0.8549793758412303,1.6906811253883678
0.9047618223901743,0.3244668115649587,-1.4259178849792653
-0.5506510960448525,0.02521503995151808,-1.8347355092630255
0.10983525343673617,1.1195113672767651,-0.006050193871698584
0.2980627092202705,1.0547992442453527,-0.04545370915168678
0.5317994004742542,1.4387072447383171,1.8468703546914509
-0.47558309254926967,1.7805161060356043,0.12032919675524478
0.3025915429398399,0.15881316928605904,-0.04687967278979566
-0.6551901797427856,1.4629929806807247,1.755463982178248
-0.8230505788144798,0.37482388819516443,1.567968084238146
-0.9154277886283466,1.716354106314328,0.5975177472148427
0.982161292371791,1.6381270277233122,1.1880404099298163
-0.9943800581357692,1.0815875099710888,1.1058692589088264
-0.4096352490462239,1.420485597246623,1.9122493972258015
-0.9984877258504583,0.6287002263674968,1.0549750973257894
0.4278067107609579,0.9423357978656293,1.903870244132359
-0.5133125733788937,1.6432737954209433,-1.8582017257097179
0.7720676288650278,0.9185303943464278,-0.3644596185459702
0.9931395561881108,0.7155965306508836,-1.1169351184823546
0.40430418516468447,0.9884248945005998,-1.9146245819232721
-0.014681401735929245,1.6564985048744367,0.00010777758646995927
0.6828026796007112,0.6704160947417455,1.730602833781863
0.34263563164996397,0.3475231862714876,-0.060531626969896224
0.7300931501945824,1.4240280406615615,-0.316652363698424
0.736837176608893,1.6519564254161636,-1.6760702442550146
-0.6004738896417939,0.20127495704706666,0.20035563663685174
0.36010486841433803,0.47974822551188945,1.932911830637972
-0.8928924288436554,0.2839439795219878,1.4502700417679126
-0.9609510811488635,0.6958828231643333,0.7232816962345454
0.9809392539091292,0.9007019578108253,-0.8056853578852048
0.6186865748345484,1.497652673926613,-0.21436209223364566
-0.977074447570133,1.3022951697633482,0.7871020810211626
-0.9919348305956055,1.2418571349568623,-1.1267489323476432
0.8397942798357462,0.7047498932193088,-0.4570952500160268
-0.6170697652258007,1.6828951061695199,1.7869084475618338
0.5741119439862103,0.9425743347963291,1.8187768168264014
0.12976590092149953,1.958209876030309,1.991544659084013
-0.6796611954054222,1.2682842765914737,1.7335261818504315
0.05638014912236115,0.25252948312900547,1.9984093743474869
-0.1864587567793828,1.352355124150868,1.9824627891275513
-0.8984218151868998,0.650208030863398,1.439133512722812
-0.06316922626856403,1.3726543933721949,1.9980028300824757
-0.5628529575744801,0.13928229632481148,-1.8265570447039094
0.7274588017901423,0.3497628743519188,1.6861513620900643
0.22896509735936746,1.7114745178115727,-0.026565367273582496
-0.7476325187378023,0.4543591140470298,0.3358873462086649
-0.9862407805416282,1.67408225048588,-1.1653152225194034
0.4924082605270584,0.5585521769088209,1.870364351846235
-0.8207303994816986,1.2857638201174153,0.4286843154904537
-0.9588892725286752,1.388301147019662,-1.2837804838769364
-0.2986052088034732,1.0253095062901059,-1.9543767229325295
0.15265952794004553,0.6106213533934626,-1.9882788414861072
-0.7577646261552623,0.42528875274219224,1.6525279851069803
-0.039770748823746836,0.06637870912485244,1.9992088307946436
0.9998264931035643,0.6078928024814476,-1.0186274981741563
-0.7865367613697034,1.306325581062566,-1.6175434584011543
0.5098218235389419,1.8766096368969654,-0.13971998265481722
0.624845552474845,1.742408964526104,-0.219251618283838
-0.8762117394412371,1.5321295530706052,1.4819263301225216
0.5660295556854598,1.5768946865065974,-1.82438494775834
-0.19087108742015463,1.3299698069519905,1.9816151119390164
-0.9958634723675635,0.520573715132006,1.0908622275977167
-0.6463147569426222,1.8143900614116597,0.23692907606291325
0.07166464429249217,1.341464623811668,-0.0025712161971509495
-0.6547573763361547,1.12088126196088,1.7558391218595362
0.4692883952293918,0.22197893842696215,1.883044960408598
0.8637020301890849,0.8941110876128509,-0.49599721920682505
-0.9125524463224485,0.9207165424038526,1.4089596957047414
0.6930073359739201,1.72912721904534,-0.27906946778047315
0.11570229078045383,1.093296440375577,1.99328393720434
-0.17681582064535056,0.7608010979408193,0.015756043671330877
0.30234150203909954,1.9536006570213187,-0.046800327242638384
0.883072845943949,0.22144118665263135,1.4692359201472693
-0.9995248570273452,0.8450968566238892,0.9691769536796709
0.29930849464012216,0.08404935034281058,1.9541563944324136
0.8268599373919857,1.4798082415338607,1.562407898180779
-0.9955266227977297,1.8361531043983013,-1.0944814442149713
-0.9946507992604628,0.5600746591009789,1.1032946636110619
0.21929791016619668,1.7166833535982418,-1.9756579454894725
-0.7373475330306982,0.5844364609237955,1.6755135938924868
0.9902401879358331,1.8215403232878304,-1.1393713392229763
0.6357678217287331,1.5079238071935679,-1.7718803513850458
0.7841801966865404,1.6098135536828773,-0.37946682673312393
-0.2646954669144413,0.036013111200909,0.03566794629912573
-0.7385248474584837,1.925620714148052,0.3257737399904811
-0.989300707125384,1.4533419841406465,0.8541092501862603
-0.7874273366221646,0.6095021907722666,-1.6164074866029163
0.025575356713062488,1.6587893297176939,-1.9996728970663353
-0.9461674826187754,0.5630423968298599,-1.3236774549375496
0.3887943210443701,1.745507679132256,1.9213245768585832
0.8224575238603804,0.22516078082387403,-1.5688265301877644
-0.835844219388682,1.4073719549215915,-1.5489667029196987
-0.13685424741991573,1.0813969532898207,1.9905911946727208
0.8099599194315766,0.19306894039088163,1.5864852333302126
0.7637380019885233,0.48378765651767797,-1.6455263467269003
0.6456640391480877,0.02480807255462958,-0.23637839963043428
-0.07998214532247931,0.9375359309290117,-1.9967962963562886
0.25076721451625034,0.6025305215200008,1.9680474183239998
0.35111700896729686,1.1967149685955176,-1.9363315897767517
-0.3235665561232779,0.5944756154172344,1.9462054130887867
0.028371595671989353,0.5998382230139694,1.9995974452543508
0.02262572386232891,1.4863863974632068,1.9997440055432718
0.17587619173065464,0.0962856719567069,-1.9844122943067717
0.9999041013348214,1.8057899903839745,-0.9861512407124976
0.21567837955965144,1.704527748782363,-0.02353554258717494
-0.9712654339832741,1.335609366452813,0.7620011412857572
-0.40176065951237094,1.1864431402147686,-1.9157447092220543
-0.8487838723599677,1.7846049962793045,0.4712600468835194
0.15706023430017035,0.3706603590574289,-1.9875890252537114
-0.5426929632893465,0.15793832438165722,0.16006884353762185
-0.9167118075901178,0.4790203398190762,0.6004509268877493
-0.3445268520225272,1.5891565574003805,0.0612235365991286
-0.9549891549344233,0.06934053345296665,1.296640715272931
0.7228578259650185,1.1656136701669793,-1.6909967897473384
0.025636263655095103,1.9908750323826199,-0.00032866301678602383
-0.5792079792179431,1.7113921876750788,1.8151798064293956
-0.5845367401700623,1.042891378087179,-1.8113672407679258
-0.8886071498797308,0.1272818185732847,0.5413309110234026
0.3990458740932582,1.6627470287714197,-0.08306903729389337
-0.6360100717401982,1.197957016354421,-1.7716807556528982
0.9211074057306943,0.22986599411913367,-0.6106914499936198
0.4520464494070087,0.1877145696467124,1.8919943988492958
-0.8434790851266347,1.8192536388731848,-1.5371620174155423
0.933344727068963,1.3384005258761569,-0.6410186349508336
-0.9998902094846782,1.658573598633511,0.9851821399424121
0.2553289991078982,1.7579578005645347,1.96685423007533
0.362054079758791,1.1435447040966444,-1.9321570915516413
0.9051188001873138,1.0348927035100826,-0.5748412560613655
0.3101619342327647,0.8608548206419804,-0.04931625944639706
-0.540269618742676,0.6338931755822386,-1.8414919720732001
0.40924643698810803,0.8691919217174235,-1.912423889325865
0.14082459742329909,1.5477593114603128,1.9900345613970079
-0.979328561167805,1.2038468620302631,1.2022759730689656
-0.6969665723583359,1.7850465799096922,1.7171036166517866
0.7462781721193131,0.8867600287583755,-1.6656342012083338
0.9504749759838532,1.214179157437508,1.3108010939950077
0.6120852018502925,1.2626151061839774,-0.20920817804185232
0.6193996872866395,1.183394324612651,-1.7850758099630972
-0.3980037727958096,1.4052675461710327,-1.9173837783830177
-0.9966027696350104,0.47486693674961256,0.917641518009215
0.11356833125496116,1.0247275550915813,-1.9935301878332452
0.5039075820542928,0.20844960561669534,1.863757575218994
-0.12332847471943524,0.7690226552896251,-1.992365903950442
0.36091048157381483,0.9753341372425288,1.9326004633765508
-0.823778682422069,1.304448519090945,0.4330884704056902
0.333156958946546,1.901062105172407,-1.9428713807861016
0.15720306520538452,1.2013021330967117,1.987566299693358
-0.5562340241418545,1.4871878323531196,1.8310256977897608
0.8658823654051323,1.0125321189904055,-1.500247667941004
0.8761407367765692,1.2682080627526626,-1.4820554007171898
0.9712163278868823,0.14186443226754686,-0.761800830299684
0.9671251665594188,0.508783161683694,-1.2543008301351304
0.3918747048346016,0.7237061864102774,-0.07998140469293014
-0.7189940758524775,0.9449867100130271,1.695016200450782
-0.9932197650883907,0.09129749100476747,0.883748125874195
-0.14025784806010785,0.28004819510663537,1.9901150115302504
-0.6502877846864529,0.5536286155826116,-1.75968796034134
0.707496279786525,1.9430653818021013,-0.2932829320808594
-0.8042743661597719,0.6626940142061015,0.40574185412541697
-0.35048309220752405,0.9640821162241651,0.06343094110650216
-0.8790918188044928,0.3921954254767859,-1.4766524668047032
0.125164270952855,1.2215601421515365,1.9921360316392307
0.7261441292211441,0.5613664310319486,-0.31245748960688524
0.05547100382747741,0.41398515687685356,-0.0015397014731272085
0.867637807839545,1.0331452568919581,-0.5028032236554738
0.9854687372742549,0.011011598320841642,1.1698569040548117
-0.3575027581165593,0.015328065298450655,-1.9339120825533058
-0.8022330228508856,0.43813761820371555,-1.5970110359512044
0.5760317613847398,0.07344272500164228,-0.1825726883226899
0.9603353324664385,0.21605150826138275,-1.2788477168932444
-0.7448901653911955,0.6777212986775032,-1.6671871113139682
0.9277785489316669,1.6051713591596257,-1.3731312961173996
0.1327566337575091,1.1440972867386017,1.9911486650313235
0.6586331804563862,1.0253354519128328,-0.24753582570204358
0.8445721576392198,0.5869776464162433,-0.46455824729422446
-0.6556563612749612,1.8635074388656327,0.2449405745772869
0.7914381509540552,0.7940300824743833,-1.611249256207667
-0.8147048439403026,0.17418553359154298,-1.5798758636641184
-0.76387484633402,1.2341330322356026,-1.6453644080193588
-0.44692771366923706,0.22767678695320281,0.10542992518507055
0.4825404587335328,0.6904462856033842,1.8758736813520724
-0.9898116670920217,1.0148238774356177,-1.142382806857123
-0.05242252218044688,1.7484450493703516,-1.9986249942637329
0.38561864953812314,0.9870931606802373,1.9226582558718013
-0.7343772014924127,1.4045175320633285,-1.678741575217087
-0.3378187398182843,1.9856336779981407,-1.941211187262235
0.17661321347560066,0.26297823979596324,-0.015719667561206463
0.7580061150450146,0.549463051039039,-0.34775255496524615
-0.8145059430218281,0.7891521511952928,0.4198447890588911
0.8697423700939328,0.8436563570776627,1.4935060381225223
-0.9998457055939405,0.8220421505310915,0.9824339815167099
0.2833314608236308,1.8152220051131098,-1.959022045266712
0.9990472374039612,1.4280652889337129,1.0436419229126448
-0.9999987785318479,1.2158104281814075,0.998437010936635
-0.8190409637501846,0.6187454357255642,0.42626495688413046
0.3451937852861736,1.6475807684425894,-0.06146856706884718
-0.7280364325458719,1.9101210229699779,-1.6855384401227111
-0.9924889599844672,1.642396565100453,0.8776657680411949
-0.9917726177755655,0.0031302103829458083,0.8719879902876211
0.7853096483269346,1.272802740366814,-1.6191031870735493
-0.4352674274272713,0.10227076288420145,0.09969879116995228
-0.5193193273084218,0.5152144406674437,1.854580269070102
-0.43338638296362125,0.11904940069554337,0.09879178706488179
0.2408583939608047,1.2075909058987755,1.9705602681228105
-0.09148376433017118,1.3731798269852136,1.9958065679960049
-0.015382772777162015,0.22897527613181023,0.00011832184918691979
-0.6918944317606349,0.767677766089959,0.2780013190464763
-0.6948690935610878,0.912473017911084,-1.7191362477400176
-0.962726189481968,0.7381060435218332,0.7295221190456973
0.688578743680705,0.2420500009703861,-0.2748384223146527
0.9478947900830759,0.8378955803749508,-0.6814164678873664
0.9923943570134284,1.5023560956168363,1.1230993101845173
0.999565115735358,0.14201532906651093,-0.9705113682080655
-0.1069481959882462,0.1603600281638069,1.994264594247859
-0.9334425754113791,0.7095425836719684,-1.3587268576638385
0.1688700350608069,1.88345142323785,1.9856383268007396
-0.7205870926551187,1.337145293445828,0.3066355634308583
0.6935424050480303,1.3573399133451296,1.7204158052126521
-0.9995661008326306,0.7238399816757299,-1.0294552213750188
0.02068600941428872,1.1873215824170769,-0.00021397838611891817
0.7826940839605455,0.020262368055486757,-0.3775934038482862
0.8067407184948497,1.2721920928190844,1.5909055873169704
0.7073701701910771,1.8265738951524735,-1.7068432940361298
-0.39633114840586314,1.2251469366896384,1.9181076302935782
-0.572851592198277,1.74739718693269,-1.8196591079930113
-0.35470565698533885,1.4479461109321876,1.9349780194756447
-0.22446413116633654,0.2411168328073805,1.9744823517230785
0.9412537190618692,1.8049066145716834,1.3377002166895955
-0.26023235381959886,0.13288768871154977,0.03445397726182353
0.5737796057042202,1.0679349450955276,-0.1809902539786784
0.8142911714612903,0.28427424758691533,1.580456620325929
0.5182522238389595,0.02341322146180813,-1.8552278249016299
-0.42615872888090334,0.844068520255278,0.0953515943756863
0.22785374222617122,0.5900814153083125,-0.02630463072194411
-0.5297433646723236,0.972000987595206,0.15184201496086502
-0.8047689465783537,1.1543997734691016,0.40641180720707826
0.5329616212020953,0.08747814461789472,-0.15386058458098395
0.10748344115771893,0.24600659024749127,1.9942068747885902
-0.14334045610165072,1.1172847929008507,1.9896734378796728
-0.2649542668865511,0.6863347063453165,-1.964260979433789
-0.8737921656605623,1.458346975098896,-1.4862995488690323
-0.9298597890475366,1.3045832971838793,0.6320859166701134
-0.8310050861447058,1.6912087259798136,1.5562648171524334
0.9772672108959091,1.3849856533384506,-0.7879886830668446
-0.7579470559135024,0.8598621547802963,0.3476839259744905
0.9715134274556887,1.3459332447888648,1.2369845148386287
0.09893067668493179,0.550762348510837,1.9950943277954414
0.8939587519871335,0.6126269975564254,-1.4481492494087287
0.9973386182786534,1.5779703198415866,-0.9270912865973733
0.9675689607368373,0.8928390328031643,1.25260701933762
-0.4979575969357812,1.596760681036705,1.8672013789506692
-0.5704324907598672,1.6448447473365568,1.8213444913588293
0.9987872366776281,1.7151246753225675,-1.0492347016835435
0.9827947929227336,1.8332704716824146,1.1847008256721154
0.5560253255085621,0.8619704410265925,1.8311653490089066
0.3097690661168708,0.6377336366422777,-1.950811824535792
-0.11171379027414399,1.1643974931882277,1.9937404233815714
0.9914058574882526,0.7423448468752551,-0.8691778851341156
-0.6241346575194602,1.202148333600466,1.7813167918860224
0.5920363582239468,1.4111717252876492,1.8059112547550917
-0.6601718863670885,1.3768100369842737,1.7511145588061252
0.8658146377211317,0.7491057740402427,-1.5003648799704328
-0.20921055507935543,0.33372040339750564,-1.9778706170262956
0.02933954089072076,0.8610586769244151,-1.99956950300633
-0.8243326847286536,0.28518828816381747,0.43389433416715373
0.9999106394069572,1.7801940703676167,-1.0133683656731118
-0.35333638276125057,0.6917549214757148,1.9354963391789384
-0.9291311152816649,0.30891949444664757,1.3697504166535168
-0.5595016713780356,0.050895519811501755,-1.828829222292014
0.9925013349748532,1.2916447725729685,1.1222337926808066
0.6924629881154837,1.2738046349094865,1.7214534011910785
-0.37878717622492336,0.6812083331625833,1.9254838059780133
0.9688975434796353,0.143423777695302,1.2474622198217906
-0.13874333428488356,0.819257789790464,1.9903283734153603
0.7051596444213807,0.6224349901267872,-0.290951429111156
-0.6746985168266594,1.3542412794700187,0.2619065700116916
-0.5305514843905978,1.2115584989053807,-1.8476527133271816
0.1491984194510599,0.72918745639508,-1.9888072772958871
-0.9968049029475242,0.4357851085099802,0.9201251888279116
-0.7670381142668966,1.9760719323111837,1.6416015362059877
-0.9060575762685514,0.9080032423922297,0.5768455737129079
0.7519464625416703,1.376548471560474,-0.34077582153635444
-0.8166855323213985,0.28110593515672155,1.5770829587649544
0.9207802039105802,0.9711793993187956,-0.6099181930845913
-0.7537665245087312,0.055073439738930974,0.3428576816776837
0.47109621322106143,1.0109102358209,-0.11791816825830936
-0.566286475969951,1.9280348142354047,0.1757915147649024
-0.9336524002177584,0.7684134259716005,1.3581803952865354
-0.8842941648634081,0.07799202514982317,-1.4669302196137317
0.6108760096633238,0.06191158183868706,-1.7917262789738728
0.2476566003916444,0.775973519893739,1.9688478767497266
-0.3251177169484317,0.3200498729263881,-1.9456735536781387
-0.11818131922528889,0.046704192656371823,0.007007967914057001
-0.5454906969413837,1.5124272279003537,-1.8381168770227716
0.3103141192428295,0.9170460177637814,-1.9506340764976537
-0.6479166211488181,0.578489543945309,0.23828873446751564
0.977660778403373,1.8001663660329614,1.2101889682445557
-0.8200097928652533,0.23227792040105122,1.5723494907878266
0.38240084319065804,1.9118376579106384,-0.07600346584682816
0.9514775992896132,0.6279334347547056,-0.692281982896558
-0.7576714985665438,1.7768073446173624,1.6526361162699532
0.2545634658660594,1.205885752958923,1.967056069649666
-0.01504989240201085,1.653414719482975,-1.9998867439558783
-0.9892140657605982,1.9680263264209286,-1.1464770702239326
0.23976546682630212,0.5768108756374914,-0.029169159473409922
-0.04722525133069054,1.922270970815186,1.9988842653865126
-0.8391071471561911,0.7789637898048407,1.543966171366748
0.9850162637155386,0.7710238094738446,1.1724614745845587
-0.6911518306726205,0.6807742085090114,-1.7227095868728222
0.4448605202670408,1.0828152146951704,1.8955998646202095
0.6602494072272516,0.3082900863569742,-0.24895358315476734
-0.8479539219528364,1.1074229707160224,1.530069944672213
0.48871445431527694,1.083409624820008,-0.12755620115487032
0.9896939426434932,1.52380362520974,-0.8568011875231569
0.033842905648865294,1.6672999238751711,-1.9994271647985369
-0.36597318996595607,0.8808827006248481,1.9306253941442508
0.9946348797052013,0.6046664987029875,1.103447842286922
0.2770087731025221,0.5186697946341889,1.9608673891980284
-0.587927383686299,0.38924767340974387,-1.8089137107947815
-0.3729981770880338,0.11529516439804977,-1.9278320752641633
0.7944472183918614,0.6848959576694267,-0.39266679887442824
0.8118706595372236,0.5404953842615665,-0.4161626663336837
0.9998820019778223,1.9328347717328147,-0.9846382904329563
-0.0819470399263929,1.1154176525000878,1.996636685381038
-0.6919220725070253,0.6945540780610151,-1.7219721916927153
-0.6929479058205811,1.160935201987392,0.2790123441979945
-0.8918385461176431,0.278393402691391,0.5476461477352397
0.17735202961496505,0.8880874984044058,-0.01585252243809898
0.90362240014448,1.2524686428421277,1.4283299638796347
0.0036124898428501746,0.9777956635849028,1.9999934749372794
0.7821934551070324,0.8035576013086485,-1.623035632036983
0.7106609722309827,1.9876967777993964,1.7035346349311555
0.8261193329085679,1.760629524297854,-0.43650479345898363
-0.675442460431195,1.2468119163188802,1.7374126949318498
-0.8641023986053115,1.1387547223645655,0.49668395145341593
-0.9127958162222584,1.241320959649168,1.408416206690113
-0.977917425133326,0.4026242156448665,0.7910083503567529
0.880603186038942,0.7902754865286372,-1.4738544383437433
-0.9423248688877458,0.07891906578179864,1.3346996287355166
0.5857855618664226,0.9510920749736533,-0.1895339146461219
-0.2238078066156329,1.0860491679153264,0.025366701934568914
0.9996015054014871,0.4554994722064192,-0.9717718155192231
-0.8279434763022331,1.9280576943310275,-1.560811554845809
0.8132131913273569,1.818909221874484,-1.5819658971547865
-0.43943448207885083,1.4442864709118117,1.8982746439481035
0.9571230793906025,1.0667732575307252,1.2896815681016838
-0.7839382304066905,1.73993831929537,1.6208388284465032
0.7808894247339851,0.2613046876469258,-0.37533072243096044
0.884825547177483,1.58101958854977,1.4659224732314036
-0.034240619029205055,0.2496416279336966,0.0005863819176282759
0.7911716416444787,1.5884213250988108,-0.3884058261742672
-0.9999631765623229,0.5515351365027139,0.9914183032337041
0.5549520181867721,1.7541811620363779,-1.83188235797523
0.5363710913077383,1.8880841876507957,1.8439822583498695
0.7595619759845822,0.29759193881023127,1.6504349349768943
0.8365546877405132,0.925351210130787,-1.5478834314152714
-0.04248055654616675,1.9619747563253702,0.0009027062815514242
0.9790906080656506,0.9668148719462932,-1.2034246327209033
-0.576335861330934,1.7270950450290903,0.18278706878566198
-0.68272684978303,1.1774630442626397,1.7306736950139507
0.13372239119348753,0.7506598158392037,-1.99101883034254
0.31424805201068645,0.5715671110517404,-1.9493409091614502
0.9653083309293792,0.40644618217217454,-1.261112669624314
-0.8382746615227743,1.5235963827553944,1.545248192889145
0.7515469773389039,0.7730810136460557,-0.3403204256210769
-0.9662597266671591,1.0225509244015023,0.7424303189016476
0.6500540933419177,0.9846509600023639,1.7598879362968052
-0.7114048219297366,1.1545580584662625,-1.702782455198705
0.2776154595772669,1.7311542912491045,1.960692279870981
-0.8920198739073146,1.9614786871668588,-1.4519961775882386
-0.4872026118009312,0.8151684171476339,0.12671103576516485
-0.17316313441246114,1.6550378442126061,1.9848931560735164
0.38472246419994843,1.5290555893094353,-0.07696770070602654
-0.36472648949717285,1.1470579029111465,-1.931114701773669
0.8151132500839201,1.9120942872238662,-1.5793016395088388
0.2496530115639409,0.40094903105680557,-1.9683353622671511
0.9972411469477142,0.21852842061924282,-0.925769986970177
0.9710119842783645,1.7079239339108443,-1.2390308063572415
-0.14894256863580047,0.8782996332674966,-1.9888458480714624
-0.7048908267490804,1.693937708414121,1.7093158128541883
-0.0995024424870117,1.7861804103908299,0.004962682137439112
-0.4917109358171532,0.12491518723814288,1.870758494416115
-0.9932533251180903,1.7669295259721214,-1.1159647883706827
-0.8642049400803642,0.8966381107388444,-1.5031399621782136
0.9317515826514611,1.0208649780084644,1.3630963897183468
0.9335141535062421,1.2531850221864205,-1.358540548897226
-0.7619238087517837,1.8527652134601735,-1.6476666655442254
-0.13071110662987584,0.03823218885952806,1.9914204993864073
0.5974911426532739,0.9536869366356342,-0.19812448943063166
-0.6992103018806924,1.3754440848611214,-1.7149160466403806
0.9492563941537385,1.445413915396457,1.314503256196565
0.9582879416731577,1.385064863074216,-1.2858045150864885
-0.9430396911508344,0.2688702588162437,1.3326802382380698
-0.7566978430311069,0.5987911767433625,-1.6537647698920999
-0.9630284580023488,0.7174310508340269,-1.2693996827719332
-0.8651855913876421,1.60887441535901,-1.50145178477618
-0.24064010600196895,0.557519744829106,0.029385586659995466
-0.2672893616359068,0.42140992773440633,-1.963616312209517
-0.10551216219795875,1.9148960380761924,-1.9944180125220539
-0.9910165056493953,0.0177265702269378,1.1337396184025597
0.04162531201180549,1.9956417113639564,-1.9991332911078081
0.9397873620274662,1.3536425977147912,1.341759731644113
0.7878574405370593,1.6569385988982341,-0.3841423432396135
-0.562152263008725,0.5892387926923863,1.8270337557767333
0.42093895243172397,0.028630555334119956,1.9070889693550919
0.7483224451041692,1.47573903712306,1.6633351476842742
0.9612812302230286,1.6682891940013516,-1.2755692225574198
-0.9981000302021246,1.4809522639070383,0.9383856371410202
0.8537866215238972,0.2857005746016772,-1.5206230929442235
0.816213990513975,1.5068558445139382,1.577749705053367
-0.9855760990204344,1.537845564215282,1.169232836765395
0.36366256593402985,1.3170810313401098,-0.06846925003074789
0.39088360381025605,1.5322318655911724,-1.9204401166139526
-0.9905725722314263,1.6918428793554643,1.1369889745301276
0.9270618255430705,1.2272082284749168,-0.6250915156724917
-0.47605378479725163,0.17720942793935812,-1.8794161665447207
0.8875431187417393,0.9752556193344217,-0.5392753399543422
-0.5849310104627111,0.15529866934321013,1.811083049384631
0.9736727897931493,0.8150860620648617,1.2279502103890794
-0.3396145464892318,0.8142129782512553,-1.9405647026190773
0.9799751908746064,0.13201968828048316,1.1991196255276682
-0.3800842799660531,0.6976410679389586,-1.924951858273006
0.2693577425462947,0.22199619758262967,-0.0369598105321024
-0.8395872246173529,1.6164704200184443,-1.5432249002570948
0.3199028981854541,1.8953760519289415,-1.9474503341772311
-0.9998104548389934,0.1446329505158772,-1.0194693193164268
-0.9866166499596142,1.9102304145834028,0.8369429976282277
0.5838008969742496,1.0451531986734903,-1.8118968608709247
-0.7981868522238361,0.5991313559077478,0.3975900491052592
-0.1885326728050092,0.15372415055232702,0.017933082073833706
0.9326575999191684,1.0012485361408356,-0.6392371952196063
-0.37113514506741796,1.5890310889814974,-1.9285788626152258
-0.9887696180722224,1.4141729545333963,-1.1494477914768617
0.5754671921284107,0.10045202292794753,-1.8178248655939993
-0.6997373784080962,0.14580367073580702,0.28559983114604137
-0.675168270920477,0.8057465652652742,0.2623362514381954
0.7848364794733603,0.5905809880958865,-1.6197029130864737
-0.628501587745243,0.4647686461120957,1.7778083017053166
0.5051901974856968,0.5620089978174272,1.8630080326186789
-0.979938742046934,1.6069654865937693,0.8007010741738116
-0.9071105469031266,1.8584561072637078,1.420892451461309
-0.9397307297028858,0.8102053890551328,1.3419154217815885
-0.5898756658140929,1.8122220042649941,1.807494085972387
0.922333728847112,0.6429914024957639,1.386394219199747
0.9858444966866649,0.9528739726875832,1.1676622448633456
-0.993312630762922,0.45205799563199944,-1.1154556952551193
-0.6293544053982638,1.280952084351688,0.2228815840518269
-0.8867173903684753,1.9579622303496178,0.5376881251599511
0.9925258617454118,1.2069861920867573,-1.122034477777912
-0.46726795842504704,0.7156281682270977,1.8841157475292976
-0.8908403800210052,1.2956348919810567,-1.454316428631005
0.42852031506689925,0.24584135693077513,-1.903532146398215
0.6654656505173902,1.7773181605307973,1.7464284747927739
-0.7009886952177171,1.0061679015596727,0.28682761608643137
-0.4182457861821704,0.8986994840792841,-1.9083338936431131
-0.8673773998769085,1.1717295769070384,-1.4976509280437176
-0.3024228590657198,1.249567725578805,0.04682613636623678
0.8766608494624968,0.14355161245302606,-0.5188911193714114
-0.0034615201212718372,1.3652344424468048,1.9999940089212784
-0.9965380717875452,0.48386336063105917,-1.0831376658197809
-0.5750440734899279,1.4279052650131796,1.8181224318793063
-0.8578421668832055,1.6450695887683935,-1.5139132385112555
0.9871618979101299,1.6079170151050406,-0.8402771546882839
0.8496890904284707,1.1050019348157782,-0.47271596875418453
0.11930157040018595,1.0403397846215023,-0.007141935974708691
-0.5672933595434547,0.28575192267882343,1.8235157826161563
-0.09280743119946977,1.5506923008062712,1.9956840767603725
-0.485764200713424,0.5428187608934287,1.8740898931490104
-0.18526634971255868,0.9933908456358931,1.9826883430997764
0.4851818021155865,0.5685481858550334,-1.874413299816438
-0.9875029752627984,0.2676567259993863,0.8423996388103094
0.8550472455119326,1.2591153937834731,1.518550101670472
-0.95789979881044,0.10866406964580766,-1.2871027262826298
-0.4577866785497796,1.4972904682524,-1.8890620658550001
-0.7769947254298687,0.6351735905222333,-1.629507106118877
-0.9988485742414174,0.00026938600897064013,-1.0479742194922192
-0.06807509643143846,1.0222582784744596,1.9976801998866422
-0.8293235205313786,0.09370381705520625,0.4412312658232923
0.6501276008307011,0.5523391156417989,-1.7598250473879606
0.9619746132449608,1.4139529749114323,-1.2731388721368821
0.12007117966905512,0.12537924324373173,1.9927652853584685
0.16418878350508903,1.6786769847120047,-1.9864289347799562
-0.5179957895425975,0.007639845317166216,1.8553831667832499
-0.5129647377874627,0.4936477384038045,1.8584096794576817
0.34146554825931563,1.4818081123041429,-0.060105708416119286
0.7681445793362933,0.6325402994586136,-0.35972357123171483
0.6851391594383851,0.20378477613202706,-0.271587800621061
0.6507358896954871,0.7204678376008558,1.759304156357795
-0.40400620510060065,0.5407865727690511,-1.9147562441657402
-0.8030673900274915,1.6854238043211098,1.5958882169286726
0.34303584560410993,0.6266958351702863,1.939322313495572
-0.49885026314438924,1.5778649435520145,-1.8666881878511865
-0.9139128710054911,1.7837442896214695,-1.4059104140207548
-0.2680609285079354,0.8676348391530591,-1.9634019610772357
0.22259200440331292,1.819886287708784,-1.9749116880906268
0.9942086319283598,0.7546361079263857,-0.8925328133840884
0.4611754026598951,1.9281568329802163,-0.11269100760699846
0.6823448359802058,0.17857904905114586,1.731030454092814
-0.7596717080902519,1.3740385330064855,0.3496932293699848
-0.9319964876415451,0.9876280809138573,0.6375326952346967
-0.7690320058940805,0.7752976109112941,1.6392102736271743
0.8603254015259962,1.2654237574972018,-1.509745233905265
-0.038860493696830964,1.4077141832686624,0.0007553542652136702
0.7221834236767191,0.008726539300618175,1.6917015993667879
-0.483266019378937,0.33390617749439744,1.875473560145386
0.9877980392124062,1.4260921012686374,-1.155740276512294
0.7534410258810896,1.332770827156413,1.6575154907066838
-0.16765895555198557,1.9320950102573544,-1.9858450560931051
-0.04572695472291138,1.522075580501566,0.0010460242775102158
-0.1819480402208145,1.901545415462676,0.016691853659390854
0.7649236911063533,1.405081003069614,-0.3558790899340154
0.08145629281542681,0.5961044172788863,-1.9966769147325363
-0.9907075950735554,0.21072984450171295,0.8639909522731221
0.9942845490028677,1.5636477266898712,-1.1067625197068902
0.5806356110066556,1.2882984429518318,-0.18583644933531462
-0.8110154836362412,0.09637202478659246,1.5850246877716134
-0.4140609291535743,0.7201009318019567,-1.9102491675077098
0.3319956527914574,1.9135996309685723,-1.943280916020023
0.9970043388993416,1.0008022914204024,-0.922654358779005
-0.1618472535454641,0.8654582720394093,-1.9868158219849286
-0.3146364583597148,0.915399210318588,-1.9492122518545867
0.9237725814823301,0.41776544801032744,-1.382941533006635
-0.03467618296997577,0.7374143417295904,-1.9993986003265327
0.958149930578913,0.7396265119743533,-1.2862668519609357
0.9919475432423225,0.1047100403749448,-1.1266494036919277
0.8991773565843385,1.5351352570358365,-0.5624156293855992
0.6887724323723493,0.833008863807758,-1.7249776109673163
0.07590534668120068,1.6443597736328466,1.997115027639844
-0.43319052527512836,1.7006960022397908,-1.9013023736859114
-0.3550336215706479,0.4239881093973161,-1.934853532674734
0.9622487205584499,1.3147069643402571,1.2721716366259095
0.07078288369447959,0.9445636083259634,-1.99749174601893
0.34874007071476976,1.7603134758429702,1.9372194850075715
-0.9998584102225857,0.43148135835290824,0.9831726559682281
0.7490198053734143,1.3556264006200884,-1.6625476067109235
0.05564125105975281,1.2155042445054451,1.9984508256196225
0.14431832630634425,0.5906029551436656,-1.989531313649111
0.011301532560890622,0.2732018073023452,-1.9999361356415595
0.07032363993532233,1.3032795209545531,-0.002475771890102396
0.9981894040683549,1.4771949162646614,1.0601490948033512
-0.9063121529967308,0.6312546875267,1.4226088987828232
0.8921173973054447,1.2896652080446276,-0.5481963375259566
-0.9843206471529257,0.7902618152230065,-1.1763883884739745
0.9465327950087843,1.4264137665652354,-0.6773923931881662
-0.7693319208051629,0.3984305497881062,1.638849274579097
0.9529956284219383,1.7804300052723487,-0.6970159538710413
0.367996432562417,0.5748191929311595,-0.07017279797731535
0.48303004303362224,0.7355719755123058,-1.8756037788445965
0.5333259868008219,0.11618390416069957,1.8459098012216963
0.6299296529467382,0.2230244246425528,-1.7766521952189422
0.3791970100867696,1.0317238054246562,-0.07468403907570342
-0.9397861978669726,0.535185353455943,-1.3417629328917042
-0.9967635055661183,1.6709604514843888,0.9196102371471153
0.9489631422906504,0.029386777309907686,-0.6846130082361437
-0.8017253347173333,0.7581880973438724,-1.5976926364548754
0.5684864252462845,0.6746910935381853,1.8226926426744685
-0.830045216471411,0.03865526183520207,-1.5576960987965833
0.9800695800423,0.24873679800102044,-1.1986545198975083
0.8024842311084552,0.8272853498372705,1.5966733267226476
-0.9538235685991565,0.9857291688948933,1.3003674416190447
0.924460027694762,0.8085794945097382,-1.3812789755475638
0.8052113885817395,1.0618753568241877,1.5929878748324175
0.6993147047807922,1.190263349811363,-0.2851860775856744
-0.9930132658796822,0.01984764225567126,0.881997229748757
0.9084671826596195,0.9281903189070078,-0.5820438084792933
0.9085030849490219,1.9269984817751766,1.417878145681382
-0.35232968327987035,1.0380645602590974,-1.9358759502625902
-0.9689469055974739,1.3550845349179064,-1.247268870125376
-0.9572894361532557,0.6237277158337664,-1.289131346327896
0.7094232763030962,1.547982756305525,-1.7047826722042625
0.3379730661172118,1.5458429637522302,1.9411557823120096
0.6499505571488152,1.042592095308278,-1.7599764952035981
0.9732714032367634,1.9520276465584272,1.2296579535777967
0.9783405250989958,0.25110042952530676,1.2070019732974089
-0.9958041583274809,0.03389532977916199,1.0915099899338714
-0.10683114922168813,1.540316423514192,0.005722822571103459
0.558903399420874,1.614311074729765,-1.8292327719740646
0.9877442392785212,0.24041445824115248,-1.1560811256113164
-0.4880506769329733,0.5311656659172121,0.12718470639815982
-0.845806042652952,0.03510472673325782,1.5334905230758582
-0.9996327917970675,0.5866172215611294,-1.0270976302285035
-0.640941984060671,1.546283747837343,0.23241067420894235
-0.44230445094614135,1.0359210554251579,0.10313503096997234
0.028674212143450187,0.6961911863365762,1.999588810240467
0.3551533587640875,0.7434785898126606,-1.9348080507561898
0.9677601757064218,0.0027072514309363083,-1.2518734648919485
-0.4880971742065284,0.5996010551304718,1.87278929217286
0.7134245708710102,1.292917483275861,1.700732032718296
0.9915139239577703,1.9483888876327142,-1.1300005330676184
0.9934448978055217,1.694121653967799,-0.8856879926509181
-0.8439549956821998,0.04718992929105825,1.5364139868264606
-0.8946719481125539,1.7971212093496787,-1.4467237460226259
0.14657920974886418,1.5663968265972519,1.989198936144494
-0.5953727257799025,1.5607522471419608,0.19655036411893934
-0.8620947119185316,0.915991518007143,-1.5067471832009567
-0.6864182761407646,0.7960105859090056,0.2727930485893709
0.9650348500811265,0.6058314576663852,-0.7378783905724338
-0.8221343544992138,0.13138971790873155,0.43070648769535314
-0.84875219279551,0.4564707269873982,1.528790804784665
-0.9886200758248838,0.49320726995604924,-1.1504338581437075
-0.7542472161923676,0.9681541394204032,0.34340946026761554
-0.5419072756788625,1.494888813193388,-1.8404382812356381
-0.5617294770380588,0.9476196567958932,1.8273209743663876
-0.4238286009534305,0.11568889889432121,1.9057424120652944
0.9572568985951362,1.9155796019764078,1.2892390535388003
0.990023868475392,1.8854486381882245,-0.8591002489391142
-0.9454945621089353,1.5703790862968168,0.6743621136562382
-0.28825400879380075,1.9826558031284411,-1.9575539809401366
-0.24981644111600929,1.0889646656005258,0.031706787306586826
-0.9554044690589584,1.9255367005064121,-1.2953003564206615
-0.1768060888096114,0.15121008123350155,1.984245704567639
-0.3265005587566438,0.7313614965227426,-1.945197008634496
0.5096076567889262,0.45076253601353167,-1.8604069014960887
0.5548764282988059,0.39166616826854006,-1.8319327793267677
-0.10770339455432912,0.28160589778535217,-1.9941830710696469
0.6299582842486802,1.2448272831319933,-1.7766289719721118
0.9282196730378915,1.5626437114946101,-0.6279674226825966
0.3276757913037478,1.1565967988407213,1.944790228459981
0.9533797430597069,0.29392541917641934,1.3017732021293595
-0.7344153596376446,1.6222475398669418,-1.6787002869664263
0.8909365467049625,1.271909414327457,-0.5458721878750034
0.33988491902745066,0.776331412253991,-1.9404670338814132
-0.17326882574229344,1.348260591072126,0.015125432338774059
0.44859502613929914,0.5198099584856657,1.8937351411481376
0.38106508701258707,0.690384416988421,1.9245482137022867
0.9841793618188602,1.8349716862639804,-1.1771750088749
-0.6106264994892967,0.5810090113428408,0.20808126798171522
-0.3137165822882567,0.9399765363158732,1.9495166696785136
-0.07913669650071556,1.7802822747920293,0.003136226324301772
0.8224139438356921,1.415442700535055,1.5688895367157167
0.6979724268413187,0.1244064523294055,-0.2838753660365816
-0.8217109839692206,0.2946060885579407,1.5699044295531799
0.3308122910175099,0.015683181543833635,-1.943696576295446
-0.9766552519034011,1.2618435804583268,1.214812753181705
-0.40962244341955895,0.8953468508208366,0.08774485266073162
0.994008566813531,0.26854970180455107,1.1093021916583101
0.7758116827387355,1.915868242113541,1.630964525885641
-0.8485423501592162,1.0593194478912398,0.4708725295486219
-0.18794754177482678,0.48378658822577836,0.01782093203896895
0.8091308105545121,1.001207142309415,-0.41237143414279265
-0.9238647877636796,1.3592406654702156,1.3827190273952565
0.9646024526068572,0.15247843594712895,-1.2637083776159488
-0.24980704637306805,0.549407630095784,-1.96829563645736
0.4829838807253155,1.6139309817679872,-1.8756292428645325
0.9310929656911253,0.9193297408053225,1.3647819749391479
-0.18268595746391597,1.0931542840645898,0.0168286817926937
0.5495727045484161,0.8656320044189385,1.8354458943673966
-0.6521554126717302,0.08779988528601024,1.758085297128869
-0.9921098889294752,0.33149955964031186,-1.1253713216343535
0.2258421889306956,0.8910832774837818,1.9741639008395824
-0.010478715071395554,0.41837093081585564,5.490324195678298e-05
0.8972899341520629,0.09995805731935747,-0.558558300486478
0.9436215021023281,1.6872993281036475,-1.3310263747349236
0.5330282254707459,1.9623850583282316,-0.15390254057141406
0.9957628894896589,1.5862857479934789,1.0919579681985492
-0.9979033308185082,1.707569843409334,1.064722039069601
0.16615414108808693,0.48395426063409075,-0.01390020718018603
0.6762602240577452,1.9212539510263995,1.7366628193124507
-0.9867467822867276,0.39385140890685677,0.8377323579798197
0.9514350679969613,1.9028596207236645,1.307849494697681
0.7380740494117616,1.989638587931902,1.6747197177976383
-0.8257187649270724,1.4234456114920975,0.4359179835810132
0.3145473983774293,1.9622874635836438,1.949241768030669
0.5944306920594806,1.1390795591342073,-0.19585315250404245
0.9770043474141477,0.5190835663521807,-1.2132193826411088
0.3037534216086763,0.8739917713312417,-1.9527506803256673
-0.3103633978802321,1.187121870757572,1.9506179891293014
-0.0076897475058096305,0.14616312405402998,1.9999704334545583
0.5524225054268095,1.2446865292344922,1.83356425996918
0.9596696602751472,1.962355673524589,-0.7188698821766273
0.930437445473581,0.38021529956745526,-1.366450760758655
0.9560158868838198,1.5851902325767666,1.2933148888579362
-0.8246656990892833,1.8157975875592387,-1.5656204422981754
0.8824185878839631,1.8874031856404416,1.4704651270358648
0.37945649964656003,1.9202712088108944,-0.07479042110666612
0.921235108366302,1.0429192774429439,-1.3890062661620348
-0.34731746540342284,1.9546158159830074,-1.9377476090216077
0.9017801577547973,1.5146204142688777,-1.4321950336129894
0.2934870286341663,0.3233428724739238,-1.9559630557837933
-0.998338696643722,0.95380021293594,0.942381888405516
0.17355258634222256,1.436662350744008,-1.9848246035583825
0.7282272456045414,0.49468063163816667,1.6853357416326853
-0.5475777440590526,1.2812303670977747,-1.8367548112865553
0.4336572464902921,1.3332009580932385,-0.09892209406374963
0.15055695387709478,0.3253994876171318,-1.9886013370612292
-0.4344158032724333,1.1301706249055126,0.09928755428429514
0.9764165694981524,1.5432538219572154,-0.7841049263890909
0.24627909566087114,0.9977913290718838,-0.03080104878282941
0.8185675723096568,0.02420623355221485,-1.574410245001841
0.7183668628926577,0.018076938158584355,1.6956644667494247
0.8425452389834045,0.7140586879400244,1.5386255844892607
-0.6875406810135811,1.852388136863564,1.726145861347003
0.0670727491927395,0.45735355920721754,1.9977480876031424
-0.3545052599608768,1.2687273777433743,-1.9350540201828295
-0.4752488394303662,0.44415174138664115,1.8798514309928067
-0.9742412779763004,0.6433399793190973,-1.2255081645686137
-0.9994363998854402,1.696084179202968,0.9664309281625099
-0.14511043821591885,1.4577228845398937,1.9894154641609276
0.39975408655399036,0.19079855462642126,-1.9166224251475548
0.9971880101582815,0.8574040419728672,-0.9250595409904162
-0.017004152267314266,0.058339527290528936,0.0001445810490048327
0.49843202184904983,0.961780293206018,-0.13307121423067958
0.8799061110644583,1.3248680234021362,-1.4751475936079455
-0.5499788254501535,0.23700524719630311,1.8351785985982096
-0.9994031380933616,0.5777698778183313,-1.0345451526142433
-0.9719129945155839,0.7956732510043139,-1.2353404578302476
0.9881638658181372,1.8390620493120995,-0.8465979977596297
-0.30491289437063285,1.986510030845928,1.9523802427846366
0.9918427974685258,0.08982259799123171,-1.1274671138365064
0.7772871831081068,1.522015846990784,1.6291459568143662
0.9585598296637177,0.7434481328046865,1.28489130024461
-0.7564103922551899,0.7849163724589601,1.6540973310512355
-0.34502961130221027,1.5085299466940454,0.06140819984156809
-0.32337498401957954,1.8368528642908173,-1.946270901861796
0.841781309784903,1.9018571890050968,-1.5398186978021537
0.7540047007079539,1.1542451720766416,-1.6568690214268815
-0.6459054820761818,0.7142423186010056,0.23658261205030495
-0.9929553867568178,1.5750981717175585,0.8815111823393522
-0.9375194506724607,0.5020027665246005,0.6520671334714014
-0.9932331515970644,1.1281480576670355,-1.1161374468832639
0.9293971548613986,0.7171569230497463,1.369081195044583
-0.3122853087506778,1.3132621474157522,-1.9499883609489612
0.6753935699183713,0.4807978257870138,-0.2625425261664792
-0.5467988057563715,0.38318589146965154,0.1627359639734871
0.8513688201149808,1.8364781733508742,-1.5245675667976677
-0.12531196349972012,0.2036073658990738,0.007882611883127555
-0.3689122500783863,1.0119158154698633,-1.929464228328397
-0.5931239300322251,0.44170556592601784,-1.805111174697711
-0.672634185280778,0.0778599266513349,0.2600248296113822
-0.861514074570816,0.07203763658285278,1.5077336893651934
0.7645747806296587,0.3504435442116547,-0.35546497005584765
-0.6778544215117378,1.7335407090120005,-1.7351961528986584
-0.4028678112981364,0.5649574879540533,1.9152581748445896
0.9163763902812847,1.9009183411505914,-0.599682237047814
0.9457599173769248,1.163244585978387,-0.6751335987160376
0.8102357159318151,0.8732283795375322,-1.5861041585149
0.3247998603163322,1.1601776693389092,1.9457827714324738
0.8945798914571839,1.0333967704525355,-1.4469080641479333
-0.6544447473745845,1.5175525075146503,-1.756109828420327
-0.12236960090907358,0.5649921319457045,1.992484599766341
-0.6194145644147078,0.7061007832006048,1.7850640721564948
-0.9638788735844906,1.7881886050665015,-1.266340978930193
-0.13446274968640695,1.892913026300811,1.990918649005442
-0.1971089745092374,1.785116454972949,-1.9803815849800102
-0.0727152549861216,0.8388959879146272,0.0026472581416826513
-0.6884150911657148,1.5607310060137634,1.725316939175765
-0.34537922342443517,0.9526714666021976,-1.9384632076041841
-0.49295760278798645,0.9950797042922044,0.12994666723612758
0.13919679862323514,0.4093602181145679,-0.009735262036942749
-0.9703547278271023,1.182260606517033,0.758314869750764
0.7682104510503364,0.37227179550669587,-0.3598026063025258
0.02961580536922171,0.6631293981343875,1.999561355831813
-0.855508618004757,1.7100604032398703,0.4822114287476106
-0.9587337070602814,0.41415161842171044,-1.2843056083626396
-0.7591810442733795,0.14231657034686562,1.6508795142082604
0.9956238325646998,0.1380151852256326,-0.9065484937029972
-0.9970562790101358,1.8815690410062158,1.076673179707523
0.5347139181657069,1.0138408759236692,-1.8450331506632611
0.3309792575968738,0.8188241436340367,1.9436380296706055
-0.9598217707475436,1.6217571620158369,-1.2806103497717964
-0.42188491954936497,1.671651855821032,0.09335061095436359
-0.6083078553901683,0.6643820662312092,1.793701173660852
0.7695306067346533,1.3872361149475905,1.6386099320387966
-0.0291301143743086,1.5422456317037732,1.9995756281725459
0.1852881429839226,1.309301373731909,-0.01731576583850214
-0.9994019135590594,0.30319014960019874,0.9654194393554643
0.04192766112088487,1.751766167034114,-1.9991206489873643
-0.6062762685228034,1.0781891054720174,0.20474589832804657
-0.6984865716785901,0.5649448527400074,1.7156231614367228
0.8930440795388233,0.8504563708753878,-0.5500308099428851
0.9293924281661876,0.07514218079781476,-1.3690930972903148
-0.0035365579427051623,0.2557336024448351,1.9999937463594049
-0.008977448087367845,1.5310935010317217,1.999959701900951
0.9408655707140069,2.3269510732282228e-05,1.3387801320104327
0.7916813162235999,0.8331316569645844,-1.6109342792334282
0.9996361960743994,1.0450203621711769,-0.9730282462953379
-0.23682673578192345,0.10926884000194459,0.028448098546002054
-0.10195991744540757,1.9461563259446657,-1.9947885077917444
0.25777564133032094,0.45225066249934387,-1.9662048016527045
0.7204465019112519,0.6083974392725617,-0.30648948249947905
-0.3233640599017779,0.6078850245100547,-1.9462746349574416
-0.360880061052633,0.4608333242346998,1.9326122353554278
0.49338642461728016,0.002947644172622832,1.8698102298797004
-0.8257518367831727,1.4586895881759927,1.5640336018795482
0.8587193809740833,1.9336909995985707,1.5124461188646932
0.2895588208856234,0.4485869665700901,-0.042839778695683894
-0.8267574253157624,1.3260943836068448,-1.5625585833362172
0.9320362565783338,1.4837926539174302,1.3623650320097767
0.40770338460780076,1.6968507581810495,1.9131144233771273
-0.4354278966055039,0.8452583940272183,0.09977639063524524
-0.8120072309852437,0.6058618112808585,-1.5836473737006593
-0.9869241569371305,0.6505902680460622,1.1611853233204998
0.06813364013377635,1.4252426661970257,-0.0023237964739656336
0.9242175079149687,1.633558933011272,1.381866466272498
0.17183748416180547,0.3632279355132053,1.985125311337061
-0.9920714756591243,0.7418820163155304,-1.125674926630285
-0.9464471291415748,1.8038803934983,-1.3228588418173972
0.9989163616837585,1.6133870393894785,1.0465414047970467
-0.8986284457393486,1.9697168055249517,-1.4387105156114708
0.9664871361211413,1.5084965193641615,-0.7432849523063474
-0.32021419598276685,0.7863904020558445,-1.9473451687168253
-0.41374770067745253,1.1812756679892755,0.08960841382176588
0.14646037512651386,1.3220285084946406,-0.01078346227036775
-0.10492502001792604,0.1569116326342479,0.0055198643641806155
0.9999982660126612,1.0889939182077302,-1.0018622490894002
0.25187212225082484,1.4186416569452192,1.9677605251470354
0.960363099488938,0.33464260800212076,1.278752071095445
-0.9714753643940786,1.5612634348511143,1.2371404992307138
0.936503309182327,1.1675455610282233,-1.35065873993179
-0.32558241492016293,1.9044435713951893,1.9455136652078355
0.9979676470663541,0.08484459641378339,-1.0637226443962036
-0.9600620872336995,0.5306522751109339,-1.2797870416164274
0.6332946118886635,1.2031077585996481,1.7739108052952788
0.9984357486726525,0.5931198244118614,-1.0559111417561815
-0.5056555901938862,1.4288483281424844,0.13726456888239913
-0.3222131107528376,1.518010565043862,-1.9466671597023844
-0.09864043921212134,0.2050319281329489,1.9951231399942622
0.9702196163483648,1.0277089284135354,-1.2422269515409707
-0.04505362069009988,1.0177811111821118,-1.9989845700823974
-0.8668243407818744,0.7385615404310821,-1.49861364023467
0.9878137917204507,1.8658497251393442,-1.1556403318130173
-0.026624075529130535,1.6550126397464424,0.00035448352817635254
0.8960026566588434,1.3944187638192735,-0.5559513098090538
-0.32900990235656363,1.428653271469995,-1.9443264711694386
0.6174377129940418,0.9234322876262382,-0.21338022490361508
0.9592695522827913,1.8419890421931517,1.2824923469108023
-0.7956035065847591,1.3891908545065708,-1.6058176790999377
0.9768800282764709,1.4579621233116329,-1.2137882371753912
0.9956968781753635,1.7233818075746905,-1.0926699886254196
-0.44564451923507237,0.548143178684382,1.8952100102633689
0.997312116966515,1.614141807733406,-0.9267296693622291
-0.8416354194823406,0.3904812059129841,0.4599538717176238
0.9894394654339196,0.6906839044897757,-0.8550533055159951
0.5364126348180708,0.6712209085396854,1.8439558550111108
0.9965459121370034,1.9570509367782811,-0.9169563668724214
-0.9999847344392059,1.7130744474958537,-1.0055254763189192
0.8985299156485115,1.4023397231805195,1.4389122813099207
-0.9769490253278669,1.4541135232307802,-1.2134727193599477
-0.7690616583419938,1.1241455888051421,0.3608254028293503
-0.34541061402520434,1.8941813342170382,-1.938451654438699
0.46193187994830653,0.9925175057647231,-1.8869154065002047
0.590447645672933,0.761035419739789,-0.19292405703100612
0.7797471115622594,0.326070673863182,-1.6260945950975088
-0.4130790478948605,1.572411304522116,-1.9106951741336262
-0.785470625174826,1.4688878641511829,0.3811010607639823
-0.9982376610641202,0.7687100770482698,1.0593428347253049
0.999961857817823,0.05038682791845872,-1.0087340087890893
0.23790952055750328,1.6779946554360214,-1.9712873210477417
0.6206829903810652,0.022835966908147265,-1.7840616209531102
0.32854735604663826,1.407399559258102,-1.9444874985063398
-0.5704987151268025,1.940514219452114,0.17870150612662916
0.14555679481231795,0.8753226562964069,-1.9893498973992796
0.42399568511518054,0.4699468099919055,1.905664208746105
0.40712107217334287,1.4097420200867634,-0.08662579815695048
0.9985275227288908,1.6342562840311703,1.054247454805774
-0.9966034774628997,1.0928606321556946,1.0823499162650185
-0.9516521677632422,1.9340705505122924,0.6928222801186229
-0.8296884398084401,0.1033374433159222,0.44177326036077735
0.9633861539219283,1.0095911966090563,-1.268117732407826
-0.8675799925550567,1.4369078946451002,0.5027023461565822
-0.4649261666027362,1.725280942298358,0.11465054379183992
-0.6194205276681936,0.3585112238155801,1.785059367120256
-0.9300591195957354,1.6000069635273628,0.6325901007637307
-0.5406162384028826,1.1054141514370905,1.8412693283218624
0.7713380953004115,0.7931073639799264,1.6364255987453153
0.8276906775329673,0.2634300571581871,-0.4388154115400018
0.9998938310189988,1.7305915178178248,-1.014571434045758
0.9027714441755412,0.3145464163594307,-0.5698794127442774
-0.3373124173171978,0.6195757184181985,0.058607237586973726
-0.9056848451527842,0.5800910639248738,0.576048397502053
-0.2789939681717797,1.7428280683817086,-1.9602928541459443


==> data/usps/noise_3d.csv <==
mse_pca_list_log10,mse_kpca_list_log10,mse_ikpca_list_log10,noise,pca_components
-1.2707037017301879,-1.2707422227768113,-1.3041567808031724,0.1,1
-1.2693148605869868,-1.269424298480343,-1.3096327043244447,0.2,1
-1.2668366242961606,-1.267080217597226,-1.314973152062568,0.3,1
-1.263392858020207,-1.2637819016264191,-1.31855674135972,0.4,1
-1.259479158859498,-1.260124941389619,-1.3168747936212921,0.5,1
-1.253706536063377,-1.2549160147961813,-1.3064905831272289,0.6,1
-1.24748449288847,-1.2493856085850716,-1.2870942523764741,0.7,1
-1.2413086812947969,-1.2437546072261725,-1.2548357777298187,0.8,1
-1.2328680828570406,-1.2356726507757965,-1.2097652348051366,0.9,1
-1.2243012736155863,-1.2263068799827814,-1.1521001252138394,1.0,1
-1.3967868840118214,-1.3960909343685717,-1.4195828089856328,0.1,3
-1.3917696099770223,-1.3916218492773715,-1.4227972820764716,0.2,3
-1.3829213985704298,-1.3835932719291184,-1.4232466580078604,0.3,3
-1.3711052875645589,-1.3729463828816542,-1.4183890934770302,0.4,3
-1.356938685524911,-1.3605627614341895,-1.4063483461142623,0.5,3
-1.3388048077995731,-1.345550593599088,-1.382619555573901,0.6,3
-1.3181649946805356,-1.3293043668949276,-1.3473461216643372,0.7,3
-1.2983799611535893,-1.313951363334204,-1.2995409799015714,0.8,3
-1.2716106421405549,-1.2931405581495299,-1.2377025256343535,0.9,3
-1.2465419539656357,-1.2738505573211325,-1.1668781816083553,1.0,3
-1.5586564004645855,-1.5555859447243978,-1.5654769704780764,0.1,6
-1.5445211339051412,-1.5436351779506987,-1.5621215247420446,0.2,6
-1.520660429464598,-1.5232601574713396,-1.5504842616317505,0.3,6
-1.4907315941986108,-1.497905805520665,-1.5300757794777244,0.4,6
-1.4541826866983931,-1.4675420700618311,-1.4969612886336325,0.5,6
-1.4103583755800138,-1.4323756046376424,-1.4480779315645722,0.6,6
-1.3649068801527915,-1.3987867449495037,-1.3896759892231896,0.7,6
-1.317586916174928,-1.3654957380827424,-1.3184445473778847,0.8,6
-1.2669362120893397,-1.3310472805212414,-1.238699732509672,0.9,6
-1.2159869731919275,-1.2976701876396695,-1.1522771414633508,1.0,6
-1.681466839083883,-1.6736008947135033,-1.6741930973368297,0.1,9
-1.6540216079390717,-1.6516393395727342,-1.661717244941047,0.2,9
-1.6100672662258877,-1.6157270610858476,-1.6339334824988385,0.3,9
-1.5562488433632393,-1.572406367491054,-1.5932592666501568,0.4,9
-1.4937865668383445,-1.5217464343994704,-1.5373487142877325,0.5,9
-1.4257174141537903,-1.4689881190425553,-1.4670703270804986,0.6,9
-1.3559703864952577,-1.4179723426631754,-1.3881208592692063,0.7,9
-1.2862488184928735,-1.370526367697264,-1.3002085675499895,0.8,9
-1.2176246691957247,-1.327529116581508,-1.2103493535817278,0.9,9
-1.1539143331327222,-1.2913332429551347,-1.1178748725161527,1.0,9
-1.7937415532692422,-1.7783951457387972,-1.7717824927933143,0.1,12
-1.7471373565773025,-1.7433437630454027,-1.7451495264207313,0.2,12
-1.6775272362649098,-1.6891080189518992,-1.6980332000738165,0.3,12
-1.595479204877938,-1.6240834974221194,-1.6334638858641786,0.4,12
-1.505459389534721,-1.5519679544260057,-1.5532137977835911,0.5,12
-1.412551933043191,-1.4793681004357795,-1.4613541583872447,0.6,12
-1.3231830894228478,-1.4134197151738292,-1.365492350562442,0.7,12
-1.2410033572728516,-1.3587133669049158,-1.26929426909145,0.8,12
-1.1650084137676768,-1.3145959814507067,-1.176289192192612,0.9,12
-1.0944030044609727,-1.2806674468491235,-1.0847576987037724,1.0,12
-1.8794908194134894,-1.8538511490490355,-1.8442266874392559,0.1,15
-1.8103112692909515,-1.8058294341003585,-1.8025054681885126,0.2,15
-1.7125437443742988,-1.7331803743030558,-1.7338648285303297,0.3,15
-1.6049845458082739,-1.6489181674370113,-1.6472279057163495,0.4,15
-1.4910806711255584,-1.557063400677686,-1.5460633285751784,0.5,15
-1.3827843143558742,-1.471706929552376,-1.4406923176691024,0.6,15
-1.283819550940759,-1.3987261381260327,-1.338147031260133,0.7,15
-1.1951723294074557,-1.342739348703395,-1.238246078687808,0.8,15
-1.1145733574645351,-1.299674380258363,-1.144392314715045,0.9,15
-1.041230323271993,-1.2692369093650318,-1.0518808425055939,1.0,15
-1.9622225622936689,-1.9228012998612236,-1.913526865475048,0.1,18
-1.865029990424906,-1.8602413889747964,-1.8526154913442028,0.2,18
-1.737124947391333,-1.7682762568130272,-1.7599483847990982,0.3,18
-1.6022485580214323,-1.6633371299689164,-1.6502351222726355,0.4,18
-1.4687377156709451,-1.5539376901760735,-1.5311540781280246,0.5,18
-1.349210017177845,-1.458234895832595,-1.4158276988105352,0.6,18
-1.244421574918329,-1.3825797773443143,-1.309836748653807,0.7,18
-1.151581380204219,-1.325172418339527,-1.2090584118294523,0.8,18
-1.0701200224347278,-1.2841355194964126,-1.1130368614063446,0.9,18
-0.9928118216249763,-1.2575193482828715,-1.019688003367286,1.0,18
-2.0342902588479608,-1.9773534691348824,-1.9717941645538855,0.1,21
-1.905420567343824,-1.9016744338420466,-1.8903720388644707,0.2,21
-1.7469035972420148,-1.7909929185608076,-1.7741964571944924,0.3,21
-1.589128733858395,-1.6676531025335901,-1.6430512607806755,0.4,21
-1.4424459579938707,-1.5456888529346708,-1.5124447345467167,0.5,21
-1.3163900485913176,-1.443519536200476,-1.392381747811094,0.6,21
-1.2081544397454957,-1.3660571217402906,-1.283666560079469,0.7,21
-1.1127814191826417,-1.3085184599084914,-1.1799229009356975,0.8,21
-1.027231909905683,-1.2693541880302976,-1.0826735792291535,0.9,21
-0.9488626929712417,-1.245939899122655,-0.9900658763752948,1.0,21
-2.1006733981134467,-2.024146484452556,-2.0243969480988855,0.1,24
-1.9373428298554107,-1.9358971844329602,-1.921197528551745,0.2,24
-1.7476417929078472,-1.8063270898015458,-1.779912427561932,0.3,24
-1.569844390254626,-1.6649641126831525,-1.6302451690266029,0.4,24
-1.4160363791184483,-1.5347508035767485,-1.4924425304932352,0.5,24
-1.2854330447731257,-1.428488337695819,-1.3683019190893453,0.6,24
-1.174048239349019,-1.3498340054161508,-1.2570619376595906,0.7,24
-1.07629909644694,-1.2926410158448078,-1.1529889230638097,0.8,24
-0.9893748068188636,-1.2548646983265699,-1.0555556475536005,0.9,24
-0.9086997054280832,-1.2343392029686604,-0.9633599102198476,1.0,24
-2.1386875087808654,-2.047991703704316,-2.054450498564246,0.1,26
-1.9497543348381803,-1.9523304551343794,-1.9347244858452541,0.2,26
-1.7400153176174409,-1.8123544109475307,-1.7791542634340192,0.3,26
-1.5509176482533928,-1.6616419615919722,-1.620371664602915,0.4,26
-1.394844710266978,-1.526683855977066,-1.4793205565098542,0.5,26
-1.2623439220373762,-1.418803842901155,-1.352169690055647,0.6,26
-1.14966074236531,-1.339044521339091,-1.2394590674549668,0.7,26
-1.050485436112602,-1.2821646116534409,-1.135620945267767,0.8,26
-0.9626286483203346,-1.2455764072531752,-1.0377638961093718,0.9,26
-0.8820240168918613,-1.227095689639665,-0.9466177471580581,1.0,26
-2.187894698118648,-2.0757352759018985,-2.0922023677177233,0.1,29
-1.9623907065783661,-1.9716058292230145,-1.949651089059908,0.2,29
-1.727707616697343,-1.8159160996032135,-1.7724845625317804,0.3,29
-1.5301279954794549,-1.654904365243775,-1.6057285806050234,0.4,29
-1.3697804733442331,-1.5153397149771992,-1.4588730578428595,0.5,29
-1.23394622171431,-1.403928378736491,-1.329333899667692,0.6,29
-1.1198226345345728,-1.3233397465209742,-1.2160776257440657,0.7,29
-1.0199734106846456,-1.2669895404310174,-1.110547424548983,0.8,29
-0.9291862859001412,-1.2323263320671394,-1.0140283352660162,0.9,29
-0.847037771907394,-1.2162999520049924,-0.9208829603948778,1.0,29
-2.232601821362902,-2.0990254297265825,-2.1264956856856942,0.1,32
-1.967679073447058,-1.9862623030948465,-1.9587000074035288,0.2,32
-1.7137891699652292,-1.8168468568820948,-1.764015171957812,0.3,32
-1.509232187917974,-1.6474298696188594,-1.5893727922426006,0.4,32
-1.3453648583445372,-1.5037782487683091,-1.4400711981455243,0.5,32
-1.207177373559955,-1.3897550981913736,-1.308129612117401,0.6,32
-1.091097412911329,-1.3085213986325586,-1.1929466854316924,0.7,32
-0.9878361280092814,-1.2523851359860123,-1.086366693070729,0.8,32
-0.8977276389621652,-1.2196600476617356,-0.9892453572730313,0.9,32
-0.8142612520305018,-1.2063998704196837,-0.8981308661721672,1.0,32
-2.2727464788246547,-2.1189351341906866,-2.156705379437177,0.1,35
-1.9689433409738768,-1.997884725488713,-1.9640196060036001,0.2,35
-1.6981556661729862,-1.8161599104545338,-1.7533684612182818,0.3,35
-1.4891059678241307,-1.6391316292852067,-1.5730798360743266,0.4,35
-1.320870359574617,-1.4921109908565258,-1.4207703719184572,0.5,35
-1.1818898836098612,-1.3760496886707483,-1.2867912724148334,0.6,35
-1.0641470415568575,-1.2944100659031075,-1.1710352647956317,0.7,35
-0.9597075487542522,-1.2385821754002548,-1.0640468804568939,0.8,35
-0.8684974774511938,-1.2071657857607199,-0.9669648210504371,0.9,35
-0.7842160317323026,-1.1966941905140442,-0.874909640727368,1.0,35
-2.3069548181824553,-2.1353416724219842,-2.182168991591731,0.1,38
-1.9650043013740646,-2.006523460953413,-1.965016233704101,0.2,38
-1.6816219261887475,-1.8138494501726918,-1.7414466406576175,0.3,38
-1.4688126611898968,-1.6313562597471964,-1.5569587280272388,0.4,38
-1.2990318966420271,-1.48085009426411,-1.4027859263033675,0.5,38
-1.1573199523344948,-1.3632748264426278,-1.2674975856816768,0.6,38
-1.0382020109179728,-1.280730477311753,-1.1503263945480222,0.7,38
-0.932518247734809,-1.225417869535057,-1.0428970442671397,0.8,38
-0.8412692105646951,-1.1952437654069623,-0.9455251827222215,0.9,38
-0.7559264898335092,-1.1872998228321605,-0.8531705368244941,1.0,38
-2.334828967316171,-2.148211889131261,-2.203188695256932,0.1,41
-1.957670313582101,-2.0122788480143985,-1.9630782065446812,0.2,41
-1.665435452287212,-1.8110562551773506,-1.7299407730210283,0.3,41
-1.4488746561512285,-1.623424999892805,-1.5422625616156957,0.4,41
-1.2771701256942538,-1.469635566591401,-1.384283657255021,0.5,41
-1.134299987293613,-1.350425790267527,-1.2487438946541527,0.6,41
-1.0143224723377124,-1.267874077291318,-1.1299816141207821,0.7,41
-0.9085816791756702,-1.212756850453298,-1.0214610684158483,0.8,41
-0.8154550756312308,-1.184260751554873,-0.9247582973073835,0.9,41
-0.7293248808619407,-1.1783331837741347,-0.8330340863186507,1.0,41
-2.3564173714654504,-2.157959328906111,-2.220177692929032,0.1,44
-1.9483369614904629,-2.016048519065782,-1.9584453233089079,0.2,44
-1.6493332387997177,-1.8080442533664787,-1.718717989235989,0.3,44
-1.4298422040511984,-1.6153071498812832,-1.5265120791996922,0.4,44
-1.2562663903623517,-1.4588986741190817,-1.3675781901112525,0.5,44
-1.1124428969152067,-1.3382678800419305,-1.2294900893429779,0.6,44
-0.9913600758886899,-1.255463663272168,-1.1107449262920097,0.7,44
-0.8834859976660129,-1.2003202768883776,-1.0025256691297177,0.8,44
-0.7909448309503786,-1.173511160589198,-0.9053293082647874,0.9,44
-0.7040849145635464,-1.1697076920378227,-0.813137568951578,1.0,44
-2.371858771723295,-2.1652457952216864,-2.2325774492889465,0.1,47
-1.9371567422656883,-2.018410086729291,-1.9520386430674528,0.2,47
-1.633732518787598,-1.804509574635046,-1.70690818780613,0.3,47
-1.4106786069184651,-1.60743809748971,-1.5113553333160672,0.4,47
-1.236780897942727,-1.448454069529856,-1.3505121024441427,0.5,47
-1.0914908228112015,-1.3265209775056315,-1.2116237420585667,0.6,47
-0.9697145172979006,-1.2433918372285182,-1.09210319630413,0.7,47
-0.8614360878513484,-1.1885741987654914,-0.983620657544591,0.8,47
-0.7666263327007616,-1.1631274078061842,-0.8865787361363232,0.9,47
-0.6807695630855917,-1.161469269090751,-0.794388700931844,1.0,47
-2.3830756320436115,-2.1709149165304313,-2.2426163342274963,0.1,50
-1.9265544357432525,-2.019747403576858,-1.9455426884626674,0.2,50
-1.6177255633166994,-1.8008994598795514,-1.69495967521033,0.3,50
-1.393150375359493,-1.5998002271216856,-1.4965280326038248,0.4,50
-1.2172968782972675,-1.4384549529182593,-1.3340277075915101,0.5,50
-1.0706686125742495,-1.3152769282232981,-1.1945578284007126,0.6,50
-0.9483064636386116,-1.2316675458145228,-1.0744136569483187,0.7,50
-0.8400047415325194,-1.1772811116112336,-0.9660664446294561,0.8,50
-0.7445391849838244,-1.1534765249293946,-0.8681002026754907,0.9,50
-0.6575386276014383,-1.153330730306433,-0.7771426462490011,1.0,50


==> data/usps/noise_optimal.csv <==
noise_list,pca_components_optimal,kpca_components_optimal,ikpca_components_optimal,mse_pca_optimal_mean,mse_pca_optimal_std,mse_kpca_optimal_mean,mse_kpca_optimal_std,mse_ikpca_optimal_mean,mse_ikpca_optimal_std
0.1,50,50,50,0.004139996228573177,7.734609443257617e-05,0.006749152916190078,0.0001852187012227375,0.0057206732549030664,9.772586147084777e-05
0.2,35,50,38,0.010743460496581187,0.00021640212263430373,0.009558305352454272,0.000232777259191388,0.010840502266994019,0.00018866916465758247
0.3,24,32,24,0.017881772276301125,0.00027615554383367865,0.015247767526447178,0.00023759011302531551,0.016601536905268523,0.00027584905988682276
0.4,15,21,18,0.024835417579316378,0.0003986402471315341,0.021497824997586557,0.0003186021174700696,0.02237740076848404,0.0003209328673292557
0.5,12,15,12,0.031233182299217503,0.0005834389290645812,0.02773282957384309,0.0004512743706122071,0.02797980078746784,0.0004588547796818901
0.6,9,12,9,0.03752705133267608,0.0006333528273206418,0.03316661211472916,0.0005904403466126402,0.03411837714712577,0.0005599441467874518
0.7,6,9,6,0.043169638098707816,0.0008556662021771516,0.03820215873714504,0.0006337940895204802,0.040773485535915935,0.0006402171213261826
0.8,6,9,6,0.04813483907908088,0.00070527004882702,0.04261285080272336,0.0007514042538843841,0.04803907824946927,0.0006476104895422564
0.9,3,6,6,0.05351517514226728,0.001074195318386115,0.046668329870376016,0.0008335200640489693,0.057722983911875615,0.0008617343766323323
1.0,3,6,3,0.056692656850607245,0.001004140719825069,0.05039724657012903,0.0009422215469269305,0.0681018297784173,0.0008847101190800366


==> data/usps/regularization_noise_025.csv <==
noise,pca_components,mse_ikpca_mean_0.1,mse_ikpca_std_0.1,mse_ikpca_mean_0.5,mse_ikpca_std_0.5,mse_ikpca_mean_2.0,mse_ikpca_std_2.0,mse_ikpca_mean_5.0,mse_ikpca_std_5.0,mse_kpca_mean,mse_kpca_std,mse_pca_mean,mse_pca_std
0.25,1,0.04722016457665036,0.000888239624564108,0.04761370187007445,0.0008646571552768063,0.04970272573959457,0.000900622586627183,0.05359592703444064,0.0009483133401645906,0.053911921395695575,0.0010199235930654948,0.05393495954045916,0.0010165484311481737
0.25,3,0.03622188232498388,0.0008354175737083177,0.03656114421525026,0.0008312396602684999,0.03898110417879326,0.0008954435868835576,0.044231715984937636,0.0008996993621542799,0.04093652395145076,0.0009596301586585814,0.04095044424918956,0.000967581555883722
0.25,6,0.02630264116274684,0.0005888708901801238,0.026555492503777527,0.0005813907098719924,0.029110758621515236,0.0005770472828283822,0.035635344534844356,0.0006592568577988853,0.029230722984900676,0.0006679152616675325,0.029271977128481463,0.0006713733919981999
0.25,9,0.021140486429316478,0.00044011460619937734,0.021296605693287333,0.0004494773745051482,0.02392054394422528,0.0004923094467467451,0.031040951468129935,0.0005800687182152699,0.02318463535502754,0.0005372937941346175,0.023258843636670457,0.0005185226907417615
0.25,12,0.01776670454016379,0.0003572089416927887,0.017824962114621933,0.00034853331196235996,0.02039147599173085,0.00039664308936945207,0.027892717623480612,0.000494597001114989,0.019158801341988607,0.0004413389038796969,0.01932722860944818,0.000408457237178559
0.25,15,0.01599526891128214,0.00031528872831320287,0.015990344885565746,0.00030499635659045327,0.018419877185303846,0.0003461306420734688,0.026091143867812965,0.0004556227296786519,0.01691834590466966,0.00038202356329483715,0.017241849971333968,0.000363047091055876
0.25,18,0.014736992027431822,0.00028346918125534543,0.01463712678143927,0.0002847924372715974,0.01698640301365164,0.00031040405188634463,0.02471432913691559,0.00044763010345895714,0.015251660688251031,0.0003450735418873312,0.015763738994538142,0.000316643342160577
0.25,21,0.014066008656128162,0.0002583080208686966,0.013880728654372305,0.00025124171124195794,0.01607367411973811,0.0002768764650820898,0.023796624590272344,0.0004041809904023632,0.01418757349175558,0.0003120061667116745,0.014935756485509561,0.0002817335966965045
0.25,24,0.013667469488857248,0.00024269729960804058,0.013391531949751827,0.0002508976292186604,0.015447261233484125,0.000273266303531916,0.023122041135943964,0.00041370008693785966,0.01339277470391938,0.00031322059962153137,0.014435236248546025,0.0002868113432135521
0.25,26,0.013578293611674877,0.0002219308242206817,0.013255910734492593,0.00021575573865189893,0.015174387693748589,0.0002408848909856043,0.022821037022735597,0.00038009626808217827,0.013024083148374072,0.00027787026754170135,0.01436673194028533,0.00026052450477382396
0.25,29,0.013657433157181386,0.00019766254706391146,0.013269536195943107,0.0002053936784677269,0.015005578403771123,0.00021680123097265672,0.022532788245110937,0.0003533091370415682,0.01266515494854992,0.00026319319231941587,0.014418750061262111,0.00024072615837707214
0.25,32,0.013928442174354485,0.00021162366567030526,0.013420942754141376,0.0001941523739137097,0.014976582073155466,0.00022400622703861378,0.02235390833416734,0.0003617015742112891,0.012442563844965854,0.00025843884206027854,0.014643466931810997,0.0002239411113310503
0.25,35,0.014279192596439972,0.00018579502346441421,0.013692044002163678,0.0001781827659463616,0.015053774872740358,0.00021672495050948775,0.022307368360155046,0.0003508726856849618,0.012312495842244217,0.00024748509883917825,0.015000672608868762,0.00021636377102688878
0.25,38,0.014702625996043741,0.00019384170354675876,0.014041881660962296,0.0001893890185539429,0.015208294866995981,0.00021824749224074458,0.022332897364442956,0.00035169458632908755,0.012239482724384704,0.00022817228277845894,0.015439331048598223,0.00022318417582809855
0.25,41,0.015186532470410557,0.00017827168322497546,0.014450877016150587,0.00017930424612996174,0.015413325409106612,0.00019993790920871517,0.022353365254178564,0.0003322821275412102,0.012224846845336566,0.00022655444069489167,0.015898609810156304,0.00021324652285878011
0.25,44,0.015698296075640446,0.0001866773761228773,0.01489166045637282,0.0002091366598414945,0.015654113088065677,0.00019858547347714156,0.0224370624765031,0.0003237708292475871,0.0122292917429244,0.00022537992577301944,0.016441112411512408,0.0002103819453755365
0.25,47,0.016233837332783708,0.00018688183561244237,0.015342156368778462,0.0001808821053778346,0.01589736675435794,0.00019300382996551477,0.022514782796041185,0.00031456409041872023,0.012250751929987492,0.00022372710867452143,0.016970614440498362,0.0002313739281103629
0.25,50,0.016790097652784695,0.00020865865793197831,0.015816667174315808,0.00017671766704521402,0.01617692467950118,0.0001976844115665905,0.02260094115080626,0.000329492739111344,0.012279389636122398,0.00022523083494780814,0.017526352823360045,0.00023003538487839038


==> data/usps/regularization_noise_05.csv <==
noise,pca_components,mse_ikpca_mean_0.1,mse_ikpca_std_0.1,mse_ikpca_mean_0.5,mse_ikpca_std_0.5,mse_ikpca_mean_2.0,mse_ikpca_std_2.0,mse_ikpca_mean_5.0,mse_ikpca_std_5.0,mse_kpca_mean,mse_kpca_std,mse_pca_mean,mse_pca_std
0.5,1,0.047168742567816654,0.0008282224799072974,0.04741743682561889,0.0008331119910785339,0.049095931783925476,0.0008731023227821535,0.05273526749776573,0.0009368163218334893,0.05496393978484208,0.0010396268925334474,0.05505348908836616,0.001043597430872988
0.5,3,0.03870526082918601,0.000777479085856826,0.038716748513697656,0.0007948836740327796,0.04009735463749181,0.0007872550839240714,0.044622915826553165,0.0008760328983929245,0.04359809938486407,0.0009869185537486518,0.04398644570865385,0.0009726914068920381
0.5,6,0.03213337639995855,0.0006080908160475715,0.031718763907753786,0.0005907382138785968,0.032591902811833225,0.0006134660838143864,0.03759957512163441,0.0006856576497356627,0.034088127563451004,0.0007258329986390489,0.03515452135188561,0.0007195358054304266
0.5,9,0.03006202831665325,0.0005494401298277925,0.029302973517659862,0.0005297386274570247,0.02952157609834058,0.000584718043681469,0.03437886180763507,0.0006348730191827651,0.03005145344597247,0.0006386416208774808,0.03202752636155919,0.0006369823498393253
0.5,12,0.029840507001190692,0.0005424816309486679,0.028697739287000208,0.0005161734617472898,0.02824149993801715,0.0005245057645547927,0.03274946676628726,0.0006023142846696968,0.02804803860707617,0.0005890396957734385,0.031187427270545954,0.0005906335596931873
0.5,15,0.031139483752427193,0.0005125740555792463,0.0296989877050098,0.0004575588993570843,0.02843393025638257,0.0004946742895642823,0.03233259253730312,0.0005688182054231567,0.027655375591327393,0.0005281445389712845,0.03216622396389736,0.0005385596430675131
0.5,18,0.03287761904910328,0.00047376272287240773,0.03111472561559279,0.00047494783369533237,0.029120241953213315,0.0004678384188141126,0.03244546421721377,0.0005660139771030422,0.027874138516850118,0.00047263259336604094,0.0339093614659811,0.000515987606204183
0.5,21,0.03504686522788188,0.0004203148376254429,0.03294794431939642,0.0004690823896710397,0.030155196432027898,0.0004841367825889707,0.032773408507908344,0.0005587761155700173,0.028471968622937615,0.0004664352539506114,0.03604469410946973,0.0005339662604554451
0.5,24,0.03731867545111819,0.000497706280153371,0.0348779333600122,0.0005310939173004258,0.031218567451450675,0.0004537124799967935,0.03323691831221772,0.0005630868650126971,0.029191627596177327,0.0005085252263278314,0.03832160244207491,0.0005445598124726174
0.5,26,0.03883197481648628,0.0005206752332716654,0.03624633013417754,0.000509614621583649,0.03204702620598239,0.0004766144441829253,0.03358227755396278,0.0005579446669769278,0.029736302831403726,0.000493345821870575,0.04032276260282154,0.0006004281828750042
0.5,29,0.0412773891459962,0.0005369184054569741,0.03829933280911752,0.0005264170812853665,0.03328551818260598,0.0004604754072682913,0.034128003989710345,0.0005519989078410126,0.03055434747725288,0.0005003162875947356,0.04271865976883425,0.000532797155922118
0.5,32,0.043637826449563696,0.0005328756219615186,0.04033850101926313,0.00047139780694401354,0.034649341937985724,0.00044415126101139045,0.03470729843057907,0.0005299998814963578,0.03137794441016286,0.0004537668372690306,0.04515997215089775,0.0005437509374589735
0.5,35,0.046146323848385025,0.00045391667080710426,0.04245329583885857,0.0005186761734212843,0.035916364114880646,0.00040135155260122524,0.035299744080793664,0.000493124693661063,0.03223461933556222,0.00042502338775140223,0.047717537844595294,0.00047791050044613056
0.5,38,0.04855536485633786,0.0004811644648998694,0.044693254200442,0.0004922606280115409,0.037300591914753614,0.00043948831784000353,0.035977018427381775,0.0004979178299736799,0.03308959206499815,0.00039415243038579145,0.05026316418880844,0.00046680844026406184
0.5,41,0.051061490502615915,0.00045643562060940045,0.046840221743646,0.00045093672547772985,0.038608190745083884,0.00041076810873219935,0.03657874483552322,0.0005340690583254966,0.03391797828275535,0.00036980085509980833,0.052816433110127604,0.0005023416086923872
0.5,44,0.05358280239765423,0.0004945606039675258,0.04900179763380385,0.0004523104382942673,0.03995127552977219,0.00045144119634659763,0.037174609531613056,0.0005488842887338406,0.034786374280003016,0.0003648571035728714,0.055360136438951144,0.0004801537323957533
0.5,47,0.056151093642466586,0.00041931373663749307,0.05117255960786258,0.0005077685325432567,0.04133824726926773,0.00044413658121834177,0.03785041265447703,0.0005272039859740885,0.03561791529761234,0.0003764521317805981,0.057991778791028945,0.0005227817279981748
0.5,50,0.05866613399935453,0.0005152460447026918,0.05333859696709906,0.0003941530455068632,0.042742621750599216,0.0004361946025373387,0.038516085361975996,0.0005087308513118548,0.036460473489413545,0.00036937005424108596,0.06073367589446181,0.0006103695246293215


==> data/usps/rff_components_noise_025.csv <==
noise,pca_components,mse_ikpca_mean_2000,mse_ikpca_std_2000,mse_ikpca_mean_5000,mse_ikpca_std_5000,mse_ikpca_mean_10000,mse_ikpca_std_10000,mse_ikpca_mean_20000,mse_ikpca_std_20000,mse_ikpca_mean_30000,mse_ikpca_std_30000,mse_ikpca_mean_40000,mse_ikpca_std_40000,mse_kpca_mean,mse_kpca_std,mse_pca_mean,mse_pca_std
0.25,1,0.06267441614334605,0.0011931153991908007,0.05657783231365117,0.0010633276160870303,0.05242752661824507,0.000978848083222326,0.04966023013156672,0.0008584748396714652,0.048694485292552415,0.00089898422829644,0.04824977120490341,0.0009221830266169928,0.05391362446177859,0.0010238946913018858,0.05393068318479198,0.0010175611606773746
0.25,3,0.0577724747649926,0.0011606288323521789,0.048517831860765484,0.0009948391207058264,0.04252102065071775,0.0009402081002775411,0.038879101639876526,0.0008708785607452403,0.037711877768231365,0.0008865589632004673,0.03716153434431923,0.0008514846215108399,0.040896479959230396,0.0009943818549940572,0.040919822386303845,0.0009913163625574165
0.25,6,0.053435490868993206,0.0009685065982867587,0.041256204181829584,0.0008278462488558542,0.033511674616305956,0.0006994257076776072,0.029038287895716663,0.0006425261988478736,0.02770113233866848,0.0006304960930375907,0.027133491465423033,0.0006155059973881932,0.029212494294763046,0.0007027508672486608,0.029261981920583907,0.0006861256092370784
0.25,9,0.050855768729629935,0.0009310901801910074,0.03723688322384807,0.0007243228181554457,0.028687749522394133,0.0005762078472410688,0.023815831896986443,0.0004787778449011682,0.022388992612818653,0.0004797223095629043,0.0218062886537927,0.0004612742529238151,0.0231388756956296,0.0005337403654537279,0.023210139393012166,0.0005039041894279127
0.25,12,0.04935400719997978,0.001012474792104096,0.03456885249766475,0.0006855881549450115,0.02547171669813918,0.0005253849995703323,0.020303136858095438,0.0004394821804684639,0.018854618172019548,0.0004210742893928597,0.018288143957620073,0.0004062549848644069,0.0191201102883724,0.0004657735668503457,0.019279783377728205,0.000426401784355437
0.25,15,0.048348570953087644,0.000975455288412132,0.03293284431433011,0.0006259910054735496,0.023523253008038904,0.0004842035797653425,0.01834389597650201,0.00039185588960601037,0.016903648733338075,0.0003767657931710291,0.016326636993982787,0.00036932983644962603,0.016852464048058832,0.0004113556515615911,0.01716456796954816,0.00038012243579120547
0.25,18,0.04758382206639329,0.0009663640632737405,0.03178740961912911,0.0006572123516342263,0.02218100462678007,0.0004680986477269572,0.016889476084800303,0.00035354496496807757,0.015482167612205663,0.0003224859059279076,0.014952466089295607,0.00031625346637896833,0.015200771432368726,0.0003588154311385834,0.01571001862391015,0.000315201298195599
0.25,21,0.04712959728220833,0.0009231860947602142,0.031000522054960962,0.0005660407231270777,0.0212750199596368,0.00041139136539105356,0.015990381610964572,0.00030310895319198705,0.014613651465981642,0.0002891175003558377,0.01411743697670377,0.0002735680499605466,0.014132828397077288,0.000327128890439191,0.014884889629647352,0.0002863962724309529
0.25,24,0.04677096550573916,0.000889278674026624,0.03045794037348961,0.0006121289806749221,0.02059252834526495,0.00039577272939258167,0.015369665874381747,0.0003103694834737691,0.014069173853533434,0.00029300647088756885,0.013584138338573576,0.00027846454055943063,0.013352544184869582,0.00031392720903003013,0.01440188510636071,0.00026968304795256217
0.25,26,0.04662066260511026,0.0009924069872895894,0.030198612729869984,0.000586780434246127,0.020320113463294633,0.0004008482142008355,0.015153528143711473,0.00027278760556030945,0.013856631515590917,0.00025650589089348065,0.013405395713246579,0.00025199955794835336,0.01299931885699066,0.00029073742176510413,0.014339608955756103,0.00025873337864240457
0.25,29,0.04632771036042126,0.0009530813130766557,0.02994054465326527,0.0005929331780843489,0.02010112410698638,0.00039471597967368036,0.014983370988875616,0.00026741618059680653,0.013736670197240721,0.00024903146776284266,0.013343946631792707,0.00023476337849367526,0.012644894470551652,0.00028029130037193496,0.014405690330719523,0.0002498166115445668
0.25,32,0.04629259438485953,0.0009061995462074782,0.02982128595844461,0.000602282172628973,0.019969649350685577,0.0003956914866420815,0.014984360154311819,0.00026695510829788545,0.01379004964226083,0.00024552315276502566,0.013442165831290528,0.00023602629052157071,0.012418440958677068,0.00026798762076619736,0.014659550053046196,0.000234297294979176
0.25,35,0.04622601015620109,0.0009348511587900147,0.029717291521459938,0.0005198180592399412,0.019994301359679188,0.00035502156360039857,0.01506973197187835,0.00026586251358087375,0.01394831945818672,0.0002324855864662721,0.013610315354250732,0.0002195130224961464,0.012268299424813294,0.00026147849714807227,0.014983574425828455,0.00022583485177984125
0.25,38,0.0461235482260038,0.0008742024237605404,0.029630939303177468,0.0005811533231293621,0.020023078592365105,0.0003327646623978887,0.015218512417593047,0.0002400521222869437,0.0141687786697185,0.00021543327706812456,0.013891767393897044,0.00019456209686664525,0.012207609033578589,0.0002507927697603487,0.015412495062498926,0.00023642777009861996
0.25,41,0.04610335448600694,0.0009957004528063933,0.029700725135108613,0.0005385805998791585,0.02010119084448133,0.00033479909547063215,0.015434522645585114,0.00024869909868685807,0.014466110781904231,0.00021078730915247157,0.014197297171360571,0.00020499310040192502,0.01219001647633576,0.00024110746738924307,0.015903672619472342,0.0002088454131315397
0.25,44,0.04608613803458191,0.0010102004740843065,0.029729983296776147,0.0005684494647984115,0.020205486546733417,0.0003767715884508256,0.015675343611998745,0.00023832081854034353,0.014762008899634579,0.00020416435294388983,0.014562653159908203,0.00018605218624969682,0.012195828818241609,0.00023318991097145167,0.01640560948263737,0.00020826848666000486
0.25,47,0.0459815273499005,0.0009360252768420743,0.02974421320389743,0.0005463286595686705,0.020354216104071045,0.0003449324312855495,0.015941008914849585,0.00023770876435549792,0.01509064206534006,0.00021456866624092118,0.014963210063404198,0.00019244100613580875,0.01222050148375389,0.00023616815819611287,0.01696654178705758,0.00020829088573845456
0.25,50,0.045986934347878886,0.0008871943088844738,0.029769886039322187,0.0006229420148750804,0.020484900499424526,0.00034965944220730907,0.01621536209729598,0.00023691568243159832,0.0154495413104094,0.00020887808444695986,0.01533307844992795,0.00020332735911208783,0.012247394587353692,0.00023334779910246672,0.017526170652836407,0.00020334355426538338


==> data/usps/rff_components_noise_05.csv <==
noise,pca_components,mse_ikpca_mean_2000,mse_ikpca_std_2000,mse_ikpca_mean_5000,mse_ikpca_std_5000,mse_ikpca_mean_10000,mse_ikpca_std_10000,mse_ikpca_mean_20000,mse_ikpca_std_20000,mse_ikpca_mean_30000,mse_ikpca_std_30000,mse_ikpca_mean_40000,mse_ikpca_std_40000,mse_kpca_mean,mse_kpca_std,mse_pca_mean,mse_pca_std
0.5,1,0.06257247151368635,0.0011649464198281508,0.056101594533886766,0.0010549791348831745,0.05195097390387042,0.0009374005226045524,0.049205669977284275,0.0008994103586619563,0.04827168216859108,0.0009009124162329817,0.04781726074832506,0.0008674342785017766,0.054985788733781196,0.001063857260038819,0.055066175581620615,0.0010552587080096998
0.5,3,0.05819556044195247,0.0011707479875489072,0.04910301520516633,0.0010073361500888554,0.043513054179002496,0.0009047529680248788,0.040286185591627104,0.000849904081833417,0.039299368378713825,0.0008190691980152451,0.03890126154608426,0.0008237150118901638,0.043637402588481665,0.0009893852341976348,0.04400721907561224,0.0009622557021238704
0.5,6,0.05448638169462986,0.0010635085580811816,0.043115607363059714,0.0008164435769907582,0.03629220092186751,0.0006781037239224056,0.032746560602339714,0.0006475162360601371,0.031888975318193284,0.0006195460748381593,0.031594344075270994,0.0006056405597296674,0.03410629011431842,0.0007232339624029242,0.035143961216801065,0.0007202010747800863
0.5,9,0.05264606857857227,0.0010402326959373842,0.04026671454206958,0.0007386645665426738,0.03309804068983443,0.0006283976688895341,0.02972309554399506,0.0005561504250421106,0.029048376089725873,0.0005506370063074641,0.02889069009185371,0.0005363939564645442,0.030059387856466058,0.0006227669731844592,0.03202833180788844,0.0006231937639356708
0.5,12,0.05176512673218263,0.0010124794677822265,0.03886267695962109,0.0007594363018950881,0.031674711087715045,0.0006292786592840292,0.028531780296968214,0.0005294908111409495,0.02804541093555199,0.0005414753318202137,0.028016573538340195,0.0005069869084429158,0.02809501779668997,0.0006310715086221536,0.03122687899617651,0.0006372936200592602
0.5,15,0.051489263108476714,0.000970002595837191,0.038574580802656674,0.0006984891911762796,0.03153703103521285,0.0006221459129884581,0.02875594365779079,0.0005325104045315979,0.028529357336529497,0.0005143482092186528,0.028655140658090328,0.00047746126611063075,0.027731401373941082,0.0005925764602116772,0.032292616038174835,0.000573224760144068
0.5,18,0.05130171829121669,0.0009775080029722353,0.038495138895147406,0.0007339645324908108,0.03178993151560884,0.0005764725832618822,0.029454928503177862,0.00045707343930306463,0.02948207162698375,0.0004949218669894955,0.029834848371415056,0.0004996142367314887,0.027966895847297956,0.0005467766682179043,0.033965728491127584,0.0006027640743676878
0.5,21,0.05132449783553772,0.0009340208975419029,0.03872645876251731,0.0007059234222521246,0.03230969339863824,0.0005840402683459077,0.030486897866216174,0.0004966423432683837,0.03077823920883681,0.0005322170232441467,0.03131954088795414,0.0004956391448867239,0.02851040074289742,0.0005054618563177463,0.03608326369639545,0.0006442189417677802
0.5,24,0.051237087532220324,0.0009135484667199178,0.03891781332000264,0.0006865461172674734,0.03306291452744751,0.000554593329362037,0.03158370057076333,0.00047581174830734483,0.032266466780146635,0.0004657875107913427,0.032898934631551,0.0004775408617107504,0.029234257671928266,0.0004726778200030132,0.03837915333710766,0.000554881968594651
0.5,26,0.051242757164587885,0.0010026946303450324,0.039123177439571596,0.0006972546060728827,0.03347621463933128,0.0004962213504373152,0.03241197263378044,0.00047427354448173974,0.03322270339638179,0.00050626624575218,0.03404206534094587,0.00047052919202547383,0.029776799258181035,0.00047418250575819007,0.04022435613586458,0.0005940471642031056
0.5,29,0.051313417725708875,0.001027972229996413,0.0394395169754994,0.0006871946612933983,0.03423971184435344,0.0005058288849275976,0.033756611013062654,0.0004645562303856247,0.034836967870216125,0.0004702135060263737,0.035778308853788326,0.00044861077569659176,0.03056802071105368,0.00044373253596398615,0.042769756547138514,0.0005942808823810597
0.5,32,0.051360501084198415,0.0009806955047996764,0.03989342265446327,0.0006671072428607582,0.03504708378188929,0.0004587010423982717,0.03505564194231423,0.00044808810326306343,0.036451083801351654,0.0004556902937429537,0.03757271965486124,0.0004493520656686725,0.03140102894462633,0.00041120895956703806,0.04512842080180662,0.0006115062523357256
0.5,35,0.051420933719495146,0.0009256878725004182,0.040182172340300935,0.0006665536799484429,0.0358082638654091,0.0004820145169684629,0.03635552218107978,0.0004817381955712119,0.038010982513677995,0.0005043558146530066,0.03932090647546344,0.0004505294066604473,0.032252371455664425,0.00042923688190041066,0.04771303620454341,0.000529021169884656
0.5,38,0.051376901100904,0.0010383596483633532,0.04059749569424613,0.0006480383401921458,0.03665643335714154,0.0005103007602565366,0.037759085119965716,0.00044344989807066964,0.03964911272594378,0.00045205459125445346,0.041169605617988256,0.0005306791840324432,0.033099885341062216,0.0004438657464612438,0.05025596222429203,0.0006333775349368673
0.5,41,0.051440189930491896,0.0009829531109337548,0.04095069223221703,0.0006556770681093447,0.037481266922409696,0.0005359808439337146,0.03906895975794767,0.00046458283327117635,0.04132207166962975,0.0004387319999266751,0.04299484336655386,0.0004925868347204448,0.03395148445248751,0.00042300848746488443,0.052858740676172314,0.0006911151074986932
0.5,44,0.051524905726018554,0.001049015210549896,0.0412730187860254,0.0006877285463827773,0.038336716996489495,0.0004192577651670508,0.04048976753428185,0.000395957672384715,0.043019782846650007,0.00039985173514961296,0.044930687336793056,0.0005132342221737086,0.034800148743276756,0.0004387142252633841,0.055411860773214014,0.000575366935065976
0.5,47,0.05160484141055162,0.0009002269114232317,0.04166577930579388,0.0006215283181503186,0.039164412719370864,0.00047280014954970373,0.04185598241711362,0.0004299474222077041,0.044722807822108204,0.0005255579413914775,0.046703466964657145,0.00044957839042922043,0.03565439647763238,0.00043090059806028767,0.05806085035577112,0.0006584048743684311
0.5,50,0.05175519285208581,0.00092309051763244,0.0420690080082055,0.000692667152063863,0.04002413811715062,0.0004758998827186853,0.04331959235697377,0.00042661902620813797,0.04644298231114222,0.0004779336358285421,0.04861108760868505,0.0005136697887222523,0.036504363474780074,0.00040983752130137834,0.060725006697231035,0.0006626940408314975

